Evolution of anisotropic diffusion in two-dimensional heterogeneous environments

We consider a system of two competing populations in two-dimensional heterogeneous environments. The populations are assumed to move horizontally and vertically with different probabilities, but are otherwise identical. We regard these probabilities as dispersal strategies. We show that the evolutionarily stable strategies are to move in one direction only. Our results predict that it is more beneficial for the species to choose the direction with smaller variation in the resource distribution. This finding seems to be in agreement with the classical results of Hasting [15] and Dockery et al. [11] for the evolution of slow dispersal, i.e. random diffusion is selected against in spatially heterogeneous environments. These conclusions also suggest that broader dispersal strategies should be considered regarding the movement in heterogeneous habitats.

==> case1_l0F.txt <==
 0.00000000e+00 1.19171693e-03
 1.00000000e-02 -4.01911200e-03
 2.00000000e-02 -8.00786206e-03
 3.00000000e-02 -1.12611578e-02
 4.00000000e-02 -1.40347202e-02
 5.00000000e-02 -1.64798557e-02
 6.00000000e-02 -1.86925569e-02
 7.00000000e-02 -2.07368847e-02
 8.00000000e-02 -2.26573580e-02
 9.00000000e-02 -2.44859988e-02
 1.00000000e-01 -2.62465516e-02
 1.10000000e-01 -2.79571180e-02
 1.20000000e-01 -2.96318593e-02
 1.30000000e-01 -3.12821290e-02
 1.40000000e-01 -3.29172462e-02
 1.50000000e-01 -3.45450366e-02
 1.60000000e-01 -3.61722174e-02
 1.70000000e-01 -3.78046781e-02
 1.80000000e-01 -3.94476887e-02
 1.90000000e-01 -4.11060567e-02
 2.00000000e-01 -4.27842474e-02
 2.10000000e-01 -4.44864793e-02
 2.20000000e-01 -4.62167991e-02
 2.30000000e-01 -4.79791434e-02
 2.40000000e-01 -4.97773902e-02
 2.50000000e-01 -5.16154028e-02
 2.60000000e-01 -5.34970678e-02
 2.70000000e-01 -5.54263298e-02
 2.80000000e-01 -5.74072227e-02
 2.90000000e-01 -5.94438996e-02
 3.00000000e-01 -6.15406615e-02
 3.10000000e-01 -6.37019857e-02
 3.20000000e-01 -6.59325542e-02
 3.30000000e-01 -6.82372832e-02
 3.40000000e-01 -7.06213530e-02
 3.50000000e-01 -7.30902403e-02
 3.60000000e-01 -7.56497522e-02
 3.70000000e-01 -7.83060621e-02
 3.80000000e-01 -8.10657498e-02
 3.90000000e-01 -8.39358438e-02
 4.00000000e-01 -8.69238683e-02
 4.10000000e-01 -9.00378948e-02
 4.20000000e-01 -9.32865986e-02
 4.30000000e-01 -9.66793220e-02
 4.40000000e-01 -1.00226143e-01
 4.50000000e-01 -1.03937956e-01
 4.60000000e-01 -1.07826553e-01
 4.70000000e-01 -1.11904726e-01
 4.80000000e-01 -1.16186375e-01
 4.90000000e-01 -1.20686627e-01
 5.00000000e-01 -1.25421981e-01
 5.10000000e-01 -1.30410456e-01
 5.20000000e-01 -1.35671779e-01
 5.30000000e-01 -1.41227577e-01
 5.40000000e-01 -1.47101613e-01
 5.50000000e-01 -1.53320047e-01
 5.60000000e-01 -1.59911738e-01
 5.70000000e-01 -1.66908587e-01
 5.80000000e-01 -1.74345943e-01
 5.90000000e-01 -1.82263056e-01
 6.00000000e-01 -1.90703620e-01
 6.10000000e-01 -1.99716388e-01
 6.20000000e-01 -2.09355904e-01
 6.30000000e-01 -2.19683356e-01
 6.40000000e-01 -2.30767572e-01
 6.50000000e-01 -2.42686208e-01
 6.60000000e-01 -2.55527152e-01
 6.70000000e-01 -2.69390191e-01
 6.80000000e-01 -2.84389011e-01
 6.90000000e-01 -3.00653604e-01
 7.00000000e-01 -3.18333165e-01
 7.10000000e-01 -3.37599624e-01
 7.20000000e-01 -3.58651950e-01
 7.30000000e-01 -3.81721445e-01
 7.40000000e-01 -4.07078292e-01
 7.50000000e-01 -4.35039703e-01
 7.60000000e-01 -4.65980140e-01
 7.70000000e-01 -5.00344234e-01
 7.80000000e-01 -5.38663237e-01
 7.90000000e-01 -5.81576177e-01
 8.00000000e-01 -6.29857310e-01
 8.10000000e-01 -6.84452103e-01
 8.20000000e-01 -7.46524937e-01
 8.30000000e-01 -8.17523105e-01
 8.40000000e-01 -8.99263801e-01
 8.50000000e-01 -9.94054066e-01
 8.60000000e-01 -1.10485882e+00
 8.70000000e-01 -1.23554032e+00
 8.80000000e-01 -1.39120622e+00
 8.90000000e-01 -1.57872635e+00
 9.00000000e-01 -1.80751907e+00
 9.10000000e-01 -2.09078147e+00
 9.20000000e-01 -2.44747627e+00
 9.30000000e-01 -2.90566230e+00
 9.40000000e-01 -3.50832821e+00
 9.50000000e-01 -4.32416912e+00
 9.60000000e-01 -5.46885512e+00
 9.70000000e-01 -7.15075175e+00
 9.80000000e-01 -9.78138505e+00
 9.90000000e-01 -1.42932619e+01
 1.00000000e+00 -2.33856811e+01


==> case1_l0PQ1.txt <==
 3.98793853e-10 0.00000000e+00
 1.00000000e-02 0.00000000e+00
 2.00000000e-02 0.00000000e+00
 3.00000000e-02 0.00000000e+00
 4.00000000e-02 0.00000000e+00
 5.00000000e-02 0.00000000e+00
 6.00000000e-02 0.00000000e+00
 7.00000000e-02 0.00000000e+00
 8.00000000e-02 0.00000000e+00
 9.00000000e-02 0.00000000e+00
 1.00000000e-01 0.00000000e+00
 1.10000000e-01 0.00000000e+00
 1.20000000e-01 0.00000000e+00
 1.30000000e-01 0.00000000e+00
 1.40000000e-01 0.00000000e+00
 1.50000000e-01 0.00000000e+00
 1.60000000e-01 0.00000000e+00
 1.70000000e-01 0.00000000e+00
 1.80000000e-01 0.00000000e+00
 1.90000000e-01 0.00000000e+00
 2.00000000e-01 0.00000000e+00
 2.10000000e-01 0.00000000e+00
 2.20000000e-01 0.00000000e+00
 2.30000000e-01 0.00000000e+00
 2.40000000e-01 0.00000000e+00
 2.50000000e-01 0.00000000e+00
 2.60000000e-01 0.00000000e+00
 2.70000000e-01 0.00000000e+00
 2.80000000e-01 0.00000000e+00
 2.90000000e-01 0.00000000e+00
 3.00000000e-01 0.00000000e+00
 3.10000000e-01 0.00000000e+00
 3.20000000e-01 0.00000000e+00
 3.30000000e-01 0.00000000e+00
 3.40000000e-01 0.00000000e+00
 3.50000000e-01 0.00000000e+00
 3.60000000e-01 0.00000000e+00
 3.70000000e-01 0.00000000e+00
 3.80000000e-01 0.00000000e+00
 3.90000000e-01 0.00000000e+00
 4.00000000e-01 0.00000000e+00
 4.10000000e-01 0.00000000e+00
 4.20000000e-01 0.00000000e+00
 4.30000000e-01 0.00000000e+00
 4.40000000e-01 0.00000000e+00
 4.50000000e-01 0.00000000e+00
 4.60000000e-01 0.00000000e+00
 4.70000000e-01 0.00000000e+00
 4.80000000e-01 0.00000000e+00
 4.90000000e-01 0.00000000e+00
 5.00000000e-01 0.00000000e+00
 5.10000000e-01 0.00000000e+00
 5.20000000e-01 0.00000000e+00
 5.30000000e-01 0.00000000e+00
 5.40000000e-01 0.00000000e+00
 5.50000000e-01 0.00000000e+00
 5.60000000e-01 0.00000000e+00
 5.70000000e-01 0.00000000e+00
 5.80000000e-01 0.00000000e+00
 5.90000000e-01 0.00000000e+00
 6.00000000e-01 0.00000000e+00
 6.10000000e-01 0.00000000e+00
 6.20000000e-01 0.00000000e+00
 6.30000000e-01 0.00000000e+00
 6.40000000e-01 0.00000000e+00
 6.50000000e-01 0.00000000e+00
 6.60000000e-01 0.00000000e+00
 6.70000000e-01 0.00000000e+00
 6.80000000e-01 0.00000000e+00
 6.90000000e-01 0.00000000e+00
 7.00000000e-01 0.00000000e+00
 7.10000000e-01 0.00000000e+00
 7.20000000e-01 0.00000000e+00
 7.30000000e-01 0.00000000e+00
 7.40000000e-01 0.00000000e+00
 7.50000000e-01 0.00000000e+00
 7.60000000e-01 0.00000000e+00
 7.70000000e-01 0.00000000e+00
 7.80000000e-01 0.00000000e+00
 7.90000000e-01 0.00000000e+00
 8.00000000e-01 0.00000000e+00
 8.10000000e-01 0.00000000e+00
 8.20000000e-01 0.00000000e+00
 8.30000000e-01 0.00000000e+00
 8.40000000e-01 0.00000000e+00
 8.50000000e-01 0.00000000e+00
 8.60000000e-01 0.00000000e+00
 8.70000000e-01 0.00000000e+00
 8.80000000e-01 0.00000000e+00
 8.90000000e-01 0.00000000e+00
 9.00000000e-01 0.00000000e+00
 9.10000000e-01 0.00000000e+00
 9.20000000e-01 0.00000000e+00
 9.30000000e-01 0.00000000e+00
 9.40000000e-01 0.00000000e+00
 9.50000000e-01 0.00000000e+00
 9.60000000e-01 0.00000000e+00
 9.70000000e-01 0.00000000e+00
 9.80000000e-01 0.00000000e+00
 9.90000000e-01 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 1.00000000e+00 1.00000000e-02
 1.00000000e+00 2.00000000e-02
 1.00000000e+00 3.00000000e-02
 1.00000000e+00 4.00000000e-02
 1.00000000e+00 5.00000000e-02
 1.00000000e+00 6.00000000e-02
 1.00000000e+00 7.00000000e-02
 1.00000000e+00 8.00000000e-02
 1.00000000e+00 9.00000000e-02
 1.00000000e+00 1.00000000e-01
 1.00000000e+00 1.10000000e-01
 1.00000000e+00 1.20000000e-01
 1.00000000e+00 1.30000000e-01
 1.00000000e+00 1.40000000e-01
 1.00000000e+00 1.50000000e-01
 1.00000000e+00 1.60000000e-01
 1.00000000e+00 1.70000000e-01
 1.00000000e+00 1.80000000e-01
 1.00000000e+00 1.90000000e-01
 1.00000000e+00 2.00000000e-01
 1.00000000e+00 2.10000000e-01
 1.00000000e+00 2.20000000e-01
 1.00000000e+00 2.30000000e-01
 1.00000000e+00 2.40000000e-01
 1.00000000e+00 2.50000000e-01
 1.00000000e+00 2.60000000e-01
 1.00000000e+00 2.70000000e-01
 1.00000000e+00 2.80000000e-01
 1.00000000e+00 2.90000000e-01
 1.00000000e+00 3.00000000e-01
 1.00000000e+00 3.10000000e-01
 1.00000000e+00 3.20000000e-01
 1.00000000e+00 3.30000000e-01
 1.00000000e+00 3.40000000e-01
 1.00000000e+00 3.50000000e-01
 1.00000000e+00 3.60000000e-01
 1.00000000e+00 3.70000000e-01
 1.00000000e+00 3.80000000e-01
 1.00000000e+00 3.90000000e-01
 1.00000000e+00 4.00000000e-01
 1.00000000e+00 4.10000000e-01
 1.00000000e+00 4.20000000e-01
 1.00000000e+00 4.30000000e-01
 1.00000000e+00 4.40000000e-01
 1.00000000e+00 4.50000000e-01
 1.00000000e+00 4.60000000e-01
 1.00000000e+00 4.70000000e-01
 1.00000000e+00 4.80000000e-01
 1.00000000e+00 4.90000000e-01
 1.00000000e+00 5.00000000e-01
 1.00000000e+00 5.10000000e-01
 1.00000000e+00 5.20000000e-01
 1.00000000e+00 5.30000000e-01
 1.00000000e+00 5.40000000e-01
 1.00000000e+00 5.50000000e-01
 1.00000000e+00 5.60000000e-01
 1.00000000e+00 5.70000000e-01
 1.00000000e+00 5.80000000e-01
 1.00000000e+00 5.90000000e-01
 1.00000000e+00 6.00000000e-01
 1.00000000e+00 6.10000000e-01
 1.00000000e+00 6.20000000e-01
 1.00000000e+00 6.30000000e-01
 1.00000000e+00 6.40000000e-01
 1.00000000e+00 6.50000000e-01
 1.00000000e+00 6.60000000e-01
 1.00000000e+00 6.70000000e-01
 1.00000000e+00 6.80000000e-01
 1.00000000e+00 6.90000000e-01
 1.00000000e+00 7.00000000e-01
 1.00000000e+00 7.10000000e-01
 1.00000000e+00 7.20000000e-01
 1.00000000e+00 7.30000000e-01
 1.00000000e+00 7.40000000e-01
 1.00000000e+00 7.50000000e-01
 1.00000000e+00 7.60000000e-01
 1.00000000e+00 7.70000000e-01
 1.00000000e+00 7.80000000e-01
 1.00000000e+00 7.90000000e-01
 1.00000000e+00 8.00000000e-01
 1.00000000e+00 8.10000000e-01
 1.00000000e+00 8.20000000e-01
 1.00000000e+00 8.30000000e-01
 1.00000000e+00 8.40000000e-01
 1.00000000e+00 8.50000000e-01
 1.00000000e+00 8.60000000e-01
 1.00000000e+00 8.70000000e-01
 1.00000000e+00 8.80000000e-01
 1.00000000e+00 8.90000000e-01
 1.00000000e+00 9.00000000e-01
 1.00000000e+00 9.10000000e-01
 1.00000000e+00 9.20000000e-01
 1.00000000e+00 9.30000000e-01
 1.00000000e+00 9.40000000e-01
 1.00000000e+00 9.50000000e-01
 1.00000000e+00 9.60000000e-01
 1.00000000e+00 9.70000000e-01
 1.00000000e+00 9.80000000e-01
 1.00000000e+00 9.90000000e-01
 1.00000000e+00 1.00000000e+00
 9.90000000e-01 9.90000000e-01
 9.90000000e-01 9.90000000e-01
 9.80000000e-01 9.80000000e-01
 9.80000000e-01 9.80000000e-01
 9.70000000e-01 9.70000000e-01
 9.70000000e-01 9.70000000e-01
 9.60000000e-01 9.60000000e-01
 9.60000000e-01 9.60000000e-01
 9.50000000e-01 9.50000000e-01
 9.50000000e-01 9.50000000e-01
 9.40000000e-01 9.40000000e-01
 9.40000000e-01 9.40000000e-01
 9.30000000e-01 9.30000000e-01
 9.30000000e-01 9.30000000e-01
 9.20000000e-01 9.20000000e-01
 9.20000000e-01 9.20000000e-01
 9.10000000e-01 9.10000000e-01
 9.10000000e-01 9.10000000e-01
 9.00000000e-01 9.00000000e-01
 9.00000000e-01 9.00000000e-01
 8.90000000e-01 8.90000000e-01
 8.90000000e-01 8.90000000e-01
 8.80000000e-01 8.80000000e-01
 8.80000000e-01 8.80000000e-01
 8.70000000e-01 8.70000000e-01
 8.70000000e-01 8.70000000e-01
 8.60000000e-01 8.60000000e-01
 8.60000000e-01 8.60000000e-01
 8.50000000e-01 8.50000000e-01
 8.50000000e-01 8.50000000e-01
 8.40000000e-01 8.40000000e-01
 8.40000000e-01 8.40000000e-01
 8.30000000e-01 8.30000000e-01
 8.30000000e-01 8.30000000e-01
 8.20000000e-01 8.20000000e-01
 8.20000000e-01 8.20000000e-01
 8.10000000e-01 8.10000000e-01
 8.10000000e-01 8.10000000e-01
 8.00000000e-01 8.00000000e-01
 8.00000000e-01 8.00000000e-01
 7.90000000e-01 7.90000000e-01
 7.90000000e-01 7.90000000e-01
 7.80000000e-01 7.80000000e-01
 7.80000000e-01 7.80000000e-01
 7.70000000e-01 7.70000000e-01
 7.70000000e-01 7.70000000e-01
 7.60000000e-01 7.60000000e-01
 7.60000000e-01 7.60000000e-01
 7.50000000e-01 7.50000000e-01
 7.50000000e-01 7.50000000e-01
 7.40000000e-01 7.40000000e-01
 7.40000000e-01 7.40000000e-01
 7.30000000e-01 7.30000000e-01
 7.30000000e-01 7.30000000e-01
 7.20000000e-01 7.20000000e-01
 7.20000000e-01 7.20000000e-01
 7.10000000e-01 7.10000000e-01
 7.10000000e-01 7.10000000e-01
 7.00000000e-01 7.00000000e-01
 7.00000000e-01 7.00000000e-01
 6.90000000e-01 6.90000000e-01
 6.90000000e-01 6.90000000e-01
 6.80000000e-01 6.80000000e-01
 6.80000000e-01 6.80000000e-01
 6.70000000e-01 6.70000000e-01
 6.70000000e-01 6.70000000e-01
 6.60000000e-01 6.60000000e-01
 6.60000000e-01 6.60000000e-01
 6.50000000e-01 6.50000000e-01
 6.50000000e-01 6.50000000e-01
 6.40000000e-01 6.40000000e-01
 6.40000000e-01 6.40000000e-01
 6.30000000e-01 6.30000000e-01
 6.30000000e-01 6.30000000e-01
 6.20000000e-01 6.20000000e-01
 6.20000000e-01 6.20000000e-01
 6.10000000e-01 6.10000000e-01
 6.10000000e-01 6.10000000e-01
 6.00000000e-01 6.00000000e-01
 6.00000000e-01 6.00000000e-01
 5.90000000e-01 5.90000000e-01
 5.90000000e-01 5.90000000e-01
 5.80000000e-01 5.80000000e-01
 5.80000000e-01 5.80000000e-01
 5.70000000e-01 5.70000000e-01
 5.70000000e-01 5.70000000e-01
 5.60000000e-01 5.60000000e-01
 5.60000000e-01 5.60000000e-01
 5.50000000e-01 5.50000000e-01
 5.50000000e-01 5.50000000e-01
 5.40000000e-01 5.40000000e-01
 5.40000000e-01 5.40000000e-01
 5.30000000e-01 5.30000000e-01
 5.30000000e-01 5.30000000e-01
 5.20000000e-01 5.20000000e-01
 5.20000000e-01 5.20000000e-01
 5.10000000e-01 5.10000000e-01
 5.10000000e-01 5.10000000e-01
 5.00000000e-01 5.00000000e-01
 5.00000000e-01 5.00000000e-01
 4.90000000e-01 4.90000000e-01
 4.90000000e-01 4.90000000e-01
 4.80000000e-01 4.80000000e-01
 4.80000000e-01 4.80000000e-01
 4.70000000e-01 4.70000000e-01
 4.70000000e-01 4.70000000e-01
 4.60000000e-01 4.60000000e-01
 4.60000000e-01 4.60000000e-01
 4.50000000e-01 4.50000000e-01
 4.50000000e-01 4.50000000e-01
 4.40000000e-01 4.40000000e-01
 4.40000000e-01 4.40000000e-01
 4.30000000e-01 4.30000000e-01
 4.30000000e-01 4.30000000e-01
 4.20000000e-01 4.20000000e-01
 4.20000000e-01 4.20000000e-01
 4.10000000e-01 4.10000000e-01
 4.10000000e-01 4.10000000e-01
 4.00000000e-01 4.00000000e-01
 4.00000000e-01 4.00000000e-01
 3.90000000e-01 3.90000000e-01
 3.90000000e-01 3.90000000e-01
 3.80000000e-01 3.80000000e-01
 3.80000000e-01 3.80000000e-01
 3.70000000e-01 3.70000000e-01
 3.70000000e-01 3.70000000e-01
 3.60000000e-01 3.60000000e-01
 3.60000000e-01 3.60000000e-01
 3.50000000e-01 3.50000000e-01
 3.50000000e-01 3.50000000e-01
 3.40000000e-01 3.40000000e-01
 3.40000000e-01 3.40000000e-01
 3.30000000e-01 3.30000000e-01
 3.30000000e-01 3.30000000e-01
 3.20000000e-01 3.20000000e-01
 3.20000000e-01 3.20000000e-01
 3.10000000e-01 3.10000000e-01
 3.10000000e-01 3.10000000e-01
 3.00000000e-01 3.00000000e-01
 3.00000000e-01 3.00000000e-01
 2.90000000e-01 2.90000000e-01
 2.90000000e-01 2.90000000e-01
 2.80000000e-01 2.80000000e-01
 2.80000000e-01 2.80000000e-01
 2.70000000e-01 2.70000000e-01
 2.70000000e-01 2.70000000e-01
 2.60000000e-01 2.60000000e-01
 2.60000000e-01 2.60000000e-01
 2.50000000e-01 2.50000000e-01
 2.50000000e-01 2.50000000e-01
 2.40000000e-01 2.40000000e-01
 2.40000000e-01 2.40000000e-01
 2.30000000e-01 2.30000000e-01
 2.30000000e-01 2.30000000e-01
 2.20000000e-01 2.20000000e-01
 2.20000000e-01 2.20000000e-01
 2.10000000e-01 2.10000000e-01
 2.10000000e-01 2.10000000e-01
 2.00000000e-01 2.00000000e-01
 2.00000000e-01 2.00000000e-01
 1.90000000e-01 1.90000000e-01
 1.90000000e-01 1.90000000e-01
 1.80000000e-01 1.80000000e-01
 1.80000000e-01 1.80000000e-01
 1.70000000e-01 1.70000000e-01
 1.70000000e-01 1.70000000e-01
 1.60000000e-01 1.60000000e-01
 1.60000000e-01 1.60000000e-01
 1.50000000e-01 1.50000000e-01
 1.50000000e-01 1.50000000e-01
 1.40000000e-01 1.40000000e-01
 1.40000000e-01 1.40000000e-01
 1.30000000e-01 1.30000000e-01
 1.30000000e-01 1.30000000e-01
 1.20000000e-01 1.20000000e-01
 1.20000000e-01 1.20000000e-01
 1.10000000e-01 1.10000000e-01
 1.10000000e-01 1.10000000e-01
 1.00000000e-01 1.00000000e-01
 1.00000000e-01 1.00000000e-01
 9.00000000e-02 9.00000000e-02
 9.00000000e-02 9.00000000e-02
 8.00000000e-02 8.00000000e-02
 8.00000000e-02 8.00000000e-02
 7.00000000e-02 7.00000000e-02
 7.00000000e-02 7.00000000e-02
 6.00000000e-02 6.00000000e-02
 6.00000000e-02 6.00000000e-02
 5.00000000e-02 5.00000000e-02
 5.00000000e-02 5.00000000e-02
 4.00000000e-02 4.00000000e-02
 4.00000000e-02 4.00000000e-02
 3.00000000e-02 3.00000000e-02
 3.00000000e-02 2.99999999e-02
 2.00000000e-02 2.00000000e-02
 2.00000000e-02 1.99999999e-02
 1.00000001e-02 1.00000000e-02
 1.00000000e-02 9.99999956e-03
 3.98793853e-10 0.00000000e+00


==> case1_l0QP1.txt <==
 0.00000000e+00 1.00000000e-02
 0.00000000e+00 3.98793853e-10
 9.99999956e-03 1.00000000e-02
 1.00000000e-02 1.00000001e-02
 1.99999999e-02 2.00000000e-02
 2.00000000e-02 2.00000000e-02
 2.99999999e-02 3.00000000e-02
 3.00000000e-02 3.00000000e-02
 4.00000000e-02 4.00000000e-02
 4.00000000e-02 4.00000000e-02
 5.00000000e-02 5.00000000e-02
 5.00000000e-02 5.00000000e-02
 6.00000000e-02 6.00000000e-02
 6.00000000e-02 6.00000000e-02
 7.00000000e-02 7.00000000e-02
 7.00000000e-02 7.00000000e-02
 8.00000000e-02 8.00000000e-02
 8.00000000e-02 8.00000000e-02
 9.00000000e-02 9.00000000e-02
 9.00000000e-02 9.00000000e-02
 1.00000000e-01 1.00000000e-01
 1.00000000e-01 1.00000000e-01
 1.10000000e-01 1.10000000e-01
 1.10000000e-01 1.10000000e-01
 1.20000000e-01 1.20000000e-01
 1.20000000e-01 1.20000000e-01
 1.30000000e-01 1.30000000e-01
 1.30000000e-01 1.30000000e-01
 1.40000000e-01 1.40000000e-01
 1.40000000e-01 1.40000000e-01
 1.50000000e-01 1.50000000e-01
 1.50000000e-01 1.50000000e-01
 1.60000000e-01 1.60000000e-01
 1.60000000e-01 1.60000000e-01
 1.70000000e-01 1.70000000e-01
 1.70000000e-01 1.70000000e-01
 1.80000000e-01 1.80000000e-01
 1.80000000e-01 1.80000000e-01
 1.90000000e-01 1.90000000e-01
 1.90000000e-01 1.90000000e-01
 2.00000000e-01 2.00000000e-01
 2.00000000e-01 2.00000000e-01
 2.10000000e-01 2.10000000e-01
 2.10000000e-01 2.10000000e-01
 2.20000000e-01 2.20000000e-01
 2.20000000e-01 2.20000000e-01
 2.30000000e-01 2.30000000e-01
 2.30000000e-01 2.30000000e-01
 2.40000000e-01 2.40000000e-01
 2.40000000e-01 2.40000000e-01
 2.50000000e-01 2.50000000e-01
 2.50000000e-01 2.50000000e-01
 2.60000000e-01 2.60000000e-01
 2.60000000e-01 2.60000000e-01
 2.70000000e-01 2.70000000e-01
 2.70000000e-01 2.70000000e-01
 2.80000000e-01 2.80000000e-01
 2.80000000e-01 2.80000000e-01
 2.90000000e-01 2.90000000e-01
 2.90000000e-01 2.90000000e-01
 3.00000000e-01 3.00000000e-01
 3.00000000e-01 3.00000000e-01
 3.10000000e-01 3.10000000e-01
 3.10000000e-01 3.10000000e-01
 3.20000000e-01 3.20000000e-01
 3.20000000e-01 3.20000000e-01
 3.30000000e-01 3.30000000e-01
 3.30000000e-01 3.30000000e-01
 3.40000000e-01 3.40000000e-01
 3.40000000e-01 3.40000000e-01
 3.50000000e-01 3.50000000e-01
 3.50000000e-01 3.50000000e-01
 3.60000000e-01 3.60000000e-01
 3.60000000e-01 3.60000000e-01
 3.70000000e-01 3.70000000e-01
 3.70000000e-01 3.70000000e-01
 3.80000000e-01 3.80000000e-01
 3.80000000e-01 3.80000000e-01
 3.90000000e-01 3.90000000e-01
 3.90000000e-01 3.90000000e-01
 4.00000000e-01 4.00000000e-01
 4.00000000e-01 4.00000000e-01
 4.10000000e-01 4.10000000e-01
 4.10000000e-01 4.10000000e-01
 4.20000000e-01 4.20000000e-01
 4.20000000e-01 4.20000000e-01
 4.30000000e-01 4.30000000e-01
 4.30000000e-01 4.30000000e-01
 4.40000000e-01 4.40000000e-01
 4.40000000e-01 4.40000000e-01
 4.50000000e-01 4.50000000e-01
 4.50000000e-01 4.50000000e-01
 4.60000000e-01 4.60000000e-01
 4.60000000e-01 4.60000000e-01
 4.70000000e-01 4.70000000e-01
 4.70000000e-01 4.70000000e-01
 4.80000000e-01 4.80000000e-01
 4.80000000e-01 4.80000000e-01
 4.90000000e-01 4.90000000e-01
 4.90000000e-01 4.90000000e-01
 5.00000000e-01 5.00000000e-01
 5.00000000e-01 5.00000000e-01
 5.10000000e-01 5.10000000e-01
 5.10000000e-01 5.10000000e-01
 5.20000000e-01 5.20000000e-01
 5.20000000e-01 5.20000000e-01
 5.30000000e-01 5.30000000e-01
 5.30000000e-01 5.30000000e-01
 5.40000000e-01 5.40000000e-01
 5.40000000e-01 5.40000000e-01
 5.50000000e-01 5.50000000e-01
 5.50000000e-01 5.50000000e-01
 5.60000000e-01 5.60000000e-01
 5.60000000e-01 5.60000000e-01
 5.70000000e-01 5.70000000e-01
 5.70000000e-01 5.70000000e-01
 5.80000000e-01 5.80000000e-01
 5.80000000e-01 5.80000000e-01
 5.90000000e-01 5.90000000e-01
 5.90000000e-01 5.90000000e-01
 6.00000000e-01 6.00000000e-01
 6.00000000e-01 6.00000000e-01
 6.10000000e-01 6.10000000e-01
 6.10000000e-01 6.10000000e-01
 6.20000000e-01 6.20000000e-01
 6.20000000e-01 6.20000000e-01
 6.30000000e-01 6.30000000e-01
 6.30000000e-01 6.30000000e-01
 6.40000000e-01 6.40000000e-01
 6.40000000e-01 6.40000000e-01
 6.50000000e-01 6.50000000e-01
 6.50000000e-01 6.50000000e-01
 6.60000000e-01 6.60000000e-01
 6.60000000e-01 6.60000000e-01
 6.70000000e-01 6.70000000e-01
 6.70000000e-01 6.70000000e-01
 6.80000000e-01 6.80000000e-01
 6.80000000e-01 6.80000000e-01
 6.90000000e-01 6.90000000e-01
 6.90000000e-01 6.90000000e-01
 7.00000000e-01 7.00000000e-01
 7.00000000e-01 7.00000000e-01
 7.10000000e-01 7.10000000e-01
 7.10000000e-01 7.10000000e-01
 7.20000000e-01 7.20000000e-01
 7.20000000e-01 7.20000000e-01
 7.30000000e-01 7.30000000e-01
 7.30000000e-01 7.30000000e-01
 7.40000000e-01 7.40000000e-01
 7.40000000e-01 7.40000000e-01
 7.50000000e-01 7.50000000e-01
 7.50000000e-01 7.50000000e-01
 7.60000000e-01 7.60000000e-01
 7.60000000e-01 7.60000000e-01
 7.70000000e-01 7.70000000e-01
 7.70000000e-01 7.70000000e-01
 7.80000000e-01 7.80000000e-01
 7.80000000e-01 7.80000000e-01
 7.90000000e-01 7.90000000e-01
 7.90000000e-01 7.90000000e-01
 8.00000000e-01 8.00000000e-01
 8.00000000e-01 8.00000000e-01
 8.10000000e-01 8.10000000e-01
 8.10000000e-01 8.10000000e-01
 8.20000000e-01 8.20000000e-01
 8.20000000e-01 8.20000000e-01
 8.30000000e-01 8.30000000e-01
 8.30000000e-01 8.30000000e-01
 8.40000000e-01 8.40000000e-01
 8.40000000e-01 8.40000000e-01
 8.50000000e-01 8.50000000e-01
 8.50000000e-01 8.50000000e-01
 8.60000000e-01 8.60000000e-01
 8.60000000e-01 8.60000000e-01
 8.70000000e-01 8.70000000e-01
 8.70000000e-01 8.70000000e-01
 8.80000000e-01 8.80000000e-01
 8.80000000e-01 8.80000000e-01
 8.90000000e-01 8.90000000e-01
 8.90000000e-01 8.90000000e-01
 9.00000000e-01 9.00000000e-01
 9.00000000e-01 9.00000000e-01
 9.10000000e-01 9.10000000e-01
 9.10000000e-01 9.10000000e-01
 9.20000000e-01 9.20000000e-01
 9.20000000e-01 9.20000000e-01
 9.30000000e-01 9.30000000e-01
 9.30000000e-01 9.30000000e-01
 9.40000000e-01 9.40000000e-01
 9.40000000e-01 9.40000000e-01
 9.50000000e-01 9.50000000e-01
 9.50000000e-01 9.50000000e-01
 9.60000000e-01 9.60000000e-01
 9.60000000e-01 9.60000000e-01
 9.70000000e-01 9.70000000e-01
 9.70000000e-01 9.70000000e-01
 9.80000000e-01 9.80000000e-01
 9.80000000e-01 9.80000000e-01
 9.90000000e-01 9.90000000e-01
 9.90000000e-01 9.90000000e-01
 1.00000000e+00 1.00000000e+00
 9.90000000e-01 1.00000000e+00
 9.80000000e-01 1.00000000e+00
 9.70000000e-01 1.00000000e+00
 9.60000000e-01 1.00000000e+00
 9.50000000e-01 1.00000000e+00
 9.40000000e-01 1.00000000e+00
 9.30000000e-01 1.00000000e+00
 9.20000000e-01 1.00000000e+00
 9.10000000e-01 1.00000000e+00
 9.00000000e-01 1.00000000e+00
 8.90000000e-01 1.00000000e+00
 8.80000000e-01 1.00000000e+00
 8.70000000e-01 1.00000000e+00
 8.60000000e-01 1.00000000e+00
 8.50000000e-01 1.00000000e+00
 8.40000000e-01 1.00000000e+00
 8.30000000e-01 1.00000000e+00
 8.20000000e-01 1.00000000e+00
 8.10000000e-01 1.00000000e+00
 8.00000000e-01 1.00000000e+00
 7.90000000e-01 1.00000000e+00
 7.80000000e-01 1.00000000e+00
 7.70000000e-01 1.00000000e+00
 7.60000000e-01 1.00000000e+00
 7.50000000e-01 1.00000000e+00
 7.40000000e-01 1.00000000e+00
 7.30000000e-01 1.00000000e+00
 7.20000000e-01 1.00000000e+00
 7.10000000e-01 1.00000000e+00
 7.00000000e-01 1.00000000e+00
 6.90000000e-01 1.00000000e+00
 6.80000000e-01 1.00000000e+00
 6.70000000e-01 1.00000000e+00
 6.60000000e-01 1.00000000e+00
 6.50000000e-01 1.00000000e+00
 6.40000000e-01 1.00000000e+00
 6.30000000e-01 1.00000000e+00
 6.20000000e-01 1.00000000e+00
 6.10000000e-01 1.00000000e+00
 6.00000000e-01 1.00000000e+00
 5.90000000e-01 1.00000000e+00
 5.80000000e-01 1.00000000e+00
 5.70000000e-01 1.00000000e+00
 5.60000000e-01 1.00000000e+00
 5.50000000e-01 1.00000000e+00
 5.40000000e-01 1.00000000e+00
 5.30000000e-01 1.00000000e+00
 5.20000000e-01 1.00000000e+00
 5.10000000e-01 1.00000000e+00
 5.00000000e-01 1.00000000e+00
 4.90000000e-01 1.00000000e+00
 4.80000000e-01 1.00000000e+00
 4.70000000e-01 1.00000000e+00
 4.60000000e-01 1.00000000e+00
 4.50000000e-01 1.00000000e+00
 4.40000000e-01 1.00000000e+00
 4.30000000e-01 1.00000000e+00
 4.20000000e-01 1.00000000e+00
 4.10000000e-01 1.00000000e+00
 4.00000000e-01 1.00000000e+00
 3.90000000e-01 1.00000000e+00
 3.80000000e-01 1.00000000e+00
 3.70000000e-01 1.00000000e+00
 3.60000000e-01 1.00000000e+00
 3.50000000e-01 1.00000000e+00
 3.40000000e-01 1.00000000e+00
 3.30000000e-01 1.00000000e+00
 3.20000000e-01 1.00000000e+00
 3.10000000e-01 1.00000000e+00
 3.00000000e-01 1.00000000e+00
 2.90000000e-01 1.00000000e+00
 2.80000000e-01 1.00000000e+00
 2.70000000e-01 1.00000000e+00
 2.60000000e-01 1.00000000e+00
 2.50000000e-01 1.00000000e+00
 2.40000000e-01 1.00000000e+00
 2.30000000e-01 1.00000000e+00
 2.20000000e-01 1.00000000e+00
 2.10000000e-01 1.00000000e+00
 2.00000000e-01 1.00000000e+00
 1.90000000e-01 1.00000000e+00
 1.80000000e-01 1.00000000e+00
 1.70000000e-01 1.00000000e+00
 1.60000000e-01 1.00000000e+00
 1.50000000e-01 1.00000000e+00
 1.40000000e-01 1.00000000e+00
 1.30000000e-01 1.00000000e+00
 1.20000000e-01 1.00000000e+00
 1.10000000e-01 1.00000000e+00
 1.00000000e-01 1.00000000e+00
 9.00000000e-02 1.00000000e+00
 8.00000000e-02 1.00000000e+00
 7.00000000e-02 1.00000000e+00
 6.00000000e-02 1.00000000e+00
 5.00000000e-02 1.00000000e+00
 4.00000000e-02 1.00000000e+00
 3.00000000e-02 1.00000000e+00
 2.00000000e-02 1.00000000e+00
 1.00000000e-02 1.00000000e+00
 0.00000000e+00 1.00000000e+00
 0.00000000e+00 1.00000000e+00
 0.00000000e+00 9.90000000e-01
 0.00000000e+00 9.80000000e-01
 0.00000000e+00 9.70000000e-01
 0.00000000e+00 9.60000000e-01
 0.00000000e+00 9.50000000e-01
 0.00000000e+00 9.40000000e-01
 0.00000000e+00 9.30000000e-01
 0.00000000e+00 9.20000000e-01
 0.00000000e+00 9.10000000e-01
 0.00000000e+00 9.00000000e-01
 0.00000000e+00 8.90000000e-01
 0.00000000e+00 8.80000000e-01
 0.00000000e+00 8.70000000e-01
 0.00000000e+00 8.60000000e-01
 0.00000000e+00 8.50000000e-01
 0.00000000e+00 8.40000000e-01
 0.00000000e+00 8.30000000e-01
 0.00000000e+00 8.20000000e-01
 0.00000000e+00 8.10000000e-01
 0.00000000e+00 8.00000000e-01
 0.00000000e+00 7.90000000e-01
 0.00000000e+00 7.80000000e-01
 0.00000000e+00 7.70000000e-01
 0.00000000e+00 7.60000000e-01
 0.00000000e+00 7.50000000e-01
 0.00000000e+00 7.40000000e-01
 0.00000000e+00 7.30000000e-01
 0.00000000e+00 7.20000000e-01
 0.00000000e+00 7.10000000e-01
 0.00000000e+00 7.00000000e-01
 0.00000000e+00 6.90000000e-01
 0.00000000e+00 6.80000000e-01
 0.00000000e+00 6.70000000e-01
 0.00000000e+00 6.60000000e-01
 0.00000000e+00 6.50000000e-01
 0.00000000e+00 6.40000000e-01
 0.00000000e+00 6.30000000e-01
 0.00000000e+00 6.20000000e-01
 0.00000000e+00 6.10000000e-01
 0.00000000e+00 6.00000000e-01
 0.00000000e+00 5.90000000e-01
 0.00000000e+00 5.80000000e-01
 0.00000000e+00 5.70000000e-01
 0.00000000e+00 5.60000000e-01
 0.00000000e+00 5.50000000e-01
 0.00000000e+00 5.40000000e-01
 0.00000000e+00 5.30000000e-01
 0.00000000e+00 5.20000000e-01
 0.00000000e+00 5.10000000e-01
 0.00000000e+00 5.00000000e-01
 0.00000000e+00 4.90000000e-01
 0.00000000e+00 4.80000000e-01
 0.00000000e+00 4.70000000e-01
 0.00000000e+00 4.60000000e-01
 0.00000000e+00 4.50000000e-01
 0.00000000e+00 4.40000000e-01
 0.00000000e+00 4.30000000e-01
 0.00000000e+00 4.20000000e-01
 0.00000000e+00 4.10000000e-01
 0.00000000e+00 4.00000000e-01
 0.00000000e+00 3.90000000e-01
 0.00000000e+00 3.80000000e-01
 0.00000000e+00 3.70000000e-01
 0.00000000e+00 3.60000000e-01
 0.00000000e+00 3.50000000e-01
 0.00000000e+00 3.40000000e-01
 0.00000000e+00 3.30000000e-01
 0.00000000e+00 3.20000000e-01
 0.00000000e+00 3.10000000e-01
 0.00000000e+00 3.00000000e-01
 0.00000000e+00 2.90000000e-01
 0.00000000e+00 2.80000000e-01
 0.00000000e+00 2.70000000e-01
 0.00000000e+00 2.60000000e-01
 0.00000000e+00 2.50000000e-01
 0.00000000e+00 2.40000000e-01
 0.00000000e+00 2.30000000e-01
 0.00000000e+00 2.20000000e-01
 0.00000000e+00 2.10000000e-01
 0.00000000e+00 2.00000000e-01
 0.00000000e+00 1.90000000e-01
 0.00000000e+00 1.80000000e-01
 0.00000000e+00 1.70000000e-01
 0.00000000e+00 1.60000000e-01
 0.00000000e+00 1.50000000e-01
 0.00000000e+00 1.40000000e-01
 0.00000000e+00 1.30000000e-01
 0.00000000e+00 1.20000000e-01
 0.00000000e+00 1.10000000e-01
 0.00000000e+00 1.00000000e-01
 0.00000000e+00 9.00000000e-02
 0.00000000e+00 8.00000000e-02
 0.00000000e+00 7.00000000e-02
 0.00000000e+00 6.00000000e-02
 0.00000000e+00 5.00000000e-02
 0.00000000e+00 4.00000000e-02
 0.00000000e+00 3.00000000e-02
 0.00000000e+00 2.00000000e-02
 0.00000000e+00 1.00000000e-02


==> case1_l10F.txt <==
 0.00000000e+00 5.84082154e+00
 1.00000000e-02 3.55460837e+00
 2.00000000e-02 2.42115755e+00
 3.00000000e-02 1.76362639e+00
 4.00000000e-02 1.34500560e+00
 5.00000000e-02 1.06094844e+00
 6.00000000e-02 8.58889561e-01
 7.00000000e-02 7.09795440e-01
 8.00000000e-02 5.96498394e-01
 9.00000000e-02 5.08293417e-01
 1.00000000e-01 4.38213348e-01
 1.10000000e-01 3.81560359e-01
 1.20000000e-01 3.35070858e-01
 1.30000000e-01 2.96418972e-01
 1.40000000e-01 2.63910017e-01
 1.50000000e-01 2.36285022e-01
 1.60000000e-01 2.12592531e-01
 1.70000000e-01 1.92102425e-01
 1.80000000e-01 1.74246693e-01
 1.90000000e-01 1.58577941e-01
 2.00000000e-01 1.44739789e-01
 2.10000000e-01 1.32445432e-01
 2.20000000e-01 1.21461871e-01
 2.30000000e-01 1.11598167e-01
 2.40000000e-01 1.02696584e-01
 2.50000000e-01 9.46258356e-02
 2.60000000e-01 8.72758813e-02
 2.70000000e-01 8.05538779e-02
 2.80000000e-01 7.43810022e-02
 2.90000000e-01 6.86899359e-02
 3.00000000e-01 6.34228596e-02
 3.10000000e-01 5.85298396e-02
 3.20000000e-01 5.39675234e-02
 3.30000000e-01 4.96980757e-02
 3.40000000e-01 4.56883065e-02
 3.50000000e-01 4.19089514e-02
 3.60000000e-01 3.83340741e-02
 3.70000000e-01 3.49405672e-02
 3.80000000e-01 3.17077327e-02
 3.90000000e-01 2.86169279e-02
 4.00000000e-01 2.56512633e-02
 4.10000000e-01 2.27953443e-02
 4.20000000e-01 2.00350487e-02
 4.30000000e-01 1.73573324e-02
 4.40000000e-01 1.47500601e-02
 4.50000000e-01 1.22018545e-02
 4.60000000e-01 9.70196224e-03
 4.70000000e-01 7.24013175e-03
 4.80000000e-01 4.80650169e-03
 4.90000000e-01 2.39149684e-03
 5.00000000e-01 -1.42704719e-05
 5.10000000e-01 -2.42009531e-03
 5.20000000e-01 -4.83527332e-03
 5.30000000e-01 -7.26919393e-03
 5.40000000e-01 -9.73143531e-03
 5.50000000e-01 -1.22318630e-02
 5.60000000e-01 -1.47807341e-02
 5.70000000e-01 -1.73888090e-02
 5.80000000e-01 -2.00674736e-02
 5.90000000e-01 -2.28288736e-02
 6.00000000e-01 -2.56860654e-02
 6.10000000e-01 -2.86531860e-02
 6.20000000e-01 -3.17456470e-02
 6.30000000e-01 -3.49803582e-02
 6.40000000e-01 -3.83759862e-02
 6.50000000e-01 -4.19532567e-02
 6.60000000e-01 -4.57353097e-02
 6.70000000e-01 -4.97481201e-02
 6.80000000e-01 -5.40209976e-02
 6.90000000e-01 -5.85871858e-02
 7.00000000e-01 -6.34845833e-02
 7.10000000e-01 -6.87566186e-02
 7.20000000e-01 -7.44533159e-02
 7.30000000e-01 -8.06326039e-02
 7.40000000e-01 -8.73619326e-02
 7.50000000e-01 -9.47202857e-02
 7.60000000e-01 -1.02800703e-01
 7.70000000e-01 -1.11713468e-01
 7.80000000e-01 -1.21590169e-01
 7.90000000e-01 -1.32588918e-01
 8.00000000e-01 -1.44901134e-01
 8.10000000e-01 -1.58760428e-01
 8.20000000e-01 -1.74454392e-01
 8.30000000e-01 -1.92340438e-01
 8.40000000e-01 -2.12867326e-01
 8.50000000e-01 -2.36604901e-01
 8.60000000e-01 -2.64285788e-01
 8.70000000e-01 -2.96864926e-01
 8.80000000e-01 -3.35606227e-01
 8.90000000e-01 -3.82211554e-01
 9.00000000e-01 -4.39017479e-01
 9.10000000e-01 -5.09304054e-01
 9.20000000e-01 -5.97795356e-01
 9.30000000e-01 -7.11502256e-01
 9.40000000e-01 -8.61206486e-01
 9.50000000e-01 -1.06421951e+00
 9.60000000e-01 -1.34986791e+00
 9.70000000e-01 -1.77138506e+00
 9.80000000e-01 -2.43490091e+00
 9.90000000e-01 -3.58349557e+00
 1.00000000e+00 -5.92629173e+00


==> case1_l10PQ1.txt <==
 0.00000000e+00 1.00000000e-02
 0.00000000e+00 1.41380671e-13
 1.00000000e-02 1.00000000e-02
 1.00000000e-02 1.00000000e-02
 2.00000000e-02 2.00000000e-02
 2.00000000e-02 2.00000000e-02
 3.00000000e-02 3.00000000e-02
 3.00000000e-02 3.00000000e-02
 4.00000000e-02 4.00000000e-02
 4.00000000e-02 4.00000000e-02
 5.00000000e-02 5.00000000e-02
 5.00000000e-02 5.00000000e-02
 6.00000000e-02 6.00000000e-02
 6.00000000e-02 6.00000000e-02
 7.00000000e-02 7.00000000e-02
 7.00000000e-02 7.00000000e-02
 8.00000000e-02 8.00000000e-02
 8.00000000e-02 8.00000000e-02
 9.00000000e-02 9.00000000e-02
 9.00000000e-02 9.00000000e-02
 1.00000000e-01 1.00000000e-01
 1.00000000e-01 1.00000000e-01
 1.10000000e-01 1.10000000e-01
 1.10000000e-01 1.10000000e-01
 1.20000000e-01 1.20000000e-01
 1.20000000e-01 1.20000000e-01
 1.30000000e-01 1.30000000e-01
 1.30000000e-01 1.30000000e-01
 1.40000000e-01 1.40000000e-01
 1.40000000e-01 1.40000000e-01
 1.50000000e-01 1.50000000e-01
 1.50000000e-01 1.50000000e-01
 1.60000000e-01 1.60000000e-01
 1.60000000e-01 1.60000000e-01
 1.70000000e-01 1.70000000e-01
 1.70000000e-01 1.70000000e-01
 1.80000000e-01 1.80000000e-01
 1.80000000e-01 1.80000000e-01
 1.90000000e-01 1.90000000e-01
 1.90000000e-01 1.90000000e-01
 2.00000000e-01 2.00000000e-01
 2.00000000e-01 2.00000000e-01
 2.10000000e-01 2.10000000e-01
 2.10000000e-01 2.10000000e-01
 2.20000000e-01 2.20000000e-01
 2.20000000e-01 2.20000000e-01
 2.30000000e-01 2.30000000e-01
 2.30000000e-01 2.30000000e-01
 2.40000000e-01 2.40000000e-01
 2.40000000e-01 2.40000000e-01
 2.50000000e-01 2.50000000e-01
 2.50000000e-01 2.50000000e-01
 2.60000000e-01 2.60000000e-01
 2.60000000e-01 2.60000000e-01
 2.70000000e-01 2.70000000e-01
 2.70000000e-01 2.70000000e-01
 2.80000000e-01 2.80000000e-01
 2.80000000e-01 2.80000000e-01
 2.90000000e-01 2.90000000e-01
 2.90000000e-01 2.90000000e-01
 3.00000000e-01 3.00000000e-01
 3.00000000e-01 3.00000000e-01
 3.10000000e-01 3.10000000e-01
 3.10000000e-01 3.10000000e-01
 3.20000000e-01 3.20000000e-01
 3.20000000e-01 3.20000000e-01
 3.30000000e-01 3.30000000e-01
 3.30000000e-01 3.30000000e-01
 3.40000000e-01 3.40000000e-01
 3.40000000e-01 3.40000000e-01
 3.50000000e-01 3.50000000e-01
 3.50000000e-01 3.50000000e-01
 3.60000000e-01 3.60000000e-01
 3.60000000e-01 3.60000000e-01
 3.70000000e-01 3.70000000e-01
 3.70000000e-01 3.70000000e-01
 3.80000000e-01 3.80000000e-01
 3.80000000e-01 3.80000000e-01
 3.90000000e-01 3.90000000e-01
 3.90000000e-01 3.90000000e-01
 4.00000000e-01 4.00000000e-01
 4.00000000e-01 4.00000000e-01
 4.10000000e-01 4.10000000e-01
 4.10000000e-01 4.10000000e-01
 4.20000000e-01 4.20000000e-01
 4.20000000e-01 4.20000000e-01
 4.30000000e-01 4.30000000e-01
 4.30000000e-01 4.30000000e-01
 4.40000000e-01 4.40000000e-01
 4.40000000e-01 4.40000000e-01
 4.50000000e-01 4.50000000e-01
 4.50000000e-01 4.50000000e-01
 4.60000000e-01 4.60000000e-01
 4.60000000e-01 4.60000000e-01
 4.70000000e-01 4.70000000e-01
 4.70000000e-01 4.70000000e-01
 4.80000000e-01 4.80000000e-01
 4.80000000e-01 4.80000000e-01
 4.90000000e-01 4.90000000e-01
 4.90000000e-01 4.90000000e-01
 5.00000000e-01 5.00000000e-01
 4.90000000e-01 5.07194538e-01
 4.88631068e-01 5.10000000e-01
 4.80000000e-01 5.16196903e-01
 4.76793983e-01 5.20000000e-01
 4.70000000e-01 5.24872289e-01
 4.64885597e-01 5.30000000e-01
 4.60000000e-01 5.33498942e-01
 4.52952494e-01 5.40000000e-01
 4.50000000e-01 5.42110919e-01
 4.41006999e-01 5.50000000e-01
 4.40000000e-01 5.50718472e-01
 4.30000000e-01 5.59207358e-01
 4.29195664e-01 5.60000000e-01
 4.20000000e-01 5.67621372e-01
 4.17484965e-01 5.70000000e-01
 4.10000000e-01 5.76083433e-01
 4.05724797e-01 5.80000000e-01
 4.00000000e-01 5.84578779e-01
 3.93928536e-01 5.90000000e-01
 3.90000000e-01 5.93099277e-01
 3.82104651e-01 6.00000000e-01
 3.80000000e-01 6.01640323e-01
 3.70258623e-01 6.10000000e-01
 3.70000000e-01 6.10199339e-01
 3.60000000e-01 6.18651719e-01
 3.58537544e-01 6.20000000e-01
 3.50000000e-01 6.27113338e-01
 3.46812749e-01 6.30000000e-01
 3.40000000e-01 6.35601017e-01
 3.35064573e-01 6.40000000e-01
 3.30000000e-01 6.44111963e-01
 3.23296288e-01 6.50000000e-01
 3.20000000e-01 6.52644470e-01
 3.11510232e-01 6.60000000e-01
 3.10000000e-01 6.61197618e-01
 3.00000000e-01 6.69751234e-01
 2.99730150e-01 6.70000000e-01
 2.90000000e-01 6.78224622e-01
 2.88048790e-01 6.80000000e-01
 2.80000000e-01 6.86721724e-01
 2.76351792e-01 6.90000000e-01
 2.70000000e-01 6.95241723e-01
 2.64640525e-01 7.00000000e-01
 2.60000000e-01 7.03784294e-01
 2.52915852e-01 7.10000000e-01
 2.50000000e-01 7.12349517e-01
 2.41178158e-01 7.20000000e-01
 2.40000000e-01 7.20937805e-01
 2.30000000e-01 7.29510445e-01
 2.29470125e-01 7.30000000e-01
 2.20000000e-01 7.38025178e-01
 2.17839095e-01 7.40000000e-01
 2.10000000e-01 7.46563018e-01
 2.06197615e-01 7.50000000e-01
 2.00000000e-01 7.55124141e-01
 1.94544986e-01 7.60000000e-01
 1.90000000e-01 7.63708894e-01
 1.82879727e-01 7.70000000e-01
 1.80000000e-01 7.72317740e-01
 1.71199367e-01 7.80000000e-01
 1.70000000e-01 7.80951199e-01
 1.60000000e-01 7.89569985e-01
 1.59541854e-01 7.90000000e-01
 1.50000000e-01 7.98113146e-01
 1.47966427e-01 8.00000000e-01
 1.40000000e-01 8.06672790e-01
 1.36368552e-01 8.10000000e-01
 1.30000000e-01 8.15246623e-01
 1.24738179e-01 8.20000000e-01
 1.20000000e-01 8.23831322e-01
 1.13059989e-01 8.30000000e-01
 1.10000000e-01 8.32422035e-01
 1.01310419e-01 8.40000000e-01
 1.00000000e-01 8.41011658e-01
 9.00000000e-02 8.49533992e-01
 8.95051423e-02 8.50000000e-01
 8.00000000e-02 8.57871490e-01
 7.76716954e-02 8.60000000e-01
 7.00000000e-02 8.66119964e-01
 6.55750372e-02 8.70000000e-01
 6.00000000e-02 8.74227755e-01
 5.29960250e-02 8.80000000e-01
 5.00000000e-02 8.82113298e-01
 4.00000000e-02 8.89577155e-01
 3.94284406e-02 8.90000000e-01
 3.00000000e-02 8.95898580e-01
 2.19468681e-02 9.00000000e-01
 2.00000000e-02 9.00826467e-01
 1.00000000e-02 9.01527589e-01
 8.61395160e-03 9.00000000e-01
 1.03991297e-03 8.90000000e-01
 0.00000000e+00 8.88379970e-01
 0.00000000e+00 8.80000000e-01
 0.00000000e+00 8.70000000e-01
 0.00000000e+00 8.60000000e-01
 0.00000000e+00 8.50000000e-01
 0.00000000e+00 8.40000000e-01
 0.00000000e+00 8.30000000e-01
 0.00000000e+00 8.20000000e-01
 0.00000000e+00 8.10000000e-01
 0.00000000e+00 8.00000000e-01
 0.00000000e+00 7.90000000e-01
 0.00000000e+00 7.80000000e-01
 0.00000000e+00 7.70000000e-01
 0.00000000e+00 7.60000000e-01
 0.00000000e+00 7.50000000e-01
 0.00000000e+00 7.40000000e-01
 0.00000000e+00 7.30000000e-01
 0.00000000e+00 7.20000000e-01
 0.00000000e+00 7.10000000e-01
 0.00000000e+00 7.00000000e-01
 0.00000000e+00 6.90000000e-01
 0.00000000e+00 6.80000000e-01
 0.00000000e+00 6.70000000e-01
 0.00000000e+00 6.60000000e-01
 0.00000000e+00 6.50000000e-01
 0.00000000e+00 6.40000000e-01
 0.00000000e+00 6.30000000e-01
 0.00000000e+00 6.20000000e-01
 0.00000000e+00 6.10000000e-01
 0.00000000e+00 6.00000000e-01
 0.00000000e+00 5.90000000e-01
 0.00000000e+00 5.80000000e-01
 0.00000000e+00 5.70000000e-01
 0.00000000e+00 5.60000000e-01
 0.00000000e+00 5.50000000e-01
 0.00000000e+00 5.40000000e-01
 0.00000000e+00 5.30000000e-01
 0.00000000e+00 5.20000000e-01
 0.00000000e+00 5.10000000e-01
 0.00000000e+00 5.00000000e-01
 0.00000000e+00 4.90000000e-01
 0.00000000e+00 4.80000000e-01
 0.00000000e+00 4.70000000e-01
 0.00000000e+00 4.60000000e-01
 0.00000000e+00 4.50000000e-01
 0.00000000e+00 4.40000000e-01
 0.00000000e+00 4.30000000e-01
 0.00000000e+00 4.20000000e-01
 0.00000000e+00 4.10000000e-01
 0.00000000e+00 4.00000000e-01
 0.00000000e+00 3.90000000e-01
 0.00000000e+00 3.80000000e-01
 0.00000000e+00 3.70000000e-01
 0.00000000e+00 3.60000000e-01
 0.00000000e+00 3.50000000e-01
 0.00000000e+00 3.40000000e-01
 0.00000000e+00 3.30000000e-01
 0.00000000e+00 3.20000000e-01
 0.00000000e+00 3.10000000e-01
 0.00000000e+00 3.00000000e-01
 0.00000000e+00 2.90000000e-01
 0.00000000e+00 2.80000000e-01
 0.00000000e+00 2.70000000e-01
 0.00000000e+00 2.60000000e-01
 0.00000000e+00 2.50000000e-01
 0.00000000e+00 2.40000000e-01
 0.00000000e+00 2.30000000e-01
 0.00000000e+00 2.20000000e-01
 0.00000000e+00 2.10000000e-01
 0.00000000e+00 2.00000000e-01
 0.00000000e+00 1.90000000e-01
 0.00000000e+00 1.80000000e-01
 0.00000000e+00 1.70000000e-01
 0.00000000e+00 1.60000000e-01
 0.00000000e+00 1.50000000e-01
 0.00000000e+00 1.40000000e-01
 0.00000000e+00 1.30000000e-01
 0.00000000e+00 1.20000000e-01
 0.00000000e+00 1.10000000e-01
 0.00000000e+00 1.00000000e-01
 0.00000000e+00 9.00000000e-02
 0.00000000e+00 8.00000000e-02
 0.00000000e+00 7.00000000e-02
 0.00000000e+00 6.00000000e-02
 0.00000000e+00 5.00000000e-02
 0.00000000e+00 4.00000000e-02
 0.00000000e+00 3.00000000e-02
 0.00000000e+00 2.00000000e-02
 0.00000000e+00 1.00000000e-02


==> case1_l10PQ2.txt <==
 9.77552213e-01 1.00000000e-01
 9.80000000e-01 9.89565714e-02
 9.90000000e-01 9.82771112e-02
 9.91524533e-01 1.00000000e-01
 9.98913173e-01 1.10000000e-01
 1.00000000e+00 1.11735161e-01
 1.00000000e+00 1.20000000e-01
 1.00000000e+00 1.30000000e-01
 1.00000000e+00 1.40000000e-01
 1.00000000e+00 1.50000000e-01
 1.00000000e+00 1.60000000e-01
 1.00000000e+00 1.70000000e-01
 1.00000000e+00 1.80000000e-01
 1.00000000e+00 1.90000000e-01
 1.00000000e+00 2.00000000e-01
 1.00000000e+00 2.10000000e-01
 1.00000000e+00 2.20000000e-01
 1.00000000e+00 2.30000000e-01
 1.00000000e+00 2.40000000e-01
 1.00000000e+00 2.50000000e-01
 1.00000000e+00 2.60000000e-01
 1.00000000e+00 2.70000000e-01
 1.00000000e+00 2.80000000e-01
 1.00000000e+00 2.90000000e-01
 1.00000000e+00 3.00000000e-01
 1.00000000e+00 3.10000000e-01
 1.00000000e+00 3.20000000e-01
 1.00000000e+00 3.30000000e-01
 1.00000000e+00 3.40000000e-01
 1.00000000e+00 3.50000000e-01
 1.00000000e+00 3.60000000e-01
 1.00000000e+00 3.70000000e-01
 1.00000000e+00 3.80000000e-01
 1.00000000e+00 3.90000000e-01
 1.00000000e+00 4.00000000e-01
 1.00000000e+00 4.10000000e-01
 1.00000000e+00 4.20000000e-01
 1.00000000e+00 4.30000000e-01
 1.00000000e+00 4.40000000e-01
 1.00000000e+00 4.50000000e-01
 1.00000000e+00 4.60000000e-01
 1.00000000e+00 4.70000000e-01
 1.00000000e+00 4.80000000e-01
 1.00000000e+00 4.90000000e-01
 1.00000000e+00 5.00000000e-01
 1.00000000e+00 5.10000000e-01
 1.00000000e+00 5.20000000e-01
 1.00000000e+00 5.30000000e-01
 1.00000000e+00 5.40000000e-01
 1.00000000e+00 5.50000000e-01
 1.00000000e+00 5.60000000e-01
 1.00000000e+00 5.70000000e-01
 1.00000000e+00 5.80000000e-01
 1.00000000e+00 5.90000000e-01
 1.00000000e+00 6.00000000e-01
 1.00000000e+00 6.10000000e-01
 1.00000000e+00 6.20000000e-01
 1.00000000e+00 6.30000000e-01
 1.00000000e+00 6.40000000e-01
 1.00000000e+00 6.50000000e-01
 1.00000000e+00 6.60000000e-01
 1.00000000e+00 6.70000000e-01
 1.00000000e+00 6.80000000e-01
 1.00000000e+00 6.90000000e-01
 1.00000000e+00 7.00000000e-01
 1.00000000e+00 7.10000000e-01
 1.00000000e+00 7.20000000e-01
 1.00000000e+00 7.30000000e-01
 1.00000000e+00 7.40000000e-01
 1.00000000e+00 7.50000000e-01
 1.00000000e+00 7.60000000e-01
 1.00000000e+00 7.70000000e-01
 1.00000000e+00 7.80000000e-01
 1.00000000e+00 7.90000000e-01
 1.00000000e+00 8.00000000e-01
 1.00000000e+00 8.10000000e-01
 1.00000000e+00 8.20000000e-01
 1.00000000e+00 8.30000000e-01
 1.00000000e+00 8.40000000e-01
 1.00000000e+00 8.50000000e-01
 1.00000000e+00 8.60000000e-01
 1.00000000e+00 8.70000000e-01
 1.00000000e+00 8.80000000e-01
 1.00000000e+00 8.90000000e-01
 1.00000000e+00 9.00000000e-01
 1.00000000e+00 9.10000000e-01
 1.00000000e+00 9.20000000e-01
 1.00000000e+00 9.30000000e-01
 1.00000000e+00 9.40000000e-01
 1.00000000e+00 9.50000000e-01
 1.00000000e+00 9.60000000e-01
 1.00000000e+00 9.70000000e-01
 1.00000000e+00 9.80000000e-01
 1.00000000e+00 9.90000000e-01
 1.00000000e+00 1.00000000e+00
 9.90000000e-01 9.90000000e-01
 9.90000000e-01 9.90000000e-01
 9.80000000e-01 9.80000000e-01
 9.80000000e-01 9.80000000e-01
 9.70000000e-01 9.70000000e-01
 9.70000000e-01 9.70000000e-01
 9.60000000e-01 9.60000000e-01
 9.60000000e-01 9.60000000e-01
 9.50000000e-01 9.50000000e-01
 9.50000000e-01 9.50000000e-01
 9.40000000e-01 9.40000000e-01
 9.40000000e-01 9.40000000e-01
 9.30000000e-01 9.30000000e-01
 9.30000000e-01 9.30000000e-01
 9.20000000e-01 9.20000000e-01
 9.20000000e-01 9.20000000e-01
 9.10000000e-01 9.10000000e-01
 9.10000000e-01 9.10000000e-01
 9.00000000e-01 9.00000000e-01
 9.00000000e-01 9.00000000e-01
 8.90000000e-01 8.90000000e-01
 8.90000000e-01 8.90000000e-01
 8.80000000e-01 8.80000000e-01
 8.80000000e-01 8.80000000e-01
 8.70000000e-01 8.70000000e-01
 8.70000000e-01 8.70000000e-01
 8.60000000e-01 8.60000000e-01
 8.60000000e-01 8.60000000e-01
 8.50000000e-01 8.50000000e-01
 8.50000000e-01 8.50000000e-01
 8.40000000e-01 8.40000000e-01
 8.40000000e-01 8.40000000e-01
 8.30000000e-01 8.30000000e-01
 8.30000000e-01 8.30000000e-01
 8.20000000e-01 8.20000000e-01
 8.20000000e-01 8.20000000e-01
 8.10000000e-01 8.10000000e-01
 8.10000000e-01 8.10000000e-01
 8.00000000e-01 8.00000000e-01
 8.00000000e-01 8.00000000e-01
 7.90000000e-01 7.90000000e-01
 7.90000000e-01 7.90000000e-01
 7.80000000e-01 7.80000000e-01
 7.80000000e-01 7.80000000e-01
 7.70000000e-01 7.70000000e-01
 7.70000000e-01 7.70000000e-01
 7.60000000e-01 7.60000000e-01
 7.60000000e-01 7.60000000e-01
 7.50000000e-01 7.50000000e-01
 7.50000000e-01 7.50000000e-01
 7.40000000e-01 7.40000000e-01
 7.40000000e-01 7.40000000e-01
 7.30000000e-01 7.30000000e-01
 7.30000000e-01 7.30000000e-01
 7.20000000e-01 7.20000000e-01
 7.20000000e-01 7.20000000e-01
 7.10000000e-01 7.10000000e-01
 7.10000000e-01 7.10000000e-01
 7.00000000e-01 7.00000000e-01
 7.00000000e-01 7.00000000e-01
 6.90000000e-01 6.90000000e-01
 6.90000000e-01 6.90000000e-01
 6.80000000e-01 6.80000000e-01
 6.80000000e-01 6.80000000e-01
 6.70000000e-01 6.70000000e-01
 6.70000000e-01 6.70000000e-01
 6.60000000e-01 6.60000000e-01
 6.60000000e-01 6.60000000e-01
 6.50000000e-01 6.50000000e-01
 6.50000000e-01 6.50000000e-01
 6.40000000e-01 6.40000000e-01
 6.40000000e-01 6.40000000e-01
 6.30000000e-01 6.30000000e-01
 6.30000000e-01 6.30000000e-01
 6.20000000e-01 6.20000000e-01
 6.20000000e-01 6.20000000e-01
 6.10000000e-01 6.10000000e-01
 6.10000000e-01 6.10000000e-01
 6.00000000e-01 6.00000000e-01
 6.00000000e-01 6.00000000e-01
 5.90000000e-01 5.90000000e-01
 5.90000000e-01 5.90000000e-01
 5.80000000e-01 5.80000000e-01
 5.80000000e-01 5.80000000e-01
 5.70000000e-01 5.70000000e-01
 5.70000000e-01 5.70000000e-01
 5.60000000e-01 5.60000000e-01
 5.60000000e-01 5.60000000e-01
 5.50000000e-01 5.50000000e-01
 5.50000000e-01 5.50000000e-01
 5.40000000e-01 5.40000000e-01
 5.40000000e-01 5.40000000e-01
 5.30000000e-01 5.30000000e-01
 5.30000000e-01 5.30000000e-01
 5.20000000e-01 5.20000000e-01
 5.20000000e-01 5.20000000e-01
 5.10000000e-01 5.10000000e-01
 5.10000000e-01 5.10000000e-01
 5.00000000e-01 5.00000000e-01
 5.10000000e-01 4.92466391e-01
 5.11169142e-01 4.90000000e-01
 5.20000000e-01 4.83555792e-01
 5.22960082e-01 4.80000000e-01
 5.30000000e-01 4.74901081e-01
 5.34847910e-01 4.70000000e-01
 5.40000000e-01 4.66283691e-01
 5.46769283e-01 4.60000000e-01
 5.50000000e-01 4.57677108e-01
 5.58707090e-01 4.50000000e-01
 5.60000000e-01 4.49073217e-01
 5.70000000e-01 4.40550956e-01
 5.70556878e-01 4.40000000e-01
 5.80000000e-01 4.32144613e-01
 5.82259716e-01 4.30000000e-01
 5.90000000e-01 4.23688316e-01
 5.94013465e-01 4.20000000e-01
 6.00000000e-01 4.15197548e-01
 6.05804330e-01 4.10000000e-01
 6.10000000e-01 4.06680854e-01
 6.17623560e-01 4.00000000e-01
 6.20000000e-01 3.98143093e-01
 6.29465474e-01 3.90000000e-01
 6.30000000e-01 3.89587007e-01
 6.40000000e-01 3.81116139e-01
 6.41207903e-01 3.80000000e-01
 6.50000000e-01 3.72658262e-01
 6.52928681e-01 3.70000000e-01
 6.60000000e-01 3.64173965e-01
 6.64673149e-01 3.60000000e-01
 6.70000000e-01 3.55666141e-01
 6.76437955e-01 3.50000000e-01
 6.80000000e-01 3.47136571e-01
 6.88220702e-01 3.40000000e-01
 6.90000000e-01 3.38586233e-01
 7.00000000e-01 3.30016846e-01
 7.00018238e-01 3.30000000e-01
 7.10000000e-01 3.21546553e-01
 7.11696494e-01 3.20000000e-01
 7.20000000e-01 3.13052419e-01
 7.23390466e-01 3.10000000e-01
 7.30000000e-01 3.04535304e-01
 7.35098743e-01 3.00000000e-01
 7.40000000e-01 2.95995566e-01
 7.46820426e-01 2.90000000e-01
 7.50000000e-01 2.87433156e-01
 7.58555093e-01 2.80000000e-01
 7.60000000e-01 2.78847685e-01
 7.70000000e-01 2.70259352e-01
 7.70280178e-01 2.70000000e-01
 7.80000000e-01 2.61747432e-01
 7.81908405e-01 2.60000000e-01
 7.90000000e-01 2.53212409e-01
 7.93546978e-01 2.50000000e-01
 8.00000000e-01 2.44654128e-01
 8.05196553e-01 2.40000000e-01
 8.10000000e-01 2.36072266e-01
 8.16858557e-01 2.30000000e-01
 8.20000000e-01 2.27466381e-01
 8.28535402e-01 2.20000000e-01
 8.30000000e-01 2.18835976e-01
 8.40000000e-01 2.10198974e-01
 8.40211526e-01 2.10000000e-01
 8.50000000e-01 2.01658589e-01
 8.51783499e-01 2.00000000e-01
 8.60000000e-01 1.93101813e-01
 8.63377448e-01 1.90000000e-01
 8.70000000e-01 1.84530972e-01
 8.75003266e-01 1.80000000e-01
 8.80000000e-01 1.75949426e-01
 8.86676051e-01 1.70000000e-01
 8.90000000e-01 1.67362073e-01
 8.98419048e-01 1.60000000e-01
 9.00000000e-01 1.58776079e-01
 9.10000000e-01 1.50229412e-01
 9.10242885e-01 1.50000000e-01
 9.20000000e-01 1.41895001e-01
 9.22066233e-01 1.40000000e-01
 9.30000000e-01 1.33650107e-01
 9.34148356e-01 1.30000000e-01
 9.40000000e-01 1.25546683e-01
 9.46705013e-01 1.20000000e-01
 9.50000000e-01 1.17666818e-01
 9.60000000e-01 1.10172433e-01
 9.60232071e-01 1.10000000e-01
 9.70000000e-01 1.03861813e-01
 9.77552213e-01 1.00000000e-01


==> case1_l10QP1.txt <==
 1.41380671e-13 0.00000000e+00
 1.00000000e-02 0.00000000e+00
 2.00000000e-02 0.00000000e+00
 3.00000000e-02 0.00000000e+00
 4.00000000e-02 0.00000000e+00
 5.00000000e-02 0.00000000e+00
 6.00000000e-02 0.00000000e+00
 7.00000000e-02 0.00000000e+00
 8.00000000e-02 0.00000000e+00
 9.00000000e-02 0.00000000e+00
 1.00000000e-01 0.00000000e+00
 1.10000000e-01 0.00000000e+00
 1.20000000e-01 0.00000000e+00
 1.30000000e-01 0.00000000e+00
 1.40000000e-01 0.00000000e+00
 1.50000000e-01 0.00000000e+00
 1.60000000e-01 0.00000000e+00
 1.70000000e-01 0.00000000e+00
 1.80000000e-01 0.00000000e+00
 1.90000000e-01 0.00000000e+00
 2.00000000e-01 0.00000000e+00
 2.10000000e-01 0.00000000e+00
 2.20000000e-01 0.00000000e+00
 2.30000000e-01 0.00000000e+00
 2.40000000e-01 0.00000000e+00
 2.50000000e-01 0.00000000e+00
 2.60000000e-01 0.00000000e+00
 2.70000000e-01 0.00000000e+00
 2.80000000e-01 0.00000000e+00
 2.90000000e-01 0.00000000e+00
 3.00000000e-01 0.00000000e+00
 3.10000000e-01 0.00000000e+00
 3.20000000e-01 0.00000000e+00
 3.30000000e-01 0.00000000e+00
 3.40000000e-01 0.00000000e+00
 3.50000000e-01 0.00000000e+00
 3.60000000e-01 0.00000000e+00
 3.70000000e-01 0.00000000e+00
 3.80000000e-01 0.00000000e+00
 3.90000000e-01 0.00000000e+00
 4.00000000e-01 0.00000000e+00
 4.10000000e-01 0.00000000e+00
 4.20000000e-01 0.00000000e+00
 4.30000000e-01 0.00000000e+00
 4.40000000e-01 0.00000000e+00
 4.50000000e-01 0.00000000e+00
 4.60000000e-01 0.00000000e+00
 4.70000000e-01 0.00000000e+00
 4.80000000e-01 0.00000000e+00
 4.90000000e-01 0.00000000e+00
 5.00000000e-01 0.00000000e+00
 5.10000000e-01 0.00000000e+00
 5.20000000e-01 0.00000000e+00
 5.30000000e-01 0.00000000e+00
 5.40000000e-01 0.00000000e+00
 5.50000000e-01 0.00000000e+00
 5.60000000e-01 0.00000000e+00
 5.70000000e-01 0.00000000e+00
 5.80000000e-01 0.00000000e+00
 5.90000000e-01 0.00000000e+00
 6.00000000e-01 0.00000000e+00
 6.10000000e-01 0.00000000e+00
 6.20000000e-01 0.00000000e+00
 6.30000000e-01 0.00000000e+00
 6.40000000e-01 0.00000000e+00
 6.50000000e-01 0.00000000e+00
 6.60000000e-01 0.00000000e+00
 6.70000000e-01 0.00000000e+00
 6.80000000e-01 0.00000000e+00
 6.90000000e-01 0.00000000e+00
 7.00000000e-01 0.00000000e+00
 7.10000000e-01 0.00000000e+00
 7.20000000e-01 0.00000000e+00
 7.30000000e-01 0.00000000e+00
 7.40000000e-01 0.00000000e+00
 7.50000000e-01 0.00000000e+00
 7.60000000e-01 0.00000000e+00
 7.70000000e-01 0.00000000e+00
 7.80000000e-01 0.00000000e+00
 7.90000000e-01 0.00000000e+00
 8.00000000e-01 0.00000000e+00
 8.10000000e-01 0.00000000e+00
 8.20000000e-01 0.00000000e+00
 8.30000000e-01 0.00000000e+00
 8.40000000e-01 0.00000000e+00
 8.50000000e-01 0.00000000e+00
 8.60000000e-01 0.00000000e+00
 8.70000000e-01 0.00000000e+00
 8.80000000e-01 0.00000000e+00
 8.88379970e-01 0.00000000e+00
 8.90000000e-01 1.03991297e-03
 9.00000000e-01 8.61395160e-03
 9.01527589e-01 1.00000000e-02
 9.00826467e-01 2.00000000e-02
 9.00000000e-01 2.19468681e-02
 8.95898580e-01 3.00000000e-02
 8.90000000e-01 3.94284406e-02
 8.89577155e-01 4.00000000e-02
 8.82113298e-01 5.00000000e-02
 8.80000000e-01 5.29960250e-02
 8.74227755e-01 6.00000000e-02
 8.70000000e-01 6.55750372e-02
 8.66119964e-01 7.00000000e-02
 8.60000000e-01 7.76716954e-02
 8.57871490e-01 8.00000000e-02
 8.50000000e-01 8.95051423e-02
 8.49533992e-01 9.00000000e-02
 8.41011658e-01 1.00000000e-01
 8.40000000e-01 1.01310419e-01
 8.32422035e-01 1.10000000e-01
 8.30000000e-01 1.13059989e-01
 8.23831322e-01 1.20000000e-01
 8.20000000e-01 1.24738179e-01
 8.15246623e-01 1.30000000e-01
 8.10000000e-01 1.36368552e-01
 8.06672790e-01 1.40000000e-01
 8.00000000e-01 1.47966427e-01
 7.98113146e-01 1.50000000e-01
 7.90000000e-01 1.59541854e-01
 7.89569985e-01 1.60000000e-01
 7.80951199e-01 1.70000000e-01
 7.80000000e-01 1.71199367e-01
 7.72317740e-01 1.80000000e-01
 7.70000000e-01 1.82879727e-01
 7.63708894e-01 1.90000000e-01
 7.60000000e-01 1.94544986e-01
 7.55124141e-01 2.00000000e-01
 7.50000000e-01 2.06197615e-01
 7.46563018e-01 2.10000000e-01
 7.40000000e-01 2.17839095e-01
 7.38025178e-01 2.20000000e-01
 7.30000000e-01 2.29470125e-01
 7.29510445e-01 2.30000000e-01
 7.20937805e-01 2.40000000e-01
 7.20000000e-01 2.41178158e-01
 7.12349517e-01 2.50000000e-01
 7.10000000e-01 2.52915852e-01
 7.03784294e-01 2.60000000e-01
 7.00000000e-01 2.64640525e-01
 6.95241723e-01 2.70000000e-01
 6.90000000e-01 2.76351792e-01
 6.86721724e-01 2.80000000e-01
 6.80000000e-01 2.88048790e-01
 6.78224622e-01 2.90000000e-01
 6.70000000e-01 2.99730150e-01
 6.69751234e-01 3.00000000e-01
 6.61197618e-01 3.10000000e-01
 6.60000000e-01 3.11510232e-01
 6.52644470e-01 3.20000000e-01
 6.50000000e-01 3.23296288e-01
 6.44111963e-01 3.30000000e-01
 6.40000000e-01 3.35064573e-01
 6.35601017e-01 3.40000000e-01
 6.30000000e-01 3.46812749e-01
 6.27113338e-01 3.50000000e-01
 6.20000000e-01 3.58537544e-01
 6.18651719e-01 3.60000000e-01
 6.10199339e-01 3.70000000e-01
 6.10000000e-01 3.70258623e-01
 6.01640323e-01 3.80000000e-01
 6.00000000e-01 3.82104651e-01
 5.93099277e-01 3.90000000e-01
 5.90000000e-01 3.93928536e-01
 5.84578779e-01 4.00000000e-01
 5.80000000e-01 4.05724797e-01
 5.76083433e-01 4.10000000e-01
 5.70000000e-01 4.17484965e-01
 5.67621372e-01 4.20000000e-01
 5.60000000e-01 4.29195664e-01
 5.59207358e-01 4.30000000e-01
 5.50718472e-01 4.40000000e-01
 5.50000000e-01 4.41006999e-01
 5.42110919e-01 4.50000000e-01
 5.40000000e-01 4.52952494e-01
 5.33498942e-01 4.60000000e-01
 5.30000000e-01 4.64885597e-01
 5.24872289e-01 4.70000000e-01
 5.20000000e-01 4.76793983e-01
 5.16196903e-01 4.80000000e-01
 5.10000000e-01 4.88631068e-01
 5.07194538e-01 4.90000000e-01
 5.00000000e-01 5.00000000e-01
 4.90000000e-01 4.90000000e-01
 4.90000000e-01 4.90000000e-01
 4.80000000e-01 4.80000000e-01
 4.80000000e-01 4.80000000e-01
 4.70000000e-01 4.70000000e-01
 4.70000000e-01 4.70000000e-01
 4.60000000e-01 4.60000000e-01
 4.60000000e-01 4.60000000e-01
 4.50000000e-01 4.50000000e-01
 4.50000000e-01 4.50000000e-01
 4.40000000e-01 4.40000000e-01
 4.40000000e-01 4.40000000e-01
 4.30000000e-01 4.30000000e-01
 4.30000000e-01 4.30000000e-01
 4.20000000e-01 4.20000000e-01
 4.20000000e-01 4.20000000e-01
 4.10000000e-01 4.10000000e-01
 4.10000000e-01 4.10000000e-01
 4.00000000e-01 4.00000000e-01
 4.00000000e-01 4.00000000e-01
 3.90000000e-01 3.90000000e-01
 3.90000000e-01 3.90000000e-01
 3.80000000e-01 3.80000000e-01
 3.80000000e-01 3.80000000e-01
 3.70000000e-01 3.70000000e-01
 3.70000000e-01 3.70000000e-01
 3.60000000e-01 3.60000000e-01
 3.60000000e-01 3.60000000e-01
 3.50000000e-01 3.50000000e-01
 3.50000000e-01 3.50000000e-01
 3.40000000e-01 3.40000000e-01
 3.40000000e-01 3.40000000e-01
 3.30000000e-01 3.30000000e-01
 3.30000000e-01 3.30000000e-01
 3.20000000e-01 3.20000000e-01
 3.20000000e-01 3.20000000e-01
 3.10000000e-01 3.10000000e-01
 3.10000000e-01 3.10000000e-01
 3.00000000e-01 3.00000000e-01
 3.00000000e-01 3.00000000e-01
 2.90000000e-01 2.90000000e-01
 2.90000000e-01 2.90000000e-01
 2.80000000e-01 2.80000000e-01
 2.80000000e-01 2.80000000e-01
 2.70000000e-01 2.70000000e-01
 2.70000000e-01 2.70000000e-01
 2.60000000e-01 2.60000000e-01
 2.60000000e-01 2.60000000e-01
 2.50000000e-01 2.50000000e-01
 2.50000000e-01 2.50000000e-01
 2.40000000e-01 2.40000000e-01
 2.40000000e-01 2.40000000e-01
 2.30000000e-01 2.30000000e-01
 2.30000000e-01 2.30000000e-01
 2.20000000e-01 2.20000000e-01
 2.20000000e-01 2.20000000e-01
 2.10000000e-01 2.10000000e-01
 2.10000000e-01 2.10000000e-01
 2.00000000e-01 2.00000000e-01
 2.00000000e-01 2.00000000e-01
 1.90000000e-01 1.90000000e-01
 1.90000000e-01 1.90000000e-01
 1.80000000e-01 1.80000000e-01
 1.80000000e-01 1.80000000e-01
 1.70000000e-01 1.70000000e-01
 1.70000000e-01 1.70000000e-01
 1.60000000e-01 1.60000000e-01
 1.60000000e-01 1.60000000e-01
 1.50000000e-01 1.50000000e-01
 1.50000000e-01 1.50000000e-01
 1.40000000e-01 1.40000000e-01
 1.40000000e-01 1.40000000e-01
 1.30000000e-01 1.30000000e-01
 1.30000000e-01 1.30000000e-01
 1.20000000e-01 1.20000000e-01
 1.20000000e-01 1.20000000e-01
 1.10000000e-01 1.10000000e-01
 1.10000000e-01 1.10000000e-01
 1.00000000e-01 1.00000000e-01
 1.00000000e-01 1.00000000e-01
 9.00000000e-02 9.00000000e-02
 9.00000000e-02 9.00000000e-02
 8.00000000e-02 8.00000000e-02
 8.00000000e-02 8.00000000e-02
 7.00000000e-02 7.00000000e-02
 7.00000000e-02 7.00000000e-02
 6.00000000e-02 6.00000000e-02
 6.00000000e-02 6.00000000e-02
 5.00000000e-02 5.00000000e-02
 5.00000000e-02 5.00000000e-02
 4.00000000e-02 4.00000000e-02
 4.00000000e-02 4.00000000e-02
 3.00000000e-02 3.00000000e-02
 3.00000000e-02 3.00000000e-02
 2.00000000e-02 2.00000000e-02
 2.00000000e-02 2.00000000e-02
 1.00000000e-02 1.00000000e-02
 1.00000000e-02 1.00000000e-02
 1.41380671e-13 0.00000000e+00


==> case1_l10QP2.txt <==
 4.92466391e-01 5.10000000e-01
 5.00000000e-01 5.00000000e-01
 5.10000000e-01 5.10000000e-01
 5.10000000e-01 5.10000000e-01
 5.20000000e-01 5.20000000e-01
 5.20000000e-01 5.20000000e-01
 5.30000000e-01 5.30000000e-01
 5.30000000e-01 5.30000000e-01
 5.40000000e-01 5.40000000e-01
 5.40000000e-01 5.40000000e-01
 5.50000000e-01 5.50000000e-01
 5.50000000e-01 5.50000000e-01
 5.60000000e-01 5.60000000e-01
 5.60000000e-01 5.60000000e-01
 5.70000000e-01 5.70000000e-01
 5.70000000e-01 5.70000000e-01
 5.80000000e-01 5.80000000e-01
 5.80000000e-01 5.80000000e-01
 5.90000000e-01 5.90000000e-01
 5.90000000e-01 5.90000000e-01
 6.00000000e-01 6.00000000e-01
 6.00000000e-01 6.00000000e-01
 6.10000000e-01 6.10000000e-01
 6.10000000e-01 6.10000000e-01
 6.20000000e-01 6.20000000e-01
 6.20000000e-01 6.20000000e-01
 6.30000000e-01 6.30000000e-01
 6.30000000e-01 6.30000000e-01
 6.40000000e-01 6.40000000e-01
 6.40000000e-01 6.40000000e-01
 6.50000000e-01 6.50000000e-01
 6.50000000e-01 6.50000000e-01
 6.60000000e-01 6.60000000e-01
 6.60000000e-01 6.60000000e-01
 6.70000000e-01 6.70000000e-01
 6.70000000e-01 6.70000000e-01
 6.80000000e-01 6.80000000e-01
 6.80000000e-01 6.80000000e-01
 6.90000000e-01 6.90000000e-01
 6.90000000e-01 6.90000000e-01
 7.00000000e-01 7.00000000e-01
 7.00000000e-01 7.00000000e-01
 7.10000000e-01 7.10000000e-01
 7.10000000e-01 7.10000000e-01
 7.20000000e-01 7.20000000e-01
 7.20000000e-01 7.20000000e-01
 7.30000000e-01 7.30000000e-01
 7.30000000e-01 7.30000000e-01
 7.40000000e-01 7.40000000e-01
 7.40000000e-01 7.40000000e-01
 7.50000000e-01 7.50000000e-01
 7.50000000e-01 7.50000000e-01
 7.60000000e-01 7.60000000e-01
 7.60000000e-01 7.60000000e-01
 7.70000000e-01 7.70000000e-01
 7.70000000e-01 7.70000000e-01
 7.80000000e-01 7.80000000e-01
 7.80000000e-01 7.80000000e-01
 7.90000000e-01 7.90000000e-01
 7.90000000e-01 7.90000000e-01
 8.00000000e-01 8.00000000e-01
 8.00000000e-01 8.00000000e-01
 8.10000000e-01 8.10000000e-01
 8.10000000e-01 8.10000000e-01
 8.20000000e-01 8.20000000e-01
 8.20000000e-01 8.20000000e-01
 8.30000000e-01 8.30000000e-01
 8.30000000e-01 8.30000000e-01
 8.40000000e-01 8.40000000e-01
 8.40000000e-01 8.40000000e-01
 8.50000000e-01 8.50000000e-01
 8.50000000e-01 8.50000000e-01
 8.60000000e-01 8.60000000e-01
 8.60000000e-01 8.60000000e-01
 8.70000000e-01 8.70000000e-01
 8.70000000e-01 8.70000000e-01
 8.80000000e-01 8.80000000e-01
 8.80000000e-01 8.80000000e-01
 8.90000000e-01 8.90000000e-01
 8.90000000e-01 8.90000000e-01
 9.00000000e-01 9.00000000e-01
 9.00000000e-01 9.00000000e-01
 9.10000000e-01 9.10000000e-01
 9.10000000e-01 9.10000000e-01
 9.20000000e-01 9.20000000e-01
 9.20000000e-01 9.20000000e-01
 9.30000000e-01 9.30000000e-01
 9.30000000e-01 9.30000000e-01
 9.40000000e-01 9.40000000e-01
 9.40000000e-01 9.40000000e-01
 9.50000000e-01 9.50000000e-01
 9.50000000e-01 9.50000000e-01
 9.60000000e-01 9.60000000e-01
 9.60000000e-01 9.60000000e-01
 9.70000000e-01 9.70000000e-01
 9.70000000e-01 9.70000000e-01
 9.80000000e-01 9.80000000e-01
 9.80000000e-01 9.80000000e-01
 9.90000000e-01 9.90000000e-01
 9.90000000e-01 9.90000000e-01
 1.00000000e+00 1.00000000e+00
 9.90000000e-01 1.00000000e+00
 9.80000000e-01 1.00000000e+00
 9.70000000e-01 1.00000000e+00
 9.60000000e-01 1.00000000e+00
 9.50000000e-01 1.00000000e+00
 9.40000000e-01 1.00000000e+00
 9.30000000e-01 1.00000000e+00
 9.20000000e-01 1.00000000e+00
 9.10000000e-01 1.00000000e+00
 9.00000000e-01 1.00000000e+00
 8.90000000e-01 1.00000000e+00
 8.80000000e-01 1.00000000e+00
 8.70000000e-01 1.00000000e+00
 8.60000000e-01 1.00000000e+00
 8.50000000e-01 1.00000000e+00
 8.40000000e-01 1.00000000e+00
 8.30000000e-01 1.00000000e+00
 8.20000000e-01 1.00000000e+00
 8.10000000e-01 1.00000000e+00
 8.00000000e-01 1.00000000e+00
 7.90000000e-01 1.00000000e+00
 7.80000000e-01 1.00000000e+00
 7.70000000e-01 1.00000000e+00
 7.60000000e-01 1.00000000e+00
 7.50000000e-01 1.00000000e+00
 7.40000000e-01 1.00000000e+00
 7.30000000e-01 1.00000000e+00
 7.20000000e-01 1.00000000e+00
 7.10000000e-01 1.00000000e+00
 7.00000000e-01 1.00000000e+00
 6.90000000e-01 1.00000000e+00
 6.80000000e-01 1.00000000e+00
 6.70000000e-01 1.00000000e+00
 6.60000000e-01 1.00000000e+00
 6.50000000e-01 1.00000000e+00
 6.40000000e-01 1.00000000e+00
 6.30000000e-01 1.00000000e+00
 6.20000000e-01 1.00000000e+00
 6.10000000e-01 1.00000000e+00
 6.00000000e-01 1.00000000e+00
 5.90000000e-01 1.00000000e+00
 5.80000000e-01 1.00000000e+00
 5.70000000e-01 1.00000000e+00
 5.60000000e-01 1.00000000e+00
 5.50000000e-01 1.00000000e+00
 5.40000000e-01 1.00000000e+00
 5.30000000e-01 1.00000000e+00
 5.20000000e-01 1.00000000e+00
 5.10000000e-01 1.00000000e+00
 5.00000000e-01 1.00000000e+00
 4.90000000e-01 1.00000000e+00
 4.80000000e-01 1.00000000e+00
 4.70000000e-01 1.00000000e+00
 4.60000000e-01 1.00000000e+00
 4.50000000e-01 1.00000000e+00
 4.40000000e-01 1.00000000e+00
 4.30000000e-01 1.00000000e+00
 4.20000000e-01 1.00000000e+00
 4.10000000e-01 1.00000000e+00
 4.00000000e-01 1.00000000e+00
 3.90000000e-01 1.00000000e+00
 3.80000000e-01 1.00000000e+00
 3.70000000e-01 1.00000000e+00
 3.60000000e-01 1.00000000e+00
 3.50000000e-01 1.00000000e+00
 3.40000000e-01 1.00000000e+00
 3.30000000e-01 1.00000000e+00
 3.20000000e-01 1.00000000e+00
 3.10000000e-01 1.00000000e+00
 3.00000000e-01 1.00000000e+00
 2.90000000e-01 1.00000000e+00
 2.80000000e-01 1.00000000e+00
 2.70000000e-01 1.00000000e+00
 2.60000000e-01 1.00000000e+00
 2.50000000e-01 1.00000000e+00
 2.40000000e-01 1.00000000e+00
 2.30000000e-01 1.00000000e+00
 2.20000000e-01 1.00000000e+00
 2.10000000e-01 1.00000000e+00
 2.00000000e-01 1.00000000e+00
 1.90000000e-01 1.00000000e+00
 1.80000000e-01 1.00000000e+00
 1.70000000e-01 1.00000000e+00
 1.60000000e-01 1.00000000e+00
 1.50000000e-01 1.00000000e+00
 1.40000000e-01 1.00000000e+00
 1.30000000e-01 1.00000000e+00
 1.20000000e-01 1.00000000e+00
 1.11735161e-01 1.00000000e+00
 1.10000000e-01 9.98913173e-01
 1.00000000e-01 9.91524533e-01
 9.82771112e-02 9.90000000e-01
 9.89565714e-02 9.80000000e-01
 1.00000000e-01 9.77552213e-01
 1.03861813e-01 9.70000000e-01
 1.10000000e-01 9.60232071e-01
 1.10172433e-01 9.60000000e-01
 1.17666818e-01 9.50000000e-01
 1.20000000e-01 9.46705013e-01
 1.25546683e-01 9.40000000e-01
 1.30000000e-01 9.34148356e-01
 1.33650107e-01 9.30000000e-01
 1.40000000e-01 9.22066233e-01
 1.41895001e-01 9.20000000e-01
 1.50000000e-01 9.10242885e-01
 1.50229412e-01 9.10000000e-01
 1.58776079e-01 9.00000000e-01
 1.60000000e-01 8.98419048e-01
 1.67362073e-01 8.90000000e-01
 1.70000000e-01 8.86676051e-01
 1.75949426e-01 8.80000000e-01
 1.80000000e-01 8.75003266e-01
 1.84530972e-01 8.70000000e-01
 1.90000000e-01 8.63377448e-01
 1.93101813e-01 8.60000000e-01
 2.00000000e-01 8.51783499e-01
 2.01658589e-01 8.50000000e-01
 2.10000000e-01 8.40211526e-01
 2.10198974e-01 8.40000000e-01
 2.18835976e-01 8.30000000e-01
 2.20000000e-01 8.28535402e-01
 2.27466381e-01 8.20000000e-01
 2.30000000e-01 8.16858557e-01
 2.36072266e-01 8.10000000e-01
 2.40000000e-01 8.05196553e-01
 2.44654128e-01 8.00000000e-01
 2.50000000e-01 7.93546978e-01
 2.53212409e-01 7.90000000e-01
 2.60000000e-01 7.81908405e-01
 2.61747432e-01 7.80000000e-01
 2.70000000e-01 7.70280178e-01
 2.70259352e-01 7.70000000e-01
 2.78847685e-01 7.60000000e-01
 2.80000000e-01 7.58555093e-01
 2.87433156e-01 7.50000000e-01
 2.90000000e-01 7.46820426e-01
 2.95995566e-01 7.40000000e-01
 3.00000000e-01 7.35098743e-01
 3.04535304e-01 7.30000000e-01
 3.10000000e-01 7.23390466e-01
 3.13052419e-01 7.20000000e-01
 3.20000000e-01 7.11696494e-01
 3.21546553e-01 7.10000000e-01
 3.30000000e-01 7.00018238e-01
 3.30016846e-01 7.00000000e-01
 3.38586233e-01 6.90000000e-01
 3.40000000e-01 6.88220702e-01
 3.47136571e-01 6.80000000e-01
 3.50000000e-01 6.76437955e-01
 3.55666141e-01 6.70000000e-01
 3.60000000e-01 6.64673149e-01
 3.64173965e-01 6.60000000e-01
 3.70000000e-01 6.52928681e-01
 3.72658262e-01 6.50000000e-01
 3.80000000e-01 6.41207903e-01
 3.81116139e-01 6.40000000e-01
 3.89587007e-01 6.30000000e-01
 3.90000000e-01 6.29465474e-01
 3.98143093e-01 6.20000000e-01
 4.00000000e-01 6.17623560e-01
 4.06680854e-01 6.10000000e-01
 4.10000000e-01 6.05804330e-01
 4.15197548e-01 6.00000000e-01
 4.20000000e-01 5.94013465e-01
 4.23688316e-01 5.90000000e-01
 4.30000000e-01 5.82259716e-01
 4.32144613e-01 5.80000000e-01
 4.40000000e-01 5.70556878e-01
 4.40550956e-01 5.70000000e-01
 4.49073217e-01 5.60000000e-01
 4.50000000e-01 5.58707090e-01
 4.57677108e-01 5.50000000e-01
 4.60000000e-01 5.46769283e-01
 4.66283691e-01 5.40000000e-01
 4.70000000e-01 5.34847910e-01
 4.74901081e-01 5.30000000e-01
 4.80000000e-01 5.22960082e-01
 4.83555792e-01 5.20000000e-01
 4.90000000e-01 5.11169142e-01
 4.92466391e-01 5.10000000e-01


==> case1_l2F.txt <==
 0.00000000e+00 2.35745622e-01
 1.00000000e-02 1.39345606e-01
 2.00000000e-02 9.05616845e-02
 3.00000000e-02 6.15706355e-02
 4.00000000e-02 4.25786145e-02
 5.00000000e-02 2.92538678e-02
 6.00000000e-02 1.94033278e-02
 7.00000000e-02 1.18090391e-02
 8.00000000e-02 5.74651911e-03
 9.00000000e-02 7.61094820e-04
 1.00000000e-01 -3.44522316e-03
 1.10000000e-01 -7.07490534e-03
 1.20000000e-01 -1.02698057e-02
 1.30000000e-01 -1.31319884e-02
 1.40000000e-01 -1.57366340e-02
 1.50000000e-01 -1.81403016e-02
 1.60000000e-01 -2.03863690e-02
 1.70000000e-01 -2.25087057e-02
 1.80000000e-01 -2.45342076e-02
 1.90000000e-01 -2.64845817e-02
 2.00000000e-01 -2.83776261e-02
 2.10000000e-01 -3.02281618e-02
 2.20000000e-01 -3.20487239e-02
 2.30000000e-01 -3.38500792e-02
 2.40000000e-01 -3.56416219e-02
 2.50000000e-01 -3.74316775e-02
 2.60000000e-01 -3.92277417e-02
 2.70000000e-01 -4.10366695e-02
 2.80000000e-01 -4.28648269e-02
 2.90000000e-01 -4.47182156e-02
 3.00000000e-01 -4.66025755e-02
 3.10000000e-01 -4.85234720e-02
 3.20000000e-01 -5.04863710e-02
 3.30000000e-01 -5.24967042e-02
 3.40000000e-01 -5.45599287e-02
 3.50000000e-01 -5.66815805e-02
 3.60000000e-01 -5.88673261e-02
 3.70000000e-01 -6.11230109e-02
 3.80000000e-01 -6.34547078e-02
 3.90000000e-01 -6.58687652e-02
 4.00000000e-01 -6.83718564e-02
 4.10000000e-01 -7.09710310e-02
 4.20000000e-01 -7.36737688e-02
 4.30000000e-01 -7.64880379e-02
 4.40000000e-01 -7.94223570e-02
 4.50000000e-01 -8.24858628e-02
 4.60000000e-01 -8.56883853e-02
 4.70000000e-01 -8.90405292e-02
 4.80000000e-01 -9.25537657e-02
 4.90000000e-01 -9.62405345e-02
 5.00000000e-01 -1.00114358e-01
 5.10000000e-01 -1.04189968e-01
 5.20000000e-01 -1.08483455e-01
 5.30000000e-01 -1.13012429e-01
 5.40000000e-01 -1.17796207e-01
 5.50000000e-01 -1.22856027e-01
 5.60000000e-01 -1.28215294e-01
 5.70000000e-01 -1.33899855e-01
 5.80000000e-01 -1.39938329e-01
 5.90000000e-01 -1.46362472e-01
 6.00000000e-01 -1.53207616e-01
 6.10000000e-01 -1.60513165e-01
 6.20000000e-01 -1.68323188e-01
 6.30000000e-01 -1.76687102e-01
 6.40000000e-01 -1.85660484e-01
 6.50000000e-01 -1.95306022e-01
 6.60000000e-01 -2.05694646e-01
 6.70000000e-01 -2.16906881e-01
 6.80000000e-01 -2.29034454e-01
 6.90000000e-01 -2.42182232e-01
 7.00000000e-01 -2.56470567e-01
 7.10000000e-01 -2.72038136e-01
 7.20000000e-01 -2.89045414e-01
 7.30000000e-01 -3.07678949e-01
 7.40000000e-01 -3.28156633e-01
 7.50000000e-01 -3.50734282e-01
 7.60000000e-01 -3.75713875e-01
 7.70000000e-01 -4.03453976e-01
 7.80000000e-01 -4.34383011e-01
 7.90000000e-01 -4.69016329e-01
 8.00000000e-01 -5.07978360e-01
 8.10000000e-01 -5.52031656e-01
 8.20000000e-01 -6.02115394e-01
 8.30000000e-01 -6.59397054e-01
 8.40000000e-01 -7.25342672e-01
 8.50000000e-01 -8.01813742e-01
 8.60000000e-01 -8.91203006e-01
 8.70000000e-01 -9.96628073e-01
 8.80000000e-01 -1.12221294e+00
 8.90000000e-01 -1.27350624e+00
 9.00000000e-01 -1.45811816e+00
 9.10000000e-01 -1.68671756e+00
 9.20000000e-01 -1.97464404e+00
 9.30000000e-01 -2.34461323e+00
 9.40000000e-01 -2.83146190e+00
 9.50000000e-01 -3.49092777e+00
 9.60000000e-01 -4.41700994e+00
 9.70000000e-01 -5.77936763e+00
 9.80000000e-01 -7.91388125e+00
 9.90000000e-01 -1.15837144e+01
 1.00000000e+00 -1.90028084e+01


==> case1_l2PQ1.txt <==
 5.92039247e-01 0.00000000e+00
 5.93186373e-01 0.00000000e+00
 5.95190381e-01 0.00000000e+00
 5.97194389e-01 0.00000000e+00
 5.99198397e-01 0.00000000e+00
 6.01202405e-01 0.00000000e+00
 6.03206413e-01 0.00000000e+00
 6.05210421e-01 0.00000000e+00
 6.07214429e-01 0.00000000e+00
 6.09218437e-01 0.00000000e+00
 6.11222445e-01 0.00000000e+00
 6.13226453e-01 0.00000000e+00
 6.15230461e-01 0.00000000e+00
 6.17234469e-01 0.00000000e+00
 6.19238477e-01 0.00000000e+00
 6.21242485e-01 0.00000000e+00
 6.23246493e-01 0.00000000e+00
 6.25250501e-01 0.00000000e+00
 6.27254509e-01 0.00000000e+00
 6.29258517e-01 0.00000000e+00
 6.31262525e-01 0.00000000e+00
 6.33266533e-01 0.00000000e+00
 6.35270541e-01 0.00000000e+00
 6.37274549e-01 0.00000000e+00
 6.39278557e-01 0.00000000e+00
 6.41282565e-01 0.00000000e+00
 6.43286573e-01 0.00000000e+00
 6.45290581e-01 0.00000000e+00
 6.47294589e-01 0.00000000e+00
 6.49298597e-01 0.00000000e+00
 6.51302605e-01 0.00000000e+00
 6.53306613e-01 0.00000000e+00
 6.55310621e-01 0.00000000e+00
 6.57314629e-01 0.00000000e+00
 6.59318637e-01 0.00000000e+00
 6.61322645e-01 0.00000000e+00
 6.63326653e-01 0.00000000e+00
 6.65330661e-01 0.00000000e+00
 6.67334669e-01 0.00000000e+00
 6.69338677e-01 0.00000000e+00
 6.71342685e-01 0.00000000e+00
 6.73346693e-01 0.00000000e+00
 6.75350701e-01 0.00000000e+00
 6.77354709e-01 0.00000000e+00
 6.79358717e-01 0.00000000e+00
 6.81362725e-01 0.00000000e+00
 6.83366733e-01 0.00000000e+00
 6.85370741e-01 0.00000000e+00
 6.87374749e-01 0.00000000e+00
 6.89378758e-01 0.00000000e+00
 6.91382766e-01 0.00000000e+00
 6.93386774e-01 0.00000000e+00
 6.95390782e-01 0.00000000e+00
 6.97394790e-01 0.00000000e+00
 6.99398798e-01 0.00000000e+00
 7.01402806e-01 0.00000000e+00
 7.03406814e-01 0.00000000e+00
 7.05410822e-01 0.00000000e+00
 7.07414830e-01 0.00000000e+00
 7.09418838e-01 0.00000000e+00
 7.11422846e-01 0.00000000e+00
 7.13426854e-01 0.00000000e+00
 7.15430862e-01 0.00000000e+00
 7.17434870e-01 0.00000000e+00
 7.19438878e-01 0.00000000e+00
 7.21442886e-01 0.00000000e+00
 7.23446894e-01 0.00000000e+00
 7.25450902e-01 0.00000000e+00
 7.27454910e-01 0.00000000e+00
 7.29458918e-01 0.00000000e+00
 7.31462926e-01 0.00000000e+00
 7.33466934e-01 0.00000000e+00
 7.35470942e-01 0.00000000e+00
 7.37474950e-01 0.00000000e+00
 7.39478958e-01 0.00000000e+00
 7.41482966e-01 0.00000000e+00
 7.43486974e-01 0.00000000e+00
 7.45490982e-01 0.00000000e+00
 7.47494990e-01 0.00000000e+00
 7.49498998e-01 0.00000000e+00
 7.51503006e-01 0.00000000e+00
 7.53507014e-01 0.00000000e+00
 7.55511022e-01 0.00000000e+00
 7.57515030e-01 0.00000000e+00
 7.59519038e-01 0.00000000e+00
 7.61523046e-01 0.00000000e+00
 7.63527054e-01 0.00000000e+00
 7.65531062e-01 0.00000000e+00
 7.67535070e-01 0.00000000e+00
 7.69539078e-01 0.00000000e+00
 7.71543086e-01 0.00000000e+00
 7.73547094e-01 0.00000000e+00
 7.75551102e-01 0.00000000e+00
 7.77555110e-01 0.00000000e+00
 7.79559118e-01 0.00000000e+00
 7.81563126e-01 0.00000000e+00
 7.83567134e-01 0.00000000e+00
 7.85571142e-01 0.00000000e+00
 7.87575150e-01 0.00000000e+00
 7.89579158e-01 0.00000000e+00
 7.91583166e-01 0.00000000e+00
 7.93587174e-01 0.00000000e+00
 7.95591182e-01 0.00000000e+00
 7.97595190e-01 0.00000000e+00
 7.99599198e-01 0.00000000e+00
 8.01603206e-01 0.00000000e+00
 8.03607214e-01 0.00000000e+00
 8.05611222e-01 0.00000000e+00
 8.07615230e-01 0.00000000e+00
 8.09619238e-01 0.00000000e+00
 8.11623246e-01 0.00000000e+00
 8.13627255e-01 0.00000000e+00
 8.15631263e-01 0.00000000e+00
 8.17635271e-01 0.00000000e+00
 8.19639279e-01 0.00000000e+00
 8.21643287e-01 0.00000000e+00
 8.23647295e-01 0.00000000e+00
 8.25651303e-01 0.00000000e+00
 8.27655311e-01 0.00000000e+00
 8.29659319e-01 0.00000000e+00
 8.31663327e-01 0.00000000e+00
 8.33667335e-01 0.00000000e+00
 8.35671343e-01 0.00000000e+00
 8.37675351e-01 0.00000000e+00
 8.39679359e-01 0.00000000e+00
 8.41683367e-01 0.00000000e+00
 8.43687375e-01 0.00000000e+00
 8.45691383e-01 0.00000000e+00
 8.47695391e-01 0.00000000e+00
 8.49699399e-01 0.00000000e+00
 8.51703407e-01 0.00000000e+00
 8.53707415e-01 0.00000000e+00
 8.55711423e-01 0.00000000e+00
 8.57715431e-01 0.00000000e+00
 8.59719439e-01 0.00000000e+00
 8.61723447e-01 0.00000000e+00
 8.63727455e-01 0.00000000e+00
 8.65731463e-01 0.00000000e+00
 8.67735471e-01 0.00000000e+00
 8.69739479e-01 0.00000000e+00
 8.71743487e-01 0.00000000e+00
 8.73747495e-01 0.00000000e+00
 8.75751503e-01 0.00000000e+00
 8.77755511e-01 0.00000000e+00
 8.79759519e-01 0.00000000e+00
 8.81763527e-01 0.00000000e+00
 8.83767535e-01 0.00000000e+00
 8.85771543e-01 0.00000000e+00
 8.87775551e-01 0.00000000e+00
 8.89779559e-01 0.00000000e+00
 8.91783567e-01 0.00000000e+00
 8.93787575e-01 0.00000000e+00
 8.95791583e-01 0.00000000e+00
 8.97795591e-01 0.00000000e+00
 8.99799599e-01 0.00000000e+00
 9.01803607e-01 0.00000000e+00
 9.03807615e-01 0.00000000e+00
 9.05811623e-01 0.00000000e+00
 9.07815631e-01 0.00000000e+00
 9.09819639e-01 0.00000000e+00
 9.11823647e-01 0.00000000e+00
 9.13827655e-01 0.00000000e+00
 9.15831663e-01 0.00000000e+00
 9.17835671e-01 0.00000000e+00
 9.19839679e-01 0.00000000e+00
 9.21843687e-01 0.00000000e+00
 9.23847695e-01 0.00000000e+00
 9.25851703e-01 0.00000000e+00
 9.27855711e-01 0.00000000e+00
 9.29859719e-01 0.00000000e+00
 9.31863727e-01 0.00000000e+00
 9.33867735e-01 0.00000000e+00
 9.35871743e-01 0.00000000e+00
 9.37875752e-01 0.00000000e+00
 9.39879760e-01 0.00000000e+00
 9.41883768e-01 0.00000000e+00
 9.43887776e-01 0.00000000e+00
 9.45891784e-01 0.00000000e+00
 9.47895792e-01 0.00000000e+00
 9.49899800e-01 0.00000000e+00
 9.51903808e-01 0.00000000e+00
 9.53907816e-01 0.00000000e+00
 9.55911824e-01 0.00000000e+00
 9.57915832e-01 0.00000000e+00
 9.59919840e-01 0.00000000e+00
 9.61923848e-01 0.00000000e+00
 9.63927856e-01 0.00000000e+00
 9.65931864e-01 0.00000000e+00
 9.67935872e-01 0.00000000e+00
 9.69939880e-01 0.00000000e+00
 9.71943888e-01 0.00000000e+00
 9.73947896e-01 0.00000000e+00
 9.75951904e-01 0.00000000e+00
 9.77955912e-01 0.00000000e+00
 9.79959920e-01 0.00000000e+00
 9.81963928e-01 0.00000000e+00
 9.83967936e-01 0.00000000e+00
 9.85971944e-01 0.00000000e+00
 9.87975952e-01 0.00000000e+00
 9.89979960e-01 0.00000000e+00
 9.91983968e-01 0.00000000e+00
 9.93987976e-01 0.00000000e+00
 9.95991984e-01 0.00000000e+00
 9.97995992e-01 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 1.00000000e+00 2.00400802e-03
 1.00000000e+00 4.00801603e-03
 1.00000000e+00 6.01202405e-03
 1.00000000e+00 8.01603206e-03
 1.00000000e+00 1.00200401e-02
 1.00000000e+00 1.20240481e-02
 1.00000000e+00 1.40280561e-02
 1.00000000e+00 1.60320641e-02
 1.00000000e+00 1.80360721e-02
 1.00000000e+00 2.00400802e-02
 1.00000000e+00 2.20440882e-02
 1.00000000e+00 2.40480962e-02
 1.00000000e+00 2.60521042e-02
 1.00000000e+00 2.80561122e-02
 1.00000000e+00 3.00601202e-02
 1.00000000e+00 3.20641283e-02
 1.00000000e+00 3.40681363e-02
 1.00000000e+00 3.60721443e-02
 1.00000000e+00 3.80761523e-02
 1.00000000e+00 4.00801603e-02
 1.00000000e+00 4.20841683e-02
 1.00000000e+00 4.40881764e-02
 1.00000000e+00 4.60921844e-02
 1.00000000e+00 4.80961924e-02
 1.00000000e+00 5.01002004e-02
 1.00000000e+00 5.21042084e-02
 1.00000000e+00 5.41082164e-02
 1.00000000e+00 5.61122244e-02
 1.00000000e+00 5.81162325e-02
 1.00000000e+00 6.01202405e-02
 1.00000000e+00 6.21242485e-02
 1.00000000e+00 6.41282565e-02
 1.00000000e+00 6.61322645e-02
 1.00000000e+00 6.81362725e-02
 1.00000000e+00 7.01402806e-02
 1.00000000e+00 7.21442886e-02
 1.00000000e+00 7.41482966e-02
 1.00000000e+00 7.61523046e-02
 1.00000000e+00 7.81563126e-02
 1.00000000e+00 8.01603206e-02
 1.00000000e+00 8.21643287e-02
 1.00000000e+00 8.41683367e-02
 1.00000000e+00 8.61723447e-02
 1.00000000e+00 8.81763527e-02
 1.00000000e+00 9.01803607e-02
 1.00000000e+00 9.21843687e-02
 1.00000000e+00 9.41883768e-02
 1.00000000e+00 9.61923848e-02
 1.00000000e+00 9.81963928e-02
 1.00000000e+00 1.00200401e-01
 1.00000000e+00 1.02204409e-01
 1.00000000e+00 1.04208417e-01
 1.00000000e+00 1.06212425e-01
 1.00000000e+00 1.08216433e-01
 1.00000000e+00 1.10220441e-01
 1.00000000e+00 1.12224449e-01
 1.00000000e+00 1.14228457e-01
 1.00000000e+00 1.16232465e-01
 1.00000000e+00 1.18236473e-01
 1.00000000e+00 1.20240481e-01
 1.00000000e+00 1.22244489e-01
 1.00000000e+00 1.24248497e-01
 1.00000000e+00 1.26252505e-01
 1.00000000e+00 1.28256513e-01
 1.00000000e+00 1.30260521e-01
 1.00000000e+00 1.32264529e-01
 1.00000000e+00 1.34268537e-01
 1.00000000e+00 1.36272545e-01
 1.00000000e+00 1.38276553e-01
 1.00000000e+00 1.40280561e-01
 1.00000000e+00 1.42284569e-01
 1.00000000e+00 1.44288577e-01
 1.00000000e+00 1.46292585e-01
 1.00000000e+00 1.48296593e-01
 1.00000000e+00 1.50300601e-01
 1.00000000e+00 1.52304609e-01
 1.00000000e+00 1.54308617e-01
 1.00000000e+00 1.56312625e-01
 1.00000000e+00 1.58316633e-01
 1.00000000e+00 1.60320641e-01
 1.00000000e+00 1.62324649e-01
 1.00000000e+00 1.64328657e-01
 1.00000000e+00 1.66332665e-01
 1.00000000e+00 1.68336673e-01
 1.00000000e+00 1.70340681e-01
 1.00000000e+00 1.72344689e-01
 1.00000000e+00 1.74348697e-01
 1.00000000e+00 1.76352705e-01
 1.00000000e+00 1.78356713e-01
 1.00000000e+00 1.80360721e-01
 1.00000000e+00 1.82364729e-01
 1.00000000e+00 1.84368737e-01
 1.00000000e+00 1.86372745e-01
 1.00000000e+00 1.88376754e-01
 1.00000000e+00 1.90380762e-01
 1.00000000e+00 1.92384770e-01
 1.00000000e+00 1.94388778e-01
 1.00000000e+00 1.96392786e-01
 1.00000000e+00 1.98396794e-01
 1.00000000e+00 2.00400802e-01
 1.00000000e+00 2.02404810e-01
 1.00000000e+00 2.04408818e-01
 1.00000000e+00 2.06412826e-01
 1.00000000e+00 2.08416834e-01
 1.00000000e+00 2.10420842e-01
 1.00000000e+00 2.12424850e-01
 1.00000000e+00 2.14428858e-01
 1.00000000e+00 2.16432866e-01
 1.00000000e+00 2.18436874e-01
 1.00000000e+00 2.20440882e-01
 1.00000000e+00 2.22444890e-01
 1.00000000e+00 2.24448898e-01
 1.00000000e+00 2.26452906e-01
 1.00000000e+00 2.28456914e-01
 1.00000000e+00 2.30460922e-01
 1.00000000e+00 2.32464930e-01
 1.00000000e+00 2.34468938e-01
 1.00000000e+00 2.36472946e-01
 1.00000000e+00 2.38476954e-01
 1.00000000e+00 2.40480962e-01
 1.00000000e+00 2.42484970e-01
 1.00000000e+00 2.44488978e-01
 1.00000000e+00 2.46492986e-01
 1.00000000e+00 2.48496994e-01
 1.00000000e+00 2.50501002e-01
 1.00000000e+00 2.52505010e-01
 1.00000000e+00 2.54509018e-01
 1.00000000e+00 2.56513026e-01
 1.00000000e+00 2.58517034e-01
 1.00000000e+00 2.60521042e-01
 1.00000000e+00 2.62525050e-01
 1.00000000e+00 2.64529058e-01
 1.00000000e+00 2.66533066e-01
 1.00000000e+00 2.68537074e-01
 1.00000000e+00 2.70541082e-01
 1.00000000e+00 2.72545090e-01
 1.00000000e+00 2.74549098e-01
 1.00000000e+00 2.76553106e-01
 1.00000000e+00 2.78557114e-01
 1.00000000e+00 2.80561122e-01
 1.00000000e+00 2.82565130e-01
 1.00000000e+00 2.84569138e-01
 1.00000000e+00 2.86573146e-01
 1.00000000e+00 2.88577154e-01
 1.00000000e+00 2.90581162e-01
 1.00000000e+00 2.92585170e-01
 1.00000000e+00 2.94589178e-01
 1.00000000e+00 2.96593186e-01
 1.00000000e+00 2.98597194e-01
 1.00000000e+00 3.00601202e-01
 1.00000000e+00 3.02605210e-01
 1.00000000e+00 3.04609218e-01
 1.00000000e+00 3.06613226e-01
 1.00000000e+00 3.08617234e-01
 1.00000000e+00 3.10621242e-01
 1.00000000e+00 3.12625251e-01
 1.00000000e+00 3.14629259e-01
 1.00000000e+00 3.16633267e-01
 1.00000000e+00 3.18637275e-01
 1.00000000e+00 3.20641283e-01
 1.00000000e+00 3.22645291e-01
 1.00000000e+00 3.24649299e-01
 1.00000000e+00 3.26653307e-01
 1.00000000e+00 3.28657315e-01
 1.00000000e+00 3.30661323e-01
 1.00000000e+00 3.32665331e-01
 1.00000000e+00 3.34669339e-01
 1.00000000e+00 3.36673347e-01
 1.00000000e+00 3.38677355e-01
 1.00000000e+00 3.40681363e-01
 1.00000000e+00 3.42685371e-01
 1.00000000e+00 3.44689379e-01
 1.00000000e+00 3.46693387e-01
 1.00000000e+00 3.48697395e-01
 1.00000000e+00 3.50701403e-01
 1.00000000e+00 3.52705411e-01
 1.00000000e+00 3.54709419e-01
 1.00000000e+00 3.56713427e-01
 1.00000000e+00 3.58717435e-01
 1.00000000e+00 3.60721443e-01
 1.00000000e+00 3.62725451e-01
 1.00000000e+00 3.64729459e-01
 1.00000000e+00 3.66733467e-01
 1.00000000e+00 3.68737475e-01
 1.00000000e+00 3.70741483e-01
 1.00000000e+00 3.72745491e-01
 1.00000000e+00 3.74749499e-01
 1.00000000e+00 3.76753507e-01
 1.00000000e+00 3.78757515e-01
 1.00000000e+00 3.80761523e-01
 1.00000000e+00 3.82765531e-01
 1.00000000e+00 3.84769539e-01
 1.00000000e+00 3.86773547e-01
 1.00000000e+00 3.88777555e-01
 1.00000000e+00 3.90781563e-01
 1.00000000e+00 3.92785571e-01
 1.00000000e+00 3.94789579e-01
 1.00000000e+00 3.96793587e-01
 1.00000000e+00 3.98797595e-01
 1.00000000e+00 4.00801603e-01
 1.00000000e+00 4.02805611e-01
 1.00000000e+00 4.04809619e-01
 1.00000000e+00 4.06813627e-01
 1.00000000e+00 4.08817635e-01
 1.00000000e+00 4.10821643e-01
 1.00000000e+00 4.12825651e-01
 1.00000000e+00 4.14829659e-01
 1.00000000e+00 4.16833667e-01
 1.00000000e+00 4.18837675e-01
 1.00000000e+00 4.20841683e-01
 1.00000000e+00 4.22845691e-01
 1.00000000e+00 4.24849699e-01
 1.00000000e+00 4.26853707e-01
 1.00000000e+00 4.28857715e-01
 1.00000000e+00 4.30861723e-01
 1.00000000e+00 4.32865731e-01
 1.00000000e+00 4.34869739e-01
 1.00000000e+00 4.36873747e-01
 1.00000000e+00 4.38877756e-01
 1.00000000e+00 4.40881764e-01
 1.00000000e+00 4.42885772e-01
 1.00000000e+00 4.44889780e-01
 1.00000000e+00 4.46893788e-01
 1.00000000e+00 4.48897796e-01
 1.00000000e+00 4.50901804e-01
 1.00000000e+00 4.52905812e-01
 1.00000000e+00 4.54909820e-01
 1.00000000e+00 4.56913828e-01
 1.00000000e+00 4.58917836e-01
 1.00000000e+00 4.60921844e-01
 1.00000000e+00 4.62925852e-01
 1.00000000e+00 4.64929860e-01
 1.00000000e+00 4.66933868e-01
 1.00000000e+00 4.68937876e-01
 1.00000000e+00 4.70941884e-01
 1.00000000e+00 4.72945892e-01
 1.00000000e+00 4.74949900e-01
 1.00000000e+00 4.76953908e-01
 1.00000000e+00 4.78957916e-01
 1.00000000e+00 4.80961924e-01
 1.00000000e+00 4.82965932e-01
 1.00000000e+00 4.84969940e-01
 1.00000000e+00 4.86973948e-01
 1.00000000e+00 4.88977956e-01
 1.00000000e+00 4.90981964e-01
 1.00000000e+00 4.92985972e-01
 1.00000000e+00 4.94989980e-01
 1.00000000e+00 4.96993988e-01
 1.00000000e+00 4.98997996e-01
 1.00000000e+00 5.01002004e-01
 1.00000000e+00 5.03006012e-01
 1.00000000e+00 5.05010020e-01
 1.00000000e+00 5.07014028e-01
 1.00000000e+00 5.09018036e-01
 1.00000000e+00 5.11022044e-01
 1.00000000e+00 5.13026052e-01
 1.00000000e+00 5.15030060e-01
 1.00000000e+00 5.17034068e-01
 1.00000000e+00 5.19038076e-01
 1.00000000e+00 5.21042084e-01
 1.00000000e+00 5.23046092e-01
 1.00000000e+00 5.25050100e-01
 1.00000000e+00 5.27054108e-01
 1.00000000e+00 5.29058116e-01
 1.00000000e+00 5.31062124e-01
 1.00000000e+00 5.33066132e-01
 1.00000000e+00 5.35070140e-01
 1.00000000e+00 5.37074148e-01
 1.00000000e+00 5.39078156e-01
 1.00000000e+00 5.41082164e-01
 1.00000000e+00 5.43086172e-01
 1.00000000e+00 5.45090180e-01
 1.00000000e+00 5.47094188e-01
 1.00000000e+00 5.49098196e-01
 1.00000000e+00 5.51102204e-01
 1.00000000e+00 5.53106212e-01
 1.00000000e+00 5.55110220e-01
 1.00000000e+00 5.57114228e-01
 1.00000000e+00 5.59118236e-01
 1.00000000e+00 5.61122244e-01
 1.00000000e+00 5.63126253e-01
 1.00000000e+00 5.65130261e-01
 1.00000000e+00 5.67134269e-01
 1.00000000e+00 5.69138277e-01
 1.00000000e+00 5.71142285e-01
 1.00000000e+00 5.73146293e-01
 1.00000000e+00 5.75150301e-01
 1.00000000e+00 5.77154309e-01
 1.00000000e+00 5.79158317e-01
 1.00000000e+00 5.81162325e-01
 1.00000000e+00 5.83166333e-01
 1.00000000e+00 5.85170341e-01
 1.00000000e+00 5.87174349e-01
 1.00000000e+00 5.89178357e-01
 1.00000000e+00 5.91182365e-01
 1.00000000e+00 5.93186373e-01
 1.00000000e+00 5.95190381e-01
 1.00000000e+00 5.97194389e-01
 1.00000000e+00 5.99198397e-01
 1.00000000e+00 6.01202405e-01
 1.00000000e+00 6.03206413e-01
 1.00000000e+00 6.05210421e-01
 1.00000000e+00 6.07214429e-01
 1.00000000e+00 6.09218437e-01
 1.00000000e+00 6.11222445e-01
 1.00000000e+00 6.13226453e-01
 1.00000000e+00 6.15230461e-01
 1.00000000e+00 6.17234469e-01
 1.00000000e+00 6.19238477e-01
 1.00000000e+00 6.21242485e-01
 1.00000000e+00 6.23246493e-01
 1.00000000e+00 6.25250501e-01
 1.00000000e+00 6.27254509e-01
 1.00000000e+00 6.29258517e-01
 1.00000000e+00 6.31262525e-01
 1.00000000e+00 6.33266533e-01
 1.00000000e+00 6.35270541e-01
 1.00000000e+00 6.37274549e-01
 1.00000000e+00 6.39278557e-01
 1.00000000e+00 6.41282565e-01
 1.00000000e+00 6.43286573e-01
 1.00000000e+00 6.45290581e-01
 1.00000000e+00 6.47294589e-01
 1.00000000e+00 6.49298597e-01
 1.00000000e+00 6.51302605e-01
 1.00000000e+00 6.53306613e-01
 1.00000000e+00 6.55310621e-01
 1.00000000e+00 6.57314629e-01
 1.00000000e+00 6.59318637e-01
 1.00000000e+00 6.61322645e-01
 1.00000000e+00 6.63326653e-01
 1.00000000e+00 6.65330661e-01
 1.00000000e+00 6.67334669e-01
 1.00000000e+00 6.69338677e-01
 1.00000000e+00 6.71342685e-01
 1.00000000e+00 6.73346693e-01
 1.00000000e+00 6.75350701e-01
 1.00000000e+00 6.77354709e-01
 1.00000000e+00 6.79358717e-01
 1.00000000e+00 6.81362725e-01
 1.00000000e+00 6.83366733e-01
 1.00000000e+00 6.85370741e-01
 1.00000000e+00 6.87374749e-01
 1.00000000e+00 6.89378758e-01
 1.00000000e+00 6.91382766e-01
 1.00000000e+00 6.93386774e-01
 1.00000000e+00 6.95390782e-01
 1.00000000e+00 6.97394790e-01
 1.00000000e+00 6.99398798e-01
 1.00000000e+00 7.01402806e-01
 1.00000000e+00 7.03406814e-01
 1.00000000e+00 7.05410822e-01
 1.00000000e+00 7.07414830e-01
 1.00000000e+00 7.09418838e-01
 1.00000000e+00 7.11422846e-01
 1.00000000e+00 7.13426854e-01
 1.00000000e+00 7.15430862e-01
 1.00000000e+00 7.17434870e-01
 1.00000000e+00 7.19438878e-01
 1.00000000e+00 7.21442886e-01
 1.00000000e+00 7.23446894e-01
 1.00000000e+00 7.25450902e-01
 1.00000000e+00 7.27454910e-01
 1.00000000e+00 7.29458918e-01
 1.00000000e+00 7.31462926e-01
 1.00000000e+00 7.33466934e-01
 1.00000000e+00 7.35470942e-01
 1.00000000e+00 7.37474950e-01
 1.00000000e+00 7.39478958e-01
 1.00000000e+00 7.41482966e-01
 1.00000000e+00 7.43486974e-01
 1.00000000e+00 7.45490982e-01
 1.00000000e+00 7.47494990e-01
 1.00000000e+00 7.49498998e-01
 1.00000000e+00 7.51503006e-01
 1.00000000e+00 7.53507014e-01
 1.00000000e+00 7.55511022e-01
 1.00000000e+00 7.57515030e-01
 1.00000000e+00 7.59519038e-01
 1.00000000e+00 7.61523046e-01
 1.00000000e+00 7.63527054e-01
 1.00000000e+00 7.65531062e-01
 1.00000000e+00 7.67535070e-01
 1.00000000e+00 7.69539078e-01
 1.00000000e+00 7.71543086e-01
 1.00000000e+00 7.73547094e-01
 1.00000000e+00 7.75551102e-01
 1.00000000e+00 7.77555110e-01
 1.00000000e+00 7.79559118e-01
 1.00000000e+00 7.81563126e-01
 1.00000000e+00 7.83567134e-01
 1.00000000e+00 7.85571142e-01
 1.00000000e+00 7.87575150e-01
 1.00000000e+00 7.89579158e-01
 1.00000000e+00 7.91583166e-01
 1.00000000e+00 7.93587174e-01
 1.00000000e+00 7.95591182e-01
 1.00000000e+00 7.97595190e-01
 1.00000000e+00 7.99599198e-01
 1.00000000e+00 8.01603206e-01
 1.00000000e+00 8.03607214e-01
 1.00000000e+00 8.05611222e-01
 1.00000000e+00 8.07615230e-01
 1.00000000e+00 8.09619238e-01
 1.00000000e+00 8.11623246e-01
 1.00000000e+00 8.13627255e-01
 1.00000000e+00 8.15631263e-01
 1.00000000e+00 8.17635271e-01
 1.00000000e+00 8.19639279e-01
 1.00000000e+00 8.21643287e-01
 1.00000000e+00 8.23647295e-01
 1.00000000e+00 8.25651303e-01
 1.00000000e+00 8.27655311e-01
 1.00000000e+00 8.29659319e-01
 1.00000000e+00 8.31663327e-01
 1.00000000e+00 8.33667335e-01
 1.00000000e+00 8.35671343e-01
 1.00000000e+00 8.37675351e-01
 1.00000000e+00 8.39679359e-01
 1.00000000e+00 8.41683367e-01
 1.00000000e+00 8.43687375e-01
 1.00000000e+00 8.45691383e-01
 1.00000000e+00 8.47695391e-01
 1.00000000e+00 8.49699399e-01
 1.00000000e+00 8.51703407e-01
 1.00000000e+00 8.53707415e-01
 1.00000000e+00 8.55711423e-01
 1.00000000e+00 8.57715431e-01
 1.00000000e+00 8.59719439e-01
 1.00000000e+00 8.61723447e-01
 1.00000000e+00 8.63727455e-01
 1.00000000e+00 8.65731463e-01
 1.00000000e+00 8.67735471e-01
 1.00000000e+00 8.69739479e-01
 1.00000000e+00 8.71743487e-01
 1.00000000e+00 8.73747495e-01
 1.00000000e+00 8.75751503e-01
 1.00000000e+00 8.77755511e-01
 1.00000000e+00 8.79759519e-01
 1.00000000e+00 8.81763527e-01
 1.00000000e+00 8.83767535e-01
 1.00000000e+00 8.85771543e-01
 1.00000000e+00 8.87775551e-01
 1.00000000e+00 8.89779559e-01
 1.00000000e+00 8.91783567e-01
 1.00000000e+00 8.93787575e-01
 1.00000000e+00 8.95791583e-01
 1.00000000e+00 8.97795591e-01
 1.00000000e+00 8.99799599e-01
 1.00000000e+00 9.01803607e-01
 1.00000000e+00 9.03807615e-01
 1.00000000e+00 9.05811623e-01
 1.00000000e+00 9.07815631e-01
 1.00000000e+00 9.09819639e-01
 1.00000000e+00 9.11823647e-01
 1.00000000e+00 9.13827655e-01
 1.00000000e+00 9.15831663e-01
 1.00000000e+00 9.17835671e-01
 1.00000000e+00 9.19839679e-01
 1.00000000e+00 9.21843687e-01
 1.00000000e+00 9.23847695e-01
 1.00000000e+00 9.25851703e-01
 1.00000000e+00 9.27855711e-01
 1.00000000e+00 9.29859719e-01
 1.00000000e+00 9.31863727e-01
 1.00000000e+00 9.33867735e-01
 1.00000000e+00 9.35871743e-01
 1.00000000e+00 9.37875752e-01
 1.00000000e+00 9.39879760e-01
 1.00000000e+00 9.41883768e-01
 1.00000000e+00 9.43887776e-01
 1.00000000e+00 9.45891784e-01
 1.00000000e+00 9.47895792e-01
 1.00000000e+00 9.49899800e-01
 1.00000000e+00 9.51903808e-01
 1.00000000e+00 9.53907816e-01
 1.00000000e+00 9.55911824e-01
 1.00000000e+00 9.57915832e-01
 1.00000000e+00 9.59919840e-01
 1.00000000e+00 9.61923848e-01
 1.00000000e+00 9.63927856e-01
 1.00000000e+00 9.65931864e-01
 1.00000000e+00 9.67935872e-01
 1.00000000e+00 9.69939880e-01
 1.00000000e+00 9.71943888e-01
 1.00000000e+00 9.73947896e-01
 1.00000000e+00 9.75951904e-01
 1.00000000e+00 9.77955912e-01
 1.00000000e+00 9.79959920e-01
 1.00000000e+00 9.81963928e-01
 1.00000000e+00 9.83967936e-01
 1.00000000e+00 9.85971944e-01
 1.00000000e+00 9.87975952e-01
 1.00000000e+00 9.89979960e-01
 1.00000000e+00 9.91983968e-01
 1.00000000e+00 9.93987976e-01
 1.00000000e+00 9.95991984e-01
 1.00000000e+00 9.97995992e-01
 1.00000000e+00 1.00000000e+00
 9.99002293e-01 9.97995992e-01
 9.98004587e-01 9.95991984e-01
 9.97995992e-01 9.95974720e-01
 9.97001888e-01 9.93987976e-01
 9.95991984e-01 9.92983143e-01
 9.93987976e-01 9.91985436e-01
 9.93985027e-01 9.91983968e-01
 9.91983968e-01 9.90979536e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.79967707e-01 9.79959920e-01
 9.79959920e-01 9.79949761e-01
 9.78369251e-01 9.77955912e-01
 9.77955912e-01 9.77437805e-01
 9.76770478e-01 9.75951904e-01
 9.75951904e-01 9.74938689e-01
 9.74948554e-01 9.73947896e-01
 9.73947896e-01 9.73149583e-01
 9.72436597e-01 9.71943888e-01
 9.71943888e-01 9.71544736e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.59927819e-01 9.59919840e-01
 9.59919840e-01 9.59909873e-01
 9.58146311e-01 9.57915832e-01
 9.57915832e-01 9.57656696e-01
 9.56363917e-01 9.55911824e-01
 9.55911824e-01 9.55409144e-01
 9.54393695e-01 9.53907816e-01
 9.53907816e-01 9.53475668e-01
 9.52140518e-01 9.51903808e-01
 9.51903808e-01 9.51690335e-01
 9.49907627e-01 9.49899800e-01
 9.49899800e-01 9.49890244e-01
 9.48078992e-01 9.47895792e-01
 9.47895792e-01 9.47695120e-01
 9.46249461e-01 9.45891784e-01
 9.45891784e-01 9.45504063e-01
 9.44258541e-01 9.43887776e-01
 9.43887776e-01 9.43549291e-01
 9.42063417e-01 9.41883768e-01
 9.41883768e-01 9.41717340e-01
 9.39887384e-01 9.39879760e-01
 9.39879760e-01 9.39870632e-01
 9.38025622e-01 9.37875752e-01
 9.37875752e-01 9.37714505e-01
 9.36163001e-01 9.35871743e-01
 9.35871743e-01 9.35561440e-01
 9.34161326e-01 9.33867735e-01
 9.33867735e-01 9.33594858e-01
 9.32005198e-01 9.31863727e-01
 9.31863727e-01 9.31730215e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.89786142e-01 8.89779559e-01
 8.89779559e-01 8.89772187e-01
 8.87847532e-01 8.87775551e-01
 8.87775551e-01 8.87701163e-01
 8.85908372e-01 8.85771543e-01
 8.85771543e-01 8.85631218e-01
 8.83893526e-01 8.83767535e-01
 8.83767535e-01 8.83645621e-01
 8.81822502e-01 8.81763527e-01
 8.81763527e-01 8.81705281e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.69745678e-01 8.69739479e-01
 8.69739479e-01 8.69732618e-01
 8.67793577e-01 8.67735471e-01
 8.67735471e-01 8.67675835e-01
 8.65840989e-01 8.65731463e-01
 8.65731463e-01 8.65619846e-01
 8.63825617e-01 8.63727455e-01
 8.63727455e-01 8.63631812e-01
 8.61768833e-01 8.61723447e-01
 8.61723447e-01 8.61678445e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.49705298e-01 8.49699399e-01
 8.49699399e-01 8.49692970e-01
 8.47743644e-01 8.47695391e-01
 8.47695391e-01 8.47646105e-01
 8.45781596e-01 8.45691383e-01
 8.45691383e-01 8.45599847e-01
 8.43766232e-01 8.43687375e-01
 8.43687375e-01 8.43610169e-01
 8.41719367e-01 8.41683367e-01
 8.41683367e-01 8.41647487e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.09624581e-01 8.09619238e-01
 8.09619238e-01 8.09613503e-01
 8.07650617e-01 8.07615230e-01
 8.07615230e-01 8.07579310e-01
 8.05676346e-01 8.05611222e-01
 8.05611222e-01 8.05545504e-01
 8.03661547e-01 8.03607214e-01
 8.03607214e-01 8.03553688e-01
 8.01627354e-01 8.01603206e-01
 8.01603206e-01 8.01578977e-01
 7.99604424e-01 7.99599198e-01
 7.99599198e-01 7.99593610e-01
 7.97628261e-01 7.97595190e-01
 7.97595190e-01 7.97561658e-01
 7.95651812e-01 7.95591182e-01
 7.95591182e-01 7.95530056e-01
 7.93637193e-01 7.93587174e-01
 7.93587174e-01 7.93537844e-01
 7.91605242e-01 7.91583166e-01
 7.91583166e-01 7.91560930e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.79564138e-01 7.79559118e-01
 7.79559118e-01 7.79553798e-01
 7.77584263e-01 7.77555110e-01
 7.77555110e-01 7.77525605e-01
 7.75604151e-01 7.75551102e-01
 7.75551102e-01 7.75497703e-01
 7.73589901e-01 7.73547094e-01
 7.73547094e-01 7.73504798e-01
 7.71561708e-01 7.71543086e-01
 7.71543086e-01 7.71524293e-01
 7.69543996e-01 7.69539078e-01
 7.69539078e-01 7.69533881e-01
 7.67562554e-01 7.67535070e-01
 7.67535070e-01 7.67507276e-01
 7.65580891e-01 7.65531062e-01
 7.65531062e-01 7.65480937e-01
 7.63566825e-01 7.63527054e-01
 7.63527054e-01 7.63487727e-01
 7.61540220e-01 7.61523046e-01
 7.61523046e-01 7.61505700e-01
 7.59523857e-01 7.59519038e-01
 7.59519038e-01 7.59513958e-01
 7.57541004e-01 7.57515030e-01
 7.57515030e-01 7.57488782e-01
 7.55557943e-01 7.55511022e-01
 7.55511022e-01 7.55463850e-01
 7.53544058e-01 7.53507014e-01
 7.53507014e-01 7.53470357e-01
 7.51518882e-01 7.51503006e-01
 7.51503006e-01 7.51486998e-01
 7.49503711e-01 7.49498998e-01
 7.49498998e-01 7.49494029e-01
 7.47519591e-01 7.47494990e-01
 7.47494990e-01 7.47470145e-01
 7.45535264e-01 7.45490982e-01
 7.45490982e-01 7.45446485e-01
 7.43521559e-01 7.43486974e-01
 7.43486974e-01 7.43452729e-01
 7.41497674e-01 7.41482966e-01
 7.41482966e-01 7.41468125e-01
 7.39483581e-01 7.39478958e-01
 7.39478958e-01 7.39474095e-01
 7.37498299e-01 7.37474950e-01
 7.37474950e-01 7.37451383e-01
 7.35512822e-01 7.35470942e-01
 7.35470942e-01 7.35428879e-01
 7.33499292e-01 7.33466934e-01
 7.33466934e-01 7.33434875e-01
 7.31476580e-01 7.31462926e-01
 7.31462926e-01 7.31449107e-01
 7.29463465e-01 7.29458918e-01
 7.29458918e-01 7.29454156e-01
 7.27477113e-01 7.27454910e-01
 7.27454910e-01 7.27432512e-01
 7.25490587e-01 7.25450902e-01
 7.25450902e-01 7.25411060e-01
 7.23477228e-01 7.23446894e-01
 7.23446894e-01 7.23416824e-01
 7.21455584e-01 7.21442886e-01
 7.21442886e-01 7.21430057e-01
 7.19443331e-01 7.19438878e-01
 7.19438878e-01 7.19434213e-01
 7.17456019e-01 7.17434870e-01
 7.17434870e-01 7.17413544e-01
 7.15468534e-01 7.15430862e-01
 7.15430862e-01 7.15393055e-01
 7.13455343e-01 7.13426854e-01
 7.13426854e-01 7.13398599e-01
 7.11434675e-01 7.11422846e-01
 7.11422846e-01 7.11410888e-01
 7.09423211e-01 7.09418838e-01
 7.09418838e-01 7.09414266e-01
 7.07435009e-01 7.07414830e-01
 7.07414830e-01 7.07394492e-01
 7.05446644e-01 7.05410822e-01
 7.05410822e-01 7.05374884e-01
 7.03433616e-01 7.03406814e-01
 7.03406814e-01 7.03380221e-01
 7.01413842e-01 7.01402806e-01
 7.01402806e-01 7.01391644e-01
 6.99403093e-01 6.99398798e-01
 6.99398798e-01 6.99394315e-01
 6.97414072e-01 6.97394790e-01
 6.97394790e-01 6.97375363e-01
 6.95424897e-01 6.95390782e-01
 6.95390782e-01 6.95356567e-01
 6.93412028e-01 6.93386774e-01
 6.93386774e-01 6.93361706e-01
 6.91393077e-01 6.91382766e-01
 6.91382766e-01 6.91372309e-01
 6.89382987e-01 6.89378758e-01
 6.89378758e-01 6.89374360e-01
 6.87393202e-01 6.87374749e-01
 6.87374749e-01 6.87356167e-01
 6.85403279e-01 6.85370741e-01
 6.85370741e-01 6.85338119e-01
 6.83390565e-01 6.83366733e-01
 6.83366733e-01 6.83343070e-01
 6.81372372e-01 6.81362725e-01
 6.81362725e-01 6.81352939e-01
 6.79362874e-01 6.79358717e-01
 6.79358717e-01 6.79354402e-01
 6.77372390e-01 6.77354709e-01
 6.77354709e-01 6.77336910e-01
 6.75381777e-01 6.75350701e-01
 6.75350701e-01 6.75319553e-01
 6.73369213e-01 6.73346693e-01
 6.73346693e-01 6.73324324e-01
 6.71351720e-01 6.71342685e-01
 6.71342685e-01 6.71333516e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.49302541e-01 6.49298597e-01
 6.49298597e-01 6.49294512e-01
 6.47310256e-01 6.47294589e-01
 6.47294589e-01 6.47278831e-01
 6.45317852e-01 6.45290581e-01
 6.45290581e-01 6.45263264e-01
 6.43305716e-01 6.43286573e-01
 6.43286573e-01 6.43267541e-01
 6.41290035e-01 6.41282565e-01
 6.41282565e-01 6.41274991e-01
 6.39282437e-01 6.39278557e-01
 6.39278557e-01 6.39274543e-01
 6.37289629e-01 6.37274549e-01
 6.37274549e-01 6.37259385e-01
 6.35296709e-01 6.35270541e-01
 6.35270541e-01 6.35244334e-01
 6.33284707e-01 6.33266533e-01
 6.33266533e-01 6.33248459e-01
 6.31269549e-01 6.31262525e-01
 6.31262525e-01 6.31255401e-01
 6.29262335e-01 6.29258517e-01
 6.29258517e-01 6.29254572e-01
 6.27269039e-01 6.27254509e-01
 6.27254509e-01 6.27239902e-01
 6.25275636e-01 6.25250501e-01
 6.25250501e-01 6.25225332e-01
 6.23263766e-01 6.23246493e-01
 6.23246493e-01 6.23229312e-01
 6.21249095e-01 6.21242485e-01
 6.21242485e-01 6.21235765e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.79161856e-01 5.79158317e-01
 5.79158317e-01 5.79154685e-01
 5.77166535e-01 5.77154309e-01
 5.77154309e-01 5.77142029e-01
 5.75171138e-01 5.75150301e-01
 5.75150301e-01 5.75129450e-01
 5.73159869e-01 5.73146293e-01
 5.73146293e-01 5.73132774e-01
 5.71147214e-01 5.71142285e-01
 5.71142285e-01 5.71137276e-01
 5.69141757e-01 5.69138277e-01
 5.69138277e-01 5.69134701e-01
 5.67146109e-01 5.67134269e-01
 5.67134269e-01 5.67122379e-01
 5.65150381e-01 5.65130261e-01
 5.65130261e-01 5.65110129e-01
 5.63139223e-01 5.63126253e-01
 5.63126253e-01 5.63113335e-01
 5.61126901e-01 5.61122244e-01
 5.61122244e-01 5.61117512e-01
 5.59118236e-01 5.59118236e-01
 5.59118236e-01 5.59118236e-01
 5.57114228e-01 5.57114228e-01
 5.57114228e-01 5.57114228e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.49101578e-01 5.49098196e-01
 5.49098196e-01 5.49094729e-01
 5.47105318e-01 5.47094188e-01
 5.47094188e-01 5.47083016e-01
 5.45108986e-01 5.45090180e-01
 5.45090180e-01 5.45071368e-01
 5.43098038e-01 5.43086172e-01
 5.43086172e-01 5.43074352e-01
 5.41086325e-01 5.41082164e-01
 5.41082164e-01 5.41077933e-01
 5.39081491e-01 5.39078156e-01
 5.39078156e-01 5.39074740e-01
 5.37084951e-01 5.37074148e-01
 5.37074148e-01 5.37063306e-01
 5.35088342e-01 5.35070140e-01
 5.35070140e-01 5.35051934e-01
 5.33077495e-01 5.33066132e-01
 5.33066132e-01 5.33054812e-01
 5.31066060e-01 5.31062124e-01
 5.31062124e-01 5.31058114e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.19041326e-01 5.19038076e-01
 5.19038076e-01 5.19034757e-01
 5.17044267e-01 5.17034068e-01
 5.17034068e-01 5.17023834e-01
 5.15047151e-01 5.15030060e-01
 5.15030060e-01 5.15012968e-01
 5.13036494e-01 5.13026052e-01
 5.13026052e-01 5.13015646e-01
 5.11025571e-01 5.11022044e-01
 5.11022044e-01 5.11018455e-01
 5.09021238e-01 5.09018036e-01
 5.09018036e-01 5.09014762e-01
 5.07023950e-01 5.07014028e-01
 5.07014028e-01 5.07004073e-01
 5.05026600e-01 5.05010020e-01
 5.05010020e-01 5.04993439e-01
 5.03016034e-01 5.03006012e-01
 5.03006012e-01 5.02996024e-01
 5.01005345e-01 5.01002004e-01
 5.01002004e-01 5.00998603e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.80961924e-01 4.80961924e-01
 4.80961924e-01 4.80961924e-01
 4.78961006e-01 4.78957916e-01
 4.78957916e-01 4.78954767e-01
 4.76963085e-01 4.76953908e-01
 4.76953908e-01 4.76944703e-01
 4.74964816e-01 4.74949900e-01
 4.74949900e-01 4.74934986e-01
 4.72954794e-01 4.72945892e-01
 4.72945892e-01 4.72937016e-01
 4.70944730e-01 4.70941884e-01
 4.70941884e-01 4.70938984e-01
 4.68940927e-01 4.68937876e-01
 4.68937876e-01 4.68934764e-01
 4.66942826e-01 4.66933868e-01
 4.66933868e-01 4.66924884e-01
 4.64944265e-01 4.64929860e-01
 4.64929860e-01 4.64915457e-01
 4.62934425e-01 4.62925852e-01
 4.62925852e-01 4.62917304e-01
 4.60924545e-01 4.60921844e-01
 4.60921844e-01 4.60919091e-01
 4.58920855e-01 4.58917836e-01
 4.58917836e-01 4.58914758e-01
 4.56922580e-01 4.56913828e-01
 4.56913828e-01 4.56905051e-01
 4.54923747e-01 4.54909820e-01
 4.54909820e-01 4.54895896e-01
 4.52914075e-01 4.52905812e-01
 4.52905812e-01 4.52897571e-01
 4.50904368e-01 4.50901804e-01
 4.50901804e-01 4.50899186e-01
 4.48900789e-01 4.48897796e-01
 4.48897796e-01 4.48894750e-01
 4.46902347e-01 4.46893788e-01
 4.46893788e-01 4.46885204e-01
 4.44903258e-01 4.44889780e-01
 4.44889780e-01 4.44876305e-01
 4.42893746e-01 4.42885772e-01
 4.42885772e-01 4.42877819e-01
 4.40884200e-01 4.40881764e-01
 4.40881764e-01 4.40879276e-01
 4.38877756e-01 4.38877756e-01
 4.38877756e-01 4.38877756e-01
 4.36873748e-01 4.36873747e-01
 4.36873747e-01 4.36873747e-01
 4.34869739e-01 4.34869739e-01
 4.34869739e-01 4.34869739e-01
 4.32865731e-01 4.32865731e-01
 4.32865731e-01 4.32865731e-01
 4.30861723e-01 4.30861723e-01
 4.30861723e-01 4.30861723e-01
 4.28860658e-01 4.28857715e-01
 4.28857715e-01 4.28854724e-01
 4.26861925e-01 4.26853707e-01
 4.26853707e-01 4.26845468e-01
 4.24862371e-01 4.24849699e-01
 4.24849699e-01 4.24837033e-01
 4.22853143e-01 4.22845691e-01
 4.22845691e-01 4.22838259e-01
 4.20843887e-01 4.20841683e-01
 4.20841683e-01 4.20839434e-01
 4.18840594e-01 4.18837675e-01
 4.18837675e-01 4.18834706e-01
 4.16841736e-01 4.16833667e-01
 4.16833667e-01 4.16825578e-01
 4.14841971e-01 4.14829659e-01
 4.14829659e-01 4.14817353e-01
 4.12832870e-01 4.12825651e-01
 4.12825651e-01 4.12818451e-01
 4.10823742e-01 4.10821643e-01
 4.10821643e-01 4.10819500e-01
 4.08820538e-01 4.08817635e-01
 4.08817635e-01 4.08814684e-01
 4.06821562e-01 4.06813627e-01
 4.06813627e-01 4.06805673e-01
 4.04821602e-01 4.04809619e-01
 4.04809619e-01 4.04797643e-01
 4.02812615e-01 4.02805611e-01
 4.02805611e-01 4.02798625e-01
 4.00803604e-01 4.00801603e-01
 4.00801603e-01 4.00799559e-01
 3.98800486e-01 3.98797595e-01
 3.98797595e-01 3.98794657e-01
 3.96801404e-01 3.96793587e-01
 3.96793587e-01 3.96785751e-01
 3.94801262e-01 3.94789579e-01
 3.94789579e-01 3.94777903e-01
 3.92792379e-01 3.92785571e-01
 3.92785571e-01 3.92778780e-01
 3.90783473e-01 3.90781563e-01
 3.90781563e-01 3.90779612e-01
 3.88780439e-01 3.88777555e-01
 3.88777555e-01 3.88774624e-01
 3.86781264e-01 3.86773547e-01
 3.86773547e-01 3.86765812e-01
 3.84780953e-01 3.84769539e-01
 3.84769539e-01 3.84758132e-01
 3.82772161e-01 3.82765531e-01
 3.82765531e-01 3.82758917e-01
 3.80763349e-01 3.80761523e-01
 3.80761523e-01 3.80759657e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.68740365e-01 3.68737475e-01
 3.68737475e-01 3.68734540e-01
 3.66741043e-01 3.66733467e-01
 3.66733467e-01 3.66725874e-01
 3.64740434e-01 3.64729459e-01
 3.64729459e-01 3.64718490e-01
 3.62731787e-01 3.62725451e-01
 3.62725451e-01 3.62719130e-01
 3.60723120e-01 3.60721443e-01
 3.60721443e-01 3.60719727e-01
 3.58720339e-01 3.58717435e-01
 3.58717435e-01 3.58714486e-01
 3.56720966e-01 3.56713427e-01
 3.56713427e-01 3.56705870e-01
 3.54720229e-01 3.54709419e-01
 3.54709419e-01 3.54698616e-01
 3.52711631e-01 3.52705411e-01
 3.52705411e-01 3.52699205e-01
 3.50703015e-01 3.50701403e-01
 3.50701403e-01 3.50699752e-01
 3.48697395e-01 3.48697395e-01
 3.48697395e-01 3.48697395e-01
 3.46693387e-01 3.46693387e-01
 3.46693387e-01 3.46693387e-01
 3.44689379e-01 3.44689379e-01
 3.44689379e-01 3.44689379e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.40681363e-01 3.40681363e-01
 3.40681363e-01 3.40681363e-01
 3.38680319e-01 3.38677355e-01
 3.38677355e-01 3.38674346e-01
 3.36680896e-01 3.36673347e-01
 3.36673347e-01 3.36665781e-01
 3.34679943e-01 3.34669339e-01
 3.34669339e-01 3.34658743e-01
 3.32671393e-01 3.32665331e-01
 3.32665331e-01 3.32659282e-01
 3.30662827e-01 3.30661323e-01
 3.30661323e-01 3.30659779e-01
 3.28660331e-01 3.28657315e-01
 3.28657315e-01 3.28654257e-01
 3.26660911e-01 3.26653307e-01
 3.26653307e-01 3.26645685e-01
 3.24659871e-01 3.24649299e-01
 3.24649299e-01 3.24638735e-01
 3.22651315e-01 3.22645291e-01
 3.22645291e-01 3.22639280e-01
 3.20642743e-01 3.20641283e-01
 3.20641283e-01 3.20639783e-01
 3.18640356e-01 3.18637275e-01
 3.18637275e-01 3.18634151e-01
 3.16640966e-01 3.16633267e-01
 3.16633267e-01 3.16625549e-01
 3.14639855e-01 3.14629259e-01
 3.14629259e-01 3.14618671e-01
 3.12631268e-01 3.12625251e-01
 3.12625251e-01 3.12619246e-01
 3.10622667e-01 3.10621242e-01
 3.10621242e-01 3.10619779e-01
 3.08620402e-01 3.08617234e-01
 3.08617234e-01 3.08614024e-01
 3.06621071e-01 3.06613226e-01
 3.06613226e-01 3.06605364e-01
 3.04619904e-01 3.04609218e-01
 3.04609218e-01 3.04598543e-01
 3.02611258e-01 3.02605210e-01
 3.02605210e-01 3.02599176e-01
 3.00602598e-01 3.00601202e-01
 3.00601202e-01 3.00599767e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 2.96593186e-01 2.96593186e-01
 2.96593186e-01 2.96593186e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.88580571e-01 2.88577154e-01
 2.88577154e-01 2.88573692e-01
 2.86581465e-01 2.86573146e-01
 2.86573146e-01 2.86564807e-01
 2.84580242e-01 2.84569138e-01
 2.84569138e-01 2.84558047e-01
 2.82571372e-01 2.82565130e-01
 2.82565130e-01 2.82558903e-01
 2.80562488e-01 2.80561122e-01
 2.80561122e-01 2.80559715e-01
 2.78560705e-01 2.78557114e-01
 2.78557114e-01 2.78553473e-01
 2.76561783e-01 2.76553106e-01
 2.76553106e-01 2.76544408e-01
 2.74560562e-01 2.74549098e-01
 2.74549098e-01 2.74537647e-01
 2.72551513e-01 2.72545090e-01
 2.72545090e-01 2.72538684e-01
 2.70542448e-01 2.70541082e-01
 2.70541082e-01 2.70539673e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.58517034e-01 2.58517034e-01
 2.58517034e-01 2.58517034e-01
 2.56513026e-01 2.56513026e-01
 2.56513026e-01 2.56513026e-01
 2.54509018e-01 2.54509018e-01
 2.54509018e-01 2.54509018e-01
 2.52505010e-01 2.52505010e-01
 2.52505010e-01 2.52505010e-01
 2.50501002e-01 2.50501002e-01
 2.50501002e-01 2.50501002e-01
 2.48501447e-01 2.48496994e-01
 2.48496994e-01 2.48492480e-01
 2.46503487e-01 2.46492986e-01
 2.46492986e-01 2.46482453e-01
 2.44502440e-01 2.44488978e-01
 2.44488978e-01 2.44475537e-01
 2.42492433e-01 2.42484970e-01
 2.42484970e-01 2.42477529e-01
 2.40482406e-01 2.40480962e-01
 2.40480962e-01 2.40479463e-01
 2.38481855e-01 2.38476954e-01
 2.38476954e-01 2.38471980e-01
 2.36484427e-01 2.36472946e-01
 2.36472946e-01 2.36461428e-01
 2.34483510e-01 2.34468938e-01
 2.34468938e-01 2.34454391e-01
 2.32472980e-01 2.32464930e-01
 2.32464930e-01 2.32456906e-01
 2.30462427e-01 2.30460922e-01
 2.30460922e-01 2.30459354e-01
 2.28462397e-01 2.28456914e-01
 2.28456914e-01 2.28451351e-01
 2.26465648e-01 2.26452906e-01
 2.26452906e-01 2.26440118e-01
 2.24464911e-01 2.24448898e-01
 2.24448898e-01 2.24432917e-01
 2.22453704e-01 2.22444890e-01
 2.22444890e-01 2.22436107e-01
 2.20442471e-01 2.20440882e-01
 2.20440882e-01 2.20439221e-01
 2.18443104e-01 2.18436874e-01
 2.18436874e-01 2.18430549e-01
 2.16447241e-01 2.16432866e-01
 2.16432866e-01 2.16418433e-01
 2.14446746e-01 2.14428858e-01
 2.14428858e-01 2.14411010e-01
 2.12434661e-01 2.12424850e-01
 2.12424850e-01 2.12415078e-01
 2.10422544e-01 2.10420842e-01
 2.10420842e-01 2.10419057e-01
 2.08424032e-01 2.08416834e-01
 2.08416834e-01 2.08409514e-01
 2.06429335e-01 2.06412826e-01
 2.06412826e-01 2.06396240e-01
 2.04429164e-01 2.04408818e-01
 2.04408818e-01 2.04388526e-01
 2.02415929e-01 2.02404810e-01
 2.02404810e-01 2.02393742e-01
 2.00402655e-01 2.00400802e-01
 2.00400802e-01 2.00398895e-01
 1.98397191e-01 1.98396794e-01
 1.98396794e-01 1.98396389e-01
 1.96392786e-01 1.96392786e-01
 1.96392786e-01 1.96392786e-01
 1.94388778e-01 1.94388778e-01
 1.94388778e-01 1.94388778e-01
 1.92385196e-01 1.92384770e-01
 1.92384770e-01 1.92384337e-01
 1.90381198e-01 1.90380762e-01
 1.90380762e-01 1.90380319e-01
 1.88377201e-01 1.88376754e-01
 1.88376754e-01 1.88376300e-01
 1.86373204e-01 1.86372745e-01
 1.86372745e-01 1.86372280e-01
 1.84369208e-01 1.84368737e-01
 1.84368737e-01 1.84368260e-01
 1.82365213e-01 1.82364729e-01
 1.82364729e-01 1.82364239e-01
 1.80361218e-01 1.80360721e-01
 1.80360721e-01 1.80360217e-01
 1.78357224e-01 1.78356713e-01
 1.78356713e-01 1.78356194e-01
 1.76352705e-01 1.76352705e-01
 1.76352705e-01 1.76352705e-01
 1.74348697e-01 1.74348697e-01
 1.74348697e-01 1.74348697e-01
 1.72344689e-01 1.72344689e-01
 1.72344689e-01 1.72344689e-01
 1.70340681e-01 1.70340681e-01
 1.70340681e-01 1.70340681e-01
 1.68336673e-01 1.68336673e-01
 1.68336673e-01 1.68336673e-01
 1.66333284e-01 1.66332665e-01
 1.66332665e-01 1.66332035e-01
 1.64329298e-01 1.64328657e-01
 1.64328657e-01 1.64328004e-01
 1.62325313e-01 1.62324649e-01
 1.62324649e-01 1.62323972e-01
 1.60321331e-01 1.60320641e-01
 1.60320641e-01 1.60319937e-01
 1.58317350e-01 1.58316633e-01
 1.58316633e-01 1.58315901e-01
 1.56313371e-01 1.56312625e-01
 1.56312625e-01 1.56311862e-01
 1.54308617e-01 1.54308617e-01
 1.54308617e-01 1.54308617e-01
 1.52305420e-01 1.52304609e-01
 1.52304609e-01 1.52303778e-01
 1.50300601e-01 1.50300601e-01
 1.50300601e-01 1.50300601e-01
 1.48297480e-01 1.48296593e-01
 1.48296593e-01 1.48295682e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.44288577e-01 1.44288577e-01
 1.44288577e-01 1.44288577e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.40281643e-01 1.40280561e-01
 1.40280561e-01 1.40279445e-01
 1.38277695e-01 1.38276553e-01
 1.38276553e-01 1.38275373e-01
 1.36272545e-01 1.36272545e-01
 1.36272545e-01 1.36272545e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.28258066e-01 1.28256513e-01
 1.28256513e-01 1.28254891e-01
 1.26254169e-01 1.26252505e-01
 1.26252505e-01 1.26250760e-01
 1.24250288e-01 1.24248497e-01
 1.24248497e-01 1.24246613e-01
 1.22246425e-01 1.22244489e-01
 1.22244489e-01 1.22242445e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.18236473e-01 1.18236473e-01
 1.18236473e-01 1.18236473e-01
 1.16234982e-01 1.16232465e-01
 1.16232465e-01 1.16229765e-01
 1.14231236e-01 1.14228457e-01
 1.14228457e-01 1.14225454e-01
 1.12227542e-01 1.12224449e-01
 1.12224449e-01 1.12221077e-01
 1.10223916e-01 1.10220441e-01
 1.10220441e-01 1.10216613e-01
 1.08216433e-01 1.08216433e-01
 1.08216433e-01 1.08216433e-01
 1.06212425e-01 1.06212425e-01
 1.06212425e-01 1.06212425e-01
 1.04208417e-01 1.04208417e-01
 1.04208417e-01 1.04208417e-01
 1.02204409e-01 1.02204409e-01
 1.02204409e-01 1.02204409e-01
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 9.81963930e-02 9.81963928e-02
 9.81963928e-02 9.81963926e-02
 9.61923850e-02 9.61923848e-02
 9.61923848e-02 9.61923844e-02
 9.42126242e-02 9.41883768e-02
 9.41883768e-02 9.41243226e-02
 9.22506954e-02 9.21843687e-02
 9.41883768e-02 9.03097423e-02
 9.42591229e-02 9.01803607e-02
 9.61923848e-02 8.91575181e-02
 9.74344123e-02 8.81763527e-02
 9.81963928e-02 8.78350618e-02
 1.00200401e-01 8.66257680e-02
 1.00807902e-01 8.61723447e-02
 1.02204409e-01 8.54454113e-02
 1.04208417e-01 8.42168500e-02
 1.04276869e-01 8.41683367e-02
 1.06212425e-01 8.31175694e-02
 1.07774286e-01 8.21643287e-02
 1.08216433e-01 8.19478571e-02
 1.10220441e-01 8.08546611e-02
 1.11387900e-01 8.01603206e-02
 1.12224449e-01 7.97468792e-02
 1.14228457e-01 7.86685606e-02
 1.15112780e-01 7.81563126e-02
 1.16232465e-01 7.76045073e-02
 1.18236473e-01 7.65502443e-02
 1.18947678e-01 7.61523046e-02
 1.20240481e-01 7.55273772e-02
 1.22244489e-01 7.45046967e-02
 1.22904138e-01 7.41482966e-02
 1.24248497e-01 7.35122671e-02
 1.26252505e-01 7.25223671e-02
 1.26980520e-01 7.21442886e-02
 1.28256513e-01 7.15589044e-02
 1.30260521e-01 7.06021264e-02
 1.31188230e-01 7.01402806e-02
 1.32264529e-01 6.96629933e-02
 1.34268537e-01 6.87412354e-02
 1.35539010e-01 6.81362725e-02
 1.36272545e-01 6.78229321e-02
 1.38276553e-01 6.69359197e-02
 1.40041319e-01 6.61322645e-02
 1.40280561e-01 6.60340804e-02
 1.42284569e-01 6.51831689e-02
 1.44288577e-01 6.43097979e-02
 1.44692388e-01 6.41282565e-02
 1.46292585e-01 6.34778290e-02
 1.48296593e-01 6.26434728e-02
 1.49510281e-01 6.21242485e-02
 1.50300601e-01 6.18177965e-02
 1.52304609e-01 6.10207970e-02
 1.54308617e-01 6.02062173e-02
 1.54514918e-01 6.01202405e-02
 1.56312625e-01 5.94393732e-02
 1.58316633e-01 5.86633105e-02
 1.59701468e-01 5.81162325e-02
 1.60320641e-01 5.78934753e-02
 1.62324649e-01 5.71566732e-02
 1.64328657e-01 5.64058263e-02
 1.65096644e-01 5.61122244e-02
 1.66332665e-01 5.56810057e-02
 1.68336673e-01 5.49685562e-02
 1.70340681e-01 5.42441277e-02
 1.70709685e-01 5.41082164e-02
 1.72344689e-01 5.35582866e-02
 1.74348697e-01 5.28726555e-02
 1.76352705e-01 5.21763325e-02
 1.76556593e-01 5.21042084e-02
 1.78356713e-01 5.15225104e-02
 1.80360721e-01 5.08648507e-02
 1.82364729e-01 5.01980310e-02
 1.82653529e-01 5.01002004e-02
 1.84368737e-01 4.95693174e-02
 1.86372745e-01 4.89407647e-02
 1.88376754e-01 4.83035418e-02
 1.89018606e-01 4.80961924e-02
 1.90380762e-01 4.76941959e-02
 1.92384770e-01 4.70946482e-02
 1.94388778e-01 4.64877329e-02
 1.95677071e-01 4.60921844e-02
 1.96392786e-01 4.58915760e-02
 1.98396794e-01 4.53218926e-02
 2.00400802e-01 4.47575642e-02
 2.02404810e-01 4.42655329e-02
 2.03142369e-01 4.40881764e-02
 2.04408818e-01 4.37875982e-02
 2.06412826e-01 4.33081292e-02
 2.08416834e-01 4.28301468e-02
 2.10420842e-01 4.23220031e-02
 2.11187600e-01 4.20841683e-02
 2.12424850e-01 4.17003954e-02
 2.14428858e-01 4.10787878e-02
 2.16432866e-01 4.04571801e-02
 2.17648344e-01 4.00801603e-02
 2.18436874e-01 3.99242997e-02
 2.20440882e-01 3.95284278e-02
 2.22444890e-01 3.91160753e-02
 2.24448898e-01 3.86983145e-02
 2.26452906e-01 3.82805537e-02
 2.27433424e-01 3.80761523e-02
 2.28456914e-01 3.78660199e-02
 2.30460922e-01 3.74476410e-02
 2.32464930e-01 3.70060393e-02
 2.34468938e-01 3.65644376e-02
 2.36472946e-01 3.61276475e-02
 2.36740431e-01 3.60721443e-02
 2.38476954e-01 3.57153313e-02
 2.40480962e-01 3.52961957e-02
 2.42484970e-01 3.48537505e-02
 2.44488978e-01 3.44101977e-02
 2.46020859e-01 3.40681363e-02
 2.46492986e-01 3.39627127e-02
 2.48496994e-01 3.35032838e-02
 2.50501002e-01 3.30412241e-02
 2.52505010e-01 3.25738751e-02
 2.54509018e-01 3.21065261e-02
 2.54690821e-01 3.20641283e-02
 2.56513026e-01 3.16391771e-02
 2.58517034e-01 3.11683385e-02
 2.60521042e-01 3.06892650e-02
 2.62525050e-01 3.01975244e-02
 2.63085018e-01 3.00601202e-02
 2.64529058e-01 2.98505784e-02
 2.66533066e-01 2.95597806e-02
 2.68537074e-01 2.92708550e-02
 2.70541082e-01 2.89862035e-02
 2.72545090e-01 2.86907921e-02
 2.74549098e-01 2.83884358e-02
 2.76553106e-01 2.80860795e-02
 2.76751728e-01 2.80561122e-02
 2.78557114e-01 2.77871185e-02
 2.80561122e-01 2.74838314e-02
 2.82565130e-01 2.71684597e-02
 2.84569138e-01 2.68530880e-02
 2.86573146e-01 2.65411442e-02
 2.88577154e-01 2.62426606e-02
 2.89828325e-01 2.60521042e-02
 2.90581162e-01 2.59374451e-02
 2.92585170e-01 2.56081043e-02
 2.94589178e-01 2.52804802e-02
 2.96593186e-01 2.49628569e-02
 2.98597194e-01 2.46525862e-02
 3.00601202e-01 2.43324054e-02
 3.02260830e-01 2.40480962e-02
 3.02605210e-01 2.39892296e-02
 3.04609218e-01 2.36532675e-02
 3.06613226e-01 2.33281662e-02
 3.08617234e-01 2.30030648e-02
 3.10621242e-01 2.26725886e-02
 3.12625251e-01 2.23301486e-02
 3.14299317e-01 2.20440882e-02
 3.14629259e-01 2.19877086e-02
 3.16633267e-01 2.16452687e-02
 3.18637275e-01 2.12996492e-02
 3.20641283e-01 2.09477548e-02
 3.22645291e-01 2.05904753e-02
 3.24649299e-01 2.02331959e-02
 3.25732499e-01 2.00400802e-02
 3.26653307e-01 1.99571693e-02
 3.28657315e-01 1.97772946e-02
 3.30661323e-01 1.95961756e-02
 3.32665331e-01 1.94081743e-02
 3.34669339e-01 1.92201729e-02
 3.36673347e-01 1.90321716e-02
 3.38677355e-01 1.88467130e-02
 3.40681363e-01 1.86621227e-02
 3.42685371e-01 1.84664634e-02
 3.44689379e-01 1.82708041e-02
 3.46693387e-01 1.80751448e-02
 3.47102365e-01 1.80360721e-02
 3.48697395e-01 1.78861540e-02
 3.50701403e-01 1.76986970e-02
 3.52705411e-01 1.74973260e-02
 3.54709419e-01 1.72959550e-02
 3.56713427e-01 1.70965039e-02
 3.58717435e-01 1.69041108e-02
 3.60721443e-01 1.67125141e-02
 3.62725451e-01 1.65138201e-02
 3.64729459e-01 1.63112485e-02
 3.66733467e-01 1.61032827e-02
 3.67419747e-01 1.60320641e-02
 3.68737475e-01 1.58953170e-02
 3.70741483e-01 1.56880538e-02
 3.72745491e-01 1.54819868e-02
 3.74749499e-01 1.52732469e-02
 3.76753507e-01 1.50598721e-02
 3.78757515e-01 1.48439635e-02
 3.80761523e-01 1.46285411e-02
 3.82765531e-01 1.44139119e-02
 3.84769539e-01 1.41989221e-02
 3.86337402e-01 1.40280561e-02
 3.86773547e-01 1.39805249e-02
 3.88777555e-01 1.37566552e-02
 3.90781563e-01 1.35289398e-02
 3.92785571e-01 1.32968493e-02
 3.94789579e-01 1.30706462e-02
 3.96793587e-01 1.28484170e-02
 3.98797595e-01 1.26261877e-02
 4.00801603e-01 1.23999435e-02
 4.02805611e-01 1.21676767e-02
 4.04044845e-01 1.20240481e-02
 4.04809619e-01 1.19354099e-02
 4.06813627e-01 1.17031431e-02
 4.08817635e-01 1.14679207e-02
 4.10821643e-01 1.12284161e-02
 4.12825651e-01 1.09870227e-02
 4.14829659e-01 1.07456294e-02
 4.16833667e-01 1.05042360e-02
 4.18837675e-01 1.02623559e-02
 4.20816336e-01 1.00200401e-02
 4.20841683e-01 1.00189563e-02
 4.22845691e-01 9.93117453e-03
 4.24849699e-01 9.84339273e-03
 4.26853707e-01 9.75561093e-03
 4.28857715e-01 9.66851662e-03
 4.30861723e-01 9.58124706e-03
 4.32865731e-01 9.49160891e-03
 4.34869739e-01 9.40087187e-03
 4.36873747e-01 9.31013483e-03
 4.38877756e-01 9.21939779e-03
 4.40881764e-01 9.12866044e-03
 4.42885772e-01 9.03657839e-03
 4.44889780e-01 8.94237916e-03
 4.46893788e-01 8.84817993e-03
 4.48897796e-01 8.75398071e-03
 4.50901804e-01 8.65798153e-03
 4.52905812e-01 8.55980455e-03
 4.54909820e-01 8.46162758e-03
 4.56913828e-01 8.36345060e-03
 4.58917836e-01 8.26857669e-03
 4.60921844e-01 8.17630077e-03
 4.62925852e-01 8.07878032e-03
 4.64165175e-01 8.01603206e-03
 4.64929860e-01 7.97756842e-03
 4.66933868e-01 7.87676677e-03
 4.68937876e-01 7.77596512e-03
 4.70941884e-01 7.67318534e-03
 4.72945892e-01 7.56817490e-03
 4.74949900e-01 7.46316447e-03
 4.76953908e-01 7.35935678e-03
 4.78957916e-01 7.25976122e-03
 4.80961924e-01 7.16074455e-03
 4.82965932e-01 7.05741858e-03
 4.84969940e-01 6.95071004e-03
 4.86973948e-01 6.84216309e-03
 4.88977956e-01 6.73361614e-03
 4.90981964e-01 6.62645135e-03
 4.92985972e-01 6.51979622e-03
 4.94989980e-01 6.40987721e-03
 4.96993988e-01 6.29723104e-03
 4.98997996e-01 6.18458487e-03
 5.01002004e-01 6.07315384e-03
 5.02113500e-01 6.01202405e-03
 5.03006012e-01 5.96293793e-03
 5.05010020e-01 5.84938908e-03
 5.07014028e-01 5.73275754e-03
 5.09018036e-01 5.61584417e-03
 5.11022044e-01 5.49644859e-03
 5.13026052e-01 5.37466812e-03
 5.15030060e-01 5.25421919e-03
 5.17034068e-01 5.13764093e-03
 5.19038076e-01 5.02315927e-03
 5.21042084e-01 4.90595247e-03
 5.23046092e-01 4.78623017e-03
 5.25050100e-01 4.66534184e-03
 5.27054108e-01 4.54144530e-03
 5.29058116e-01 4.41543740e-03
 5.31062124e-01 4.28662902e-03
 5.33066132e-01 4.15533718e-03
 5.35070140e-01 4.02746774e-03
 5.35383102e-01 4.00801603e-03
 5.37074148e-01 3.90307155e-03
 5.39078156e-01 3.77870501e-03
 5.41082164e-01 3.64784885e-03
 5.43086172e-01 3.51231184e-03
 5.45090180e-01 3.38049218e-03
 5.47094188e-01 3.25086188e-03
 5.49098196e-01 3.12123158e-03
 5.51102204e-01 2.98834549e-03
 5.53106212e-01 2.85279556e-03
 5.55110220e-01 2.71724564e-03
 5.57114228e-01 2.58070044e-03
 5.59118236e-01 2.44133941e-03
 5.61122244e-01 2.29666281e-03
 5.63126253e-01 2.15244574e-03
 5.65130261e-01 2.01135335e-03
 5.65234735e-01 2.00400802e-03
 5.67134269e-01 1.87045648e-03
 5.69138277e-01 1.72955961e-03
 5.71142285e-01 1.58497116e-03
 5.73146293e-01 1.43759783e-03
 5.75150301e-01 1.29022451e-03
 5.77154309e-01 1.14285118e-03
 5.79158317e-01 9.93790469e-04
 5.81162325e-01 8.41689785e-04
 5.83166333e-01 6.87954912e-04
 5.85170341e-01 5.34220039e-04
 5.87174349e-01 3.80485166e-04
 5.89178357e-01 2.26368809e-04
 5.91182365e-01 6.84853560e-05
 5.92039247e-01 0.00000000e+00


==> case1_l2PQ2.txt <==
 0.00000000e+00 2.00400802e-03
 0.00000000e+00 2.45426821e-12
 2.00327357e-03 2.00400802e-03
 2.00400802e-03 2.00481468e-03
 4.00679630e-03 4.00801603e-03
 4.00801603e-03 4.00935429e-03
 6.01046875e-03 6.01202405e-03
 6.01202405e-03 6.01372734e-03
 8.01423704e-03 8.01603206e-03
 8.01603206e-03 8.01799374e-03
 1.00180695e-02 1.00200401e-02
 1.00200401e-02 1.00221890e-02
 1.20219462e-02 1.20240481e-02
 1.20240481e-02 1.20263355e-02
 1.40258542e-02 1.40280561e-02
 1.40280561e-02 1.40304477e-02
 1.60297846e-02 1.60320641e-02
 1.60320641e-02 1.60345356e-02
 1.80337313e-02 1.80360721e-02
 1.80360721e-02 1.80386062e-02
 2.00400802e-02 2.00400802e-02
 2.00400802e-02 2.00400802e-02
 2.20416564e-02 2.20440882e-02
 2.20440882e-02 2.20467167e-02
 2.40480962e-02 2.40480962e-02
 2.40480962e-02 2.40480962e-02
 2.60521042e-02 2.60521042e-02
 2.60521042e-02 2.60521042e-02
 2.80535813e-02 2.80561122e-02
 2.80561122e-02 2.80588374e-02
 3.00575612e-02 3.00601202e-02
 3.00601202e-02 3.00628707e-02
 3.20615445e-02 3.20641283e-02
 3.20641283e-02 3.20669111e-02
 3.40655204e-02 3.40681363e-02
 3.40681363e-02 3.40709495e-02
 3.60694979e-02 3.60721443e-02
 3.60721443e-02 3.60749900e-02
 3.80761523e-02 3.80761523e-02
 3.80761523e-02 3.80761523e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 4.20841683e-02 4.20841683e-02
 4.20841683e-02 4.20841684e-02
 4.40853810e-02 4.40881764e-02
 4.40881764e-02 4.40911864e-02
 4.60893396e-02 4.60921844e-02
 4.60921844e-02 4.60952502e-02
 4.80932919e-02 4.80961924e-02
 4.80961924e-02 4.80993215e-02
 5.01002004e-02 5.01002004e-02
 5.01002004e-02 5.01002004e-02
 5.21011740e-02 5.21042084e-02
 5.21042084e-02 5.21074915e-02
 5.41082164e-02 5.41082164e-02
 5.41082164e-02 5.41082165e-02
 5.61122244e-02 5.61122244e-02
 5.61122244e-02 5.61122245e-02
 5.81162324e-02 5.81162325e-02
 5.81162325e-02 5.81162325e-02
 6.01168068e-02 6.01202405e-02
 6.01202405e-02 6.01239919e-02
 6.21206752e-02 6.21242485e-02
 6.21242485e-02 6.21281667e-02
 6.41282565e-02 6.41282565e-02
 6.41282565e-02 6.41282565e-02
 6.61283312e-02 6.61322645e-02
 6.61322645e-02 6.61366097e-02
 6.81362725e-02 6.81362725e-02
 6.81362725e-02 6.81362726e-02
 7.01402805e-02 7.01402806e-02
 7.01402806e-02 7.01402806e-02
 7.21442885e-02 7.21442886e-02
 7.21442886e-02 7.21442886e-02
 7.41482965e-02 7.41482966e-02
 7.41482966e-02 7.41482967e-02
 7.61466476e-02 7.61523046e-02
 7.61523046e-02 7.61588781e-02
 7.81563125e-02 7.81563126e-02
 7.81563126e-02 7.81563127e-02
 8.01603206e-02 8.01603206e-02
 8.01603206e-02 8.01603208e-02
 8.21559943e-02 8.21643287e-02
 8.21643287e-02 8.21748889e-02
 8.41581841e-02 8.41683367e-02
 8.41683367e-02 8.41819162e-02
 8.61723445e-02 8.61723447e-02
 8.61723447e-02 8.61723449e-02
 8.81763524e-02 8.81763527e-02
 8.81763527e-02 8.81763532e-02
 9.01466431e-02 9.01803607e-02
 9.01803607e-02 9.03993680e-02
 9.19724217e-02 9.21843687e-02
 9.01803607e-02 9.25158518e-02
 8.81763527e-02 9.40320830e-02
 8.80514698e-02 9.41883768e-02
 8.61723447e-02 9.53180238e-02
 8.51163802e-02 9.61923848e-02
 8.41683367e-02 9.67188704e-02
 8.21643287e-02 9.81383853e-02
 8.20975497e-02 9.81963928e-02
 8.01603206e-02 9.94883930e-02
 7.92572881e-02 1.00200401e-01
 7.81563126e-02 1.00911845e-01
 7.64163011e-02 1.02204409e-01
 7.61523046e-02 1.02370823e-01
 7.41482966e-02 1.03824664e-01
 7.36761972e-02 1.04208417e-01
 7.21442886e-02 1.05298849e-01
 7.09825077e-02 1.06212425e-01
 7.01402806e-02 1.06805587e-01
 6.83172585e-02 1.08216433e-01
 6.81362725e-02 1.08343497e-01
 6.61322645e-02 1.09888341e-01
 6.57344611e-02 1.10220441e-01
 6.41282565e-02 1.11451609e-01
 6.31952855e-02 1.12224449e-01
 6.21242485e-02 1.13046497e-01
 6.06872601e-02 1.14228457e-01
 6.01202405e-02 1.14665024e-01
 5.82155678e-02 1.16232465e-01
 5.81162325e-02 1.16309179e-01
 5.61122244e-02 1.17962521e-01
 5.57995317e-02 1.18236473e-01
 5.41082164e-02 1.19635625e-01
 5.34164638e-02 1.20240481e-01
 5.21042084e-02 1.21331050e-01
 5.10619220e-02 1.22244489e-01
 5.01002004e-02 1.23047488e-01
 4.87309917e-02 1.24248497e-01
 4.80961924e-02 1.24781375e-01
 4.64219265e-02 1.26252505e-01
 4.60921844e-02 1.26530413e-01
 4.41308719e-02 1.28256513e-01
 4.40881764e-02 1.28292646e-01
 4.20841683e-02 1.30059357e-01
 4.18642668e-02 1.30260521e-01
 4.00801603e-02 1.31834109e-01
 3.96077928e-02 1.32264529e-01
 3.80761523e-02 1.33613302e-01
 3.73527033e-02 1.34268537e-01
 3.60721443e-02 1.35390529e-01
 3.50897386e-02 1.36272545e-01
 3.40681363e-02 1.37161596e-01
 3.28106816e-02 1.38276553e-01
 3.20641283e-02 1.38919109e-01
 3.05019440e-02 1.40280561e-01
 3.00601202e-02 1.40654922e-01
 2.81451224e-02 1.42284569e-01
 2.80561122e-02 1.42358298e-01
 2.60521042e-02 1.44013953e-01
 2.57145579e-02 1.44288577e-01
 2.40480962e-02 1.45609894e-01
 2.31596942e-02 1.46292585e-01
 2.20440882e-02 1.47128676e-01
 2.04029667e-02 1.48296593e-01
 2.00400802e-02 1.48548688e-01
 1.80360721e-02 1.49836322e-01
 1.72190445e-02 1.50300601e-01
 1.60320641e-02 1.50959653e-01
 1.40280561e-02 1.51874987e-01
 1.27120955e-02 1.52304609e-01
 1.20240481e-02 1.52524324e-01
 1.00200401e-02 1.52831196e-01
 8.01603206e-03 1.52703472e-01
 6.86146578e-03 1.52304609e-01
 6.01202405e-03 1.52010553e-01
 4.00801603e-03 1.50577045e-01
 3.77858522e-03 1.50300601e-01
 2.11803818e-03 1.48296593e-01
 2.00400802e-03 1.48158709e-01
 1.00895677e-03 1.46292585e-01
 0.00000000e+00 1.44399901e-01
 0.00000000e+00 1.44288577e-01
 0.00000000e+00 1.42284569e-01
 0.00000000e+00 1.40280561e-01
 0.00000000e+00 1.38276553e-01
 0.00000000e+00 1.36272545e-01
 0.00000000e+00 1.34268537e-01
 0.00000000e+00 1.32264529e-01
 0.00000000e+00 1.30260521e-01
 0.00000000e+00 1.28256513e-01
 0.00000000e+00 1.26252505e-01
 0.00000000e+00 1.24248497e-01
 0.00000000e+00 1.22244489e-01
 0.00000000e+00 1.20240481e-01
 0.00000000e+00 1.18236473e-01
 0.00000000e+00 1.16232465e-01
 0.00000000e+00 1.14228457e-01
 0.00000000e+00 1.12224449e-01
 0.00000000e+00 1.10220441e-01
 0.00000000e+00 1.08216433e-01
 0.00000000e+00 1.06212425e-01
 0.00000000e+00 1.04208417e-01
 0.00000000e+00 1.02204409e-01
 0.00000000e+00 1.00200401e-01
 0.00000000e+00 9.81963928e-02
 0.00000000e+00 9.61923848e-02
 0.00000000e+00 9.41883768e-02
 0.00000000e+00 9.21843687e-02
 0.00000000e+00 9.01803607e-02
 0.00000000e+00 8.81763527e-02
 0.00000000e+00 8.61723447e-02
 0.00000000e+00 8.41683367e-02
 0.00000000e+00 8.21643287e-02
 0.00000000e+00 8.01603206e-02
 0.00000000e+00 7.81563126e-02
 0.00000000e+00 7.61523046e-02
 0.00000000e+00 7.41482966e-02
 0.00000000e+00 7.21442886e-02
 0.00000000e+00 7.01402806e-02
 0.00000000e+00 6.81362725e-02
 0.00000000e+00 6.61322645e-02
 0.00000000e+00 6.41282565e-02
 0.00000000e+00 6.21242485e-02
 0.00000000e+00 6.01202405e-02
 0.00000000e+00 5.81162325e-02
 0.00000000e+00 5.61122244e-02
 0.00000000e+00 5.41082164e-02
 0.00000000e+00 5.21042084e-02
 0.00000000e+00 5.01002004e-02
 0.00000000e+00 4.80961924e-02
 0.00000000e+00 4.60921844e-02
 0.00000000e+00 4.40881764e-02
 0.00000000e+00 4.20841683e-02
 0.00000000e+00 4.00801603e-02
 0.00000000e+00 3.80761523e-02
 0.00000000e+00 3.60721443e-02
 0.00000000e+00 3.40681363e-02
 0.00000000e+00 3.20641283e-02
 0.00000000e+00 3.00601202e-02
 0.00000000e+00 2.80561122e-02
 0.00000000e+00 2.60521042e-02
 0.00000000e+00 2.40480962e-02
 0.00000000e+00 2.20440882e-02
 0.00000000e+00 2.00400802e-02
 0.00000000e+00 1.80360721e-02
 0.00000000e+00 1.60320641e-02
 0.00000000e+00 1.40280561e-02
 0.00000000e+00 1.20240481e-02
 0.00000000e+00 1.00200401e-02
 0.00000000e+00 8.01603206e-03
 0.00000000e+00 6.01202405e-03
 0.00000000e+00 4.00801603e-03
 0.00000000e+00 2.00400802e-03


==> case1_l4F.txt <==
 0.00000000e+00 9.39064581e-01
 1.00000000e-02 5.67375088e-01
 2.00000000e-02 3.82746006e-01
 3.00000000e-02 2.75305633e-01
 4.00000000e-02 2.06585128e-01
 5.00000000e-02 1.59665674e-01
 6.00000000e-02 1.26030856e-01
 7.00000000e-02 1.00978433e-01
 8.00000000e-02 8.17278401e-02
 9.00000000e-02 6.65445801e-02
 1.00000000e-01 5.42990139e-02
 1.10000000e-01 4.42287056e-02
 1.20000000e-01 3.58033196e-02
 1.30000000e-01 2.86443027e-02
 1.40000000e-01 2.24752960e-02
 1.50000000e-01 1.70905076e-02
 1.60000000e-01 1.23339638e-02
 1.70000000e-01 8.08555387e-03
 1.80000000e-01 4.25143637e-03
 1.90000000e-01 7.57311121e-04
 2.00000000e-01 -2.45638225e-03
 2.10000000e-01 -5.43794721e-03
 2.20000000e-01 -8.22699392e-03
 2.30000000e-01 -1.08563519e-02
 2.40000000e-01 -1.33535152e-02
 2.50000000e-01 -1.57417465e-02
 2.60000000e-01 -1.80409314e-02
 2.70000000e-01 -2.02682447e-02
 2.80000000e-01 -2.24386765e-02
 2.90000000e-01 -2.45654518e-02
 3.00000000e-01 -2.66603672e-02
 3.10000000e-01 -2.87340660e-02
 3.20000000e-01 -3.07962627e-02
 3.30000000e-01 -3.28559307e-02
 3.40000000e-01 -3.49214594e-02
 3.50000000e-01 -3.70007882e-02
 3.60000000e-01 -3.91015220e-02
 3.70000000e-01 -4.12310323e-02
 3.80000000e-01 -4.33965481e-02
 3.90000000e-01 -4.56052379e-02
 4.00000000e-01 -4.78642852e-02
 4.10000000e-01 -5.01809612e-02
 4.20000000e-01 -5.25626934e-02
 4.30000000e-01 -5.50171347e-02
 4.40000000e-01 -5.75522313e-02
 4.50000000e-01 -6.01762935e-02
 4.60000000e-01 -6.28980684e-02
 4.70000000e-01 -6.57268176e-02
 4.80000000e-01 -6.86723995e-02
 4.90000000e-01 -7.17453596e-02
 5.00000000e-01 -7.49570279e-02
 5.10000000e-01 -7.83196278e-02
 5.20000000e-01 -8.18463965e-02
 5.30000000e-01 -8.55517201e-02
 5.40000000e-01 -8.94512855e-02
 5.50000000e-01 -9.35622530e-02
 5.60000000e-01 -9.79034519e-02
 5.70000000e-01 -1.02495604e-01
 5.80000000e-01 -1.07361583e-01
 5.90000000e-01 -1.12526706e-01
 6.00000000e-01 -1.18019081e-01
 6.10000000e-01 -1.23870000e-01
 6.20000000e-01 -1.30114409e-01
 6.30000000e-01 -1.36791441e-01
 6.40000000e-01 -1.43945064e-01
 6.50000000e-01 -1.51624828e-01
 6.60000000e-01 -1.59886755e-01
 6.70000000e-01 -1.68794406e-01
 6.80000000e-01 -1.78420148e-01
 6.90000000e-01 -1.88846678e-01
 7.00000000e-01 -2.00168871e-01
 7.10000000e-01 -2.12496013e-01
 7.20000000e-01 -2.25954544e-01
 7.30000000e-01 -2.40691408e-01
 7.40000000e-01 -2.56878220e-01
 7.50000000e-01 -2.74716431e-01
 7.60000000e-01 -2.94443827e-01
 7.70000000e-01 -3.16342727e-01
 7.80000000e-01 -3.40750437e-01
 7.90000000e-01 -3.68072692e-01
 8.00000000e-01 -3.98801101e-01
 8.10000000e-01 -4.33536020e-01
 8.20000000e-01 -4.73016893e-01
 8.30000000e-01 -5.18162967e-01
 8.40000000e-01 -5.70128659e-01
 8.50000000e-01 -6.30379954e-01
 8.60000000e-01 -7.00801482e-01
 8.70000000e-01 -7.83849268e-01
 8.80000000e-01 -8.82772905e-01
 8.90000000e-01 -1.00194583e+00
 9.00000000e-01 -1.14736854e+00
 9.10000000e-01 -1.32745698e+00
 9.20000000e-01 -1.55431829e+00
 9.30000000e-01 -1.84589383e+00
 9.40000000e-01 -2.22972265e+00
 9.50000000e-01 -2.74991525e+00
 9.60000000e-01 -3.48096610e+00
 9.70000000e-01 -4.55756678e+00
 9.80000000e-01 -6.24694549e+00
 9.90000000e-01 -9.15777089e+00
 1.00000000e+00 -1.50591163e+01


==> case1_l4PQ1.txt <==
 9.31246908e-01 0.00000000e+00
 9.31863727e-01 0.00000000e+00
 9.33867735e-01 0.00000000e+00
 9.35871743e-01 0.00000000e+00
 9.37875752e-01 0.00000000e+00
 9.39879760e-01 0.00000000e+00
 9.41883768e-01 0.00000000e+00
 9.43887776e-01 0.00000000e+00
 9.45891784e-01 0.00000000e+00
 9.47895792e-01 0.00000000e+00
 9.49899800e-01 0.00000000e+00
 9.51903808e-01 0.00000000e+00
 9.53907816e-01 0.00000000e+00
 9.55911824e-01 0.00000000e+00
 9.57915832e-01 0.00000000e+00
 9.59919840e-01 0.00000000e+00
 9.61923848e-01 0.00000000e+00
 9.63927856e-01 0.00000000e+00
 9.65931864e-01 0.00000000e+00
 9.67935872e-01 0.00000000e+00
 9.69939880e-01 0.00000000e+00
 9.71943888e-01 0.00000000e+00
 9.73947896e-01 0.00000000e+00
 9.75951904e-01 0.00000000e+00
 9.77955912e-01 0.00000000e+00
 9.79959920e-01 0.00000000e+00
 9.81963928e-01 0.00000000e+00
 9.83967936e-01 0.00000000e+00
 9.85971944e-01 0.00000000e+00
 9.87975952e-01 0.00000000e+00
 9.89979960e-01 0.00000000e+00
 9.91983968e-01 0.00000000e+00
 9.93987976e-01 0.00000000e+00
 9.95991984e-01 0.00000000e+00
 9.97995992e-01 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 1.00000000e+00 2.00400802e-03
 1.00000000e+00 4.00801603e-03
 1.00000000e+00 6.01202405e-03
 1.00000000e+00 8.01603206e-03
 1.00000000e+00 1.00200401e-02
 1.00000000e+00 1.20240481e-02
 1.00000000e+00 1.40280561e-02
 1.00000000e+00 1.60320641e-02
 1.00000000e+00 1.80360721e-02
 1.00000000e+00 2.00400802e-02
 1.00000000e+00 2.20440882e-02
 1.00000000e+00 2.40480962e-02
 1.00000000e+00 2.60521042e-02
 1.00000000e+00 2.80561122e-02
 1.00000000e+00 3.00601202e-02
 1.00000000e+00 3.20641283e-02
 1.00000000e+00 3.40681363e-02
 1.00000000e+00 3.60721443e-02
 1.00000000e+00 3.80761523e-02
 1.00000000e+00 4.00801603e-02
 1.00000000e+00 4.20841683e-02
 1.00000000e+00 4.40881764e-02
 1.00000000e+00 4.60921844e-02
 1.00000000e+00 4.80961924e-02
 1.00000000e+00 5.01002004e-02
 1.00000000e+00 5.21042084e-02
 1.00000000e+00 5.41082164e-02
 1.00000000e+00 5.61122244e-02
 1.00000000e+00 5.81162325e-02
 1.00000000e+00 6.01202405e-02
 1.00000000e+00 6.21242485e-02
 1.00000000e+00 6.41282565e-02
 1.00000000e+00 6.61322645e-02
 1.00000000e+00 6.81362725e-02
 1.00000000e+00 7.01402806e-02
 1.00000000e+00 7.21442886e-02
 1.00000000e+00 7.41482966e-02
 1.00000000e+00 7.61523046e-02
 1.00000000e+00 7.81563126e-02
 1.00000000e+00 8.01603206e-02
 1.00000000e+00 8.21643287e-02
 1.00000000e+00 8.41683367e-02
 1.00000000e+00 8.61723447e-02
 1.00000000e+00 8.81763527e-02
 1.00000000e+00 9.01803607e-02
 1.00000000e+00 9.21843687e-02
 1.00000000e+00 9.41883768e-02
 1.00000000e+00 9.61923848e-02
 1.00000000e+00 9.81963928e-02
 1.00000000e+00 1.00200401e-01
 1.00000000e+00 1.02204409e-01
 1.00000000e+00 1.04208417e-01
 1.00000000e+00 1.06212425e-01
 1.00000000e+00 1.08216433e-01
 1.00000000e+00 1.10220441e-01
 1.00000000e+00 1.12224449e-01
 1.00000000e+00 1.14228457e-01
 1.00000000e+00 1.16232465e-01
 1.00000000e+00 1.18236473e-01
 1.00000000e+00 1.20240481e-01
 1.00000000e+00 1.22244489e-01
 1.00000000e+00 1.24248497e-01
 1.00000000e+00 1.26252505e-01
 1.00000000e+00 1.28256513e-01
 1.00000000e+00 1.30260521e-01
 1.00000000e+00 1.32264529e-01
 1.00000000e+00 1.34268537e-01
 1.00000000e+00 1.36272545e-01
 1.00000000e+00 1.38276553e-01
 1.00000000e+00 1.40280561e-01
 1.00000000e+00 1.42284569e-01
 1.00000000e+00 1.44288577e-01
 1.00000000e+00 1.46292585e-01
 1.00000000e+00 1.48296593e-01
 1.00000000e+00 1.50300601e-01
 1.00000000e+00 1.52304609e-01
 1.00000000e+00 1.54308617e-01
 1.00000000e+00 1.56312625e-01
 1.00000000e+00 1.58316633e-01
 1.00000000e+00 1.60320641e-01
 1.00000000e+00 1.62324649e-01
 1.00000000e+00 1.64328657e-01
 1.00000000e+00 1.66332665e-01
 1.00000000e+00 1.68336673e-01
 1.00000000e+00 1.70340681e-01
 1.00000000e+00 1.72344689e-01
 1.00000000e+00 1.74348697e-01
 1.00000000e+00 1.76352705e-01
 1.00000000e+00 1.78356713e-01
 1.00000000e+00 1.80360721e-01
 1.00000000e+00 1.82364729e-01
 1.00000000e+00 1.84368737e-01
 1.00000000e+00 1.86372745e-01
 1.00000000e+00 1.88376754e-01
 1.00000000e+00 1.90380762e-01
 1.00000000e+00 1.92384770e-01
 1.00000000e+00 1.94388778e-01
 1.00000000e+00 1.96392786e-01
 1.00000000e+00 1.98396794e-01
 1.00000000e+00 2.00400802e-01
 1.00000000e+00 2.02404810e-01
 1.00000000e+00 2.04408818e-01
 1.00000000e+00 2.06412826e-01
 1.00000000e+00 2.08416834e-01
 1.00000000e+00 2.10420842e-01
 1.00000000e+00 2.12424850e-01
 1.00000000e+00 2.14428858e-01
 1.00000000e+00 2.16432866e-01
 1.00000000e+00 2.18436874e-01
 1.00000000e+00 2.20440882e-01
 1.00000000e+00 2.22444890e-01
 1.00000000e+00 2.24448898e-01
 1.00000000e+00 2.26452906e-01
 1.00000000e+00 2.28456914e-01
 1.00000000e+00 2.30460922e-01
 1.00000000e+00 2.32464930e-01
 1.00000000e+00 2.34468938e-01
 1.00000000e+00 2.36472946e-01
 1.00000000e+00 2.38476954e-01
 1.00000000e+00 2.40480962e-01
 1.00000000e+00 2.42484970e-01
 1.00000000e+00 2.44488978e-01
 1.00000000e+00 2.46492986e-01
 1.00000000e+00 2.48496994e-01
 1.00000000e+00 2.50501002e-01
 1.00000000e+00 2.52505010e-01
 1.00000000e+00 2.54509018e-01
 1.00000000e+00 2.56513026e-01
 1.00000000e+00 2.58517034e-01
 1.00000000e+00 2.60521042e-01
 1.00000000e+00 2.62525050e-01
 1.00000000e+00 2.64529058e-01
 1.00000000e+00 2.66533066e-01
 1.00000000e+00 2.68537074e-01
 1.00000000e+00 2.70541082e-01
 1.00000000e+00 2.72545090e-01
 1.00000000e+00 2.74549098e-01
 1.00000000e+00 2.76553106e-01
 1.00000000e+00 2.78557114e-01
 1.00000000e+00 2.80561122e-01
 1.00000000e+00 2.82565130e-01
 1.00000000e+00 2.84569138e-01
 1.00000000e+00 2.86573146e-01
 1.00000000e+00 2.88577154e-01
 1.00000000e+00 2.90581162e-01
 1.00000000e+00 2.92585170e-01
 1.00000000e+00 2.94589178e-01
 1.00000000e+00 2.96593186e-01
 1.00000000e+00 2.98597194e-01
 1.00000000e+00 3.00601202e-01
 1.00000000e+00 3.02605210e-01
 1.00000000e+00 3.04609218e-01
 1.00000000e+00 3.06613226e-01
 1.00000000e+00 3.08617234e-01
 1.00000000e+00 3.10621242e-01
 1.00000000e+00 3.12625251e-01
 1.00000000e+00 3.14629259e-01
 1.00000000e+00 3.16633267e-01
 1.00000000e+00 3.18637275e-01
 1.00000000e+00 3.20641283e-01
 1.00000000e+00 3.22645291e-01
 1.00000000e+00 3.24649299e-01
 1.00000000e+00 3.26653307e-01
 1.00000000e+00 3.28657315e-01
 1.00000000e+00 3.30661323e-01
 1.00000000e+00 3.32665331e-01
 1.00000000e+00 3.34669339e-01
 1.00000000e+00 3.36673347e-01
 1.00000000e+00 3.38677355e-01
 1.00000000e+00 3.40681363e-01
 1.00000000e+00 3.42685371e-01
 1.00000000e+00 3.44689379e-01
 1.00000000e+00 3.46693387e-01
 1.00000000e+00 3.48697395e-01
 1.00000000e+00 3.50701403e-01
 1.00000000e+00 3.52705411e-01
 1.00000000e+00 3.54709419e-01
 1.00000000e+00 3.56713427e-01
 1.00000000e+00 3.58717435e-01
 1.00000000e+00 3.60721443e-01
 1.00000000e+00 3.62725451e-01
 1.00000000e+00 3.64729459e-01
 1.00000000e+00 3.66733467e-01
 1.00000000e+00 3.68737475e-01
 1.00000000e+00 3.70741483e-01
 1.00000000e+00 3.72745491e-01
 1.00000000e+00 3.74749499e-01
 1.00000000e+00 3.76753507e-01
 1.00000000e+00 3.78757515e-01
 1.00000000e+00 3.80761523e-01
 1.00000000e+00 3.82765531e-01
 1.00000000e+00 3.84769539e-01
 1.00000000e+00 3.86773547e-01
 1.00000000e+00 3.88777555e-01
 1.00000000e+00 3.90781563e-01
 1.00000000e+00 3.92785571e-01
 1.00000000e+00 3.94789579e-01
 1.00000000e+00 3.96793587e-01
 1.00000000e+00 3.98797595e-01
 1.00000000e+00 4.00801603e-01
 1.00000000e+00 4.02805611e-01
 1.00000000e+00 4.04809619e-01
 1.00000000e+00 4.06813627e-01
 1.00000000e+00 4.08817635e-01
 1.00000000e+00 4.10821643e-01
 1.00000000e+00 4.12825651e-01
 1.00000000e+00 4.14829659e-01
 1.00000000e+00 4.16833667e-01
 1.00000000e+00 4.18837675e-01
 1.00000000e+00 4.20841683e-01
 1.00000000e+00 4.22845691e-01
 1.00000000e+00 4.24849699e-01
 1.00000000e+00 4.26853707e-01
 1.00000000e+00 4.28857715e-01
 1.00000000e+00 4.30861723e-01
 1.00000000e+00 4.32865731e-01
 1.00000000e+00 4.34869739e-01
 1.00000000e+00 4.36873747e-01
 1.00000000e+00 4.38877756e-01
 1.00000000e+00 4.40881764e-01
 1.00000000e+00 4.42885772e-01
 1.00000000e+00 4.44889780e-01
 1.00000000e+00 4.46893788e-01
 1.00000000e+00 4.48897796e-01
 1.00000000e+00 4.50901804e-01
 1.00000000e+00 4.52905812e-01
 1.00000000e+00 4.54909820e-01
 1.00000000e+00 4.56913828e-01
 1.00000000e+00 4.58917836e-01
 1.00000000e+00 4.60921844e-01
 1.00000000e+00 4.62925852e-01
 1.00000000e+00 4.64929860e-01
 1.00000000e+00 4.66933868e-01
 1.00000000e+00 4.68937876e-01
 1.00000000e+00 4.70941884e-01
 1.00000000e+00 4.72945892e-01
 1.00000000e+00 4.74949900e-01
 1.00000000e+00 4.76953908e-01
 1.00000000e+00 4.78957916e-01
 1.00000000e+00 4.80961924e-01
 1.00000000e+00 4.82965932e-01
 1.00000000e+00 4.84969940e-01
 1.00000000e+00 4.86973948e-01
 1.00000000e+00 4.88977956e-01
 1.00000000e+00 4.90981964e-01
 1.00000000e+00 4.92985972e-01
 1.00000000e+00 4.94989980e-01
 1.00000000e+00 4.96993988e-01
 1.00000000e+00 4.98997996e-01
 1.00000000e+00 5.01002004e-01
 1.00000000e+00 5.03006012e-01
 1.00000000e+00 5.05010020e-01
 1.00000000e+00 5.07014028e-01
 1.00000000e+00 5.09018036e-01
 1.00000000e+00 5.11022044e-01
 1.00000000e+00 5.13026052e-01
 1.00000000e+00 5.15030060e-01
 1.00000000e+00 5.17034068e-01
 1.00000000e+00 5.19038076e-01
 1.00000000e+00 5.21042084e-01
 1.00000000e+00 5.23046092e-01
 1.00000000e+00 5.25050100e-01
 1.00000000e+00 5.27054108e-01
 1.00000000e+00 5.29058116e-01
 1.00000000e+00 5.31062124e-01
 1.00000000e+00 5.33066132e-01
 1.00000000e+00 5.35070140e-01
 1.00000000e+00 5.37074148e-01
 1.00000000e+00 5.39078156e-01
 1.00000000e+00 5.41082164e-01
 1.00000000e+00 5.43086172e-01
 1.00000000e+00 5.45090180e-01
 1.00000000e+00 5.47094188e-01
 1.00000000e+00 5.49098196e-01
 1.00000000e+00 5.51102204e-01
 1.00000000e+00 5.53106212e-01
 1.00000000e+00 5.55110220e-01
 1.00000000e+00 5.57114228e-01
 1.00000000e+00 5.59118236e-01
 1.00000000e+00 5.61122244e-01
 1.00000000e+00 5.63126253e-01
 1.00000000e+00 5.65130261e-01
 1.00000000e+00 5.67134269e-01
 1.00000000e+00 5.69138277e-01
 1.00000000e+00 5.71142285e-01
 1.00000000e+00 5.73146293e-01
 1.00000000e+00 5.75150301e-01
 1.00000000e+00 5.77154309e-01
 1.00000000e+00 5.79158317e-01
 1.00000000e+00 5.81162325e-01
 1.00000000e+00 5.83166333e-01
 1.00000000e+00 5.85170341e-01
 1.00000000e+00 5.87174349e-01
 1.00000000e+00 5.89178357e-01
 1.00000000e+00 5.91182365e-01
 1.00000000e+00 5.93186373e-01
 1.00000000e+00 5.95190381e-01
 1.00000000e+00 5.97194389e-01
 1.00000000e+00 5.99198397e-01
 1.00000000e+00 6.01202405e-01
 1.00000000e+00 6.03206413e-01
 1.00000000e+00 6.05210421e-01
 1.00000000e+00 6.07214429e-01
 1.00000000e+00 6.09218437e-01
 1.00000000e+00 6.11222445e-01
 1.00000000e+00 6.13226453e-01
 1.00000000e+00 6.15230461e-01
 1.00000000e+00 6.17234469e-01
 1.00000000e+00 6.19238477e-01
 1.00000000e+00 6.21242485e-01
 1.00000000e+00 6.23246493e-01
 1.00000000e+00 6.25250501e-01
 1.00000000e+00 6.27254509e-01
 1.00000000e+00 6.29258517e-01
 1.00000000e+00 6.31262525e-01
 1.00000000e+00 6.33266533e-01
 1.00000000e+00 6.35270541e-01
 1.00000000e+00 6.37274549e-01
 1.00000000e+00 6.39278557e-01
 1.00000000e+00 6.41282565e-01
 1.00000000e+00 6.43286573e-01
 1.00000000e+00 6.45290581e-01
 1.00000000e+00 6.47294589e-01
 1.00000000e+00 6.49298597e-01
 1.00000000e+00 6.51302605e-01
 1.00000000e+00 6.53306613e-01
 1.00000000e+00 6.55310621e-01
 1.00000000e+00 6.57314629e-01
 1.00000000e+00 6.59318637e-01
 1.00000000e+00 6.61322645e-01
 1.00000000e+00 6.63326653e-01
 1.00000000e+00 6.65330661e-01
 1.00000000e+00 6.67334669e-01
 1.00000000e+00 6.69338677e-01
 1.00000000e+00 6.71342685e-01
 1.00000000e+00 6.73346693e-01
 1.00000000e+00 6.75350701e-01
 1.00000000e+00 6.77354709e-01
 1.00000000e+00 6.79358717e-01
 1.00000000e+00 6.81362725e-01
 1.00000000e+00 6.83366733e-01
 1.00000000e+00 6.85370741e-01
 1.00000000e+00 6.87374749e-01
 1.00000000e+00 6.89378758e-01
 1.00000000e+00 6.91382766e-01
 1.00000000e+00 6.93386774e-01
 1.00000000e+00 6.95390782e-01
 1.00000000e+00 6.97394790e-01
 1.00000000e+00 6.99398798e-01
 1.00000000e+00 7.01402806e-01
 1.00000000e+00 7.03406814e-01
 1.00000000e+00 7.05410822e-01
 1.00000000e+00 7.07414830e-01
 1.00000000e+00 7.09418838e-01
 1.00000000e+00 7.11422846e-01
 1.00000000e+00 7.13426854e-01
 1.00000000e+00 7.15430862e-01
 1.00000000e+00 7.17434870e-01
 1.00000000e+00 7.19438878e-01
 1.00000000e+00 7.21442886e-01
 1.00000000e+00 7.23446894e-01
 1.00000000e+00 7.25450902e-01
 1.00000000e+00 7.27454910e-01
 1.00000000e+00 7.29458918e-01
 1.00000000e+00 7.31462926e-01
 1.00000000e+00 7.33466934e-01
 1.00000000e+00 7.35470942e-01
 1.00000000e+00 7.37474950e-01
 1.00000000e+00 7.39478958e-01
 1.00000000e+00 7.41482966e-01
 1.00000000e+00 7.43486974e-01
 1.00000000e+00 7.45490982e-01
 1.00000000e+00 7.47494990e-01
 1.00000000e+00 7.49498998e-01
 1.00000000e+00 7.51503006e-01
 1.00000000e+00 7.53507014e-01
 1.00000000e+00 7.55511022e-01
 1.00000000e+00 7.57515030e-01
 1.00000000e+00 7.59519038e-01
 1.00000000e+00 7.61523046e-01
 1.00000000e+00 7.63527054e-01
 1.00000000e+00 7.65531062e-01
 1.00000000e+00 7.67535070e-01
 1.00000000e+00 7.69539078e-01
 1.00000000e+00 7.71543086e-01
 1.00000000e+00 7.73547094e-01
 1.00000000e+00 7.75551102e-01
 1.00000000e+00 7.77555110e-01
 1.00000000e+00 7.79559118e-01
 1.00000000e+00 7.81563126e-01
 1.00000000e+00 7.83567134e-01
 1.00000000e+00 7.85571142e-01
 1.00000000e+00 7.87575150e-01
 1.00000000e+00 7.89579158e-01
 1.00000000e+00 7.91583166e-01
 1.00000000e+00 7.93587174e-01
 1.00000000e+00 7.95591182e-01
 1.00000000e+00 7.97595190e-01
 1.00000000e+00 7.99599198e-01
 1.00000000e+00 8.01603206e-01
 1.00000000e+00 8.03607214e-01
 1.00000000e+00 8.05611222e-01
 1.00000000e+00 8.07615230e-01
 1.00000000e+00 8.09619238e-01
 1.00000000e+00 8.11623246e-01
 1.00000000e+00 8.13627255e-01
 1.00000000e+00 8.15631263e-01
 1.00000000e+00 8.17635271e-01
 1.00000000e+00 8.19639279e-01
 1.00000000e+00 8.21643287e-01
 1.00000000e+00 8.23647295e-01
 1.00000000e+00 8.25651303e-01
 1.00000000e+00 8.27655311e-01
 1.00000000e+00 8.29659319e-01
 1.00000000e+00 8.31663327e-01
 1.00000000e+00 8.33667335e-01
 1.00000000e+00 8.35671343e-01
 1.00000000e+00 8.37675351e-01
 1.00000000e+00 8.39679359e-01
 1.00000000e+00 8.41683367e-01
 1.00000000e+00 8.43687375e-01
 1.00000000e+00 8.45691383e-01
 1.00000000e+00 8.47695391e-01
 1.00000000e+00 8.49699399e-01
 1.00000000e+00 8.51703407e-01
 1.00000000e+00 8.53707415e-01
 1.00000000e+00 8.55711423e-01
 1.00000000e+00 8.57715431e-01
 1.00000000e+00 8.59719439e-01
 1.00000000e+00 8.61723447e-01
 1.00000000e+00 8.63727455e-01
 1.00000000e+00 8.65731463e-01
 1.00000000e+00 8.67735471e-01
 1.00000000e+00 8.69739479e-01
 1.00000000e+00 8.71743487e-01
 1.00000000e+00 8.73747495e-01
 1.00000000e+00 8.75751503e-01
 1.00000000e+00 8.77755511e-01
 1.00000000e+00 8.79759519e-01
 1.00000000e+00 8.81763527e-01
 1.00000000e+00 8.83767535e-01
 1.00000000e+00 8.85771543e-01
 1.00000000e+00 8.87775551e-01
 1.00000000e+00 8.89779559e-01
 1.00000000e+00 8.91783567e-01
 1.00000000e+00 8.93787575e-01
 1.00000000e+00 8.95791583e-01
 1.00000000e+00 8.97795591e-01
 1.00000000e+00 8.99799599e-01
 1.00000000e+00 9.01803607e-01
 1.00000000e+00 9.03807615e-01
 1.00000000e+00 9.05811623e-01
 1.00000000e+00 9.07815631e-01
 1.00000000e+00 9.09819639e-01
 1.00000000e+00 9.11823647e-01
 1.00000000e+00 9.13827655e-01
 1.00000000e+00 9.15831663e-01
 1.00000000e+00 9.17835671e-01
 1.00000000e+00 9.19839679e-01
 1.00000000e+00 9.21843687e-01
 1.00000000e+00 9.23847695e-01
 1.00000000e+00 9.25851703e-01
 1.00000000e+00 9.27855711e-01
 1.00000000e+00 9.29859719e-01
 1.00000000e+00 9.31863727e-01
 1.00000000e+00 9.33867735e-01
 1.00000000e+00 9.35871743e-01
 1.00000000e+00 9.37875752e-01
 1.00000000e+00 9.39879760e-01
 1.00000000e+00 9.41883768e-01
 1.00000000e+00 9.43887776e-01
 1.00000000e+00 9.45891784e-01
 1.00000000e+00 9.47895792e-01
 1.00000000e+00 9.49899800e-01
 1.00000000e+00 9.51903808e-01
 1.00000000e+00 9.53907816e-01
 1.00000000e+00 9.55911824e-01
 1.00000000e+00 9.57915832e-01
 1.00000000e+00 9.59919840e-01
 1.00000000e+00 9.61923848e-01
 1.00000000e+00 9.63927856e-01
 1.00000000e+00 9.65931864e-01
 1.00000000e+00 9.67935872e-01
 1.00000000e+00 9.69939880e-01
 1.00000000e+00 9.71943888e-01
 1.00000000e+00 9.73947896e-01
 1.00000000e+00 9.75951904e-01
 1.00000000e+00 9.77955912e-01
 1.00000000e+00 9.79959920e-01
 1.00000000e+00 9.81963928e-01
 1.00000000e+00 9.83967936e-01
 1.00000000e+00 9.85971944e-01
 1.00000000e+00 9.87975952e-01
 1.00000000e+00 9.89979960e-01
 1.00000000e+00 9.91983968e-01
 1.00000000e+00 9.93987976e-01
 1.00000000e+00 9.95991984e-01
 1.00000000e+00 9.97995992e-01
 1.00000000e+00 1.00000000e+00
 9.99020786e-01 9.97995992e-01
 9.98041571e-01 9.95991984e-01
 9.97995992e-01 9.95898704e-01
 9.97057558e-01 9.93987976e-01
 9.95991984e-01 9.92927851e-01
 9.94060283e-01 9.91983968e-01
 9.93987976e-01 9.91948344e-01
 9.91983968e-01 9.90961021e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.79967838e-01 9.79959920e-01
 9.79959920e-01 9.79949578e-01
 9.78375163e-01 9.77955912e-01
 9.77955912e-01 9.77428482e-01
 9.76782186e-01 9.75951904e-01
 9.75951904e-01 9.74920690e-01
 9.74966559e-01 9.73947896e-01
 9.73947896e-01 9.73138165e-01
 9.72445463e-01 9.71943888e-01
 9.71943888e-01 9.71538980e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.59927894e-01 9.59919840e-01
 9.59919840e-01 9.59909767e-01
 9.58148483e-01 9.57915832e-01
 9.57915832e-01 9.57653947e-01
 9.56368178e-01 9.55911824e-01
 9.55911824e-01 9.55403871e-01
 9.54398850e-01 9.53907816e-01
 9.53907816e-01 9.53471595e-01
 9.52143029e-01 9.51903808e-01
 9.51903808e-01 9.51688305e-01
 9.49907684e-01 9.49899800e-01
 9.49899800e-01 9.49890164e-01
 9.48080393e-01 9.47895792e-01
 9.47895792e-01 9.47693437e-01
 9.46252197e-01 9.45891784e-01
 9.45891784e-01 9.45500846e-01
 9.44261649e-01 9.43887776e-01
 9.43887776e-01 9.43546702e-01
 9.42064923e-01 9.41883768e-01
 9.41883768e-01 9.41716054e-01
 9.39887428e-01 9.39879760e-01
 9.39879760e-01 9.39870571e-01
 9.38026553e-01 9.37875752e-01
 9.37875752e-01 9.37713427e-01
 9.36164810e-01 9.35871743e-01
 9.35871743e-01 9.35559385e-01
 9.34163289e-01 9.33867735e-01
 9.33867735e-01 9.33593164e-01
 9.32006144e-01 9.31863727e-01
 9.31863727e-01 9.31729377e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.89786154e-01 8.89779559e-01
 8.89779559e-01 8.89772170e-01
 8.87847698e-01 8.87775551e-01
 8.87775551e-01 8.87700985e-01
 8.85908688e-01 8.85771543e-01
 8.85771543e-01 8.85630886e-01
 8.83893826e-01 8.83767535e-01
 8.83767535e-01 8.83645340e-01
 8.81822642e-01 8.81763527e-01
 8.81763527e-01 8.81705143e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.69745687e-01 8.69739479e-01
 8.69739479e-01 8.69732606e-01
 8.67793678e-01 8.67735471e-01
 8.67735471e-01 8.67675729e-01
 8.65841180e-01 8.65731463e-01
 8.65731463e-01 8.65619648e-01
 8.63825792e-01 8.63727455e-01
 8.63727455e-01 8.63631646e-01
 8.61768914e-01 8.61723447e-01
 8.61723447e-01 8.61678364e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.49705305e-01 8.49699399e-01
 8.49699399e-01 8.49692960e-01
 8.47743720e-01 8.47695391e-01
 8.47695391e-01 8.47646027e-01
 8.45781737e-01 8.45691383e-01
 8.45691383e-01 8.45599702e-01
 8.43766357e-01 8.43687375e-01
 8.43687375e-01 8.43610049e-01
 8.41719424e-01 8.41683367e-01
 8.41683367e-01 8.41647429e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.09624591e-01 8.09619238e-01
 8.09619238e-01 8.09613491e-01
 8.07650694e-01 8.07615230e-01
 8.07615230e-01 8.07579232e-01
 8.05676487e-01 8.05611222e-01
 8.05611222e-01 8.05545361e-01
 8.03661666e-01 8.03607214e-01
 8.03607214e-01 8.03553573e-01
 8.01627407e-01 8.01603206e-01
 8.01603206e-01 8.01578923e-01
 7.99604435e-01 7.99599198e-01
 7.99599198e-01 7.99593596e-01
 7.97628343e-01 7.97595190e-01
 7.97595190e-01 7.97561574e-01
 7.95651963e-01 7.95591182e-01
 7.95591182e-01 7.95529903e-01
 7.93637319e-01 7.93587174e-01
 7.93587174e-01 7.93537721e-01
 7.91605297e-01 7.91583166e-01
 7.91583166e-01 7.91560872e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.79564153e-01 7.79559118e-01
 7.79559118e-01 7.79553780e-01
 7.77584362e-01 7.77555110e-01
 7.77555110e-01 7.77525505e-01
 7.75604330e-01 7.75551102e-01
 7.75551102e-01 7.75497522e-01
 7.73590047e-01 7.73547094e-01
 7.73547094e-01 7.73504656e-01
 7.71561772e-01 7.71543086e-01
 7.71543086e-01 7.71524226e-01
 7.69544013e-01 7.69539078e-01
 7.69539078e-01 7.69533860e-01
 7.67562662e-01 7.67535070e-01
 7.67535070e-01 7.67507166e-01
 7.65581087e-01 7.65531062e-01
 7.65531062e-01 7.65480739e-01
 7.63566983e-01 7.63527054e-01
 7.63527054e-01 7.63487573e-01
 7.61540288e-01 7.61523046e-01
 7.61523046e-01 7.61505629e-01
 7.59523877e-01 7.59519038e-01
 7.59519038e-01 7.59513934e-01
 7.57541123e-01 7.57515030e-01
 7.57515030e-01 7.57488661e-01
 7.55558157e-01 7.55511022e-01
 7.55511022e-01 7.55463633e-01
 7.53544229e-01 7.53507014e-01
 7.53507014e-01 7.53470190e-01
 7.51518955e-01 7.51503006e-01
 7.51503006e-01 7.51486922e-01
 7.49503734e-01 7.49498998e-01
 7.49498998e-01 7.49494002e-01
 7.47519721e-01 7.47494990e-01
 7.47494990e-01 7.47470012e-01
 7.45535499e-01 7.45490982e-01
 7.45490982e-01 7.45446249e-01
 7.43521743e-01 7.43486974e-01
 7.43486974e-01 7.43452548e-01
 7.41497753e-01 7.41482966e-01
 7.41482966e-01 7.41468043e-01
 7.39483607e-01 7.39478958e-01
 7.39478958e-01 7.39474065e-01
 7.37498442e-01 7.37474950e-01
 7.37474950e-01 7.37451238e-01
 7.35513078e-01 7.35470942e-01
 7.35470942e-01 7.35428621e-01
 7.33499491e-01 7.33466934e-01
 7.33466934e-01 7.33434679e-01
 7.31476664e-01 7.31462926e-01
 7.31462926e-01 7.31449019e-01
 7.29463495e-01 7.29458918e-01
 7.29458918e-01 7.29454122e-01
 7.27477268e-01 7.27454910e-01
 7.27454910e-01 7.27432353e-01
 7.25490865e-01 7.25450902e-01
 7.25450902e-01 7.25410780e-01
 7.23477443e-01 7.23446894e-01
 7.23446894e-01 7.23416613e-01
 7.21455674e-01 7.21442886e-01
 7.21442886e-01 7.21429964e-01
 7.19443364e-01 7.19438878e-01
 7.19438878e-01 7.19434175e-01
 7.17456189e-01 7.17434870e-01
 7.17434870e-01 7.17413371e-01
 7.15468837e-01 7.15430862e-01
 7.15430862e-01 7.15392750e-01
 7.13455574e-01 7.13426854e-01
 7.13426854e-01 7.13398372e-01
 7.11434771e-01 7.11422846e-01
 7.11422846e-01 7.11410789e-01
 7.09423248e-01 7.09418838e-01
 7.09418838e-01 7.09414223e-01
 7.07435194e-01 7.07414830e-01
 7.07414830e-01 7.07394303e-01
 7.05446973e-01 7.05410822e-01
 7.05410822e-01 7.05374553e-01
 7.03433864e-01 7.03406814e-01
 7.03406814e-01 7.03379977e-01
 7.01413944e-01 7.01402806e-01
 7.01402806e-01 7.01391538e-01
 6.99403135e-01 6.99398798e-01
 6.99398798e-01 6.99394267e-01
 6.97414274e-01 6.97394790e-01
 6.97394790e-01 6.97375158e-01
 6.95425254e-01 6.95390782e-01
 6.95390782e-01 6.95356208e-01
 6.93412294e-01 6.93386774e-01
 6.93386774e-01 6.93361444e-01
 6.91393185e-01 6.91382766e-01
 6.91382766e-01 6.91372196e-01
 6.89383035e-01 6.89378758e-01
 6.89378758e-01 6.89374308e-01
 6.87393421e-01 6.87374749e-01
 6.87374749e-01 6.87355945e-01
 6.85403665e-01 6.85370741e-01
 6.85370741e-01 6.85337731e-01
 6.83390850e-01 6.83366733e-01
 6.83366733e-01 6.83342789e-01
 6.81372487e-01 6.81362725e-01
 6.81362725e-01 6.81352819e-01
 6.79362927e-01 6.79358717e-01
 6.79358717e-01 6.79354344e-01
 6.77372628e-01 6.77354709e-01
 6.77354709e-01 6.77336669e-01
 6.75382194e-01 6.75350701e-01
 6.75350701e-01 6.75319134e-01
 6.73369517e-01 6.73346693e-01
 6.73346693e-01 6.73324024e-01
 6.71351842e-01 6.71342685e-01
 6.71342685e-01 6.71333389e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.49302614e-01 6.49298597e-01
 6.49298597e-01 6.49294433e-01
 6.47310557e-01 6.47294589e-01
 6.47294589e-01 6.47278526e-01
 6.45318377e-01 6.45290581e-01
 6.45290581e-01 6.45262737e-01
 6.43306086e-01 6.43286573e-01
 6.43286573e-01 6.43267175e-01
 6.41290180e-01 6.41282565e-01
 6.41282565e-01 6.41274841e-01
 6.39282517e-01 6.39278557e-01
 6.39278557e-01 6.39274456e-01
 6.37289955e-01 6.37274549e-01
 6.37274549e-01 6.37259055e-01
 6.35297275e-01 6.35270541e-01
 6.35270541e-01 6.35243766e-01
 6.33285103e-01 6.33266533e-01
 6.33266533e-01 6.33248068e-01
 6.31269702e-01 6.31262525e-01
 6.31262525e-01 6.31255242e-01
 6.29262424e-01 6.29258517e-01
 6.29258517e-01 6.29254476e-01
 6.27269392e-01 6.27254509e-01
 6.27254509e-01 6.27239545e-01
 6.25276247e-01 6.25250501e-01
 6.25250501e-01 6.25224720e-01
 6.23264188e-01 6.23246493e-01
 6.23246493e-01 6.23228894e-01
 6.21249257e-01 6.21242485e-01
 6.21242485e-01 6.21235597e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.79162004e-01 5.79158317e-01
 5.79158317e-01 5.79154528e-01
 5.77167062e-01 5.77154309e-01
 5.77154309e-01 5.77141498e-01
 5.75172035e-01 5.75150301e-01
 5.75150301e-01 5.75128552e-01
 5.73160456e-01 5.73146293e-01
 5.73146293e-01 5.73132192e-01
 5.71147427e-01 5.71142285e-01
 5.71142285e-01 5.71137055e-01
 5.69141921e-01 5.69138277e-01
 5.69138277e-01 5.69134528e-01
 5.67146681e-01 5.67134269e-01
 5.67134269e-01 5.67121802e-01
 5.65151352e-01 5.65130261e-01
 5.65130261e-01 5.65109157e-01
 5.63139852e-01 5.63126253e-01
 5.63126253e-01 5.63112712e-01
 5.61127126e-01 5.61122244e-01
 5.61122244e-01 5.61117278e-01
 5.59118236e-01 5.59118236e-01
 5.59118236e-01 5.59118236e-01
 5.57114228e-01 5.57114228e-01
 5.57114228e-01 5.57114228e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.49101778e-01 5.49098196e-01
 5.49098196e-01 5.49094518e-01
 5.47105994e-01 5.47094188e-01
 5.47094188e-01 5.47082335e-01
 5.45110127e-01 5.45090180e-01
 5.45090180e-01 5.45070226e-01
 5.43098762e-01 5.43086172e-01
 5.43086172e-01 5.43073634e-01
 5.41086579e-01 5.41082164e-01
 5.41082164e-01 5.41077670e-01
 5.39081712e-01 5.39078156e-01
 5.39078156e-01 5.39074506e-01
 5.37085687e-01 5.37074148e-01
 5.37074148e-01 5.37062564e-01
 5.35089582e-01 5.35070140e-01
 5.35070140e-01 5.35050693e-01
 5.33078272e-01 5.33066132e-01
 5.33066132e-01 5.33054040e-01
 5.31066330e-01 5.31062124e-01
 5.31062124e-01 5.31057833e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.19041600e-01 5.19038076e-01
 5.19038076e-01 5.19034470e-01
 5.17045145e-01 5.17034068e-01
 5.17034068e-01 5.17022950e-01
 5.15048622e-01 5.15030060e-01
 5.15030060e-01 5.15011497e-01
 5.13037396e-01 5.13026052e-01
 5.13026052e-01 5.13014751e-01
 5.11025875e-01 5.11022044e-01
 5.11022044e-01 5.11018138e-01
 5.09021542e-01 5.09018036e-01
 5.09018036e-01 5.09014444e-01
 5.07024911e-01 5.07014028e-01
 5.07014028e-01 5.07003106e-01
 5.05028206e-01 5.05010020e-01
 5.05010020e-01 5.04991833e-01
 5.03017008e-01 5.03006012e-01
 5.03006012e-01 5.02995056e-01
 5.01005669e-01 5.01002004e-01
 5.01002004e-01 5.00998266e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.80961924e-01 4.80961924e-01
 4.80961924e-01 4.80961924e-01
 4.78961429e-01 4.78957916e-01
 4.78957916e-01 4.78954327e-01
 4.76964362e-01 4.76953908e-01
 4.76953908e-01 4.76943418e-01
 4.74966890e-01 4.74949900e-01
 4.74949900e-01 4.74932912e-01
 4.72956037e-01 4.72945892e-01
 4.72945892e-01 4.72935782e-01
 4.70945127e-01 4.70941884e-01
 4.70941884e-01 4.70938570e-01
 4.68941399e-01 4.68937876e-01
 4.68937876e-01 4.68934272e-01
 4.66944235e-01 4.66933868e-01
 4.66933868e-01 4.66923465e-01
 4.64946532e-01 4.64929860e-01
 4.64929860e-01 4.64913191e-01
 4.62935778e-01 4.62925852e-01
 4.62925852e-01 4.62915959e-01
 4.60924971e-01 4.60921844e-01
 4.60921844e-01 4.60918647e-01
 4.58921384e-01 4.58917836e-01
 4.58917836e-01 4.58914208e-01
 4.56924140e-01 4.56913828e-01
 4.56913828e-01 4.56903481e-01
 4.54926230e-01 4.54909820e-01
 4.54909820e-01 4.54893414e-01
 4.52915553e-01 4.52905812e-01
 4.52905812e-01 4.52896102e-01
 4.50904827e-01 4.50901804e-01
 4.50901804e-01 4.50898707e-01
 4.48901385e-01 4.48897796e-01
 4.48897796e-01 4.48894132e-01
 4.46904079e-01 4.46893788e-01
 4.46893788e-01 4.46883462e-01
 4.44905986e-01 4.44889780e-01
 4.44889780e-01 4.44873579e-01
 4.42895364e-01 4.42885772e-01
 4.42885772e-01 4.42876211e-01
 4.40884695e-01 4.40881764e-01
 4.40881764e-01 4.40878759e-01
 4.38877756e-01 4.38877756e-01
 4.38877756e-01 4.38877756e-01
 4.36873748e-01 4.36873747e-01
 4.36873747e-01 4.36873747e-01
 4.34869739e-01 4.34869739e-01
 4.34869739e-01 4.34869739e-01
 4.32865731e-01 4.32865731e-01
 4.32865731e-01 4.32865731e-01
 4.30861723e-01 4.30861723e-01
 4.30861723e-01 4.30861723e-01
 4.28861417e-01 4.28857715e-01
 4.28857715e-01 4.28853938e-01
 4.26864077e-01 4.26853707e-01
 4.26853707e-01 4.26843304e-01
 4.24865691e-01 4.24849699e-01
 4.24849699e-01 4.24833716e-01
 4.22855101e-01 4.22845691e-01
 4.22845691e-01 4.22836313e-01
 4.20844467e-01 4.20841683e-01
 4.20841683e-01 4.20838830e-01
 4.18841453e-01 4.18837675e-01
 4.18837675e-01 4.18833816e-01
 4.16844146e-01 4.16833667e-01
 4.16833667e-01 4.16823154e-01
 4.14845652e-01 4.14829659e-01
 4.14829659e-01 4.14813676e-01
 4.12835034e-01 4.12825651e-01
 4.12825651e-01 4.12816300e-01
 4.10824372e-01 4.10821643e-01
 4.10821643e-01 4.10818843e-01
 4.08821515e-01 4.08817635e-01
 4.08817635e-01 4.08813672e-01
 4.06824272e-01 4.06813627e-01
 4.06813627e-01 4.06802947e-01
 4.04825696e-01 4.04809619e-01
 4.04809619e-01 4.04793552e-01
 4.02815015e-01 4.02805611e-01
 4.02805611e-01 4.02796239e-01
 4.00804290e-01 4.00801603e-01
 4.00801603e-01 4.00798843e-01
 3.98801601e-01 3.98797595e-01
 3.98797595e-01 3.98793503e-01
 3.96804462e-01 3.96793587e-01
 3.96793587e-01 3.96782675e-01
 3.94805835e-01 3.94789579e-01
 3.94789579e-01 3.94773335e-01
 3.92795051e-01 3.92785571e-01
 3.92785571e-01 3.92776124e-01
 3.90784223e-01 3.90781563e-01
 3.90781563e-01 3.90778827e-01
 3.88781716e-01 3.88777555e-01
 3.88777555e-01 3.88773304e-01
 3.86784729e-01 3.86773547e-01
 3.86773547e-01 3.86762326e-01
 3.84786082e-01 3.84769539e-01
 3.84769539e-01 3.84753009e-01
 3.82775149e-01 3.82765531e-01
 3.82765531e-01 3.82755947e-01
 3.80764171e-01 3.80761523e-01
 3.80761523e-01 3.80758795e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.68742062e-01 3.68737475e-01
 3.68737475e-01 3.68732786e-01
 3.66745554e-01 3.66733467e-01
 3.66733467e-01 3.66721335e-01
 3.64746976e-01 3.64729459e-01
 3.64729459e-01 3.64711959e-01
 3.62735573e-01 3.62725451e-01
 3.62725451e-01 3.62715366e-01
 3.60724122e-01 3.60721443e-01
 3.60721443e-01 3.60718674e-01
 3.58722311e-01 3.58717435e-01
 3.58717435e-01 3.58712449e-01
 3.56726153e-01 3.56713427e-01
 3.56713427e-01 3.56700652e-01
 3.54727674e-01 3.54709419e-01
 3.54709419e-01 3.54691184e-01
 3.52715927e-01 3.52705411e-01
 3.52705411e-01 3.52694935e-01
 3.50704129e-01 3.50701403e-01
 3.50701403e-01 3.50698579e-01
 3.48697395e-01 3.48697395e-01
 3.48697395e-01 3.48697395e-01
 3.46693387e-01 3.46693387e-01
 3.46693387e-01 3.46693387e-01
 3.44689379e-01 3.44689379e-01
 3.44689379e-01 3.44689379e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.40681363e-01 3.40681363e-01
 3.40681363e-01 3.40681363e-01
 3.38683023e-01 3.38677355e-01
 3.38677355e-01 3.38671552e-01
 3.36687879e-01 3.36673347e-01
 3.36673347e-01 3.36658751e-01
 3.34689765e-01 3.34669339e-01
 3.34669339e-01 3.34648942e-01
 3.32677025e-01 3.32665331e-01
 3.32665331e-01 3.32653688e-01
 3.30664224e-01 3.30661323e-01
 3.30661323e-01 3.30658297e-01
 3.28663537e-01 3.28657315e-01
 3.28657315e-01 3.28650949e-01
 3.26669098e-01 3.26653307e-01
 3.26653307e-01 3.26637440e-01
 3.24671273e-01 3.24649299e-01
 3.24649299e-01 3.24627361e-01
 3.22657832e-01 3.22645291e-01
 3.22645291e-01 3.22632809e-01
 3.20644323e-01 3.20641283e-01
 3.20641283e-01 3.20638102e-01
 3.18644179e-01 3.18637275e-01
 3.18637275e-01 3.18630204e-01
 3.16650645e-01 3.16633267e-01
 3.16633267e-01 3.16615798e-01
 3.14653199e-01 3.14629259e-01
 3.14629259e-01 3.14605363e-01
 3.12638872e-01 3.12625251e-01
 3.12625251e-01 3.12611700e-01
 3.10624466e-01 3.10621242e-01
 3.10621242e-01 3.10617856e-01
 3.08625000e-01 3.08617234e-01
 3.08617234e-01 3.08609272e-01
 3.06632618e-01 3.06613226e-01
 3.06613226e-01 3.06593723e-01
 3.04635668e-01 3.04609218e-01
 3.04609218e-01 3.04582828e-01
 3.02620213e-01 3.02605210e-01
 3.02605210e-01 3.02590294e-01
 3.00604664e-01 3.00601202e-01
 3.00601202e-01 3.00597547e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 2.96593186e-01 2.96593186e-01
 2.96593186e-01 2.96593186e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.88587444e-01 2.88577154e-01
 2.88577154e-01 2.88566562e-01
 2.86598468e-01 2.86573146e-01
 2.86573146e-01 2.86547636e-01
 2.84603008e-01 2.84569138e-01
 2.84569138e-01 2.84535376e-01
 2.82584226e-01 2.82565130e-01
 2.82565130e-01 2.82546176e-01
 2.80565299e-01 2.80561122e-01
 2.80561122e-01 2.80556659e-01
 2.78569256e-01 2.78557114e-01
 2.78557114e-01 2.78544552e-01
 2.76582856e-01 2.76553106e-01
 2.76553106e-01 2.76523097e-01
 2.74588514e-01 2.74549098e-01
 2.74549098e-01 2.74509835e-01
 2.72567248e-01 2.72545090e-01
 2.72545090e-01 2.72523124e-01
 2.70545793e-01 2.70541082e-01
 2.70541082e-01 2.70535999e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.58517034e-01 2.58517034e-01
 2.58517034e-01 2.58517034e-01
 2.56513026e-01 2.56513026e-01
 2.56513026e-01 2.56513026e-01
 2.54509018e-01 2.54509018e-01
 2.54509018e-01 2.54509018e-01
 2.52505010e-01 2.52505010e-01
 2.52505010e-01 2.52505010e-01
 2.50501002e-01 2.50501002e-01
 2.50501002e-01 2.50501002e-01
 2.48520316e-01 2.48496994e-01
 2.48496994e-01 2.48472528e-01
 2.46549158e-01 2.46492986e-01
 2.46492986e-01 2.46435899e-01
 2.44561470e-01 2.44488978e-01
 2.44488978e-01 2.44417078e-01
 2.42525420e-01 2.42484970e-01
 2.42484970e-01 2.42445168e-01
 2.40488791e-01 2.40480962e-01
 2.40480962e-01 2.40472011e-01
 2.38507900e-01 2.38476954e-01
 2.38476954e-01 2.38443977e-01
 2.36547694e-01 2.36472946e-01
 2.36472946e-01 2.36396579e-01
 2.34564723e-01 2.34468938e-01
 2.34468938e-01 2.34374228e-01
 2.32518300e-01 2.32464930e-01
 2.32464930e-01 2.32412691e-01
 2.30470902e-01 2.30460922e-01
 2.30460922e-01 2.30448956e-01
 2.28500856e-01 2.28456914e-01
 2.28456914e-01 2.28409458e-01
 2.26558737e-01 2.26452906e-01
 2.26452906e-01 2.26343820e-01
 2.24583850e-01 2.24448898e-01
 2.24448898e-01 2.24316160e-01
 2.22520079e-01 2.22444890e-01
 2.22444890e-01 2.22371944e-01
 2.20454441e-01 2.20440882e-01
 2.20440882e-01 2.20423348e-01
 2.18505070e-01 2.18436874e-01
 2.18436874e-01 2.18360653e-01
 2.16598717e-01 2.16432866e-01
 2.16432866e-01 2.16258927e-01
 2.14640380e-01 2.14428858e-01
 2.14428858e-01 2.14222941e-01
 2.12543089e-01 2.12424850e-01
 2.12424850e-01 2.12312108e-01
 2.10441363e-01 2.10420842e-01
 2.10420842e-01 2.10390040e-01
 2.08542251e-01 2.08416834e-01
 2.08416834e-01 2.08261372e-01
 2.06733577e-01 2.06412826e-01
 2.06412826e-01 2.06060577e-01
 2.04824993e-01 2.04408818e-01
 2.04408818e-01 2.04014598e-01
 2.02640954e-01 2.02404810e-01
 2.02404810e-01 2.02189781e-01
 2.00440159e-01 2.00400802e-01
 2.00400802e-01 2.00341542e-01
 1.98409820e-01 1.98396794e-01
 1.98396794e-01 1.98376952e-01
 1.96392786e-01 1.96392786e-01
 1.96392786e-01 1.96392785e-01
 1.94388778e-01 1.94388778e-01
 1.94388778e-01 1.94388776e-01
 1.92490186e-01 1.92384770e-01
 1.94388778e-01 1.91074227e-01
 1.94801188e-01 1.90380762e-01
 1.96392786e-01 1.89427680e-01
 1.97473585e-01 1.88376754e-01
 1.98396794e-01 1.87843477e-01
 2.00066935e-01 1.86372745e-01
 2.00400802e-01 1.86171725e-01
 2.02404810e-01 1.84615465e-01
 2.02738694e-01 1.84368737e-01
 2.04408818e-01 1.83068606e-01
 2.05379671e-01 1.82364729e-01
 2.06412826e-01 1.81695082e-01
 2.08168212e-01 1.80360721e-01
 2.08416834e-01 1.80254682e-01
 2.10420842e-01 1.79352359e-01
 2.11820447e-01 1.78356713e-01
 2.12424850e-01 1.77968274e-01
 2.14428858e-01 1.76669496e-01
 2.14912877e-01 1.76352705e-01
 2.16432866e-01 1.75357872e-01
 2.17974765e-01 1.74348697e-01
 2.18436874e-01 1.74046247e-01
 2.20440882e-01 1.72605516e-01
 2.20716958e-01 1.72344689e-01
 2.22444890e-01 1.70792134e-01
 2.22974770e-01 1.70340681e-01
 2.24448898e-01 1.69457431e-01
 2.26319420e-01 1.68336673e-01
 2.26452906e-01 1.68261437e-01
 2.28456914e-01 1.67175299e-01
 2.29987256e-01 1.66332665e-01
 2.30460922e-01 1.66071857e-01
 2.32464930e-01 1.64700334e-01
 2.33008007e-01 1.64328657e-01
 2.34468938e-01 1.63328811e-01
 2.35936175e-01 1.62324649e-01
 2.36472946e-01 1.61957289e-01
 2.38476954e-01 1.60582320e-01
 2.38837795e-01 1.60320641e-01
 2.40480962e-01 1.59455605e-01
 2.42395237e-01 1.58316633e-01
 2.42484970e-01 1.58265692e-01
 2.44488978e-01 1.57116533e-01
 2.45890029e-01 1.56312625e-01
 2.46492986e-01 1.55966655e-01
 2.48496994e-01 1.54816778e-01
 2.49342582e-01 1.54308617e-01
 2.50501002e-01 1.53612458e-01
 2.52423708e-01 1.52304609e-01
 2.52505010e-01 1.52250519e-01
 2.54509018e-01 1.50956793e-01
 2.55525472e-01 1.50300601e-01
 2.56513026e-01 1.49800686e-01
 2.58517034e-01 1.48786227e-01
 2.59445348e-01 1.48296593e-01
 2.60521042e-01 1.47750045e-01
 2.62525050e-01 1.46615189e-01
 2.63094726e-01 1.46292585e-01
 2.64529058e-01 1.45482055e-01
 2.66533066e-01 1.44383531e-01
 2.66709217e-01 1.44288577e-01
 2.68537074e-01 1.43303275e-01
 2.70343028e-01 1.42284569e-01
 2.70541082e-01 1.42173091e-01
 2.72545090e-01 1.40933595e-01
 2.73624374e-01 1.40280561e-01
 2.74549098e-01 1.39830665e-01
 2.76553106e-01 1.38855676e-01
 2.77743444e-01 1.38276553e-01
 2.78557114e-01 1.37892922e-01
 2.80561122e-01 1.36916050e-01
 2.81778629e-01 1.36272545e-01
 2.82565130e-01 1.35856845e-01
 2.84569138e-01 1.34800681e-01
 2.85605025e-01 1.34268537e-01
 2.86573146e-01 1.33776947e-01
 2.88577154e-01 1.32759359e-01
 2.89521521e-01 1.32264529e-01
 2.90581162e-01 1.31709298e-01
 2.92585170e-01 1.30579735e-01
 2.93151503e-01 1.30260521e-01
 2.94589178e-01 1.29601192e-01
 2.96593186e-01 1.28682137e-01
 2.97525434e-01 1.28256513e-01
 2.98597194e-01 1.27785973e-01
 3.00601202e-01 1.26899237e-01
 3.01968525e-01 1.26252505e-01
 3.02605210e-01 1.25951358e-01
 3.04609218e-01 1.24999884e-01
 3.06189418e-01 1.24248497e-01
 3.06613226e-01 1.24046975e-01
 3.08617234e-01 1.23088738e-01
 3.10345123e-01 1.22244489e-01
 3.10621242e-01 1.22109577e-01
 3.12625251e-01 1.21086659e-01
 3.14283006e-01 1.20240481e-01
 3.14629259e-01 1.20095873e-01
 3.16633267e-01 1.19258922e-01
 3.18637275e-01 1.18425584e-01
 3.19089619e-01 1.18236473e-01
 3.20641283e-01 1.17608304e-01
 3.22645291e-01 1.16748754e-01
 3.23845449e-01 1.16232465e-01
 3.24649299e-01 1.15886661e-01
 3.26653307e-01 1.15020486e-01
 3.28482024e-01 1.14228457e-01
 3.28657315e-01 1.14152537e-01
 3.30661323e-01 1.13268538e-01
 3.32665331e-01 1.12351953e-01
 3.32944103e-01 1.12224449e-01
 3.34669339e-01 1.11435367e-01
 3.36673347e-01 1.10518781e-01
 3.37325633e-01 1.10220441e-01
 3.38677355e-01 1.09715722e-01
 3.40681363e-01 1.08955277e-01
 3.42537073e-01 1.08216433e-01
 3.42685371e-01 1.08158685e-01
 3.44689379e-01 1.07378313e-01
 3.46693387e-01 1.06600981e-01
 3.47713615e-01 1.06212425e-01
 3.48697395e-01 1.05839965e-01
 3.50701403e-01 1.05062547e-01
 3.52705411e-01 1.04250401e-01
 3.52809009e-01 1.04208417e-01
 3.54709419e-01 1.03438255e-01
 3.56713427e-01 1.02624662e-01
 3.57745221e-01 1.02204409e-01
 3.58717435e-01 1.01808423e-01
 3.60721443e-01 1.00975181e-01
 3.62528104e-01 1.00200401e-01
 3.62725451e-01 1.00131519e-01
 3.64729459e-01 9.94320417e-02
 3.66733467e-01 9.87325644e-02
 3.68277845e-01 9.81963928e-02
 3.68737475e-01 9.80411023e-02
 3.70741483e-01 9.73579236e-02
 3.72745491e-01 9.66462444e-02
 3.74018957e-01 9.61923848e-02
 3.74749499e-01 9.59320217e-02
 3.76753507e-01 9.52142898e-02
 3.78757515e-01 9.44956704e-02
 3.79600939e-01 9.41883768e-02
 3.80761523e-01 9.37655286e-02
 3.82765531e-01 9.30165875e-02
 3.84769539e-01 9.22676463e-02
 3.84992372e-01 9.21843687e-02
 3.86773547e-01 9.15187051e-02
 3.88777555e-01 9.07680131e-02
 3.90317271e-01 9.01803607e-02
 3.90781563e-01 9.00380446e-02
 3.92785571e-01 8.94032838e-02
 3.94789579e-01 8.87685229e-02
 3.96659124e-01 8.81763527e-02
 3.96793587e-01 8.81346383e-02
 3.98797595e-01 8.75190221e-02
 4.00801603e-01 8.68969900e-02
 4.02805611e-01 8.62536646e-02
 4.03057595e-01 8.61723447e-02
 4.04809619e-01 8.56069340e-02
 4.06813627e-01 8.49580158e-02
 4.08817635e-01 8.43075357e-02
 4.09237176e-01 8.41683367e-02
 4.10821643e-01 8.36426284e-02
 4.12825651e-01 8.29590493e-02
 4.14829659e-01 8.22846160e-02
 4.15188556e-01 8.21643287e-02
 4.16833667e-01 8.16129560e-02
 4.18837675e-01 8.09412959e-02
 4.20841683e-01 8.02544833e-02
 4.21108311e-01 8.01603206e-02
 4.22845691e-01 7.96736582e-02
 4.24849699e-01 7.91123099e-02
 4.26853707e-01 7.85509615e-02
 4.28271314e-01 7.81563126e-02
 4.28857715e-01 7.79967194e-02
 4.30861723e-01 7.74411352e-02
 4.32865731e-01 7.68637528e-02
 4.34869739e-01 7.62863703e-02
 4.35337782e-01 7.61523046e-02
 4.36873747e-01 7.57143805e-02
 4.38877756e-01 7.51489494e-02
 4.40881764e-01 7.45705477e-02
 4.42304155e-01 7.41482966e-02
 4.42885772e-01 7.39756379e-02
 4.44889780e-01 7.33807281e-02
 4.46893788e-01 7.27843272e-02
 4.48897796e-01 7.21860526e-02
 4.49033970e-01 7.21442886e-02
 4.50901804e-01 7.15723706e-02
 4.52905812e-01 7.09488535e-02
 4.54909820e-01 7.03291545e-02
 4.55520608e-01 7.01402806e-02
 4.56913828e-01 6.98061030e-02
 4.58917836e-01 6.93254218e-02
 4.60921844e-01 6.88360316e-02
 4.62925852e-01 6.83359497e-02
 4.63722053e-01 6.81362725e-02
 4.64929860e-01 6.78383970e-02
 4.66933868e-01 6.73441584e-02
 4.68937876e-01 6.68499198e-02
 4.70941884e-01 6.63479864e-02
 4.71788533e-01 6.61322645e-02
 4.72945892e-01 6.58373757e-02
 4.74949900e-01 6.53242579e-02
 4.76953908e-01 6.48093098e-02
 4.78957916e-01 6.42929244e-02
 4.79582540e-01 6.41282565e-02
 4.80961924e-01 6.37646135e-02
 4.82965932e-01 6.32248053e-02
 4.84969940e-01 6.26906943e-02
 4.86973948e-01 6.21589663e-02
 4.87104795e-01 6.21242485e-02
 4.88977956e-01 6.16272384e-02
 4.90981964e-01 6.10828492e-02
 4.92985972e-01 6.05252821e-02
 4.94441773e-01 6.01202405e-02
 4.94989980e-01 6.00059718e-02
 4.96993988e-01 5.95882549e-02
 4.98997996e-01 5.91705380e-02
 5.01002004e-01 5.87426920e-02
 5.03006012e-01 5.83049920e-02
 5.03870247e-01 5.81162325e-02
 5.05010020e-01 5.78711749e-02
 5.07014028e-01 5.74413350e-02
 5.09018036e-01 5.70162381e-02
 5.11022044e-01 5.65831017e-02
 5.13026052e-01 5.61398085e-02
 5.13149951e-01 5.61122244e-02
 5.15030060e-01 5.56936478e-02
 5.17034068e-01 5.52458818e-02
 5.19038076e-01 5.47975261e-02
 5.21042084e-01 5.43381665e-02
 5.22023565e-01 5.41082164e-02
 5.23046092e-01 5.38690069e-02
 5.25050100e-01 5.34043641e-02
 5.27054108e-01 5.29426851e-02
 5.29058116e-01 5.24810062e-02
 5.30653102e-01 5.21042084e-02
 5.31062124e-01 5.20075814e-02
 5.33066132e-01 5.15237405e-02
 5.35070140e-01 5.10398996e-02
 5.37074148e-01 5.05560586e-02
 5.38962256e-01 5.01002004e-02
 5.39078156e-01 5.00801046e-02
 5.41082164e-01 4.97240182e-02
 5.43086172e-01 4.93604988e-02
 5.45090180e-01 4.89969794e-02
 5.47094188e-01 4.86334600e-02
 5.49098196e-01 4.82726448e-02
 5.50062597e-01 4.80961924e-02
 5.51102204e-01 4.79090176e-02
 5.53106212e-01 4.75380273e-02
 5.55110220e-01 4.71655108e-02
 5.57114228e-01 4.67923660e-02
 5.59118236e-01 4.64192211e-02
 5.60842834e-01 4.60921844e-02
 5.61122244e-01 4.60391996e-02
 5.63126253e-01 4.56537749e-02
 5.65130261e-01 4.52663862e-02
 5.67134269e-01 4.48774280e-02
 5.69138277e-01 4.44875922e-02
 5.71137265e-01 4.40881764e-02
 5.71142285e-01 4.40871734e-02
 5.73146293e-01 4.36793446e-02
 5.75150301e-01 4.32753315e-02
 5.77154309e-01 4.28732977e-02
 5.79158317e-01 4.24712638e-02
 5.81021366e-01 4.20841683e-02
 5.81162325e-01 4.20549212e-02
 5.83166333e-01 4.16320416e-02
 5.85170341e-01 4.12114857e-02
 5.87174349e-01 4.07909298e-02
 5.89178357e-01 4.03703739e-02
 5.90522500e-01 4.00801603e-02
 5.91182365e-01 3.99842136e-02
 5.93186373e-01 3.96875094e-02
 5.95190381e-01 3.93907168e-02
 5.97194389e-01 3.90939243e-02
 5.99198397e-01 3.87971317e-02
 6.01202405e-01 3.84915692e-02
 6.03206413e-01 3.81802271e-02
 6.03876309e-01 3.80761523e-02
 6.05210421e-01 3.78716589e-02
 6.07214429e-01 3.75651781e-02
 6.09218437e-01 3.72619741e-02
 6.11222445e-01 3.69481576e-02
 6.13226453e-01 3.66265794e-02
 6.15230461e-01 3.63050011e-02
 6.16693808e-01 3.60721443e-02
 6.17234469e-01 3.59863094e-02
 6.19238477e-01 3.56700970e-02
 6.21242485e-01 3.53439075e-02
 6.23246493e-01 3.50116030e-02
 6.25250501e-01 3.46783951e-02
 6.27254509e-01 3.43434098e-02
 6.28896101e-01 3.40681363e-02
 6.29258517e-01 3.40073639e-02
 6.31262525e-01 3.36606892e-02
 6.33266533e-01 3.33087639e-02
 6.35270541e-01 3.29598839e-02
 6.37274549e-01 3.26120850e-02
 6.39278557e-01 3.22642860e-02
 6.40394916e-01 3.20641283e-02
 6.41282565e-01 3.19049771e-02
 6.43286573e-01 3.15391937e-02
 6.45290581e-01 3.11734104e-02
 6.47294589e-01 3.08076270e-02
 6.49298597e-01 3.04412963e-02
 6.51302605e-01 3.00635046e-02
 6.51320264e-01 3.00601202e-02
 6.53306613e-01 2.98277485e-02
 6.55310621e-01 2.95933110e-02
 6.57314629e-01 2.93588736e-02
 6.59318637e-01 2.91256678e-02
 6.61322645e-01 2.88857197e-02
 6.63326653e-01 2.86406303e-02
 6.65330661e-01 2.83948024e-02
 6.67334669e-01 2.81489745e-02
 6.68091690e-01 2.80561122e-02
 6.69338677e-01 2.79049680e-02
 6.71342685e-01 2.76533496e-02
 6.73346693e-01 2.73974375e-02
 6.75350701e-01 2.71415253e-02
 6.77354709e-01 2.68870959e-02
 6.79358717e-01 2.66350157e-02
 6.81362725e-01 2.63714103e-02
 6.83366733e-01 2.61021133e-02
 6.83738883e-01 2.60521042e-02
 6.85370741e-01 2.58330905e-02
 6.87374749e-01 2.55669475e-02
 6.89378758e-01 2.53019533e-02
 6.91382766e-01 2.50266470e-02
 6.93386774e-01 2.47467078e-02
 6.95390782e-01 2.44662137e-02
 6.97394790e-01 2.41839195e-02
 6.98356218e-01 2.40480962e-02
 6.99398798e-01 2.39008084e-02
 7.01402806e-01 2.36090735e-02
 7.03406814e-01 2.33136427e-02
 7.05410822e-01 2.30182119e-02
 7.07414830e-01 2.27218945e-02
 7.09418838e-01 2.24240481e-02
 7.11422846e-01 2.21134264e-02
 7.11866550e-01 2.20440882e-02
 7.13426854e-01 2.18006816e-02
 7.15430862e-01 2.14891379e-02
 7.17434870e-01 2.11775941e-02
 7.19438878e-01 2.08660504e-02
 7.21442886e-01 2.05405301e-02
 7.23446894e-01 2.02107974e-02
 7.24485258e-01 2.00400802e-02
 7.25450902e-01 1.99584035e-02
 7.27454910e-01 1.97888993e-02
 7.29458918e-01 1.96199363e-02
 7.31462926e-01 1.94442283e-02
 7.33466934e-01 1.92653526e-02
 7.35470942e-01 1.90862137e-02
 7.37474950e-01 1.89070748e-02
 7.39478958e-01 1.87279359e-02
 7.41482966e-01 1.85425008e-02
 7.43486974e-01 1.83532239e-02
 7.45490982e-01 1.81633276e-02
 7.46833930e-01 1.80360721e-02
 7.47494990e-01 1.79740482e-02
 7.49498998e-01 1.77860221e-02
 7.51503006e-01 1.75890716e-02
 7.53507014e-01 1.73891464e-02
 7.55511022e-01 1.71892212e-02
 7.57515030e-01 1.69905859e-02
 7.59519038e-01 1.67939145e-02
 7.61523046e-01 1.65852888e-02
 7.63527054e-01 1.63727570e-02
 7.65531062e-01 1.61602253e-02
 7.66753584e-01 1.60320641e-02
 7.67535070e-01 1.59502714e-02
 7.69539078e-01 1.57413393e-02
 7.71543086e-01 1.55214845e-02
 7.73547094e-01 1.52983671e-02
 7.75551102e-01 1.50739386e-02
 7.77555110e-01 1.48483186e-02
 7.79559118e-01 1.46223798e-02
 7.81563126e-01 1.43844027e-02
 7.83567134e-01 1.41430303e-02
 7.84531251e-01 1.40280561e-02
 7.85571142e-01 1.39042373e-02
 7.87575150e-01 1.36663340e-02
 7.89579158e-01 1.34284308e-02
 7.91583166e-01 1.31770930e-02
 7.93587174e-01 1.29221839e-02
 7.95591182e-01 1.26672749e-02
 7.97595190e-01 1.24118920e-02
 7.99599198e-01 1.21548112e-02
 8.00569410e-01 1.20240481e-02
 8.01603206e-01 1.18847151e-02
 8.03607214e-01 1.16114809e-02
 8.05611222e-01 1.13382466e-02
 8.07615230e-01 1.10650123e-02
 8.09619238e-01 1.07908496e-02
 8.11623246e-01 1.05004781e-02
 8.13627255e-01 1.02072751e-02
 8.14907583e-01 1.00200401e-02
 8.15631263e-01 9.98261825e-03
 8.17635271e-01 9.87899000e-03
 8.19639279e-01 9.77536176e-03
 8.21643287e-01 9.66510187e-03
 8.23647295e-01 9.55338627e-03
 8.25651303e-01 9.44167066e-03
 8.27655311e-01 9.32995506e-03
 8.29659319e-01 9.21943020e-03
 8.31663327e-01 9.10204299e-03
 8.33667335e-01 8.98201542e-03
 8.35671343e-01 8.86172833e-03
 8.37675351e-01 8.74144124e-03
 8.39679359e-01 8.62115415e-03
 8.41683367e-01 8.49465865e-03
 8.43687375e-01 8.36497269e-03
 8.45691383e-01 8.23489412e-03
 8.47695391e-01 8.10481555e-03
 8.49063201e-01 8.01603206e-03
 8.49699399e-01 7.97500522e-03
 8.51703407e-01 7.83631665e-03
 8.53707415e-01 7.69595954e-03
 8.55711423e-01 7.55560244e-03
 8.57715431e-01 7.41608478e-03
 8.59719439e-01 7.27890559e-03
 8.61723447e-01 7.12851160e-03
 8.63727455e-01 6.97591002e-03
 8.65731463e-01 6.82330844e-03
 8.67735471e-01 6.67251991e-03
 8.69739479e-01 6.52315224e-03
 8.71743487e-01 6.36155937e-03
 8.73747495e-01 6.19787761e-03
 8.75751503e-01 6.03205426e-03
 8.75993105e-01 6.01202405e-03
 8.77755511e-01 5.86591058e-03
 8.79759519e-01 5.69976689e-03
 8.81763527e-01 5.51972550e-03
 8.83767535e-01 5.33778897e-03
 8.85771543e-01 5.15686135e-03
 8.87775551e-01 4.97766692e-03
 8.89779559e-01 4.79865707e-03
 8.91783567e-01 4.60351472e-03
 8.93787575e-01 4.40637847e-03
 8.95791583e-01 4.20903112e-03
 8.97795591e-01 4.00999908e-03
 8.97815537e-01 4.00801603e-03
 8.99799599e-01 3.81075691e-03
 9.01803607e-01 3.59354810e-03
 9.03807615e-01 3.37487307e-03
 9.05811623e-01 3.15760675e-03
 9.07815631e-01 2.94046784e-03
 9.09819639e-01 2.72332893e-03
 9.11823647e-01 2.48426448e-03
 9.13827655e-01 2.24400019e-03
 9.15831663e-01 2.00410822e-03
 9.15832500e-01 2.00400802e-03
 9.17835671e-01 1.76422928e-03
 9.19839679e-01 1.52435034e-03
 9.21843687e-01 1.26125815e-03
 9.23847695e-01 9.96147413e-04
 9.25851703e-01 7.31036676e-04
 9.27855711e-01 4.65925939e-04
 9.29859719e-01 2.00787907e-04
 9.31246908e-01 0.00000000e+00


==> case1_l4PQ2.txt <==
 0.00000000e+00 2.00400802e-03
 0.00000000e+00 5.85044622e-13
 2.00327794e-03 2.00400802e-03
 2.00400802e-03 2.00480680e-03
 4.00680802e-03 4.00801603e-03
 4.00801603e-03 4.00933568e-03
 6.01049024e-03 6.01202405e-03
 6.01202405e-03 6.01369563e-03
 8.01427040e-03 8.01603206e-03
 8.01603206e-03 8.01794684e-03
 1.00181166e-02 1.00200401e-02
 1.00200401e-02 1.00221250e-02
 1.20220089e-02 1.20240481e-02
 1.20240481e-02 1.20262525e-02
 1.40259343e-02 1.40280561e-02
 1.40280561e-02 1.40303440e-02
 1.60298838e-02 1.60320641e-02
 1.60320641e-02 1.60344094e-02
 1.80338513e-02 1.80360721e-02
 1.80360721e-02 1.80384556e-02
 2.00400802e-02 2.00400802e-02
 2.00400802e-02 2.00400802e-02
 2.20418234e-02 2.20440882e-02
 2.20440882e-02 2.20465113e-02
 2.40480962e-02 2.40480962e-02
 2.40480962e-02 2.40480962e-02
 2.60521042e-02 2.60521042e-02
 2.60521042e-02 2.60521042e-02
 2.80538342e-02 2.80561122e-02
 2.80561122e-02 2.80585341e-02
 3.00578471e-02 3.00601202e-02
 3.00601202e-02 3.00625305e-02
 3.20618651e-02 3.20641283e-02
 3.20641283e-02 3.20665297e-02
 3.40658801e-02 3.40681363e-02
 3.40681363e-02 3.40705245e-02
 3.60698990e-02 3.60721443e-02
 3.60721443e-02 3.60745179e-02
 3.80761523e-02 3.80761523e-02
 3.80761523e-02 3.80761523e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 4.20841683e-02 4.20841683e-02
 4.20841683e-02 4.20841683e-02
 4.40859838e-02 4.40881764e-02
 4.40881764e-02 4.40904841e-02
 4.60900049e-02 4.60921844e-02
 4.60921844e-02 4.60944763e-02
 4.80940259e-02 4.80961924e-02
 4.80961924e-02 4.80984687e-02
 5.01002004e-02 5.01002004e-02
 5.01002004e-02 5.01002004e-02
 5.21020668e-02 5.21042084e-02
 5.21042084e-02 5.21064550e-02
 5.41082164e-02 5.41082164e-02
 5.41082164e-02 5.41082164e-02
 5.61122244e-02 5.61122244e-02
 5.61122244e-02 5.61122245e-02
 5.81162325e-02 5.81162325e-02
 5.81162325e-02 5.81162325e-02
 6.01181427e-02 6.01202405e-02
 6.01202405e-02 6.01224354e-02
 6.21221601e-02 6.21242485e-02
 6.21242485e-02 6.21264324e-02
 6.41282565e-02 6.41282565e-02
 6.41282565e-02 6.41282565e-02
 6.61301907e-02 6.61322645e-02
 6.61322645e-02 6.61344289e-02
 6.81362725e-02 6.81362725e-02
 6.81362725e-02 6.81362726e-02
 7.01402806e-02 7.01402806e-02
 7.01402806e-02 7.01402806e-02
 7.21442886e-02 7.21442886e-02
 7.21442886e-02 7.21442886e-02
 7.41482966e-02 7.41482966e-02
 7.41482966e-02 7.41482966e-02
 7.61502586e-02 7.61523046e-02
 7.61523046e-02 7.61544382e-02
 7.81563126e-02 7.81563126e-02
 7.81563126e-02 7.81563126e-02
 8.01603206e-02 8.01603206e-02
 8.01603206e-02 8.01603206e-02
 8.21622910e-02 8.21643287e-02
 8.21643287e-02 8.21664542e-02
 8.41662971e-02 8.41683367e-02
 8.41683367e-02 8.41704616e-02
 8.61723447e-02 8.61723447e-02
 8.61723447e-02 8.61723447e-02
 8.81763527e-02 8.81763527e-02
 8.81763527e-02 8.81763527e-02
 9.01783158e-02 9.01803607e-02
 9.01803607e-02 9.01824905e-02
 9.21823199e-02 9.21843687e-02
 9.21843687e-02 9.21865025e-02
 9.41863229e-02 9.41883768e-02
 9.41883768e-02 9.41905134e-02
 9.61923848e-02 9.61923848e-02
 9.61923848e-02 9.61923848e-02
 9.81963928e-02 9.81963928e-02
 9.81963928e-02 9.81963928e-02
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 1.02204409e-01 1.02204409e-01
 1.02204409e-01 1.02204409e-01
 1.04208417e-01 1.04208417e-01
 1.04208417e-01 1.04208417e-01
 1.06212425e-01 1.06212425e-01
 1.06212425e-01 1.06212425e-01
 1.08216433e-01 1.08216433e-01
 1.08216433e-01 1.08216433e-01
 1.10218301e-01 1.10220441e-01
 1.10220441e-01 1.10222669e-01
 1.12222293e-01 1.12224449e-01
 1.12224449e-01 1.12226699e-01
 1.14226280e-01 1.14228457e-01
 1.14228457e-01 1.14230725e-01
 1.16230269e-01 1.16232465e-01
 1.16232465e-01 1.16234756e-01
 1.18236473e-01 1.18236473e-01
 1.18236473e-01 1.18236473e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.22242214e-01 1.22244489e-01
 1.22244489e-01 1.22246863e-01
 1.24246195e-01 1.24248497e-01
 1.24248497e-01 1.24250904e-01
 1.26250170e-01 1.26252505e-01
 1.26252505e-01 1.26254947e-01
 1.28254142e-01 1.28256513e-01
 1.28256513e-01 1.28258995e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.36272545e-01 1.36272545e-01
 1.36272545e-01 1.36272545e-01
 1.38273949e-01 1.38276553e-01
 1.38276553e-01 1.38279291e-01
 1.40277897e-01 1.40280561e-01
 1.40280561e-01 1.40283369e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.44288577e-01 1.44288577e-01
 1.44288577e-01 1.44288577e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.48293625e-01 1.48296593e-01
 1.48296593e-01 1.48299737e-01
 1.50300601e-01 1.50300601e-01
 1.50300601e-01 1.50300601e-01
 1.52301438e-01 1.52304609e-01
 1.52304609e-01 1.52307982e-01
 1.54308617e-01 1.54308617e-01
 1.54308617e-01 1.54308617e-01
 1.56309202e-01 1.56312625e-01
 1.56312625e-01 1.56316285e-01
 1.58313061e-01 1.58316633e-01
 1.58316633e-01 1.58320464e-01
 1.60316900e-01 1.60320641e-01
 1.60320641e-01 1.60324667e-01
 1.62320717e-01 1.62324649e-01
 1.62324649e-01 1.62328899e-01
 1.64324505e-01 1.64328657e-01
 1.64328657e-01 1.64333175e-01
 1.66328250e-01 1.66332665e-01
 1.66332665e-01 1.66337485e-01
 1.68336673e-01 1.68336673e-01
 1.68336673e-01 1.68336673e-01
 1.70340681e-01 1.70340681e-01
 1.70340681e-01 1.70340681e-01
 1.72344689e-01 1.72344689e-01
 1.72344689e-01 1.72344689e-01
 1.74348697e-01 1.74348697e-01
 1.74348697e-01 1.74348697e-01
 1.76352705e-01 1.76352705e-01
 1.76352705e-01 1.76352706e-01
 1.78349276e-01 1.78356713e-01
 1.78356713e-01 1.78365354e-01
 1.80352257e-01 1.80360721e-01
 1.80360721e-01 1.80370834e-01
 1.82354819e-01 1.82364729e-01
 1.82364729e-01 1.82377057e-01
 1.84356653e-01 1.84368737e-01
 1.84368737e-01 1.84384385e-01
 1.86357401e-01 1.86372745e-01
 1.86372745e-01 1.86394586e-01
 1.88355329e-01 1.88376754e-01
 1.88376754e-01 1.88413456e-01
 1.90344742e-01 1.90380762e-01
 1.90380762e-01 1.90501405e-01
 1.92266243e-01 1.92384770e-01
 1.90380762e-01 1.93467470e-01
 1.89777349e-01 1.94388778e-01
 1.88376754e-01 1.95215131e-01
 1.87171000e-01 1.96392786e-01
 1.86372745e-01 1.96864626e-01
 1.84540120e-01 1.98396794e-01
 1.84368737e-01 1.98493641e-01
 1.82364729e-01 1.99940037e-01
 1.81841446e-01 2.00400802e-01
 1.80360721e-01 2.01256634e-01
 1.78753907e-01 2.02404810e-01
 1.78356713e-01 2.02695951e-01
 1.76466393e-01 2.04408818e-01
 1.76352705e-01 2.04513575e-01
 1.74348697e-01 2.06385245e-01
 1.74319167e-01 2.06412826e-01
 1.72344689e-01 2.08256916e-01
 1.72181718e-01 2.08416834e-01
 1.70340681e-01 2.09905415e-01
 1.69925539e-01 2.10420842e-01
 1.68336673e-01 2.11756877e-01
 1.67599679e-01 2.12424850e-01
 1.66332665e-01 2.13573203e-01
 1.65385941e-01 2.14428858e-01
 1.64328657e-01 2.15338225e-01
 1.62984148e-01 2.16432866e-01
 1.62324649e-01 2.16969801e-01
 1.60522694e-01 2.18436874e-01
 1.60320641e-01 2.18591599e-01
 1.58592036e-01 2.20440882e-01
 1.58316633e-01 2.20678228e-01
 1.56385704e-01 2.22444890e-01
 1.56312625e-01 2.22511752e-01
 1.54308617e-01 2.24340469e-01
 1.54184909e-01 2.24448898e-01
 1.52304609e-01 2.26043376e-01
 1.51821668e-01 2.26452906e-01
 1.50300601e-01 2.27742757e-01
 1.49658410e-01 2.28456914e-01
 1.48296593e-01 2.29899407e-01
 1.47787804e-01 2.30460922e-01
 1.46292585e-01 2.31884691e-01
 1.45683228e-01 2.32464930e-01
 1.44288577e-01 2.33789529e-01
 1.43551099e-01 2.34468938e-01
 1.42284569e-01 2.35606233e-01
 1.41319368e-01 2.36472946e-01
 1.40280561e-01 2.37405755e-01
 1.39332581e-01 2.38476954e-01
 1.38276553e-01 2.39625544e-01
 1.37515510e-01 2.40480962e-01
 1.36272545e-01 2.41729907e-01
 1.35521098e-01 2.42484970e-01
 1.34268537e-01 2.43740249e-01
 1.33503184e-01 2.44488978e-01
 1.32264529e-01 2.45675499e-01
 1.31411122e-01 2.46492986e-01
 1.30260521e-01 2.47595159e-01
 1.29492067e-01 2.48496994e-01
 1.28256513e-01 2.49901796e-01
 1.27743583e-01 2.50501002e-01
 1.26252505e-01 2.52093892e-01
 1.25867664e-01 2.52505010e-01
 1.24248497e-01 2.54230047e-01
 1.23981421e-01 2.54509018e-01
 1.22244489e-01 2.56290980e-01
 1.22028054e-01 2.56513026e-01
 1.20240481e-01 2.58346943e-01
 1.20102645e-01 2.58517034e-01
 1.18433734e-01 2.60521042e-01
 1.18236473e-01 2.60741049e-01
 1.16672873e-01 2.62525050e-01
 1.16232465e-01 2.63027537e-01
 1.14913185e-01 2.64529058e-01
 1.14228457e-01 2.65293986e-01
 1.13103490e-01 2.66533066e-01
 1.12224449e-01 2.67501275e-01
 1.11284041e-01 2.68537074e-01
 1.10220441e-01 2.69680565e-01
 1.09543562e-01 2.70541082e-01
 1.08216433e-01 2.72109013e-01
 1.07853841e-01 2.72545090e-01
 1.06212425e-01 2.74519166e-01
 1.06187536e-01 2.74549098e-01
 1.04524021e-01 2.76553106e-01
 1.04208417e-01 2.76933360e-01
 1.02860728e-01 2.78557114e-01
 1.02204409e-01 2.79326802e-01
 1.01151893e-01 2.80561122e-01
 1.00200401e-01 2.81605404e-01
 9.94564769e-02 2.82565130e-01
 9.81963928e-02 2.84190748e-01
 9.79078714e-02 2.84569138e-01
 9.63755236e-02 2.86573146e-01
 9.61923848e-02 2.86808919e-01
 9.48048902e-02 2.88577154e-01
 9.41883768e-02 2.89347153e-01
 9.32003439e-02 2.90581162e-01
 9.21843687e-02 2.91790918e-01
 9.15173407e-02 2.92585170e-01
 9.01803607e-02 2.94177157e-01
 8.98836154e-02 2.94589178e-01
 8.84402929e-02 2.96593186e-01
 8.81763527e-02 2.96958461e-01
 8.69955891e-02 2.98597194e-01
 8.61723447e-02 2.99704796e-01
 8.55060747e-02 3.00601202e-01
 8.41683367e-02 3.02325892e-01
 8.39516864e-02 3.02605210e-01
 8.23972980e-02 3.04609218e-01
 8.21643287e-02 3.04909576e-01
 8.08429096e-02 3.06613226e-01
 8.01603206e-02 3.07493260e-01
 7.94052147e-02 3.08617234e-01
 7.81563126e-02 3.10423832e-01
 7.80203826e-02 3.10621242e-01
 7.65993491e-02 3.12625251e-01
 7.61523046e-02 3.13255694e-01
 7.51760650e-02 3.14629259e-01
 7.41482966e-02 3.16055998e-01
 7.37293890e-02 3.16633267e-01
 7.22751373e-02 3.18637275e-01
 7.21442886e-02 3.18815168e-01
 7.07980133e-02 3.20641283e-01
 7.01402806e-02 3.21498315e-01
 6.93742513e-02 3.22645291e-01
 6.81362725e-02 3.24498917e-01
 6.80368531e-02 3.24649299e-01
 6.67086661e-02 3.26653307e-01
 6.61322645e-02 3.27511569e-01
 6.53576670e-02 3.28657315e-01
 6.41282565e-02 3.30452780e-01
 6.39854607e-02 3.30661323e-01
 6.25744188e-02 3.32665331e-01
 6.21242485e-02 3.33297164e-01
 6.11404662e-02 3.34669339e-01
 6.01202405e-02 3.36092345e-01
 5.97519685e-02 3.36673347e-01
 5.84817143e-02 3.38677355e-01
 5.81162325e-02 3.39244365e-01
 5.71967788e-02 3.40681363e-01
 5.61122244e-02 3.42323382e-01
 5.58731305e-02 3.42685371e-01
 5.45457868e-02 3.44689379e-01
 5.41082164e-02 3.45342258e-01
 5.31973951e-02 3.46693387e-01
 5.21042084e-02 3.48315039e-01
 5.18464554e-02 3.48697395e-01
 5.04748850e-02 3.50701403e-01
 5.01002004e-02 3.51230960e-01
 4.91549276e-02 3.52705411e-01
 4.80961924e-02 3.54356842e-01
 4.78713245e-02 3.54709419e-01
 4.65894191e-02 3.56713427e-01
 4.60921844e-02 3.57481350e-01
 4.52873043e-02 3.58717435e-01
 4.40881764e-02 3.60537352e-01
 4.39668806e-02 3.60721443e-01
 4.26152335e-02 3.62725451e-01
 4.20841683e-02 3.63504034e-01
 4.12438768e-02 3.64729459e-01
 4.00801603e-02 3.66426545e-01
 3.98790297e-02 3.66733467e-01
 3.85614133e-02 3.68737475e-01
 3.80761523e-02 3.69458028e-01
 3.72083349e-02 3.70741483e-01
 3.60721443e-02 3.72390458e-01
 3.58275168e-02 3.72745491e-01
 3.44420853e-02 3.74749499e-01
 3.40681363e-02 3.75284222e-01
 3.30349267e-02 3.76753507e-01
 3.20641283e-02 3.78134039e-01
 3.16256964e-02 3.78757515e-01
 3.01945035e-02 3.80761523e-01
 3.00601202e-02 3.80944301e-01
 2.85225151e-02 3.82765531e-01
 2.80561122e-02 3.83317966e-01
 2.68251776e-02 3.84769539e-01
 2.60521042e-02 3.85681182e-01
 2.51257779e-02 3.86773547e-01
 2.40480962e-02 3.88044397e-01
 2.34263782e-02 3.88777555e-01
 2.20440882e-02 3.90373674e-01
 2.16908433e-02 3.90781563e-01
 2.00400802e-02 3.92627569e-01
 1.95820048e-02 3.92785571e-01
 1.80360721e-02 3.93318803e-01
 1.60320641e-02 3.93984862e-01
 1.40280561e-02 3.94655902e-01
 1.36327247e-02 3.94789579e-01
 1.20240481e-02 3.95333536e-01
 1.00200401e-02 3.96011171e-01
 9.49942384e-03 3.94789579e-01
 8.64535832e-03 3.92785571e-01
 8.01603206e-03 3.91308899e-01
 7.79386036e-03 3.90781563e-01
 6.96929846e-03 3.88777555e-01
 6.15736121e-03 3.86773547e-01
 6.01202405e-03 3.86414829e-01
 5.34268965e-03 3.84769539e-01
 4.51527655e-03 3.82765531e-01
 4.00801603e-03 3.81542127e-01
 3.68435407e-03 3.80761523e-01
 2.87242616e-03 3.78757515e-01
 2.07214008e-03 3.76753507e-01
 2.00400802e-03 3.76582897e-01
 1.27185400e-03 3.74749499e-01
 4.71567929e-04 3.72745491e-01
 0.00000000e+00 3.71564631e-01
 0.00000000e+00 3.70741483e-01
 0.00000000e+00 3.68737475e-01
 0.00000000e+00 3.66733467e-01
 0.00000000e+00 3.64729459e-01
 0.00000000e+00 3.62725451e-01
 0.00000000e+00 3.60721443e-01
 0.00000000e+00 3.58717435e-01
 0.00000000e+00 3.56713427e-01
 0.00000000e+00 3.54709419e-01
 0.00000000e+00 3.52705411e-01
 0.00000000e+00 3.50701403e-01
 0.00000000e+00 3.48697395e-01
 0.00000000e+00 3.46693387e-01
 0.00000000e+00 3.44689379e-01
 0.00000000e+00 3.42685371e-01
 0.00000000e+00 3.40681363e-01
 0.00000000e+00 3.38677355e-01
 0.00000000e+00 3.36673347e-01
 0.00000000e+00 3.34669339e-01
 0.00000000e+00 3.32665331e-01
 0.00000000e+00 3.30661323e-01
 0.00000000e+00 3.28657315e-01
 0.00000000e+00 3.26653307e-01
 0.00000000e+00 3.24649299e-01
 0.00000000e+00 3.22645291e-01
 0.00000000e+00 3.20641283e-01
 0.00000000e+00 3.18637275e-01
 0.00000000e+00 3.16633267e-01
 0.00000000e+00 3.14629259e-01
 0.00000000e+00 3.12625251e-01
 0.00000000e+00 3.10621242e-01
 0.00000000e+00 3.08617234e-01
 0.00000000e+00 3.06613226e-01
 0.00000000e+00 3.04609218e-01
 0.00000000e+00 3.02605210e-01
 0.00000000e+00 3.00601202e-01
 0.00000000e+00 2.98597194e-01
 0.00000000e+00 2.96593186e-01
 0.00000000e+00 2.94589178e-01
 0.00000000e+00 2.92585170e-01
 0.00000000e+00 2.90581162e-01
 0.00000000e+00 2.88577154e-01
 0.00000000e+00 2.86573146e-01
 0.00000000e+00 2.84569138e-01
 0.00000000e+00 2.82565130e-01
 0.00000000e+00 2.80561122e-01
 0.00000000e+00 2.78557114e-01
 0.00000000e+00 2.76553106e-01
 0.00000000e+00 2.74549098e-01
 0.00000000e+00 2.72545090e-01
 0.00000000e+00 2.70541082e-01
 0.00000000e+00 2.68537074e-01
 0.00000000e+00 2.66533066e-01
 0.00000000e+00 2.64529058e-01
 0.00000000e+00 2.62525050e-01
 0.00000000e+00 2.60521042e-01
 0.00000000e+00 2.58517034e-01
 0.00000000e+00 2.56513026e-01
 0.00000000e+00 2.54509018e-01
 0.00000000e+00 2.52505010e-01
 0.00000000e+00 2.50501002e-01
 0.00000000e+00 2.48496994e-01
 0.00000000e+00 2.46492986e-01
 0.00000000e+00 2.44488978e-01
 0.00000000e+00 2.42484970e-01
 0.00000000e+00 2.40480962e-01
 0.00000000e+00 2.38476954e-01
 0.00000000e+00 2.36472946e-01
 0.00000000e+00 2.34468938e-01
 0.00000000e+00 2.32464930e-01
 0.00000000e+00 2.30460922e-01
 0.00000000e+00 2.28456914e-01
 0.00000000e+00 2.26452906e-01
 0.00000000e+00 2.24448898e-01
 0.00000000e+00 2.22444890e-01
 0.00000000e+00 2.20440882e-01
 0.00000000e+00 2.18436874e-01
 0.00000000e+00 2.16432866e-01
 0.00000000e+00 2.14428858e-01
 0.00000000e+00 2.12424850e-01
 0.00000000e+00 2.10420842e-01
 0.00000000e+00 2.08416834e-01
 0.00000000e+00 2.06412826e-01
 0.00000000e+00 2.04408818e-01
 0.00000000e+00 2.02404810e-01
 0.00000000e+00 2.00400802e-01
 0.00000000e+00 1.98396794e-01
 0.00000000e+00 1.96392786e-01
 0.00000000e+00 1.94388778e-01
 0.00000000e+00 1.92384770e-01
 0.00000000e+00 1.90380762e-01
 0.00000000e+00 1.88376754e-01
 0.00000000e+00 1.86372745e-01
 0.00000000e+00 1.84368737e-01
 0.00000000e+00 1.82364729e-01
 0.00000000e+00 1.80360721e-01
 0.00000000e+00 1.78356713e-01
 0.00000000e+00 1.76352705e-01
 0.00000000e+00 1.74348697e-01
 0.00000000e+00 1.72344689e-01
 0.00000000e+00 1.70340681e-01
 0.00000000e+00 1.68336673e-01
 0.00000000e+00 1.66332665e-01
 0.00000000e+00 1.64328657e-01
 0.00000000e+00 1.62324649e-01
 0.00000000e+00 1.60320641e-01
 0.00000000e+00 1.58316633e-01
 0.00000000e+00 1.56312625e-01
 0.00000000e+00 1.54308617e-01
 0.00000000e+00 1.52304609e-01
 0.00000000e+00 1.50300601e-01
 0.00000000e+00 1.48296593e-01
 0.00000000e+00 1.46292585e-01
 0.00000000e+00 1.44288577e-01
 0.00000000e+00 1.42284569e-01
 0.00000000e+00 1.40280561e-01
 0.00000000e+00 1.38276553e-01
 0.00000000e+00 1.36272545e-01
 0.00000000e+00 1.34268537e-01
 0.00000000e+00 1.32264529e-01
 0.00000000e+00 1.30260521e-01
 0.00000000e+00 1.28256513e-01
 0.00000000e+00 1.26252505e-01
 0.00000000e+00 1.24248497e-01
 0.00000000e+00 1.22244489e-01
 0.00000000e+00 1.20240481e-01
 0.00000000e+00 1.18236473e-01
 0.00000000e+00 1.16232465e-01
 0.00000000e+00 1.14228457e-01
 0.00000000e+00 1.12224449e-01
 0.00000000e+00 1.10220441e-01
 0.00000000e+00 1.08216433e-01
 0.00000000e+00 1.06212425e-01
 0.00000000e+00 1.04208417e-01
 0.00000000e+00 1.02204409e-01
 0.00000000e+00 1.00200401e-01
 0.00000000e+00 9.81963928e-02
 0.00000000e+00 9.61923848e-02
 0.00000000e+00 9.41883768e-02
 0.00000000e+00 9.21843687e-02
 0.00000000e+00 9.01803607e-02
 0.00000000e+00 8.81763527e-02
 0.00000000e+00 8.61723447e-02
 0.00000000e+00 8.41683367e-02
 0.00000000e+00 8.21643287e-02
 0.00000000e+00 8.01603206e-02
 0.00000000e+00 7.81563126e-02
 0.00000000e+00 7.61523046e-02
 0.00000000e+00 7.41482966e-02
 0.00000000e+00 7.21442886e-02
 0.00000000e+00 7.01402806e-02
 0.00000000e+00 6.81362725e-02
 0.00000000e+00 6.61322645e-02
 0.00000000e+00 6.41282565e-02
 0.00000000e+00 6.21242485e-02
 0.00000000e+00 6.01202405e-02
 0.00000000e+00 5.81162325e-02
 0.00000000e+00 5.61122244e-02
 0.00000000e+00 5.41082164e-02
 0.00000000e+00 5.21042084e-02
 0.00000000e+00 5.01002004e-02
 0.00000000e+00 4.80961924e-02
 0.00000000e+00 4.60921844e-02
 0.00000000e+00 4.40881764e-02
 0.00000000e+00 4.20841683e-02
 0.00000000e+00 4.00801603e-02
 0.00000000e+00 3.80761523e-02
 0.00000000e+00 3.60721443e-02
 0.00000000e+00 3.40681363e-02
 0.00000000e+00 3.20641283e-02
 0.00000000e+00 3.00601202e-02
 0.00000000e+00 2.80561122e-02
 0.00000000e+00 2.60521042e-02
 0.00000000e+00 2.40480962e-02
 0.00000000e+00 2.20440882e-02
 0.00000000e+00 2.00400802e-02
 0.00000000e+00 1.80360721e-02
 0.00000000e+00 1.60320641e-02
 0.00000000e+00 1.40280561e-02
 0.00000000e+00 1.20240481e-02
 0.00000000e+00 1.00200401e-02
 0.00000000e+00 8.01603206e-03
 0.00000000e+00 6.01202405e-03
 0.00000000e+00 4.00801603e-03
 0.00000000e+00 2.00400802e-03


==> case1_l6F.txt <==
 0.00000000e+00 2.10945813e+00
 1.00000000e-02 1.27955422e+00
 2.00000000e-02 8.68425918e-01
 3.00000000e-02 6.29961321e-01
 4.00000000e-02 4.78047045e-01
 5.00000000e-02 3.74828210e-01
 6.00000000e-02 3.01260287e-01
 7.00000000e-02 2.46834830e-01
 8.00000000e-02 2.05342467e-01
 9.00000000e-02 1.72913033e-01
 1.00000000e-01 1.47028294e-01
 1.10000000e-01 1.25990349e-01
 1.20000000e-01 1.08619543e-01
 1.30000000e-01 9.40749548e-02
 1.40000000e-01 8.17436190e-02
 1.50000000e-01 7.11699076e-02
 1.60000000e-01 6.20092239e-02
 1.70000000e-01 5.39968768e-02
 1.80000000e-01 4.69266943e-02
 1.90000000e-01 4.06360361e-02
 2.00000000e-01 3.49951048e-02
 2.10000000e-01 2.98991987e-02
 2.20000000e-01 2.52630157e-02
 2.30000000e-01 2.10164068e-02
 2.40000000e-01 1.71011741e-02
 2.50000000e-01 1.34686264e-02
 2.60000000e-01 1.00776941e-02
 2.70000000e-01 6.89346217e-03
 2.80000000e-01 3.88601544e-03
 2.90000000e-01 1.02952389e-03
 3.00000000e-01 -1.69848958e-03
 3.10000000e-01 -4.31773955e-03
 3.20000000e-01 -6.84565817e-03
 3.30000000e-01 -9.29778864e-03
 3.40000000e-01 -1.16881105e-02
 3.50000000e-01 -1.40293109e-02
 3.60000000e-01 -1.63330124e-02
 3.70000000e-01 -1.86099667e-02
 3.80000000e-01 -2.08702211e-02
 3.90000000e-01 -2.31232627e-02
 4.00000000e-01 -2.53781450e-02
 4.10000000e-01 -2.76436016e-02
 4.20000000e-01 -2.99281483e-02
 4.30000000e-01 -3.22401776e-02
 4.40000000e-01 -3.45880477e-02
 4.50000000e-01 -3.69801668e-02
 4.60000000e-01 -3.94250759e-02
 4.70000000e-01 -4.19315313e-02
 4.80000000e-01 -4.45085873e-02
 4.90000000e-01 -4.71656830e-02
 5.00000000e-01 -4.99127317e-02
 5.10000000e-01 -5.27602174e-02
 5.20000000e-01 -5.57192986e-02
 5.30000000e-01 -5.88019217e-02
 5.40000000e-01 -6.20209458e-02
 5.50000000e-01 -6.53902826e-02
 5.60000000e-01 -6.89250530e-02
 5.70000000e-01 -7.26417640e-02
 5.80000000e-01 -7.65585109e-02
 5.90000000e-01 -8.06952079e-02
 6.00000000e-01 -8.50738541e-02
 6.10000000e-01 -8.97188410e-02
 6.20000000e-01 -9.46573099e-02
 6.30000000e-01 -9.99195691e-02
 6.40000000e-01 -1.05539584e-01
 6.50000000e-01 -1.11555553e-01
 6.60000000e-01 -1.18010592e-01
 6.70000000e-01 -1.24953544e-01
 6.80000000e-01 -1.32439954e-01
 6.90000000e-01 -1.40533231e-01
 7.00000000e-01 -1.49306059e-01
 7.10000000e-01 -1.58842108e-01
 7.20000000e-01 -1.69238120e-01
 7.30000000e-01 -1.80606475e-01
 7.40000000e-01 -1.93078366e-01
 7.50000000e-01 -2.06807751e-01
 7.60000000e-01 -2.21976306e-01
 7.70000000e-01 -2.38799686e-01
 7.80000000e-01 -2.57535511e-01
 7.90000000e-01 -2.78493626e-01
 8.00000000e-01 -3.02049422e-01
 8.10000000e-01 -3.28661306e-01
 8.20000000e-01 -3.58893875e-01
 8.30000000e-01 -3.93449015e-01
 8.40000000e-01 -4.33208212e-01
 8.50000000e-01 -4.79290931e-01
 8.60000000e-01 -5.33136475e-01
 8.70000000e-01 -5.96620787e-01
 8.80000000e-01 -6.72226403e-01
 8.90000000e-01 -7.63295220e-01
 9.00000000e-01 -8.74413795e-01
 9.10000000e-01 -1.01201743e+00
 9.20000000e-01 -1.18536831e+00
 9.30000000e-01 -1.40820021e+00
 9.40000000e-01 -1.70160984e+00
 9.50000000e-01 -2.09942134e+00
 9.60000000e-01 -2.65882756e+00
 9.70000000e-01 -3.48339716e+00
 9.80000000e-01 -4.77900160e+00
 9.90000000e-01 -7.01557583e+00
 1.00000000e+00 -1.15611074e+01


==> case1_l6PQ1.txt <==
 0.00000000e+00 2.00400802e-03
 0.00000000e+00 4.91336949e-13
 9.10401475e-04 2.00400802e-03
 1.82080295e-03 4.00801603e-03
 2.00400802e-03 4.41129352e-03
 2.73519458e-03 6.01202405e-03
 4.00801603e-03 7.27789959e-03
 5.63281941e-03 8.01603206e-03
 6.01202405e-03 8.18975969e-03
 8.01603206e-03 9.10786968e-03
 1.00124349e-02 1.00200401e-02
 1.00200401e-02 1.00297248e-02
 1.13645881e-02 1.20240481e-02
 1.20240481e-02 1.30022031e-02
 1.27156655e-02 1.40280561e-02
 1.40280561e-02 1.59468625e-02
 1.41144930e-02 1.60320641e-02
 1.60320641e-02 1.73248668e-02
 1.70869713e-02 1.80360721e-02
 1.80360721e-02 1.86844651e-02
 2.00316501e-02 2.00400802e-02
 2.00400802e-02 2.00511506e-02
 2.16016887e-02 2.20440882e-02
 2.20440882e-02 2.26086819e-02
 2.31719718e-02 2.40480962e-02
 2.40480962e-02 2.51509820e-02
 2.49616633e-02 2.60521042e-02
 2.60521042e-02 2.69065423e-02
 2.75191946e-02 2.80561122e-02
 2.80561122e-02 2.84818814e-02
 3.00515983e-02 3.00601202e-02
 3.00601202e-02 3.00711436e-02
 3.17443009e-02 3.20641283e-02
 3.20641283e-02 3.24425977e-02
 3.34377970e-02 3.40681363e-02
 3.40681363e-02 3.48045994e-02
 3.53519500e-02 3.60721443e-02
 3.60721443e-02 3.66807478e-02
 3.77234041e-02 3.80761523e-02
 3.80761523e-02 3.83782721e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 4.20841683e-02 4.20841683e-02
 4.20841683e-02 4.20841683e-02
 4.40881764e-02 4.40881764e-02
 4.40881764e-02 4.40881764e-02
 4.60921844e-02 4.60921844e-02
 4.60921844e-02 4.60921844e-02
 4.80961924e-02 4.80961924e-02
 4.80961924e-02 4.80961924e-02
 5.00919609e-02 5.01002004e-02
 5.01002004e-02 5.01103738e-02
 5.19102596e-02 5.21042084e-02
 5.21042084e-02 5.23178488e-02
 5.37295545e-02 5.41082164e-02
 5.41082164e-02 5.45207170e-02
 5.57174983e-02 5.61122244e-02
 5.61122244e-02 5.64705679e-02
 5.79249734e-02 5.81162325e-02
 5.81162325e-02 5.82925718e-02
 6.01122050e-02 6.01202405e-02
 6.01202405e-02 6.01299788e-02
 6.19650947e-02 6.21242485e-02
 6.21242485e-02 6.22962922e-02
 6.38189576e-02 6.41282565e-02
 6.41282565e-02 6.44591221e-02
 6.58190151e-02 6.61322645e-02
 6.61322645e-02 6.64220446e-02
 6.79853285e-02 6.81362725e-02
 6.81362725e-02 6.82782014e-02
 7.01402806e-02 7.01402806e-02
 7.01402806e-02 7.01402806e-02
 7.21442886e-02 7.21442886e-02
 7.21442886e-02 7.21442886e-02
 7.41482966e-02 7.41482966e-02
 7.41482966e-02 7.41482966e-02
 7.61523046e-02 7.61523046e-02
 7.61523046e-02 7.61523046e-02
 7.81563126e-02 7.81563126e-02
 7.81563126e-02 7.81563126e-02
 8.01603206e-02 8.01603206e-02
 8.01603206e-02 8.01603206e-02
 8.21643287e-02 8.21643287e-02
 8.21643287e-02 8.21643287e-02
 8.41683367e-02 8.41683367e-02
 8.41683367e-02 8.41683367e-02
 8.61723447e-02 8.61723447e-02
 8.61723447e-02 8.61723447e-02
 8.81763527e-02 8.81763527e-02
 8.81763527e-02 8.81763527e-02
 9.01803607e-02 9.01803607e-02
 9.01803607e-02 9.01803607e-02
 9.21843687e-02 9.21843687e-02
 9.21843687e-02 9.21843687e-02
 9.41883768e-02 9.41883768e-02
 9.41883768e-02 9.41883768e-02
 9.61923848e-02 9.61923848e-02
 9.61923848e-02 9.61923848e-02
 9.81963928e-02 9.81963928e-02
 9.81963928e-02 9.81963928e-02
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 1.02204409e-01 1.02204409e-01
 1.02204409e-01 1.02204409e-01
 1.04208417e-01 1.04208417e-01
 1.04208417e-01 1.04208417e-01
 1.06212425e-01 1.06212425e-01
 1.06212425e-01 1.06212425e-01
 1.08216433e-01 1.08216433e-01
 1.08216433e-01 1.08216433e-01
 1.10213114e-01 1.10220441e-01
 1.10220441e-01 1.10228812e-01
 1.12143070e-01 1.12224449e-01
 1.12224449e-01 1.12308918e-01
 1.14073764e-01 1.14228457e-01
 1.14228457e-01 1.14387634e-01
 1.16089400e-01 1.16232465e-01
 1.16232465e-01 1.16370296e-01
 1.18169506e-01 1.18236473e-01
 1.18236473e-01 1.18302554e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.24248497e-01 1.24248497e-01
 1.24248497e-01 1.24248497e-01
 1.26252505e-01 1.26252505e-01
 1.26252505e-01 1.26252505e-01
 1.28256513e-01 1.28256513e-01
 1.28256513e-01 1.28256513e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.36272545e-01 1.36272545e-01
 1.36272545e-01 1.36272545e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.40280561e-01 1.40280561e-01
 1.40280561e-01 1.40280561e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.44288577e-01 1.44288577e-01
 1.44288577e-01 1.44288577e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.48296593e-01 1.48296593e-01
 1.48296593e-01 1.48296593e-01
 1.50300601e-01 1.50300601e-01
 1.50300601e-01 1.50300601e-01
 1.52304609e-01 1.52304609e-01
 1.52304609e-01 1.52304609e-01
 1.54308617e-01 1.54308617e-01
 1.54308617e-01 1.54308617e-01
 1.56312625e-01 1.56312625e-01
 1.56312625e-01 1.56312625e-01
 1.58316633e-01 1.58316633e-01
 1.58316633e-01 1.58316633e-01
 1.60313223e-01 1.60320641e-01
 1.60320641e-01 1.60328974e-01
 1.62265769e-01 1.62324649e-01
 1.62324649e-01 1.62385059e-01
 1.64219019e-01 1.64328657e-01
 1.64328657e-01 1.64440188e-01
 1.66237363e-01 1.66332665e-01
 1.66332665e-01 1.66425553e-01
 1.68293449e-01 1.68336673e-01
 1.68336673e-01 1.68379917e-01
 1.70333136e-01 1.70340681e-01
 1.70340681e-01 1.70349190e-01
 1.72287556e-01 1.72344689e-01
 1.72344689e-01 1.72403250e-01
 1.74242732e-01 1.74348697e-01
 1.74348697e-01 1.74456368e-01
 1.76261612e-01 1.76352705e-01
 1.76352705e-01 1.76441580e-01
 1.78315671e-01 1.78356713e-01
 1.78356713e-01 1.78398059e-01
 1.80352922e-01 1.80360721e-01
 1.80360721e-01 1.80369491e-01
 1.82308606e-01 1.82364729e-01
 1.82364729e-01 1.82422217e-01
 1.84265052e-01 1.84368737e-01
 1.84368737e-01 1.84473997e-01
 1.86284565e-01 1.86372745e-01
 1.86372745e-01 1.86458833e-01
 1.88337292e-01 1.88376754e-01
 1.88376754e-01 1.88416460e-01
 1.90380762e-01 1.90380762e-01
 1.90380762e-01 1.90380762e-01
 1.92384770e-01 1.92384770e-01
 1.92384770e-01 1.92384770e-01
 1.94388778e-01 1.94388778e-01
 1.94388778e-01 1.94388778e-01
 1.96392786e-01 1.96392786e-01
 1.96392786e-01 1.96392786e-01
 1.98396794e-01 1.98396794e-01
 1.98396794e-01 1.98396794e-01
 2.00399022e-01 2.00400802e-01
 2.00400802e-01 2.00402715e-01
 2.02402934e-01 2.02404810e-01
 2.02404810e-01 2.02406744e-01
 2.04408818e-01 2.04408818e-01
 2.04408818e-01 2.04408818e-01
 2.06410904e-01 2.06412826e-01
 2.06412826e-01 2.06414809e-01
 2.08416834e-01 2.08416834e-01
 2.08416834e-01 2.08416834e-01
 2.10420842e-01 2.10420842e-01
 2.10420842e-01 2.10420842e-01
 2.12424850e-01 2.12424850e-01
 2.12424850e-01 2.12424850e-01
 2.14428858e-01 2.14428858e-01
 2.14428858e-01 2.14428858e-01
 2.16430809e-01 2.16432866e-01
 2.16432866e-01 2.16434994e-01
 2.18436874e-01 2.18436874e-01
 2.18436874e-01 2.18436874e-01
 2.20438756e-01 2.20440882e-01
 2.20440882e-01 2.20443086e-01
 2.22442725e-01 2.22444890e-01
 2.22444890e-01 2.22447132e-01
 2.24446695e-01 2.24448898e-01
 2.24448898e-01 2.24451183e-01
 2.26450660e-01 2.26452906e-01
 2.26452906e-01 2.26455237e-01
 2.28456914e-01 2.28456914e-01
 2.28456914e-01 2.28456914e-01
 2.30458580e-01 2.30460922e-01
 2.30460922e-01 2.30463356e-01
 2.32462535e-01 2.32464930e-01
 2.32464930e-01 2.32467425e-01
 2.34466483e-01 2.34468938e-01
 2.34468938e-01 2.34471495e-01
 2.36470430e-01 2.36472946e-01
 2.36472946e-01 2.36475566e-01
 2.38474375e-01 2.38476954e-01
 2.38476954e-01 2.38479647e-01
 2.40478311e-01 2.40480962e-01
 2.40480962e-01 2.40483733e-01
 2.42484970e-01 2.42484970e-01
 2.42484970e-01 2.42484970e-01
 2.44486165e-01 2.44488978e-01
 2.44488978e-01 2.44491931e-01
 2.46492986e-01 2.46492986e-01
 2.46492986e-01 2.46492986e-01
 2.48493989e-01 2.48496994e-01
 2.48496994e-01 2.48500155e-01
 2.50497887e-01 2.50501002e-01
 2.50501002e-01 2.50504285e-01
 2.52501774e-01 2.52505010e-01
 2.52505010e-01 2.52508429e-01
 2.54509018e-01 2.54509018e-01
 2.54509018e-01 2.54509018e-01
 2.56513026e-01 2.56513026e-01
 2.56513026e-01 2.56513026e-01
 2.58517034e-01 2.58517034e-01
 2.58517034e-01 2.58517034e-01
 2.60517164e-01 2.60521042e-01
 2.60521042e-01 2.60525186e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.64524730e-01 2.64529058e-01
 2.64529058e-01 2.64533720e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.70541082e-01 2.70541082e-01
 2.70541082e-01 2.70541082e-01
 2.72545090e-01 2.72545090e-01
 2.72545090e-01 2.72545090e-01
 2.74542858e-01 2.74549098e-01
 2.74549098e-01 2.74556063e-01
 2.76546224e-01 2.76553106e-01
 2.76553106e-01 2.76560882e-01
 2.78557114e-01 2.78557114e-01
 2.78557114e-01 2.78557114e-01
 2.80561122e-01 2.80561122e-01
 2.80561122e-01 2.80561122e-01
 2.82555036e-01 2.82565130e-01
 2.82565130e-01 2.82577351e-01
 2.84557049e-01 2.84569138e-01
 2.84569138e-01 2.84584298e-01
 2.86573146e-01 2.86573146e-01
 2.86573146e-01 2.86573147e-01
 2.88577154e-01 2.88577154e-01
 2.88577154e-01 2.88577155e-01
 2.90552151e-01 2.90581162e-01
 2.90581162e-01 2.90637787e-01
 2.92585169e-01 2.92585170e-01
 2.92585170e-01 2.92585201e-01
 2.93600512e-01 2.94589178e-01
 2.92585170e-01 2.94644610e-01
 2.90581162e-01 2.96232454e-01
 2.90341062e-01 2.96593186e-01
 2.88577154e-01 2.97875131e-01
 2.87918986e-01 2.98597194e-01
 2.86573146e-01 2.99574326e-01
 2.85490514e-01 3.00601202e-01
 2.84569138e-01 3.01263926e-01
 2.83081551e-01 3.02605210e-01
 2.82565130e-01 3.02977268e-01
 2.80673012e-01 3.04609218e-01
 2.80561122e-01 3.04690348e-01
 2.78557114e-01 3.06372317e-01
 2.78308130e-01 3.06613226e-01
 2.76553106e-01 3.08072770e-01
 2.75969018e-01 3.08617234e-01
 2.74549098e-01 3.09785947e-01
 2.73639777e-01 3.10621242e-01
 2.72545090e-01 3.11517562e-01
 2.71317146e-01 3.12625251e-01
 2.70541082e-01 3.13258715e-01
 2.69005164e-01 3.14629259e-01
 2.68537074e-01 3.15010933e-01
 2.66705129e-01 3.16633267e-01
 2.66533066e-01 3.16773634e-01
 2.64529058e-01 3.18539872e-01
 2.64426034e-01 3.18637275e-01
 2.62525050e-01 3.20307759e-01
 2.62171037e-01 3.20641283e-01
 2.60521042e-01 3.22086957e-01
 2.59924326e-01 3.22645291e-01
 2.58517034e-01 3.23880232e-01
 2.57690873e-01 3.24649299e-01
 2.56513026e-01 3.25684921e-01
 2.55472016e-01 3.26653307e-01
 2.54509018e-01 3.27500068e-01
 2.53263826e-01 3.28657315e-01
 2.52505010e-01 3.29326147e-01
 2.51068466e-01 3.30661323e-01
 2.50501002e-01 3.31163015e-01
 2.48888130e-01 3.32665331e-01
 2.48496994e-01 3.33012421e-01
 2.46716889e-01 3.34669339e-01
 2.46492986e-01 3.34868598e-01
 2.44560779e-01 3.36673347e-01
 2.44488978e-01 3.36737669e-01
 2.42484970e-01 3.38616908e-01
 2.42423226e-01 3.38677355e-01
 2.40480962e-01 3.40501343e-01
 2.40297619e-01 3.40681363e-01
 2.38476954e-01 3.42400908e-01
 2.38187682e-01 3.42685371e-01
 2.36472946e-01 3.44308626e-01
 2.36086911e-01 3.44689379e-01
 2.34468938e-01 3.46230530e-01
 2.34001247e-01 3.46693387e-01
 2.32464930e-01 3.48161353e-01
 2.31925338e-01 3.48697395e-01
 2.30460922e-01 3.50105957e-01
 2.29864002e-01 3.50701403e-01
 2.28456914e-01 3.52059989e-01
 2.27812766e-01 3.52705411e-01
 2.26452906e-01 3.54026682e-01
 2.25774271e-01 3.54709419e-01
 2.24448898e-01 3.56005454e-01
 2.23749183e-01 3.56713427e-01
 2.22444890e-01 3.57995593e-01
 2.21735203e-01 3.58717435e-01
 2.20440882e-01 3.59997637e-01
 2.19733150e-01 3.60721443e-01
 2.18436874e-01 3.62011693e-01
 2.17742922e-01 3.62725451e-01
 2.16432866e-01 3.64037877e-01
 2.15764786e-01 3.64729459e-01
 2.14428858e-01 3.66076678e-01
 2.13797855e-01 3.66733467e-01
 2.12424850e-01 3.68127450e-01
 2.11842413e-01 3.68737475e-01
 2.10420842e-01 3.70189972e-01
 2.09897612e-01 3.70741483e-01
 2.08416834e-01 3.72265882e-01
 2.07964569e-01 3.72745491e-01
 2.06412826e-01 3.74354380e-01
 2.06043071e-01 3.74749499e-01
 2.04408818e-01 3.76456197e-01
 2.04132226e-01 3.76753507e-01
 2.02404810e-01 3.78570818e-01
 2.02232480e-01 3.78757515e-01
 2.00400802e-01 3.80699718e-01
 2.00346847e-01 3.80761523e-01
 1.98558485e-01 3.82765531e-01
 1.98396794e-01 3.82941051e-01
 1.96723796e-01 3.84769539e-01
 1.96392786e-01 3.85129426e-01
 1.94876061e-01 3.86773547e-01
 1.94388778e-01 3.87301492e-01
 1.93028425e-01 3.88777555e-01
 1.92384770e-01 3.89456542e-01
 1.91121603e-01 3.90781563e-01
 1.90380762e-01 3.91513471e-01
 1.89246054e-01 3.92785571e-01
 1.88376754e-01 3.93760129e-01
 1.87484188e-01 3.94789579e-01
 1.86372745e-01 3.96068827e-01
 1.85737630e-01 3.96793587e-01
 1.84368737e-01 3.98343658e-01
 1.83967858e-01 3.98797595e-01
 1.82364729e-01 4.00555734e-01
 1.82140538e-01 4.00801603e-01
 1.80360721e-01 4.02665468e-01
 1.80241264e-01 4.02805611e-01
 1.78533054e-01 4.04809619e-01
 1.78356713e-01 4.05016496e-01
 1.76857485e-01 4.06813627e-01
 1.76352705e-01 4.07413224e-01
 1.75163394e-01 4.08817635e-01
 1.74348697e-01 4.09754214e-01
 1.73420179e-01 4.10821643e-01
 1.72344689e-01 4.12010325e-01
 1.71601498e-01 4.12825651e-01
 1.70340681e-01 4.14200291e-01
 1.69824054e-01 4.14829659e-01
 1.68336673e-01 4.16641622e-01
 1.68182349e-01 4.16833667e-01
 1.66571967e-01 4.18837675e-01
 1.66332665e-01 4.19125878e-01
 1.64907991e-01 4.20841683e-01
 1.64328657e-01 4.21509692e-01
 1.63170005e-01 4.22845691e-01
 1.62324649e-01 4.23820440e-01
 1.61432018e-01 4.24849699e-01
 1.60320641e-01 4.26131187e-01
 1.59758422e-01 4.26853707e-01
 1.58316633e-01 4.28702531e-01
 1.58197198e-01 4.28857715e-01
 1.56601690e-01 4.30861723e-01
 1.56312625e-01 4.31211983e-01
 1.54947806e-01 4.32865731e-01
 1.54308617e-01 4.33640235e-01
 1.53293921e-01 4.34869739e-01
 1.52304609e-01 4.36068486e-01
 1.51640037e-01 4.36873747e-01
 1.50300601e-01 4.38496738e-01
 1.50017653e-01 4.38877756e-01
 1.48477876e-01 4.40881764e-01
 1.48296593e-01 4.41108991e-01
 1.46904150e-01 4.42885772e-01
 1.46292585e-01 4.43666138e-01
 1.45333631e-01 4.44889780e-01
 1.44288577e-01 4.46223285e-01
 1.43763112e-01 4.46893788e-01
 1.42284569e-01 4.48780432e-01
 1.42192593e-01 4.48897796e-01
 1.40576691e-01 4.50901804e-01
 1.40280561e-01 4.51255196e-01
 1.39033504e-01 4.52905812e-01
 1.38276553e-01 4.53907719e-01
 1.37531789e-01 4.54909820e-01
 1.36272545e-01 4.56604166e-01
 1.36042403e-01 4.56913828e-01
 1.34553018e-01 4.58917836e-01
 1.34268537e-01 4.59289398e-01
 1.33018681e-01 4.60921844e-01
 1.32264529e-01 4.61874096e-01
 1.31431574e-01 4.62925852e-01
 1.30260521e-01 4.64404517e-01
 1.29885156e-01 4.64929860e-01
 1.28453261e-01 4.66933868e-01
 1.28256513e-01 4.67209227e-01
 1.27039156e-01 4.68937876e-01
 1.26252505e-01 4.70025691e-01
 1.25589962e-01 4.70941884e-01
 1.24248497e-01 4.72743748e-01
 1.24097767e-01 4.72945892e-01
 1.22595488e-01 4.74949900e-01
 1.22244489e-01 4.75416440e-01
 1.21087783e-01 4.76953908e-01
 1.20240481e-01 4.78080122e-01
 1.19647454e-01 4.78957916e-01
 1.18257408e-01 4.80961924e-01
 1.18236473e-01 4.80991279e-01
 1.16847513e-01 4.82965932e-01
 1.16232465e-01 4.83840332e-01
 1.15436683e-01 4.84969940e-01
 1.14228457e-01 4.86674954e-01
 1.14016024e-01 4.86973948e-01
 1.12592194e-01 4.88977956e-01
 1.12224449e-01 4.89483480e-01
 1.11132695e-01 4.90981964e-01
 1.10220441e-01 4.92197819e-01
 1.09688499e-01 4.92985972e-01
 1.08335950e-01 4.94989980e-01
 1.08216433e-01 4.95167063e-01
 1.06998859e-01 4.96993988e-01
 1.06212425e-01 4.98174004e-01
 1.05663266e-01 4.98997996e-01
 1.04287904e-01 5.01002004e-01
 1.04208417e-01 5.01114568e-01
 1.02872772e-01 5.03006012e-01
 1.02204409e-01 5.03952500e-01
 1.01457640e-01 5.05010020e-01
 1.00200401e-01 5.06790432e-01
 1.00058785e-01 5.07014028e-01
 9.87874080e-02 5.09018036e-01
 9.81963928e-02 5.09922698e-01
 9.74848124e-02 5.11022044e-01
 9.61923848e-02 5.12974764e-01
 9.61584394e-02 5.13026052e-01
 9.48300517e-02 5.15030060e-01
 9.41883768e-02 5.15993006e-01
 9.34932259e-02 5.17034068e-01
 9.21843687e-02 5.18994221e-01
 9.21550850e-02 5.19038076e-01
 9.07803678e-02 5.21042084e-01
 9.01803607e-02 5.21895784e-01
 8.94531057e-02 5.23046092e-01
 8.81861193e-02 5.25050100e-01
 8.81763527e-02 5.25065548e-01
 8.69315010e-02 5.27054108e-01
 8.61723447e-02 5.28266805e-01
 8.56769787e-02 5.29058116e-01
 8.43840469e-02 5.31062124e-01
 8.41683367e-02 5.31387887e-01
 8.30570538e-02 5.33066132e-01
 8.21643287e-02 5.34414314e-01
 8.17300607e-02 5.35070140e-01
 8.04030676e-02 5.37074148e-01
 8.01603206e-02 5.37440742e-01
 7.91852419e-02 5.39078156e-01
 7.81563126e-02 5.40749878e-01
 7.79532453e-02 5.41082164e-01
 7.67011643e-02 5.43086172e-01
 7.61523046e-02 5.43964919e-01
 7.54494733e-02 5.45090180e-01
 7.41978406e-02 5.47094188e-01
 7.41482966e-02 5.47173567e-01
 7.29470361e-02 5.49098196e-01
 7.21442886e-02 5.50348151e-01
 7.16593189e-02 5.51102204e-01
 7.03350371e-02 5.53106212e-01
 7.01402806e-02 5.53400404e-01
 6.91223564e-02 5.55110220e-01
 6.81362725e-02 5.56766554e-01
 6.79305427e-02 5.57114228e-01
 6.67396196e-02 5.59118236e-01
 6.61322645e-02 5.60111556e-01
 6.55142889e-02 5.61122244e-01
 6.42640906e-02 5.63126253e-01
 6.41282565e-02 5.63343480e-01
 6.30077044e-02 5.65130261e-01
 6.21242485e-02 5.66535702e-01
 6.17479913e-02 5.67134269e-01
 6.04882783e-02 5.69138277e-01
 6.01202405e-02 5.69706661e-01
 5.92728783e-02 5.71142285e-01
 5.81162325e-02 5.73059644e-01
 5.80642550e-02 5.73146293e-01
 5.68621255e-02 5.75150301e-01
 5.61122244e-02 5.76397296e-01
 5.56556620e-02 5.77154309e-01
 5.44442338e-02 5.79158317e-01
 5.41082164e-02 5.79697582e-01
 5.31955311e-02 5.81162325e-01
 5.21042084e-02 5.82876700e-01
 5.19198364e-02 5.83166333e-01
 5.06441417e-02 5.85170341e-01
 5.01002004e-02 5.86024826e-01
 4.94163713e-02 5.87174349e-01
 4.82211870e-02 5.89178357e-01
 4.80961924e-02 5.89381272e-01
 4.69890231e-02 5.91182365e-01
 4.60921844e-02 5.92613608e-01
 4.57332809e-02 5.93186373e-01
 4.44749607e-02 5.95190381e-01
 4.40881764e-02 5.95803819e-01
 4.32102489e-02 5.97194389e-01
 4.20841683e-02 5.98978014e-01
 4.19450312e-02 5.99198397e-01
 4.06386009e-02 6.01202405e-01
 4.00801603e-02 6.02041384e-01
 3.93072616e-02 6.03206413e-01
 3.80761523e-02 6.05062125e-01
 3.79777837e-02 6.05210421e-01
 3.66484756e-02 6.07214429e-01
 3.60721443e-02 6.08083281e-01
 3.53191675e-02 6.09218437e-01
 3.40681363e-02 6.11042928e-01
 3.39450437e-02 6.11222445e-01
 3.25394877e-02 6.13226453e-01
 3.20641283e-02 6.13901295e-01
 3.11266255e-02 6.15230461e-01
 3.00601202e-02 6.16742523e-01
 2.96457023e-02 6.17234469e-01
 2.80561122e-02 6.19121434e-01
 2.79569182e-02 6.19238477e-01
 2.61943099e-02 6.21242485e-01
 2.60521042e-02 6.21400635e-01
 2.43923457e-02 6.23246493e-01
 2.40480962e-02 6.23629341e-01
 2.25903815e-02 6.25250501e-01
 2.20440882e-02 6.25858047e-01
 2.07884173e-02 6.27254509e-01
 2.00400802e-02 6.28086753e-01
 1.80360721e-02 6.28581947e-01
 1.60320641e-02 6.29034162e-01
 1.50346079e-02 6.29258517e-01
 1.40280561e-02 6.29477175e-01
 1.20240481e-02 6.29912514e-01
 1.00200401e-02 6.30347853e-01
 9.60293779e-03 6.29258517e-01
 8.86185457e-03 6.27254509e-01
 8.12077135e-03 6.25250501e-01
 8.01603206e-03 6.24967269e-01
 7.38603829e-03 6.23246493e-01
 6.64865555e-03 6.21242485e-01
 6.01202405e-03 6.19482498e-01
 5.92375532e-03 6.19238477e-01
 5.22248159e-03 6.17234469e-01
 4.52168645e-03 6.15230461e-01
 4.00801603e-03 6.13760014e-01
 3.82162761e-03 6.13226453e-01
 3.12320127e-03 6.11222445e-01
 2.43893906e-03 6.09218437e-01
 2.00400802e-03 6.07906710e-01
 1.77389710e-03 6.07214429e-01
 1.10473614e-03 6.05210421e-01
 4.35575168e-04 6.03206413e-01
 0.00000000e+00 6.01901949e-01
 0.00000000e+00 6.01202405e-01
 0.00000000e+00 5.99198397e-01
 0.00000000e+00 5.97194389e-01
 0.00000000e+00 5.95190381e-01
 0.00000000e+00 5.93186373e-01
 0.00000000e+00 5.91182365e-01
 0.00000000e+00 5.89178357e-01
 0.00000000e+00 5.87174349e-01
 0.00000000e+00 5.85170341e-01
 0.00000000e+00 5.83166333e-01
 0.00000000e+00 5.81162325e-01
 0.00000000e+00 5.79158317e-01
 0.00000000e+00 5.77154309e-01
 0.00000000e+00 5.75150301e-01
 0.00000000e+00 5.73146293e-01
 0.00000000e+00 5.71142285e-01
 0.00000000e+00 5.69138277e-01
 0.00000000e+00 5.67134269e-01
 0.00000000e+00 5.65130261e-01
 0.00000000e+00 5.63126253e-01
 0.00000000e+00 5.61122244e-01
 0.00000000e+00 5.59118236e-01
 0.00000000e+00 5.57114228e-01
 0.00000000e+00 5.55110220e-01
 0.00000000e+00 5.53106212e-01
 0.00000000e+00 5.51102204e-01
 0.00000000e+00 5.49098196e-01
 0.00000000e+00 5.47094188e-01
 0.00000000e+00 5.45090180e-01
 0.00000000e+00 5.43086172e-01
 0.00000000e+00 5.41082164e-01
 0.00000000e+00 5.39078156e-01
 0.00000000e+00 5.37074148e-01
 0.00000000e+00 5.35070140e-01
 0.00000000e+00 5.33066132e-01
 0.00000000e+00 5.31062124e-01
 0.00000000e+00 5.29058116e-01
 0.00000000e+00 5.27054108e-01
 0.00000000e+00 5.25050100e-01
 0.00000000e+00 5.23046092e-01
 0.00000000e+00 5.21042084e-01
 0.00000000e+00 5.19038076e-01
 0.00000000e+00 5.17034068e-01
 0.00000000e+00 5.15030060e-01
 0.00000000e+00 5.13026052e-01
 0.00000000e+00 5.11022044e-01
 0.00000000e+00 5.09018036e-01
 0.00000000e+00 5.07014028e-01
 0.00000000e+00 5.05010020e-01
 0.00000000e+00 5.03006012e-01
 0.00000000e+00 5.01002004e-01
 0.00000000e+00 4.98997996e-01
 0.00000000e+00 4.96993988e-01
 0.00000000e+00 4.94989980e-01
 0.00000000e+00 4.92985972e-01
 0.00000000e+00 4.90981964e-01
 0.00000000e+00 4.88977956e-01
 0.00000000e+00 4.86973948e-01
 0.00000000e+00 4.84969940e-01
 0.00000000e+00 4.82965932e-01
 0.00000000e+00 4.80961924e-01
 0.00000000e+00 4.78957916e-01
 0.00000000e+00 4.76953908e-01
 0.00000000e+00 4.74949900e-01
 0.00000000e+00 4.72945892e-01
 0.00000000e+00 4.70941884e-01
 0.00000000e+00 4.68937876e-01
 0.00000000e+00 4.66933868e-01
 0.00000000e+00 4.64929860e-01
 0.00000000e+00 4.62925852e-01
 0.00000000e+00 4.60921844e-01
 0.00000000e+00 4.58917836e-01
 0.00000000e+00 4.56913828e-01
 0.00000000e+00 4.54909820e-01
 0.00000000e+00 4.52905812e-01
 0.00000000e+00 4.50901804e-01
 0.00000000e+00 4.48897796e-01
 0.00000000e+00 4.46893788e-01
 0.00000000e+00 4.44889780e-01
 0.00000000e+00 4.42885772e-01
 0.00000000e+00 4.40881764e-01
 0.00000000e+00 4.38877756e-01
 0.00000000e+00 4.36873747e-01
 0.00000000e+00 4.34869739e-01
 0.00000000e+00 4.32865731e-01
 0.00000000e+00 4.30861723e-01
 0.00000000e+00 4.28857715e-01
 0.00000000e+00 4.26853707e-01
 0.00000000e+00 4.24849699e-01
 0.00000000e+00 4.22845691e-01
 0.00000000e+00 4.20841683e-01
 0.00000000e+00 4.18837675e-01
 0.00000000e+00 4.16833667e-01
 0.00000000e+00 4.14829659e-01
 0.00000000e+00 4.12825651e-01
 0.00000000e+00 4.10821643e-01
 0.00000000e+00 4.08817635e-01
 0.00000000e+00 4.06813627e-01
 0.00000000e+00 4.04809619e-01
 0.00000000e+00 4.02805611e-01
 0.00000000e+00 4.00801603e-01
 0.00000000e+00 3.98797595e-01
 0.00000000e+00 3.96793587e-01
 0.00000000e+00 3.94789579e-01
 0.00000000e+00 3.92785571e-01
 0.00000000e+00 3.90781563e-01
 0.00000000e+00 3.88777555e-01
 0.00000000e+00 3.86773547e-01
 0.00000000e+00 3.84769539e-01
 0.00000000e+00 3.82765531e-01
 0.00000000e+00 3.80761523e-01
 0.00000000e+00 3.78757515e-01
 0.00000000e+00 3.76753507e-01
 0.00000000e+00 3.74749499e-01
 0.00000000e+00 3.72745491e-01
 0.00000000e+00 3.70741483e-01
 0.00000000e+00 3.68737475e-01
 0.00000000e+00 3.66733467e-01
 0.00000000e+00 3.64729459e-01
 0.00000000e+00 3.62725451e-01
 0.00000000e+00 3.60721443e-01
 0.00000000e+00 3.58717435e-01
 0.00000000e+00 3.56713427e-01
 0.00000000e+00 3.54709419e-01
 0.00000000e+00 3.52705411e-01
 0.00000000e+00 3.50701403e-01
 0.00000000e+00 3.48697395e-01
 0.00000000e+00 3.46693387e-01
 0.00000000e+00 3.44689379e-01
 0.00000000e+00 3.42685371e-01
 0.00000000e+00 3.40681363e-01
 0.00000000e+00 3.38677355e-01
 0.00000000e+00 3.36673347e-01
 0.00000000e+00 3.34669339e-01
 0.00000000e+00 3.32665331e-01
 0.00000000e+00 3.30661323e-01
 0.00000000e+00 3.28657315e-01
 0.00000000e+00 3.26653307e-01
 0.00000000e+00 3.24649299e-01
 0.00000000e+00 3.22645291e-01
 0.00000000e+00 3.20641283e-01
 0.00000000e+00 3.18637275e-01
 0.00000000e+00 3.16633267e-01
 0.00000000e+00 3.14629259e-01
 0.00000000e+00 3.12625251e-01
 0.00000000e+00 3.10621242e-01
 0.00000000e+00 3.08617234e-01
 0.00000000e+00 3.06613226e-01
 0.00000000e+00 3.04609218e-01
 0.00000000e+00 3.02605210e-01
 0.00000000e+00 3.00601202e-01
 0.00000000e+00 2.98597194e-01
 0.00000000e+00 2.96593186e-01
 0.00000000e+00 2.94589178e-01
 0.00000000e+00 2.92585170e-01
 0.00000000e+00 2.90581162e-01
 0.00000000e+00 2.88577154e-01
 0.00000000e+00 2.86573146e-01
 0.00000000e+00 2.84569138e-01
 0.00000000e+00 2.82565130e-01
 0.00000000e+00 2.80561122e-01
 0.00000000e+00 2.78557114e-01
 0.00000000e+00 2.76553106e-01
 0.00000000e+00 2.74549098e-01
 0.00000000e+00 2.72545090e-01
 0.00000000e+00 2.70541082e-01
 0.00000000e+00 2.68537074e-01
 0.00000000e+00 2.66533066e-01
 0.00000000e+00 2.64529058e-01
 0.00000000e+00 2.62525050e-01
 0.00000000e+00 2.60521042e-01
 0.00000000e+00 2.58517034e-01
 0.00000000e+00 2.56513026e-01
 0.00000000e+00 2.54509018e-01
 0.00000000e+00 2.52505010e-01
 0.00000000e+00 2.50501002e-01
 0.00000000e+00 2.48496994e-01
 0.00000000e+00 2.46492986e-01
 0.00000000e+00 2.44488978e-01
 0.00000000e+00 2.42484970e-01
 0.00000000e+00 2.40480962e-01
 0.00000000e+00 2.38476954e-01
 0.00000000e+00 2.36472946e-01
 0.00000000e+00 2.34468938e-01
 0.00000000e+00 2.32464930e-01
 0.00000000e+00 2.30460922e-01
 0.00000000e+00 2.28456914e-01
 0.00000000e+00 2.26452906e-01
 0.00000000e+00 2.24448898e-01
 0.00000000e+00 2.22444890e-01
 0.00000000e+00 2.20440882e-01
 0.00000000e+00 2.18436874e-01
 0.00000000e+00 2.16432866e-01
 0.00000000e+00 2.14428858e-01
 0.00000000e+00 2.12424850e-01
 0.00000000e+00 2.10420842e-01
 0.00000000e+00 2.08416834e-01
 0.00000000e+00 2.06412826e-01
 0.00000000e+00 2.04408818e-01
 0.00000000e+00 2.02404810e-01
 0.00000000e+00 2.00400802e-01
 0.00000000e+00 1.98396794e-01
 0.00000000e+00 1.96392786e-01
 0.00000000e+00 1.94388778e-01
 0.00000000e+00 1.92384770e-01
 0.00000000e+00 1.90380762e-01
 0.00000000e+00 1.88376754e-01
 0.00000000e+00 1.86372745e-01
 0.00000000e+00 1.84368737e-01
 0.00000000e+00 1.82364729e-01
 0.00000000e+00 1.80360721e-01
 0.00000000e+00 1.78356713e-01
 0.00000000e+00 1.76352705e-01
 0.00000000e+00 1.74348697e-01
 0.00000000e+00 1.72344689e-01
 0.00000000e+00 1.70340681e-01
 0.00000000e+00 1.68336673e-01
 0.00000000e+00 1.66332665e-01
 0.00000000e+00 1.64328657e-01
 0.00000000e+00 1.62324649e-01
 0.00000000e+00 1.60320641e-01
 0.00000000e+00 1.58316633e-01
 0.00000000e+00 1.56312625e-01
 0.00000000e+00 1.54308617e-01
 0.00000000e+00 1.52304609e-01
 0.00000000e+00 1.50300601e-01
 0.00000000e+00 1.48296593e-01
 0.00000000e+00 1.46292585e-01
 0.00000000e+00 1.44288577e-01
 0.00000000e+00 1.42284569e-01
 0.00000000e+00 1.40280561e-01
 0.00000000e+00 1.38276553e-01
 0.00000000e+00 1.36272545e-01
 0.00000000e+00 1.34268537e-01
 0.00000000e+00 1.32264529e-01
 0.00000000e+00 1.30260521e-01
 0.00000000e+00 1.28256513e-01
 0.00000000e+00 1.26252505e-01
 0.00000000e+00 1.24248497e-01
 0.00000000e+00 1.22244489e-01
 0.00000000e+00 1.20240481e-01
 0.00000000e+00 1.18236473e-01
 0.00000000e+00 1.16232465e-01
 0.00000000e+00 1.14228457e-01
 0.00000000e+00 1.12224449e-01
 0.00000000e+00 1.10220441e-01
 0.00000000e+00 1.08216433e-01
 0.00000000e+00 1.06212425e-01
 0.00000000e+00 1.04208417e-01
 0.00000000e+00 1.02204409e-01
 0.00000000e+00 1.00200401e-01
 0.00000000e+00 9.81963928e-02
 0.00000000e+00 9.61923848e-02
 0.00000000e+00 9.41883768e-02
 0.00000000e+00 9.21843687e-02
 0.00000000e+00 9.01803607e-02
 0.00000000e+00 8.81763527e-02
 0.00000000e+00 8.61723447e-02
 0.00000000e+00 8.41683367e-02
 0.00000000e+00 8.21643287e-02
 0.00000000e+00 8.01603206e-02
 0.00000000e+00 7.81563126e-02
 0.00000000e+00 7.61523046e-02
 0.00000000e+00 7.41482966e-02
 0.00000000e+00 7.21442886e-02
 0.00000000e+00 7.01402806e-02
 0.00000000e+00 6.81362725e-02
 0.00000000e+00 6.61322645e-02
 0.00000000e+00 6.41282565e-02
 0.00000000e+00 6.21242485e-02
 0.00000000e+00 6.01202405e-02
 0.00000000e+00 5.81162325e-02
 0.00000000e+00 5.61122244e-02
 0.00000000e+00 5.41082164e-02
 0.00000000e+00 5.21042084e-02
 0.00000000e+00 5.01002004e-02
 0.00000000e+00 4.80961924e-02
 0.00000000e+00 4.60921844e-02
 0.00000000e+00 4.40881764e-02
 0.00000000e+00 4.20841683e-02
 0.00000000e+00 4.00801603e-02
 0.00000000e+00 3.80761523e-02
 0.00000000e+00 3.60721443e-02
 0.00000000e+00 3.40681363e-02
 0.00000000e+00 3.20641283e-02
 0.00000000e+00 3.00601202e-02
 0.00000000e+00 2.80561122e-02
 0.00000000e+00 2.60521042e-02
 0.00000000e+00 2.40480962e-02
 0.00000000e+00 2.20440882e-02
 0.00000000e+00 2.00400802e-02
 0.00000000e+00 1.80360721e-02
 0.00000000e+00 1.60320641e-02
 0.00000000e+00 1.40280561e-02
 0.00000000e+00 1.20240481e-02
 0.00000000e+00 1.00200401e-02
 0.00000000e+00 8.01603206e-03
 0.00000000e+00 6.01202405e-03
 0.00000000e+00 4.00801603e-03
 0.00000000e+00 2.00400802e-03


==> case1_l6PQ2.txt <==
 9.68499858e-01 1.40280561e-02
 9.69939880e-01 1.37920224e-02
 9.71943888e-01 1.35214892e-02
 9.73947896e-01 1.32505694e-02
 9.75951904e-01 1.29753182e-02
 9.77955912e-01 1.26999233e-02
 9.79959920e-01 1.24245285e-02
 9.81963928e-01 1.23624193e-02
 9.83967936e-01 1.23046628e-02
 9.85971944e-01 1.22469063e-02
 9.87975952e-01 1.21898562e-02
 9.89979960e-01 1.21404262e-02
 9.91983968e-01 1.28151999e-02
 9.93987976e-01 1.34972889e-02
 9.95547197e-01 1.40280561e-02
 9.95991984e-01 1.41801181e-02
 9.97995992e-01 1.48738112e-02
 1.00000000e+00 1.55675043e-02
 1.00000000e+00 1.60320641e-02
 1.00000000e+00 1.80360721e-02
 1.00000000e+00 2.00400802e-02
 1.00000000e+00 2.20440882e-02
 1.00000000e+00 2.40480962e-02
 1.00000000e+00 2.60521042e-02
 1.00000000e+00 2.80561122e-02
 1.00000000e+00 3.00601202e-02
 1.00000000e+00 3.20641283e-02
 1.00000000e+00 3.40681363e-02
 1.00000000e+00 3.60721443e-02
 1.00000000e+00 3.80761523e-02
 1.00000000e+00 4.00801603e-02
 1.00000000e+00 4.20841683e-02
 1.00000000e+00 4.40881764e-02
 1.00000000e+00 4.60921844e-02
 1.00000000e+00 4.80961924e-02
 1.00000000e+00 5.01002004e-02
 1.00000000e+00 5.21042084e-02
 1.00000000e+00 5.41082164e-02
 1.00000000e+00 5.61122244e-02
 1.00000000e+00 5.81162325e-02
 1.00000000e+00 6.01202405e-02
 1.00000000e+00 6.21242485e-02
 1.00000000e+00 6.41282565e-02
 1.00000000e+00 6.61322645e-02
 1.00000000e+00 6.81362725e-02
 1.00000000e+00 7.01402806e-02
 1.00000000e+00 7.21442886e-02
 1.00000000e+00 7.41482966e-02
 1.00000000e+00 7.61523046e-02
 1.00000000e+00 7.81563126e-02
 1.00000000e+00 8.01603206e-02
 1.00000000e+00 8.21643287e-02
 1.00000000e+00 8.41683367e-02
 1.00000000e+00 8.61723447e-02
 1.00000000e+00 8.81763527e-02
 1.00000000e+00 9.01803607e-02
 1.00000000e+00 9.21843687e-02
 1.00000000e+00 9.41883768e-02
 1.00000000e+00 9.61923848e-02
 1.00000000e+00 9.81963928e-02
 1.00000000e+00 1.00200401e-01
 1.00000000e+00 1.02204409e-01
 1.00000000e+00 1.04208417e-01
 1.00000000e+00 1.06212425e-01
 1.00000000e+00 1.08216433e-01
 1.00000000e+00 1.10220441e-01
 1.00000000e+00 1.12224449e-01
 1.00000000e+00 1.14228457e-01
 1.00000000e+00 1.16232465e-01
 1.00000000e+00 1.18236473e-01
 1.00000000e+00 1.20240481e-01
 1.00000000e+00 1.22244489e-01
 1.00000000e+00 1.24248497e-01
 1.00000000e+00 1.26252505e-01
 1.00000000e+00 1.28256513e-01
 1.00000000e+00 1.30260521e-01
 1.00000000e+00 1.32264529e-01
 1.00000000e+00 1.34268537e-01
 1.00000000e+00 1.36272545e-01
 1.00000000e+00 1.38276553e-01
 1.00000000e+00 1.40280561e-01
 1.00000000e+00 1.42284569e-01
 1.00000000e+00 1.44288577e-01
 1.00000000e+00 1.46292585e-01
 1.00000000e+00 1.48296593e-01
 1.00000000e+00 1.50300601e-01
 1.00000000e+00 1.52304609e-01
 1.00000000e+00 1.54308617e-01
 1.00000000e+00 1.56312625e-01
 1.00000000e+00 1.58316633e-01
 1.00000000e+00 1.60320641e-01
 1.00000000e+00 1.62324649e-01
 1.00000000e+00 1.64328657e-01
 1.00000000e+00 1.66332665e-01
 1.00000000e+00 1.68336673e-01
 1.00000000e+00 1.70340681e-01
 1.00000000e+00 1.72344689e-01
 1.00000000e+00 1.74348697e-01
 1.00000000e+00 1.76352705e-01
 1.00000000e+00 1.78356713e-01
 1.00000000e+00 1.80360721e-01
 1.00000000e+00 1.82364729e-01
 1.00000000e+00 1.84368737e-01
 1.00000000e+00 1.86372745e-01
 1.00000000e+00 1.88376754e-01
 1.00000000e+00 1.90380762e-01
 1.00000000e+00 1.92384770e-01
 1.00000000e+00 1.94388778e-01
 1.00000000e+00 1.96392786e-01
 1.00000000e+00 1.98396794e-01
 1.00000000e+00 2.00400802e-01
 1.00000000e+00 2.02404810e-01
 1.00000000e+00 2.04408818e-01
 1.00000000e+00 2.06412826e-01
 1.00000000e+00 2.08416834e-01
 1.00000000e+00 2.10420842e-01
 1.00000000e+00 2.12424850e-01
 1.00000000e+00 2.14428858e-01
 1.00000000e+00 2.16432866e-01
 1.00000000e+00 2.18436874e-01
 1.00000000e+00 2.20440882e-01
 1.00000000e+00 2.22444890e-01
 1.00000000e+00 2.24448898e-01
 1.00000000e+00 2.26452906e-01
 1.00000000e+00 2.28456914e-01
 1.00000000e+00 2.30460922e-01
 1.00000000e+00 2.32464930e-01
 1.00000000e+00 2.34468938e-01
 1.00000000e+00 2.36472946e-01
 1.00000000e+00 2.38476954e-01
 1.00000000e+00 2.40480962e-01
 1.00000000e+00 2.42484970e-01
 1.00000000e+00 2.44488978e-01
 1.00000000e+00 2.46492986e-01
 1.00000000e+00 2.48496994e-01
 1.00000000e+00 2.50501002e-01
 1.00000000e+00 2.52505010e-01
 1.00000000e+00 2.54509018e-01
 1.00000000e+00 2.56513026e-01
 1.00000000e+00 2.58517034e-01
 1.00000000e+00 2.60521042e-01
 1.00000000e+00 2.62525050e-01
 1.00000000e+00 2.64529058e-01
 1.00000000e+00 2.66533066e-01
 1.00000000e+00 2.68537074e-01
 1.00000000e+00 2.70541082e-01
 1.00000000e+00 2.72545090e-01
 1.00000000e+00 2.74549098e-01
 1.00000000e+00 2.76553106e-01
 1.00000000e+00 2.78557114e-01
 1.00000000e+00 2.80561122e-01
 1.00000000e+00 2.82565130e-01
 1.00000000e+00 2.84569138e-01
 1.00000000e+00 2.86573146e-01
 1.00000000e+00 2.88577154e-01
 1.00000000e+00 2.90581162e-01
 1.00000000e+00 2.92585170e-01
 1.00000000e+00 2.94589178e-01
 1.00000000e+00 2.96593186e-01
 1.00000000e+00 2.98597194e-01
 1.00000000e+00 3.00601202e-01
 1.00000000e+00 3.02605210e-01
 1.00000000e+00 3.04609218e-01
 1.00000000e+00 3.06613226e-01
 1.00000000e+00 3.08617234e-01
 1.00000000e+00 3.10621242e-01
 1.00000000e+00 3.12625251e-01
 1.00000000e+00 3.14629259e-01
 1.00000000e+00 3.16633267e-01
 1.00000000e+00 3.18637275e-01
 1.00000000e+00 3.20641283e-01
 1.00000000e+00 3.22645291e-01
 1.00000000e+00 3.24649299e-01
 1.00000000e+00 3.26653307e-01
 1.00000000e+00 3.28657315e-01
 1.00000000e+00 3.30661323e-01
 1.00000000e+00 3.32665331e-01
 1.00000000e+00 3.34669339e-01
 1.00000000e+00 3.36673347e-01
 1.00000000e+00 3.38677355e-01
 1.00000000e+00 3.40681363e-01
 1.00000000e+00 3.42685371e-01
 1.00000000e+00 3.44689379e-01
 1.00000000e+00 3.46693387e-01
 1.00000000e+00 3.48697395e-01
 1.00000000e+00 3.50701403e-01
 1.00000000e+00 3.52705411e-01
 1.00000000e+00 3.54709419e-01
 1.00000000e+00 3.56713427e-01
 1.00000000e+00 3.58717435e-01
 1.00000000e+00 3.60721443e-01
 1.00000000e+00 3.62725451e-01
 1.00000000e+00 3.64729459e-01
 1.00000000e+00 3.66733467e-01
 1.00000000e+00 3.68737475e-01
 1.00000000e+00 3.70741483e-01
 1.00000000e+00 3.72745491e-01
 1.00000000e+00 3.74749499e-01
 1.00000000e+00 3.76753507e-01
 1.00000000e+00 3.78757515e-01
 1.00000000e+00 3.80761523e-01
 1.00000000e+00 3.82765531e-01
 1.00000000e+00 3.84769539e-01
 1.00000000e+00 3.86773547e-01
 1.00000000e+00 3.88777555e-01
 1.00000000e+00 3.90781563e-01
 1.00000000e+00 3.92785571e-01
 1.00000000e+00 3.94789579e-01
 1.00000000e+00 3.96793587e-01
 1.00000000e+00 3.98797595e-01
 1.00000000e+00 4.00801603e-01
 1.00000000e+00 4.02805611e-01
 1.00000000e+00 4.04809619e-01
 1.00000000e+00 4.06813627e-01
 1.00000000e+00 4.08817635e-01
 1.00000000e+00 4.10821643e-01
 1.00000000e+00 4.12825651e-01
 1.00000000e+00 4.14829659e-01
 1.00000000e+00 4.16833667e-01
 1.00000000e+00 4.18837675e-01
 1.00000000e+00 4.20841683e-01
 1.00000000e+00 4.22845691e-01
 1.00000000e+00 4.24849699e-01
 1.00000000e+00 4.26853707e-01
 1.00000000e+00 4.28857715e-01
 1.00000000e+00 4.30861723e-01
 1.00000000e+00 4.32865731e-01
 1.00000000e+00 4.34869739e-01
 1.00000000e+00 4.36873747e-01
 1.00000000e+00 4.38877756e-01
 1.00000000e+00 4.40881764e-01
 1.00000000e+00 4.42885772e-01
 1.00000000e+00 4.44889780e-01
 1.00000000e+00 4.46893788e-01
 1.00000000e+00 4.48897796e-01
 1.00000000e+00 4.50901804e-01
 1.00000000e+00 4.52905812e-01
 1.00000000e+00 4.54909820e-01
 1.00000000e+00 4.56913828e-01
 1.00000000e+00 4.58917836e-01
 1.00000000e+00 4.60921844e-01
 1.00000000e+00 4.62925852e-01
 1.00000000e+00 4.64929860e-01
 1.00000000e+00 4.66933868e-01
 1.00000000e+00 4.68937876e-01
 1.00000000e+00 4.70941884e-01
 1.00000000e+00 4.72945892e-01
 1.00000000e+00 4.74949900e-01
 1.00000000e+00 4.76953908e-01
 1.00000000e+00 4.78957916e-01
 1.00000000e+00 4.80961924e-01
 1.00000000e+00 4.82965932e-01
 1.00000000e+00 4.84969940e-01
 1.00000000e+00 4.86973948e-01
 1.00000000e+00 4.88977956e-01
 1.00000000e+00 4.90981964e-01
 1.00000000e+00 4.92985972e-01
 1.00000000e+00 4.94989980e-01
 1.00000000e+00 4.96993988e-01
 1.00000000e+00 4.98997996e-01
 1.00000000e+00 5.01002004e-01
 1.00000000e+00 5.03006012e-01
 1.00000000e+00 5.05010020e-01
 1.00000000e+00 5.07014028e-01
 1.00000000e+00 5.09018036e-01
 1.00000000e+00 5.11022044e-01
 1.00000000e+00 5.13026052e-01
 1.00000000e+00 5.15030060e-01
 1.00000000e+00 5.17034068e-01
 1.00000000e+00 5.19038076e-01
 1.00000000e+00 5.21042084e-01
 1.00000000e+00 5.23046092e-01
 1.00000000e+00 5.25050100e-01
 1.00000000e+00 5.27054108e-01
 1.00000000e+00 5.29058116e-01
 1.00000000e+00 5.31062124e-01
 1.00000000e+00 5.33066132e-01
 1.00000000e+00 5.35070140e-01
 1.00000000e+00 5.37074148e-01
 1.00000000e+00 5.39078156e-01
 1.00000000e+00 5.41082164e-01
 1.00000000e+00 5.43086172e-01
 1.00000000e+00 5.45090180e-01
 1.00000000e+00 5.47094188e-01
 1.00000000e+00 5.49098196e-01
 1.00000000e+00 5.51102204e-01
 1.00000000e+00 5.53106212e-01
 1.00000000e+00 5.55110220e-01
 1.00000000e+00 5.57114228e-01
 1.00000000e+00 5.59118236e-01
 1.00000000e+00 5.61122244e-01
 1.00000000e+00 5.63126253e-01
 1.00000000e+00 5.65130261e-01
 1.00000000e+00 5.67134269e-01
 1.00000000e+00 5.69138277e-01
 1.00000000e+00 5.71142285e-01
 1.00000000e+00 5.73146293e-01
 1.00000000e+00 5.75150301e-01
 1.00000000e+00 5.77154309e-01
 1.00000000e+00 5.79158317e-01
 1.00000000e+00 5.81162325e-01
 1.00000000e+00 5.83166333e-01
 1.00000000e+00 5.85170341e-01
 1.00000000e+00 5.87174349e-01
 1.00000000e+00 5.89178357e-01
 1.00000000e+00 5.91182365e-01
 1.00000000e+00 5.93186373e-01
 1.00000000e+00 5.95190381e-01
 1.00000000e+00 5.97194389e-01
 1.00000000e+00 5.99198397e-01
 1.00000000e+00 6.01202405e-01
 1.00000000e+00 6.03206413e-01
 1.00000000e+00 6.05210421e-01
 1.00000000e+00 6.07214429e-01
 1.00000000e+00 6.09218437e-01
 1.00000000e+00 6.11222445e-01
 1.00000000e+00 6.13226453e-01
 1.00000000e+00 6.15230461e-01
 1.00000000e+00 6.17234469e-01
 1.00000000e+00 6.19238477e-01
 1.00000000e+00 6.21242485e-01
 1.00000000e+00 6.23246493e-01
 1.00000000e+00 6.25250501e-01
 1.00000000e+00 6.27254509e-01
 1.00000000e+00 6.29258517e-01
 1.00000000e+00 6.31262525e-01
 1.00000000e+00 6.33266533e-01
 1.00000000e+00 6.35270541e-01
 1.00000000e+00 6.37274549e-01
 1.00000000e+00 6.39278557e-01
 1.00000000e+00 6.41282565e-01
 1.00000000e+00 6.43286573e-01
 1.00000000e+00 6.45290581e-01
 1.00000000e+00 6.47294589e-01
 1.00000000e+00 6.49298597e-01
 1.00000000e+00 6.51302605e-01
 1.00000000e+00 6.53306613e-01
 1.00000000e+00 6.55310621e-01
 1.00000000e+00 6.57314629e-01
 1.00000000e+00 6.59318637e-01
 1.00000000e+00 6.61322645e-01
 1.00000000e+00 6.63326653e-01
 1.00000000e+00 6.65330661e-01
 1.00000000e+00 6.67334669e-01
 1.00000000e+00 6.69338677e-01
 1.00000000e+00 6.71342685e-01
 1.00000000e+00 6.73346693e-01
 1.00000000e+00 6.75350701e-01
 1.00000000e+00 6.77354709e-01
 1.00000000e+00 6.79358717e-01
 1.00000000e+00 6.81362725e-01
 1.00000000e+00 6.83366733e-01
 1.00000000e+00 6.85370741e-01
 1.00000000e+00 6.87374749e-01
 1.00000000e+00 6.89378758e-01
 1.00000000e+00 6.91382766e-01
 1.00000000e+00 6.93386774e-01
 1.00000000e+00 6.95390782e-01
 1.00000000e+00 6.97394790e-01
 1.00000000e+00 6.99398798e-01
 1.00000000e+00 7.01402806e-01
 1.00000000e+00 7.03406814e-01
 1.00000000e+00 7.05410822e-01
 1.00000000e+00 7.07414830e-01
 1.00000000e+00 7.09418838e-01
 1.00000000e+00 7.11422846e-01
 1.00000000e+00 7.13426854e-01
 1.00000000e+00 7.15430862e-01
 1.00000000e+00 7.17434870e-01
 1.00000000e+00 7.19438878e-01
 1.00000000e+00 7.21442886e-01
 1.00000000e+00 7.23446894e-01
 1.00000000e+00 7.25450902e-01
 1.00000000e+00 7.27454910e-01
 1.00000000e+00 7.29458918e-01
 1.00000000e+00 7.31462926e-01
 1.00000000e+00 7.33466934e-01
 1.00000000e+00 7.35470942e-01
 1.00000000e+00 7.37474950e-01
 1.00000000e+00 7.39478958e-01
 1.00000000e+00 7.41482966e-01
 1.00000000e+00 7.43486974e-01
 1.00000000e+00 7.45490982e-01
 1.00000000e+00 7.47494990e-01
 1.00000000e+00 7.49498998e-01
 1.00000000e+00 7.51503006e-01
 1.00000000e+00 7.53507014e-01
 1.00000000e+00 7.55511022e-01
 1.00000000e+00 7.57515030e-01
 1.00000000e+00 7.59519038e-01
 1.00000000e+00 7.61523046e-01
 1.00000000e+00 7.63527054e-01
 1.00000000e+00 7.65531062e-01
 1.00000000e+00 7.67535070e-01
 1.00000000e+00 7.69539078e-01
 1.00000000e+00 7.71543086e-01
 1.00000000e+00 7.73547094e-01
 1.00000000e+00 7.75551102e-01
 1.00000000e+00 7.77555110e-01
 1.00000000e+00 7.79559118e-01
 1.00000000e+00 7.81563126e-01
 1.00000000e+00 7.83567134e-01
 1.00000000e+00 7.85571142e-01
 1.00000000e+00 7.87575150e-01
 1.00000000e+00 7.89579158e-01
 1.00000000e+00 7.91583166e-01
 1.00000000e+00 7.93587174e-01
 1.00000000e+00 7.95591182e-01
 1.00000000e+00 7.97595190e-01
 1.00000000e+00 7.99599198e-01
 1.00000000e+00 8.01603206e-01
 1.00000000e+00 8.03607214e-01
 1.00000000e+00 8.05611222e-01
 1.00000000e+00 8.07615230e-01
 1.00000000e+00 8.09619238e-01
 1.00000000e+00 8.11623246e-01
 1.00000000e+00 8.13627255e-01
 1.00000000e+00 8.15631263e-01
 1.00000000e+00 8.17635271e-01
 1.00000000e+00 8.19639279e-01
 1.00000000e+00 8.21643287e-01
 1.00000000e+00 8.23647295e-01
 1.00000000e+00 8.25651303e-01
 1.00000000e+00 8.27655311e-01
 1.00000000e+00 8.29659319e-01
 1.00000000e+00 8.31663327e-01
 1.00000000e+00 8.33667335e-01
 1.00000000e+00 8.35671343e-01
 1.00000000e+00 8.37675351e-01
 1.00000000e+00 8.39679359e-01
 1.00000000e+00 8.41683367e-01
 1.00000000e+00 8.43687375e-01
 1.00000000e+00 8.45691383e-01
 1.00000000e+00 8.47695391e-01
 1.00000000e+00 8.49699399e-01
 1.00000000e+00 8.51703407e-01
 1.00000000e+00 8.53707415e-01
 1.00000000e+00 8.55711423e-01
 1.00000000e+00 8.57715431e-01
 1.00000000e+00 8.59719439e-01
 1.00000000e+00 8.61723447e-01
 1.00000000e+00 8.63727455e-01
 1.00000000e+00 8.65731463e-01
 1.00000000e+00 8.67735471e-01
 1.00000000e+00 8.69739479e-01
 1.00000000e+00 8.71743487e-01
 1.00000000e+00 8.73747495e-01
 1.00000000e+00 8.75751503e-01
 1.00000000e+00 8.77755511e-01
 1.00000000e+00 8.79759519e-01
 1.00000000e+00 8.81763527e-01
 1.00000000e+00 8.83767535e-01
 1.00000000e+00 8.85771543e-01
 1.00000000e+00 8.87775551e-01
 1.00000000e+00 8.89779559e-01
 1.00000000e+00 8.91783567e-01
 1.00000000e+00 8.93787575e-01
 1.00000000e+00 8.95791583e-01
 1.00000000e+00 8.97795591e-01
 1.00000000e+00 8.99799599e-01
 1.00000000e+00 9.01803607e-01
 1.00000000e+00 9.03807615e-01
 1.00000000e+00 9.05811623e-01
 1.00000000e+00 9.07815631e-01
 1.00000000e+00 9.09819639e-01
 1.00000000e+00 9.11823647e-01
 1.00000000e+00 9.13827655e-01
 1.00000000e+00 9.15831663e-01
 1.00000000e+00 9.17835671e-01
 1.00000000e+00 9.19839679e-01
 1.00000000e+00 9.21843687e-01
 1.00000000e+00 9.23847695e-01
 1.00000000e+00 9.25851703e-01
 1.00000000e+00 9.27855711e-01
 1.00000000e+00 9.29859719e-01
 1.00000000e+00 9.31863727e-01
 1.00000000e+00 9.33867735e-01
 1.00000000e+00 9.35871743e-01
 1.00000000e+00 9.37875752e-01
 1.00000000e+00 9.39879760e-01
 1.00000000e+00 9.41883768e-01
 1.00000000e+00 9.43887776e-01
 1.00000000e+00 9.45891784e-01
 1.00000000e+00 9.47895792e-01
 1.00000000e+00 9.49899800e-01
 1.00000000e+00 9.51903808e-01
 1.00000000e+00 9.53907816e-01
 1.00000000e+00 9.55911824e-01
 1.00000000e+00 9.57915832e-01
 1.00000000e+00 9.59919840e-01
 1.00000000e+00 9.61923848e-01
 1.00000000e+00 9.63927856e-01
 1.00000000e+00 9.65931864e-01
 1.00000000e+00 9.67935872e-01
 1.00000000e+00 9.69939880e-01
 1.00000000e+00 9.71943888e-01
 1.00000000e+00 9.73947896e-01
 1.00000000e+00 9.75951904e-01
 1.00000000e+00 9.77955912e-01
 1.00000000e+00 9.79959920e-01
 1.00000000e+00 9.81963928e-01
 1.00000000e+00 9.83967936e-01
 1.00000000e+00 9.85971944e-01
 1.00000000e+00 9.87975952e-01
 1.00000000e+00 9.89979960e-01
 1.00000000e+00 9.91983968e-01
 1.00000000e+00 9.93987976e-01
 1.00000000e+00 9.95991984e-01
 1.00000000e+00 9.97995992e-01
 1.00000000e+00 1.00000000e+00
 9.99038816e-01 9.97995992e-01
 9.98077632e-01 9.95991984e-01
 9.97995992e-01 9.95821769e-01
 9.97111847e-01 9.93987976e-01
 9.95991984e-01 9.92873940e-01
 9.94136448e-01 9.91983968e-01
 9.93987976e-01 9.91912163e-01
 9.91983968e-01 9.90942969e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.79967962e-01 9.79959920e-01
 9.79959920e-01 9.79949406e-01
 9.78380705e-01 9.77955912e-01
 9.77955912e-01 9.77419682e-01
 9.76793160e-01 9.75951904e-01
 9.75951904e-01 9.74903708e-01
 9.74983555e-01 9.73947896e-01
 9.73947896e-01 9.73127463e-01
 9.72453832e-01 9.71943888e-01
 9.71943888e-01 9.71533585e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.59927965e-01 9.59919840e-01
 9.59919840e-01 9.59909667e-01
 9.58150535e-01 9.57915832e-01
 9.57915832e-01 9.57651344e-01
 9.56372202e-01 9.55911824e-01
 9.55911824e-01 9.55398880e-01
 9.54403730e-01 9.53907816e-01
 9.53907816e-01 9.53467748e-01
 9.52145407e-01 9.51903808e-01
 9.51903808e-01 9.51686388e-01
 9.49907739e-01 9.49899800e-01
 9.49899800e-01 9.49890087e-01
 9.48081739e-01 9.47895792e-01
 9.47895792e-01 9.47691819e-01
 9.46254825e-01 9.45891784e-01
 9.45891784e-01 9.45497752e-01
 9.44264640e-01 9.43887776e-01
 9.43887776e-01 9.43544215e-01
 9.42066372e-01 9.41883768e-01
 9.41883768e-01 9.41714819e-01
 9.39887471e-01 9.39879760e-01
 9.39879760e-01 9.39870511e-01
 9.38027473e-01 9.37875752e-01
 9.37875752e-01 9.37712360e-01
 9.36166599e-01 9.35871743e-01
 9.35871743e-01 9.35557352e-01
 9.34165232e-01 9.33867735e-01
 9.33867735e-01 9.33591487e-01
 9.32007081e-01 9.31863727e-01
 9.31863727e-01 9.31728547e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.89786175e-01 8.89779559e-01
 8.89779559e-01 8.89772142e-01
 8.87847962e-01 8.87775551e-01
 8.87775551e-01 8.87700704e-01
 8.85909188e-01 8.85771543e-01
 8.85771543e-01 8.85630359e-01
 8.83894303e-01 8.83767535e-01
 8.83767535e-01 8.83644894e-01
 8.81822865e-01 8.81763527e-01
 8.81763527e-01 8.81704924e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.69745707e-01 8.69739479e-01
 8.69739479e-01 8.69732579e-01
 8.67793900e-01 8.67735471e-01
 8.67735471e-01 8.67675495e-01
 8.65841599e-01 8.65731463e-01
 8.65731463e-01 8.65619213e-01
 8.63826177e-01 8.63727455e-01
 8.63727455e-01 8.63631280e-01
 8.61769093e-01 8.61723447e-01
 8.61723447e-01 8.61678187e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.49705328e-01 8.49699399e-01
 8.49699399e-01 8.49692930e-01
 8.47743937e-01 8.47695391e-01
 8.47695391e-01 8.47645800e-01
 8.45782144e-01 8.45691383e-01
 8.45691383e-01 8.45599283e-01
 8.43766721e-01 8.43687375e-01
 8.43687375e-01 8.43609700e-01
 8.41719590e-01 8.41683367e-01
 8.41683367e-01 8.41647262e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.09624626e-01 8.09619238e-01
 8.09619238e-01 8.09613448e-01
 8.07650956e-01 8.07615230e-01
 8.07615230e-01 8.07578962e-01
 8.05676969e-01 8.05611222e-01
 8.05611222e-01 8.05544869e-01
 8.03662075e-01 8.03607214e-01
 8.03607214e-01 8.03553176e-01
 8.01627589e-01 8.01603206e-01
 8.01603206e-01 8.01578737e-01
 7.99604475e-01 7.99599198e-01
 7.99599198e-01 7.99593548e-01
 7.97628624e-01 7.97595190e-01
 7.97595190e-01 7.97561286e-01
 7.95652477e-01 7.95591182e-01
 7.95591182e-01 7.95529381e-01
 7.93637749e-01 7.93587174e-01
 7.93587174e-01 7.93537303e-01
 7.91605487e-01 7.91583166e-01
 7.91583166e-01 7.91560678e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.79564204e-01 7.79559118e-01
 7.79559118e-01 7.79553720e-01
 7.77584684e-01 7.77555110e-01
 7.77555110e-01 7.77525175e-01
 7.75604916e-01 7.75551102e-01
 7.75551102e-01 7.75496928e-01
 7.73590525e-01 7.73547094e-01
 7.73547094e-01 7.73504188e-01
 7.71561980e-01 7.71543086e-01
 7.71543086e-01 7.71524012e-01
 7.69544070e-01 7.69539078e-01
 7.69539078e-01 7.69533794e-01
 7.67563008e-01 7.67535070e-01
 7.67535070e-01 7.67506812e-01
 7.65581714e-01 7.65531062e-01
 7.65531062e-01 7.65480104e-01
 7.63567489e-01 7.63527054e-01
 7.63527054e-01 7.63487077e-01
 7.61540507e-01 7.61523046e-01
 7.61523046e-01 7.61505403e-01
 7.59523941e-01 7.59519038e-01
 7.59519038e-01 7.59513861e-01
 7.57541494e-01 7.57515030e-01
 7.57515030e-01 7.57488281e-01
 7.55558829e-01 7.55511022e-01
 7.55511022e-01 7.55462954e-01
 7.53544765e-01 7.53507014e-01
 7.53507014e-01 7.53469665e-01
 7.51519185e-01 7.51503006e-01
 7.51503006e-01 7.51486686e-01
 7.49503805e-01 7.49498998e-01
 7.49498998e-01 7.49493921e-01
 7.47520121e-01 7.47494990e-01
 7.47494990e-01 7.47469604e-01
 7.45536218e-01 7.45490982e-01
 7.45490982e-01 7.45445523e-01
 7.43522311e-01 7.43486974e-01
 7.43486974e-01 7.43451992e-01
 7.41497994e-01 7.41482966e-01
 7.41482966e-01 7.41467795e-01
 7.39483686e-01 7.39478958e-01
 7.39478958e-01 7.39473975e-01
 7.37498871e-01 7.37474950e-01
 7.37474950e-01 7.37450800e-01
 7.35513848e-01 7.35470942e-01
 7.35470942e-01 7.35427844e-01
 7.33500092e-01 7.33466934e-01
 7.33466934e-01 7.33434090e-01
 7.31476917e-01 7.31462926e-01
 7.31462926e-01 7.31448757e-01
 7.29463584e-01 7.29458918e-01
 7.29458918e-01 7.29454022e-01
 7.27477730e-01 7.27454910e-01
 7.27454910e-01 7.27431884e-01
 7.25491690e-01 7.25450902e-01
 7.25450902e-01 7.25409948e-01
 7.23478079e-01 7.23446894e-01
 7.23446894e-01 7.23415988e-01
 7.21455940e-01 7.21442886e-01
 7.21442886e-01 7.21429689e-01
 7.19443463e-01 7.19438878e-01
 7.19438878e-01 7.19434065e-01
 7.17456685e-01 7.17434870e-01
 7.17434870e-01 7.17412867e-01
 7.15469720e-01 7.15430862e-01
 7.15430862e-01 7.15391861e-01
 7.13456248e-01 7.13426854e-01
 7.13426854e-01 7.13397710e-01
 7.11435050e-01 7.11422846e-01
 7.11422846e-01 7.11410501e-01
 7.09423357e-01 7.09418838e-01
 7.09418838e-01 7.09414102e-01
 7.07435727e-01 7.07414830e-01
 7.07414830e-01 7.07393762e-01
 7.05447918e-01 7.05410822e-01
 7.05410822e-01 7.05373602e-01
 7.03434577e-01 7.03406814e-01
 7.03406814e-01 7.03379275e-01
 7.01414238e-01 7.01402806e-01
 7.01402806e-01 7.01391235e-01
 6.99403256e-01 6.99398798e-01
 6.99398798e-01 6.99394133e-01
 6.97414847e-01 6.97394790e-01
 6.97394790e-01 6.97374577e-01
 6.95426267e-01 6.95390782e-01
 6.95390782e-01 6.95355189e-01
 6.93413050e-01 6.93386774e-01
 6.93386774e-01 6.93360700e-01
 6.91393494e-01 6.91382766e-01
 6.91382766e-01 6.91371876e-01
 6.89383169e-01 6.89378758e-01
 6.89378758e-01 6.89374160e-01
 6.87394036e-01 6.87374749e-01
 6.87374749e-01 6.87355320e-01
 6.85404751e-01 6.85370741e-01
 6.85370741e-01 6.85336639e-01
 6.83391651e-01 6.83366733e-01
 6.83366733e-01 6.83341999e-01
 6.81372811e-01 6.81362725e-01
 6.81362725e-01 6.81352483e-01
 6.79363076e-01 6.79358717e-01
 6.79358717e-01 6.79354181e-01
 6.77373290e-01 6.77354709e-01
 6.77354709e-01 6.77335997e-01
 6.75383358e-01 6.75350701e-01
 6.75350701e-01 6.75317964e-01
 6.73370367e-01 6.73346693e-01
 6.73346693e-01 6.73323186e-01
 6.71352183e-01 6.71342685e-01
 6.71342685e-01 6.71333035e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.49302813e-01 6.49298597e-01
 6.49298597e-01 6.49294215e-01
 6.47311385e-01 6.47294589e-01
 6.47294589e-01 6.47277688e-01
 6.45319819e-01 6.45290581e-01
 6.45290581e-01 6.45261291e-01
 6.43307105e-01 6.43286573e-01
 6.43286573e-01 6.43266169e-01
 6.41290577e-01 6.41282565e-01
 6.41282565e-01 6.41274429e-01
 6.39282738e-01 6.39278557e-01
 6.39278557e-01 6.39274216e-01
 6.37290849e-01 6.37274549e-01
 6.37274549e-01 6.37258151e-01
 6.35298826e-01 6.35270541e-01
 6.35270541e-01 6.35242210e-01
 6.33286187e-01 6.33266533e-01
 6.33266533e-01 6.33246997e-01
 6.31270121e-01 6.31262525e-01
 6.31262525e-01 6.31254808e-01
 6.29262668e-01 6.29258517e-01
 6.29258517e-01 6.29254212e-01
 6.27270357e-01 6.27254509e-01
 6.27254509e-01 6.27238569e-01
 6.25277917e-01 6.25250501e-01
 6.25250501e-01 6.25223045e-01
 6.23265342e-01 6.23246493e-01
 6.23246493e-01 6.23227753e-01
 6.21249699e-01 6.21242485e-01
 6.21242485e-01 6.21235136e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.79162404e-01 5.79158317e-01
 5.79158317e-01 5.79154094e-01
 5.77168515e-01 5.77154309e-01
 5.77154309e-01 5.77140031e-01
 5.75174511e-01 5.75150301e-01
 5.75150301e-01 5.75126072e-01
 5.73162078e-01 5.73146293e-01
 5.73146293e-01 5.73130586e-01
 5.71148016e-01 5.71142285e-01
 5.71142285e-01 5.71136442e-01
 5.69138277e-01 5.69138277e-01
 5.69138277e-01 5.69138277e-01
 5.67134269e-01 5.67134269e-01
 5.67134269e-01 5.67134269e-01
 5.65130261e-01 5.65130261e-01
 5.65130261e-01 5.65130261e-01
 5.63126253e-01 5.63126253e-01
 5.63126253e-01 5.63126252e-01
 5.61122244e-01 5.61122244e-01
 5.61122244e-01 5.61122244e-01
 5.59122359e-01 5.59118236e-01
 5.59118236e-01 5.59113990e-01
 5.57128059e-01 5.57114228e-01
 5.57114228e-01 5.57100331e-01
 5.55133656e-01 5.55110220e-01
 5.55110220e-01 5.55086773e-01
 5.53121171e-01 5.53106212e-01
 5.53106212e-01 5.53091325e-01
 5.51107512e-01 5.51102204e-01
 5.51102204e-01 5.51096786e-01
 5.49102338e-01 5.49098196e-01
 5.49098196e-01 5.49093922e-01
 5.47107895e-01 5.47094188e-01
 5.47094188e-01 5.47080417e-01
 5.45113340e-01 5.45090180e-01
 5.45090180e-01 5.45067011e-01
 5.43100799e-01 5.43086172e-01
 5.43086172e-01 5.43071615e-01
 5.41087293e-01 5.41082164e-01
 5.41082164e-01 5.41076913e-01
 5.39082347e-01 5.39078156e-01
 5.39078156e-01 5.39073842e-01
 5.37087776e-01 5.37074148e-01
 5.37074148e-01 5.37060456e-01
 5.35093103e-01 5.35070140e-01
 5.35070140e-01 5.35047170e-01
 5.33080481e-01 5.33066132e-01
 5.33066132e-01 5.33051851e-01
 5.31067095e-01 5.31062124e-01
 5.31062124e-01 5.31057031e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.19038076e-01 5.19038076e-01
 5.19038076e-01 5.19038076e-01
 5.17034068e-01 5.17034068e-01
 5.17034068e-01 5.17034068e-01
 5.15030060e-01 5.15030060e-01
 5.15030060e-01 5.15030060e-01
 5.13026052e-01 5.13026052e-01
 5.13026052e-01 5.13026052e-01
 5.11022044e-01 5.11022044e-01
 5.11022044e-01 5.11022044e-01
 5.09018036e-01 5.09018036e-01
 5.09018036e-01 5.09018036e-01
 5.07014028e-01 5.07014028e-01
 5.07014028e-01 5.07014028e-01
 5.05010020e-01 5.05010020e-01
 5.05010020e-01 5.05010020e-01
 5.03006012e-01 5.03006012e-01
 5.03006012e-01 5.03006012e-01
 5.01002004e-01 5.01002004e-01
 5.01002004e-01 5.01002004e-01
 4.99002496e-01 4.98997996e-01
 4.98997996e-01 4.98993356e-01
 4.97007845e-01 4.96993988e-01
 4.96993988e-01 4.96980067e-01
 4.95012983e-01 4.94989980e-01
 4.94989980e-01 4.94966978e-01
 4.92999800e-01 4.92985972e-01
 4.92985972e-01 4.92972208e-01
 4.90986511e-01 4.90981964e-01
 4.90981964e-01 4.90977295e-01
 4.88982590e-01 4.88977956e-01
 4.88977956e-01 4.88973177e-01
 4.86988031e-01 4.86973948e-01
 4.86973948e-01 4.86959799e-01
 4.84993072e-01 4.84969940e-01
 4.84969940e-01 4.84946811e-01
 4.82979799e-01 4.82965932e-01
 4.82965932e-01 4.82952129e-01
 4.80966421e-01 4.80961924e-01
 4.80961924e-01 4.80957289e-01
 4.78962724e-01 4.78957916e-01
 4.78957916e-01 4.78952967e-01
 4.76968304e-01 4.76953908e-01
 4.76953908e-01 4.76939443e-01
 4.74973299e-01 4.74949900e-01
 4.74949900e-01 4.74926506e-01
 4.72959880e-01 4.72945892e-01
 4.72945892e-01 4.72931969e-01
 4.70946356e-01 4.70941884e-01
 4.70941884e-01 4.70937278e-01
 4.68942872e-01 4.68937876e-01
 4.68937876e-01 4.68932720e-01
 4.66948679e-01 4.66933868e-01
 4.66933868e-01 4.66918984e-01
 4.64953683e-01 4.64929860e-01
 4.64929860e-01 4.64906045e-01
 4.62940054e-01 4.62925852e-01
 4.62925852e-01 4.62911718e-01
 4.60926318e-01 4.60921844e-01
 4.60921844e-01 4.60917228e-01
 4.58923074e-01 4.58917836e-01
 4.58917836e-01 4.58912427e-01
 4.56929176e-01 4.56913828e-01
 4.56913828e-01 4.56898402e-01
 4.54934249e-01 4.54909820e-01
 4.54909820e-01 4.54885402e-01
 4.52920335e-01 4.52905812e-01
 4.52905812e-01 4.52891360e-01
 4.50906311e-01 4.50901804e-01
 4.50901804e-01 4.50897144e-01
 4.48903329e-01 4.48897796e-01
 4.48897796e-01 4.48892078e-01
 4.46909819e-01 4.46893788e-01
 4.46893788e-01 4.46877673e-01
 4.44915030e-01 4.44889780e-01
 4.44889780e-01 4.44864544e-01
 4.42900742e-01 4.42885772e-01
 4.42885772e-01 4.42870878e-01
 4.40886338e-01 4.40881764e-01
 4.40881764e-01 4.40877024e-01
 4.38883650e-01 4.38877756e-01
 4.38877756e-01 4.38871659e-01
 4.36890639e-01 4.36873747e-01
 4.36873747e-01 4.36856764e-01
 4.34896070e-01 4.34869739e-01
 4.34869739e-01 4.34843428e-01
 4.32881300e-01 4.32865731e-01
 4.32865731e-01 4.32850248e-01
 4.30866405e-01 4.30861723e-01
 4.30861723e-01 4.30856848e-01
 4.28864068e-01 4.28857715e-01
 4.28857715e-01 4.28851153e-01
 4.26871680e-01 4.26853707e-01
 4.26853707e-01 4.26835632e-01
 4.24877426e-01 4.24849699e-01
 4.24849699e-01 4.24821997e-01
 4.22862040e-01 4.22845691e-01
 4.22845691e-01 4.22829436e-01
 4.20846519e-01 4.20841683e-01
 4.20841683e-01 4.20836631e-01
 4.18844576e-01 4.18837675e-01
 4.18837675e-01 4.18830536e-01
 4.16852998e-01 4.16833667e-01
 4.16833667e-01 4.16814218e-01
 4.14859175e-01 4.14829659e-01
 4.14829659e-01 4.14800174e-01
 4.12843008e-01 4.12825651e-01
 4.12825651e-01 4.12808400e-01
 4.10826690e-01 4.10821643e-01
 4.10821643e-01 4.10816363e-01
 4.08817635e-01 4.08817635e-01
 4.08817635e-01 4.08817635e-01
 4.06813627e-01 4.06813627e-01
 4.06813627e-01 4.06813627e-01
 4.04809619e-01 4.04809619e-01
 4.04809619e-01 4.04809619e-01
 4.02805611e-01 4.02805611e-01
 4.02805611e-01 4.02805611e-01
 4.00801603e-01 4.00801603e-01
 4.00801603e-01 4.00801603e-01
 3.98797595e-01 3.98797595e-01
 3.98797595e-01 3.98797595e-01
 3.96794710e-01 3.96793587e-01
 3.96793587e-01 3.96792443e-01
 3.94790719e-01 3.94789579e-01
 3.94789579e-01 3.94788418e-01
 3.92785571e-01 3.92785571e-01
 3.92785571e-01 3.92785571e-01
 3.90782739e-01 3.90781563e-01
 3.90781563e-01 3.90780365e-01
 3.88777555e-01 3.88777555e-01
 3.88777555e-01 3.88777555e-01
 3.86774763e-01 3.86773547e-01
 3.86773547e-01 3.86772307e-01
 3.84770776e-01 3.84769539e-01
 3.84769539e-01 3.84768276e-01
 3.82766791e-01 3.82765531e-01
 3.82765531e-01 3.82764244e-01
 3.80762808e-01 3.80761523e-01
 3.80761523e-01 3.80760211e-01
 3.78758825e-01 3.78757515e-01
 3.78757515e-01 3.78756175e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.72746888e-01 3.72745491e-01
 3.72745491e-01 3.72744061e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.68738940e-01 3.68737475e-01
 3.68737475e-01 3.68735973e-01
 3.66734969e-01 3.66733467e-01
 3.66733467e-01 3.66731927e-01
 3.64729459e-01 3.64729459e-01
 3.64729459e-01 3.64729459e-01
 3.62725451e-01 3.62725451e-01
 3.62725451e-01 3.62725451e-01
 3.60723071e-01 3.60721443e-01
 3.60721443e-01 3.60719769e-01
 3.58717435e-01 3.58717435e-01
 3.58717435e-01 3.58717435e-01
 3.56713427e-01 3.56713427e-01
 3.56713427e-01 3.56713427e-01
 3.54711201e-01 3.54709419e-01
 3.54709419e-01 3.54707582e-01
 3.52707252e-01 3.52705411e-01
 3.52705411e-01 3.52703511e-01
 3.50701403e-01 3.50701403e-01
 3.50701403e-01 3.50701403e-01
 3.48697395e-01 3.48697395e-01
 3.48697395e-01 3.48697395e-01
 3.46693387e-01 3.46693387e-01
 3.46693387e-01 3.46693387e-01
 3.44689379e-01 3.44689379e-01
 3.44689379e-01 3.44689379e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.40681363e-01 3.40681363e-01
 3.40681363e-01 3.40681363e-01
 3.38679763e-01 3.38677355e-01
 3.38677355e-01 3.38674840e-01
 3.36675872e-01 3.36673347e-01
 3.36673347e-01 3.36670712e-01
 3.34671985e-01 3.34669339e-01
 3.34669339e-01 3.34666567e-01
 3.32668115e-01 3.32665331e-01
 3.32665331e-01 3.32662404e-01
 3.30664264e-01 3.30661323e-01
 3.30661323e-01 3.30658226e-01
 3.28660427e-01 3.28657315e-01
 3.28657315e-01 3.28654033e-01
 3.26656606e-01 3.26653307e-01
 3.26653307e-01 3.26649811e-01
 3.24649299e-01 3.24649299e-01
 3.24649299e-01 3.24649299e-01
 3.22645291e-01 3.22645291e-01
 3.22645291e-01 3.22645291e-01
 3.20641283e-01 3.20641283e-01
 3.20641283e-01 3.20641282e-01
 3.18641655e-01 3.18637275e-01
 3.18637275e-01 3.18632542e-01
 3.16633267e-01 3.16633267e-01
 3.16633267e-01 3.16633266e-01
 3.14629259e-01 3.14629259e-01
 3.14629259e-01 3.14629258e-01
 3.12631005e-01 3.12625251e-01
 3.12625251e-01 3.12618873e-01
 3.10621243e-01 3.10621242e-01
 3.10621242e-01 3.10621242e-01
 3.08624529e-01 3.08617234e-01
 3.08617234e-01 3.08608944e-01
 3.06621583e-01 3.06613226e-01
 3.06613226e-01 3.06603490e-01
 3.04619035e-01 3.04609218e-01
 3.04609218e-01 3.04597444e-01
 3.02617085e-01 3.02605210e-01
 3.02605210e-01 3.02590349e-01
 3.00616194e-01 3.00601202e-01
 3.00601202e-01 3.00581119e-01
 2.98617458e-01 2.98597194e-01
 2.98597194e-01 2.98565896e-01
 2.96624771e-01 2.96593186e-01
 2.96593186e-01 2.96527708e-01
 2.94655262e-01 2.94589178e-01
 2.94997769e-01 2.92585170e-01
 2.96593186e-01 2.91662764e-01
 2.97549292e-01 2.90581162e-01
 2.98597194e-01 2.89947407e-01
 3.00084900e-01 2.88577154e-01
 3.00601202e-01 2.88258765e-01
 3.02605210e-01 2.86616009e-01
 3.02647220e-01 2.86573146e-01
 3.04609218e-01 2.85057286e-01
 3.05142333e-01 2.84569138e-01
 3.06613226e-01 2.83483042e-01
 3.07683724e-01 2.82565130e-01
 3.08617234e-01 2.81900857e-01
 3.10264129e-01 2.80561122e-01
 3.10621242e-01 2.80312492e-01
 3.12625251e-01 2.78747200e-01
 3.12845878e-01 2.78557114e-01
 3.14629259e-01 2.77206590e-01
 3.15420372e-01 2.76553106e-01
 3.16633267e-01 2.75667170e-01
 3.18038432e-01 2.74549098e-01
 3.18637275e-01 2.74120757e-01
 3.20641283e-01 2.72574501e-01
 3.20676940e-01 2.72545090e-01
 3.22645291e-01 2.71071170e-01
 3.23308912e-01 2.70541082e-01
 3.24649299e-01 2.69563613e-01
 3.25974506e-01 2.68537074e-01
 3.26653307e-01 2.68053911e-01
 3.28657315e-01 2.66541078e-01
 3.28667398e-01 2.66533066e-01
 3.30661323e-01 2.65066276e-01
 3.31354633e-01 2.64529058e-01
 3.32665331e-01 2.63588372e-01
 3.34075807e-01 2.62525050e-01
 3.34669339e-01 2.62107704e-01
 3.36673347e-01 2.60633514e-01
 3.36819747e-01 2.60521042e-01
 3.38677355e-01 2.59185011e-01
 3.39567576e-01 2.58517034e-01
 3.40681363e-01 2.57733875e-01
 3.42348715e-01 2.56513026e-01
 3.42685371e-01 2.56280610e-01
 3.44689379e-01 2.54846849e-01
 3.45144002e-01 2.54509018e-01
 3.46693387e-01 2.53421636e-01
 3.47955364e-01 2.52505010e-01
 3.48697395e-01 2.51994852e-01
 3.50701403e-01 2.50570576e-01
 3.50796163e-01 2.50501002e-01
 3.52705411e-01 2.49172494e-01
 3.53644545e-01 2.48496994e-01
 3.54709419e-01 2.47769705e-01
 3.56526061e-01 2.46492986e-01
 3.56713427e-01 2.46367450e-01
 3.58717435e-01 2.44984732e-01
 3.59416686e-01 2.44488978e-01
 3.60721443e-01 2.43605721e-01
 3.62334569e-01 2.42484970e-01
 3.62725451e-01 2.42225697e-01
 3.64729459e-01 2.40858366e-01
 3.65268884e-01 2.40480962e-01
 3.66733467e-01 2.39501950e-01
 3.68227951e-01 2.38476954e-01
 3.68737475e-01 2.38142460e-01
 3.70741483e-01 2.36794360e-01
 3.71208047e-01 2.36472946e-01
 3.72745491e-01 2.35458044e-01
 3.74209981e-01 2.34468938e-01
 3.74749499e-01 2.34119429e-01
 3.76753507e-01 2.32790744e-01
 3.77234315e-01 2.32464930e-01
 3.78757515e-01 2.31472817e-01
 3.80279662e-01 2.30460922e-01
 3.80761523e-01 2.30153267e-01
 3.82765531e-01 2.28844796e-01
 3.83347307e-01 2.28456914e-01
 3.84769539e-01 2.27544492e-01
 3.86440097e-01 2.26452906e-01
 3.86773547e-01 2.26243109e-01
 3.88777555e-01 2.24955924e-01
 3.89552237e-01 2.24448898e-01
 3.90781563e-01 2.23673271e-01
 3.92693807e-01 2.22444890e-01
 3.92785571e-01 2.22388107e-01
 3.94789579e-01 2.21122624e-01
 3.95850577e-01 2.20440882e-01
 3.96793587e-01 2.19856086e-01
 3.98797595e-01 2.18591632e-01
 3.99034446e-01 2.18436874e-01
 4.00801603e-01 2.17324484e-01
 4.02215317e-01 2.16432866e-01
 4.02805611e-01 2.16077819e-01
 4.04809619e-01 2.14877163e-01
 4.05557883e-01 2.14428858e-01
 4.06813627e-01 2.13676508e-01
 4.08817635e-01 2.12475852e-01
 4.08898217e-01 2.12424850e-01
 4.10821643e-01 2.11209517e-01
 4.11995341e-01 2.10420842e-01
 4.12825651e-01 2.09933621e-01
 4.14829659e-01 2.08757682e-01
 4.15410524e-01 2.08416834e-01
 4.16833667e-01 2.07607730e-01
 4.18837675e-01 2.06468385e-01
 4.18932382e-01 2.06412826e-01
 4.20841683e-01 2.05292729e-01
 4.22286752e-01 2.04408818e-01
 4.22845691e-01 2.04066929e-01
 4.24849699e-01 2.02841128e-01
 4.25563018e-01 2.02404810e-01
 4.26853707e-01 2.01615328e-01
 4.28839284e-01 2.00400802e-01
 4.28857715e-01 2.00390913e-01
 4.30861723e-01 1.99279131e-01
 4.32392244e-01 1.98396794e-01
 4.32865731e-01 1.98131949e-01
 4.34869739e-01 1.97009492e-01
 4.35970156e-01 1.96392786e-01
 4.36873747e-01 1.95886385e-01
 4.38877756e-01 1.94763278e-01
 4.39523729e-01 1.94388778e-01
 4.40881764e-01 1.93601463e-01
 4.42885772e-01 1.92393608e-01
 4.42900579e-01 1.92384770e-01
 4.44889780e-01 1.91203141e-01
 4.46274205e-01 1.90380762e-01
 4.46893788e-01 1.90055231e-01
 4.48897796e-01 1.89002320e-01
 4.50055410e-01 1.88376754e-01
 4.50901804e-01 1.87931435e-01
 4.52905812e-01 1.86839562e-01
 4.53761301e-01 1.86372745e-01
 4.54909820e-01 1.85746032e-01
 4.56913828e-01 1.84651909e-01
 4.57431868e-01 1.84368737e-01
 4.58917836e-01 1.83556478e-01
 4.60921844e-01 1.82425353e-01
 4.61025695e-01 1.82364729e-01
 4.62925852e-01 1.81261738e-01
 4.64488962e-01 1.80360721e-01
 4.64929860e-01 1.80135832e-01
 4.66933868e-01 1.79113644e-01
 4.68417836e-01 1.78356713e-01
 4.68937876e-01 1.78097993e-01
 4.70941884e-01 1.77073794e-01
 4.72311777e-01 1.76352705e-01
 4.72945892e-01 1.76018918e-01
 4.74949900e-01 1.74961992e-01
 4.76111527e-01 1.74348697e-01
 4.76953908e-01 1.73903953e-01
 4.78957916e-01 1.72845016e-01
 4.79879275e-01 1.72344689e-01
 4.80961924e-01 1.71756778e-01
 4.82965932e-01 1.70637661e-01
 4.83497734e-01 1.70340681e-01
 4.84969940e-01 1.69614134e-01
 4.86973948e-01 1.68625137e-01
 4.87560297e-01 1.68336673e-01
 4.88977956e-01 1.67658651e-01
 4.90981964e-01 1.66676419e-01
 4.91661586e-01 1.66332665e-01
 4.92985972e-01 1.65662788e-01
 4.94989980e-01 1.64648193e-01
 4.95619869e-01 1.64328657e-01
 4.96993988e-01 1.63631582e-01
 4.98997996e-01 1.62614523e-01
 4.99553858e-01 1.62324649e-01
 5.01002004e-01 1.61569464e-01
 5.03006012e-01 1.60497484e-01
 5.03336610e-01 1.60320641e-01
 5.05010020e-01 1.59531519e-01
 5.07014028e-01 1.58586498e-01
 5.07588137e-01 1.58316633e-01
 5.09018036e-01 1.57662082e-01
 5.11022044e-01 1.56717515e-01
 5.11853432e-01 1.56312625e-01
 5.13026052e-01 1.55741554e-01
 5.15030060e-01 1.54767867e-01
 5.15982456e-01 1.54308617e-01
 5.17034068e-01 1.53802847e-01
 5.19038076e-01 1.52839023e-01
 5.20111380e-01 1.52304609e-01
 5.21042084e-01 1.51841879e-01
 5.23046092e-01 1.50820832e-01
 5.24071007e-01 1.50300601e-01
 5.25050100e-01 1.49862667e-01
 5.27054108e-01 1.48966303e-01
 5.28556316e-01 1.48296593e-01
 5.29058116e-01 1.48078302e-01
 5.31062124e-01 1.47180247e-01
 5.32984172e-01 1.46292585e-01
 5.33066132e-01 1.46254733e-01
 5.35070140e-01 1.45330599e-01
 5.37074148e-01 1.44413490e-01
 5.37347796e-01 1.44288577e-01
 5.39078156e-01 1.43498711e-01
 5.41082164e-01 1.42555465e-01
 5.41643281e-01 1.42284569e-01
 5.43086172e-01 1.41587970e-01
 5.45090180e-01 1.40620475e-01
 5.45794256e-01 1.40280561e-01
 5.47094188e-01 1.39732351e-01
 5.49098196e-01 1.38889207e-01
 5.50520358e-01 1.38276553e-01
 5.51102204e-01 1.38031442e-01
 5.53106212e-01 1.37164088e-01
 5.55110220e-01 1.36296149e-01
 5.55164650e-01 1.36272545e-01
 5.57114228e-01 1.35427068e-01
 5.59118236e-01 1.34557988e-01
 5.59765470e-01 1.34268537e-01
 5.61122244e-01 1.33661771e-01
 5.63126253e-01 1.32746349e-01
 5.64187555e-01 1.32264529e-01
 5.65130261e-01 1.31837337e-01
 5.67134269e-01 1.30929211e-01
 5.68609900e-01 1.30260521e-01
 5.69138277e-01 1.30052496e-01
 5.71142285e-01 1.29239513e-01
 5.73146293e-01 1.28408036e-01
 5.73511489e-01 1.28256513e-01
 5.75150301e-01 1.27589510e-01
 5.77154309e-01 1.26775879e-01
 5.78451575e-01 1.26252505e-01
 5.79158317e-01 1.25967846e-01
 5.81162325e-01 1.25134606e-01
 5.83166333e-01 1.24282485e-01
 5.83246266e-01 1.24248497e-01
 5.85170341e-01 1.23430365e-01
 5.87174349e-01 1.22577551e-01
 5.87955448e-01 1.22244489e-01
 5.89178357e-01 1.21723039e-01
 5.91182365e-01 1.20843760e-01
 5.92530824e-01 1.20240481e-01
 5.93186373e-01 1.19988842e-01
 5.95190381e-01 1.19219582e-01
 5.97194389e-01 1.18450322e-01
 5.97751491e-01 1.18236473e-01
 5.99198397e-01 1.17691612e-01
 6.01202405e-01 1.16915301e-01
 6.02932920e-01 1.16232465e-01
 6.03206413e-01 1.16124548e-01
 6.05210421e-01 1.15331677e-01
 6.07214429e-01 1.14538367e-01
 6.07996644e-01 1.14228457e-01
 6.09218437e-01 1.13744387e-01
 6.11222445e-01 1.12923890e-01
 6.12901415e-01 1.12224449e-01
 6.13226453e-01 1.12089392e-01
 6.15230461e-01 1.11259298e-01
 6.17234469e-01 1.10429205e-01
 6.17738465e-01 1.10220441e-01
 6.19238477e-01 1.09691721e-01
 6.21242485e-01 1.08961186e-01
 6.23244892e-01 1.08216433e-01
 6.23246493e-01 1.08215848e-01
 6.25250501e-01 1.07483982e-01
 6.27254509e-01 1.06753966e-01
 6.28749204e-01 1.06212425e-01
 6.29258517e-01 1.06028111e-01
 6.31262525e-01 1.05277415e-01
 6.33266533e-01 1.04511759e-01
 6.34060493e-01 1.04208417e-01
 6.35270541e-01 1.03746103e-01
 6.37274549e-01 1.02979090e-01
 6.39278557e-01 1.02211264e-01
 6.39295884e-01 1.02204409e-01
 6.41282565e-01 1.01418409e-01
 6.43286573e-01 1.00611899e-01
 6.44309061e-01 1.00200401e-01
 6.45290581e-01 9.98687401e-02
 6.47294589e-01 9.91915753e-02
 6.49298597e-01 9.85165089e-02
 6.50219639e-01 9.81963928e-02
 6.51302605e-01 9.78269498e-02
 6.53306613e-01 9.71287157e-02
 6.55310621e-01 9.64297545e-02
 6.55990629e-01 9.61923848e-02
 6.57314629e-01 9.57302168e-02
 6.59318637e-01 9.50306790e-02
 6.61322645e-01 9.43051020e-02
 6.61639182e-01 9.41883768e-02
 6.63326653e-01 9.35668567e-02
 6.65330661e-01 9.28323804e-02
 6.67101764e-01 9.21843687e-02
 6.67334669e-01 9.20991534e-02
 6.69338677e-01 9.13659264e-02
 6.71342685e-01 9.06036731e-02
 6.72438246e-01 9.01803607e-02
 6.73346693e-01 8.98907209e-02
 6.75350701e-01 8.92517841e-02
 6.77354709e-01 8.86128474e-02
 6.78723763e-01 8.81763527e-02
 6.79358717e-01 8.79773382e-02
 6.81362725e-01 8.73271504e-02
 6.83366733e-01 8.66658444e-02
 6.84859383e-01 8.61723447e-02
 6.85370741e-01 8.60032792e-02
 6.87374749e-01 8.53401950e-02
 6.89378758e-01 8.46770359e-02
 6.90856410e-01 8.41683367e-02
 6.91382766e-01 8.39871327e-02
 6.93386774e-01 8.32862232e-02
 6.95390782e-01 8.25885507e-02
 6.96610758e-01 8.21643287e-02
 6.97394790e-01 8.18916973e-02
 6.99398798e-01 8.11948439e-02
 7.01402806e-01 8.04688990e-02
 7.02240269e-01 8.01603206e-02
 7.03406814e-01 7.98126864e-02
 7.05410822e-01 7.92154851e-02
 7.07414830e-01 7.86182838e-02
 7.08970972e-01 7.81563126e-02
 7.09418838e-01 7.80257610e-02
 7.11422846e-01 7.74176720e-02
 7.13426854e-01 7.67983971e-02
 7.15430862e-01 7.61781107e-02
 7.15514170e-01 7.61523046e-02
 7.17434870e-01 7.55573347e-02
 7.19438878e-01 7.49365586e-02
 7.21442886e-01 7.42883462e-02
 7.21868851e-01 7.41482966e-02
 7.23446894e-01 7.36300271e-02
 7.25450902e-01 7.29747204e-02
 7.27454910e-01 7.23202813e-02
 7.27993830e-01 7.21442886e-02
 7.29458918e-01 7.16658421e-02
 7.31462926e-01 7.09802297e-02
 7.33466934e-01 7.02852981e-02
 7.33885407e-01 7.01402806e-02
 7.35470942e-01 6.97075708e-02
 7.37474950e-01 6.91606553e-02
 7.39478958e-01 6.86137399e-02
 7.41156121e-01 6.81362725e-02
 7.41482966e-01 6.80446884e-02
 7.43486974e-01 6.74733232e-02
 7.45490982e-01 6.69016200e-02
 7.47494990e-01 6.63297238e-02
 7.48186916e-01 6.61322645e-02
 7.49498998e-01 6.57578275e-02
 7.51503006e-01 6.51579232e-02
 7.53507014e-01 6.45486827e-02
 7.54894638e-01 6.41282565e-02
 7.55511022e-01 6.39417804e-02
 7.57515030e-01 6.33364280e-02
 7.59519038e-01 6.27310755e-02
 7.61430358e-01 6.21242485e-02
 7.61523046e-01 6.20948208e-02
 7.63527054e-01 6.14488076e-02
 7.65531062e-01 6.08027944e-02
 7.67535070e-01 6.01567812e-02
 7.67648424e-01 6.01202405e-02
 7.69539078e-01 5.96573363e-02
 7.71543086e-01 5.91406651e-02
 7.73547094e-01 5.86163457e-02
 7.75458584e-01 5.81162325e-02
 7.75551102e-01 5.80923907e-02
 7.77555110e-01 5.75764973e-02
 7.79559118e-01 5.70629631e-02
 7.81563126e-01 5.65195570e-02
 7.83041953e-01 5.61122244e-02
 7.83567134e-01 5.59675671e-02
 7.85571142e-01 5.54162524e-02
 7.87575150e-01 5.48671867e-02
 7.89579158e-01 5.43185898e-02
 7.90305941e-01 5.41082164e-02
 7.91583166e-01 5.37385128e-02
 7.93587174e-01 5.31500676e-02
 7.95591182e-01 5.25616224e-02
 7.97148951e-01 5.21042084e-02
 7.97595190e-01 5.19731772e-02
 7.99599198e-01 5.13833283e-02
 8.01603206e-01 5.07594650e-02
 8.03607214e-01 5.01285349e-02
 8.03697242e-01 5.01002004e-02
 8.05611222e-01 4.96625833e-02
 8.07615230e-01 4.92043821e-02
 8.09619238e-01 4.87474637e-02
 8.11623246e-01 4.82634905e-02
 8.12304814e-01 4.80961924e-02
 8.13627255e-01 4.77762071e-02
 8.15631263e-01 4.72911066e-02
 8.17635271e-01 4.68059530e-02
 8.19639279e-01 4.63207994e-02
 8.20529448e-01 4.60921844e-02
 8.21643287e-01 4.58061261e-02
 8.23647295e-01 4.52849728e-02
 8.25651303e-01 4.47631474e-02
 8.27655311e-01 4.42404962e-02
 8.28239132e-01 4.40881764e-02
 8.29659319e-01 4.37176474e-02
 8.31663327e-01 4.31594870e-02
 8.33667335e-01 4.25953937e-02
 8.35488038e-01 4.20841683e-02
 8.35671343e-01 4.20327110e-02
 8.37675351e-01 4.14701465e-02
 8.39679359e-01 4.09075820e-02
 8.41683367e-01 4.03051081e-02
 8.42422287e-01 4.00801603e-02
 8.43687375e-01 3.98187258e-02
 8.45691383e-01 3.94045909e-02
 8.47695391e-01 3.89904561e-02
 8.49699399e-01 3.85776296e-02
 8.51703407e-01 3.81352009e-02
 8.51966880e-01 3.80761523e-02
 8.53707415e-01 3.76912218e-02
 8.55711423e-01 3.72478917e-02
 8.57715431e-01 3.68045187e-02
 8.59719439e-01 3.63611458e-02
 8.60931830e-01 3.60721443e-02
 8.61723447e-01 3.58834441e-02
 8.63727455e-01 3.54001540e-02
 8.65731463e-01 3.49177855e-02
 8.67735471e-01 3.44367467e-02
 8.69271545e-01 3.40681363e-02
 8.69739479e-01 3.39558466e-02
 8.71743487e-01 3.34358043e-02
 8.73747495e-01 3.29099131e-02
 8.75751503e-01 3.23840220e-02
 8.76970519e-01 3.20641283e-02
 8.77755511e-01 3.18581308e-02
 8.79759519e-01 3.13311910e-02
 8.81763527e-01 3.07610340e-02
 8.83767535e-01 3.01849556e-02
 8.84201800e-01 3.00601202e-02
 8.85771543e-01 2.97834997e-02
 8.87775551e-01 2.94303528e-02
 8.89779559e-01 2.90772059e-02
 8.91783567e-01 2.86938596e-02
 8.93787575e-01 2.83061013e-02
 8.95079278e-01 2.80561122e-02
 8.95791583e-01 2.79198868e-02
 8.97795591e-01 2.75366286e-02
 8.99799599e-01 2.71533705e-02
 9.01803607e-01 2.67363917e-02
 9.03807615e-01 2.63154993e-02
 9.05059242e-01 2.60521042e-02
 9.05811623e-01 2.58937715e-02
 9.07815631e-01 2.54719759e-02
 9.09819639e-01 2.50501727e-02
 9.11823647e-01 2.45900288e-02
 9.13827655e-01 2.41260930e-02
 9.14164569e-01 2.40480962e-02
 9.15831663e-01 2.36621573e-02
 9.17835671e-01 2.31976194e-02
 9.19839679e-01 2.27328573e-02
 9.21843687e-01 2.22245560e-02
 9.22550914e-01 2.20440882e-02
 9.23847695e-01 2.17133094e-02
 9.25851703e-01 2.12022123e-02
 9.27855711e-01 2.06911153e-02
 9.29859719e-01 2.01800183e-02
 9.30362522e-01 2.00400802e-02
 9.31863727e-01 1.98240584e-02
 9.33867735e-01 1.95338686e-02
 9.35871743e-01 1.92436787e-02
 9.37875752e-01 1.89534888e-02
 9.39879760e-01 1.86633513e-02
 9.41883768e-01 1.83497122e-02
 9.43878243e-01 1.80360721e-02
 9.43887776e-01 1.80345878e-02
 9.45891784e-01 1.77225241e-02
 9.47895792e-01 1.74102437e-02
 9.49899800e-01 1.70973530e-02
 9.51903808e-01 1.67661560e-02
 9.53907816e-01 1.64343703e-02
 9.55911824e-01 1.61037648e-02
 9.56346507e-01 1.60320641e-02
 9.57915832e-01 1.57732052e-02
 9.59919840e-01 1.54426456e-02
 9.61923848e-01 1.51112203e-02
 9.63927856e-01 1.47797588e-02
 9.65931864e-01 1.44490323e-02
 9.67935872e-01 1.41204991e-02
 9.68499858e-01 1.40280561e-02


==> case1_l6QP2.txt <==
 2.91662764e-01 2.96593186e-01
 2.92585170e-01 2.94997769e-01
 2.94589178e-01 2.94655262e-01
 2.96527708e-01 2.96593186e-01
 2.96593186e-01 2.96624771e-01
 2.98565896e-01 2.98597194e-01
 2.98597194e-01 2.98617458e-01
 3.00581119e-01 3.00601202e-01
 3.00601202e-01 3.00616194e-01
 3.02590349e-01 3.02605210e-01
 3.02605210e-01 3.02617085e-01
 3.04597444e-01 3.04609218e-01
 3.04609218e-01 3.04619035e-01
 3.06603490e-01 3.06613226e-01
 3.06613226e-01 3.06621583e-01
 3.08608944e-01 3.08617234e-01
 3.08617234e-01 3.08624529e-01
 3.10621242e-01 3.10621242e-01
 3.10621242e-01 3.10621243e-01
 3.12618873e-01 3.12625251e-01
 3.12625251e-01 3.12631005e-01
 3.14629258e-01 3.14629259e-01
 3.14629259e-01 3.14629259e-01
 3.16633266e-01 3.16633267e-01
 3.16633267e-01 3.16633267e-01
 3.18632542e-01 3.18637275e-01
 3.18637275e-01 3.18641655e-01
 3.20641282e-01 3.20641283e-01
 3.20641283e-01 3.20641283e-01
 3.22645291e-01 3.22645291e-01
 3.22645291e-01 3.22645291e-01
 3.24649299e-01 3.24649299e-01
 3.24649299e-01 3.24649299e-01
 3.26649811e-01 3.26653307e-01
 3.26653307e-01 3.26656606e-01
 3.28654033e-01 3.28657315e-01
 3.28657315e-01 3.28660427e-01
 3.30658226e-01 3.30661323e-01
 3.30661323e-01 3.30664264e-01
 3.32662404e-01 3.32665331e-01
 3.32665331e-01 3.32668115e-01
 3.34666567e-01 3.34669339e-01
 3.34669339e-01 3.34671985e-01
 3.36670712e-01 3.36673347e-01
 3.36673347e-01 3.36675872e-01
 3.38674840e-01 3.38677355e-01
 3.38677355e-01 3.38679763e-01
 3.40681363e-01 3.40681363e-01
 3.40681363e-01 3.40681363e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.44689379e-01 3.44689379e-01
 3.44689379e-01 3.44689379e-01
 3.46693387e-01 3.46693387e-01
 3.46693387e-01 3.46693387e-01
 3.48697395e-01 3.48697395e-01
 3.48697395e-01 3.48697395e-01
 3.50701403e-01 3.50701403e-01
 3.50701403e-01 3.50701403e-01
 3.52703511e-01 3.52705411e-01
 3.52705411e-01 3.52707252e-01
 3.54707582e-01 3.54709419e-01
 3.54709419e-01 3.54711201e-01
 3.56713427e-01 3.56713427e-01
 3.56713427e-01 3.56713427e-01
 3.58717435e-01 3.58717435e-01
 3.58717435e-01 3.58717435e-01
 3.60719769e-01 3.60721443e-01
 3.60721443e-01 3.60723071e-01
 3.62725451e-01 3.62725451e-01
 3.62725451e-01 3.62725451e-01
 3.64729459e-01 3.64729459e-01
 3.64729459e-01 3.64729459e-01
 3.66731927e-01 3.66733467e-01
 3.66733467e-01 3.66734969e-01
 3.68735973e-01 3.68737475e-01
 3.68737475e-01 3.68738940e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.72744061e-01 3.72745491e-01
 3.72745491e-01 3.72746888e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.78756175e-01 3.78757515e-01
 3.78757515e-01 3.78758825e-01
 3.80760211e-01 3.80761523e-01
 3.80761523e-01 3.80762808e-01
 3.82764244e-01 3.82765531e-01
 3.82765531e-01 3.82766791e-01
 3.84768276e-01 3.84769539e-01
 3.84769539e-01 3.84770776e-01
 3.86772307e-01 3.86773547e-01
 3.86773547e-01 3.86774763e-01
 3.88777555e-01 3.88777555e-01
 3.88777555e-01 3.88777555e-01
 3.90780365e-01 3.90781563e-01
 3.90781563e-01 3.90782739e-01
 3.92785571e-01 3.92785571e-01
 3.92785571e-01 3.92785571e-01
 3.94788418e-01 3.94789579e-01
 3.94789579e-01 3.94790719e-01
 3.96792443e-01 3.96793587e-01
 3.96793587e-01 3.96794710e-01
 3.98797595e-01 3.98797595e-01
 3.98797595e-01 3.98797595e-01
 4.00801603e-01 4.00801603e-01
 4.00801603e-01 4.00801603e-01
 4.02805611e-01 4.02805611e-01
 4.02805611e-01 4.02805611e-01
 4.04809619e-01 4.04809619e-01
 4.04809619e-01 4.04809619e-01
 4.06813627e-01 4.06813627e-01
 4.06813627e-01 4.06813627e-01
 4.08817635e-01 4.08817635e-01
 4.08817635e-01 4.08817635e-01
 4.10816363e-01 4.10821643e-01
 4.10821643e-01 4.10826690e-01
 4.12808400e-01 4.12825651e-01
 4.12825651e-01 4.12843008e-01
 4.14800174e-01 4.14829659e-01
 4.14829659e-01 4.14859175e-01
 4.16814218e-01 4.16833667e-01
 4.16833667e-01 4.16852998e-01
 4.18830536e-01 4.18837675e-01
 4.18837675e-01 4.18844576e-01
 4.20836631e-01 4.20841683e-01
 4.20841683e-01 4.20846519e-01
 4.22829436e-01 4.22845691e-01
 4.22845691e-01 4.22862040e-01
 4.24821997e-01 4.24849699e-01
 4.24849699e-01 4.24877426e-01
 4.26835632e-01 4.26853707e-01
 4.26853707e-01 4.26871680e-01
 4.28851153e-01 4.28857715e-01
 4.28857715e-01 4.28864068e-01
 4.30856848e-01 4.30861723e-01
 4.30861723e-01 4.30866405e-01
 4.32850248e-01 4.32865731e-01
 4.32865731e-01 4.32881300e-01
 4.34843428e-01 4.34869739e-01
 4.34869739e-01 4.34896070e-01
 4.36856764e-01 4.36873747e-01
 4.36873747e-01 4.36890639e-01
 4.38871659e-01 4.38877756e-01
 4.38877756e-01 4.38883650e-01
 4.40877024e-01 4.40881764e-01
 4.40881764e-01 4.40886338e-01
 4.42870878e-01 4.42885772e-01
 4.42885772e-01 4.42900742e-01
 4.44864544e-01 4.44889780e-01
 4.44889780e-01 4.44915030e-01
 4.46877673e-01 4.46893788e-01
 4.46893788e-01 4.46909819e-01
 4.48892078e-01 4.48897796e-01
 4.48897796e-01 4.48903329e-01
 4.50897144e-01 4.50901804e-01
 4.50901804e-01 4.50906311e-01
 4.52891360e-01 4.52905812e-01
 4.52905812e-01 4.52920335e-01
 4.54885402e-01 4.54909820e-01
 4.54909820e-01 4.54934249e-01
 4.56898402e-01 4.56913828e-01
 4.56913828e-01 4.56929176e-01
 4.58912427e-01 4.58917836e-01
 4.58917836e-01 4.58923074e-01
 4.60917228e-01 4.60921844e-01
 4.60921844e-01 4.60926318e-01
 4.62911718e-01 4.62925852e-01
 4.62925852e-01 4.62940054e-01
 4.64906045e-01 4.64929860e-01
 4.64929860e-01 4.64953683e-01
 4.66918984e-01 4.66933868e-01
 4.66933868e-01 4.66948679e-01
 4.68932720e-01 4.68937876e-01
 4.68937876e-01 4.68942872e-01
 4.70937278e-01 4.70941884e-01
 4.70941884e-01 4.70946356e-01
 4.72931969e-01 4.72945892e-01
 4.72945892e-01 4.72959880e-01
 4.74926506e-01 4.74949900e-01
 4.74949900e-01 4.74973299e-01
 4.76939443e-01 4.76953908e-01
 4.76953908e-01 4.76968304e-01
 4.78952967e-01 4.78957916e-01
 4.78957916e-01 4.78962724e-01
 4.80957289e-01 4.80961924e-01
 4.80961924e-01 4.80966421e-01
 4.82952129e-01 4.82965932e-01
 4.82965932e-01 4.82979799e-01
 4.84946811e-01 4.84969940e-01
 4.84969940e-01 4.84993072e-01
 4.86959799e-01 4.86973948e-01
 4.86973948e-01 4.86988031e-01
 4.88973177e-01 4.88977956e-01
 4.88977956e-01 4.88982590e-01
 4.90977295e-01 4.90981964e-01
 4.90981964e-01 4.90986511e-01
 4.92972208e-01 4.92985972e-01
 4.92985972e-01 4.92999800e-01
 4.94966978e-01 4.94989980e-01
 4.94989980e-01 4.95012983e-01
 4.96980067e-01 4.96993988e-01
 4.96993988e-01 4.97007845e-01
 4.98993356e-01 4.98997996e-01
 4.98997996e-01 4.99002496e-01
 5.01002004e-01 5.01002004e-01
 5.01002004e-01 5.01002004e-01
 5.03006012e-01 5.03006012e-01
 5.03006012e-01 5.03006012e-01
 5.05010020e-01 5.05010020e-01
 5.05010020e-01 5.05010020e-01
 5.07014028e-01 5.07014028e-01
 5.07014028e-01 5.07014028e-01
 5.09018036e-01 5.09018036e-01
 5.09018036e-01 5.09018036e-01
 5.11022044e-01 5.11022044e-01
 5.11022044e-01 5.11022044e-01
 5.13026052e-01 5.13026052e-01
 5.13026052e-01 5.13026052e-01
 5.15030060e-01 5.15030060e-01
 5.15030060e-01 5.15030060e-01
 5.17034068e-01 5.17034068e-01
 5.17034068e-01 5.17034068e-01
 5.19038076e-01 5.19038076e-01
 5.19038076e-01 5.19038076e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.31057031e-01 5.31062124e-01
 5.31062124e-01 5.31067095e-01
 5.33051851e-01 5.33066132e-01
 5.33066132e-01 5.33080481e-01
 5.35047170e-01 5.35070140e-01
 5.35070140e-01 5.35093103e-01
 5.37060456e-01 5.37074148e-01
 5.37074148e-01 5.37087776e-01
 5.39073842e-01 5.39078156e-01
 5.39078156e-01 5.39082347e-01
 5.41076913e-01 5.41082164e-01
 5.41082164e-01 5.41087293e-01
 5.43071615e-01 5.43086172e-01
 5.43086172e-01 5.43100799e-01
 5.45067011e-01 5.45090180e-01
 5.45090180e-01 5.45113340e-01
 5.47080417e-01 5.47094188e-01
 5.47094188e-01 5.47107895e-01
 5.49093922e-01 5.49098196e-01
 5.49098196e-01 5.49102338e-01
 5.51096786e-01 5.51102204e-01
 5.51102204e-01 5.51107512e-01
 5.53091325e-01 5.53106212e-01
 5.53106212e-01 5.53121171e-01
 5.55086773e-01 5.55110220e-01
 5.55110220e-01 5.55133656e-01
 5.57100331e-01 5.57114228e-01
 5.57114228e-01 5.57128059e-01
 5.59113990e-01 5.59118236e-01
 5.59118236e-01 5.59122359e-01
 5.61122244e-01 5.61122244e-01
 5.61122244e-01 5.61122244e-01
 5.63126252e-01 5.63126253e-01
 5.63126253e-01 5.63126253e-01
 5.65130261e-01 5.65130261e-01
 5.65130261e-01 5.65130261e-01
 5.67134269e-01 5.67134269e-01
 5.67134269e-01 5.67134269e-01
 5.69138277e-01 5.69138277e-01
 5.69138277e-01 5.69138277e-01
 5.71136442e-01 5.71142285e-01
 5.71142285e-01 5.71148016e-01
 5.73130586e-01 5.73146293e-01
 5.73146293e-01 5.73162078e-01
 5.75126072e-01 5.75150301e-01
 5.75150301e-01 5.75174511e-01
 5.77140031e-01 5.77154309e-01
 5.77154309e-01 5.77168515e-01
 5.79154094e-01 5.79158317e-01
 5.79158317e-01 5.79162404e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.21235136e-01 6.21242485e-01
 6.21242485e-01 6.21249699e-01
 6.23227753e-01 6.23246493e-01
 6.23246493e-01 6.23265342e-01
 6.25223045e-01 6.25250501e-01
 6.25250501e-01 6.25277917e-01
 6.27238569e-01 6.27254509e-01
 6.27254509e-01 6.27270357e-01
 6.29254212e-01 6.29258517e-01
 6.29258517e-01 6.29262668e-01
 6.31254808e-01 6.31262525e-01
 6.31262525e-01 6.31270121e-01
 6.33246997e-01 6.33266533e-01
 6.33266533e-01 6.33286187e-01
 6.35242210e-01 6.35270541e-01
 6.35270541e-01 6.35298826e-01
 6.37258151e-01 6.37274549e-01
 6.37274549e-01 6.37290849e-01
 6.39274216e-01 6.39278557e-01
 6.39278557e-01 6.39282738e-01
 6.41274429e-01 6.41282565e-01
 6.41282565e-01 6.41290577e-01
 6.43266169e-01 6.43286573e-01
 6.43286573e-01 6.43307105e-01
 6.45261291e-01 6.45290581e-01
 6.45290581e-01 6.45319819e-01
 6.47277688e-01 6.47294589e-01
 6.47294589e-01 6.47311385e-01
 6.49294215e-01 6.49298597e-01
 6.49298597e-01 6.49302813e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.71333035e-01 6.71342685e-01
 6.71342685e-01 6.71352183e-01
 6.73323186e-01 6.73346693e-01
 6.73346693e-01 6.73370367e-01
 6.75317964e-01 6.75350701e-01
 6.75350701e-01 6.75383358e-01
 6.77335997e-01 6.77354709e-01
 6.77354709e-01 6.77373290e-01
 6.79354181e-01 6.79358717e-01
 6.79358717e-01 6.79363076e-01
 6.81352483e-01 6.81362725e-01
 6.81362725e-01 6.81372811e-01
 6.83341999e-01 6.83366733e-01
 6.83366733e-01 6.83391651e-01
 6.85336639e-01 6.85370741e-01
 6.85370741e-01 6.85404751e-01
 6.87355320e-01 6.87374749e-01
 6.87374749e-01 6.87394036e-01
 6.89374160e-01 6.89378758e-01
 6.89378758e-01 6.89383169e-01
 6.91371876e-01 6.91382766e-01
 6.91382766e-01 6.91393494e-01
 6.93360700e-01 6.93386774e-01
 6.93386774e-01 6.93413050e-01
 6.95355189e-01 6.95390782e-01
 6.95390782e-01 6.95426267e-01
 6.97374577e-01 6.97394790e-01
 6.97394790e-01 6.97414847e-01
 6.99394133e-01 6.99398798e-01
 6.99398798e-01 6.99403256e-01
 7.01391235e-01 7.01402806e-01
 7.01402806e-01 7.01414238e-01
 7.03379275e-01 7.03406814e-01
 7.03406814e-01 7.03434577e-01
 7.05373602e-01 7.05410822e-01
 7.05410822e-01 7.05447918e-01
 7.07393762e-01 7.07414830e-01
 7.07414830e-01 7.07435727e-01
 7.09414102e-01 7.09418838e-01
 7.09418838e-01 7.09423357e-01
 7.11410501e-01 7.11422846e-01
 7.11422846e-01 7.11435050e-01
 7.13397710e-01 7.13426854e-01
 7.13426854e-01 7.13456248e-01
 7.15391861e-01 7.15430862e-01
 7.15430862e-01 7.15469720e-01
 7.17412867e-01 7.17434870e-01
 7.17434870e-01 7.17456685e-01
 7.19434065e-01 7.19438878e-01
 7.19438878e-01 7.19443463e-01
 7.21429689e-01 7.21442886e-01
 7.21442886e-01 7.21455940e-01
 7.23415988e-01 7.23446894e-01
 7.23446894e-01 7.23478079e-01
 7.25409948e-01 7.25450902e-01
 7.25450902e-01 7.25491690e-01
 7.27431884e-01 7.27454910e-01
 7.27454910e-01 7.27477730e-01
 7.29454022e-01 7.29458918e-01
 7.29458918e-01 7.29463584e-01
 7.31448757e-01 7.31462926e-01
 7.31462926e-01 7.31476917e-01
 7.33434090e-01 7.33466934e-01
 7.33466934e-01 7.33500092e-01
 7.35427844e-01 7.35470942e-01
 7.35470942e-01 7.35513848e-01
 7.37450800e-01 7.37474950e-01
 7.37474950e-01 7.37498871e-01
 7.39473975e-01 7.39478958e-01
 7.39478958e-01 7.39483686e-01
 7.41467795e-01 7.41482966e-01
 7.41482966e-01 7.41497994e-01
 7.43451992e-01 7.43486974e-01
 7.43486974e-01 7.43522311e-01
 7.45445523e-01 7.45490982e-01
 7.45490982e-01 7.45536218e-01
 7.47469604e-01 7.47494990e-01
 7.47494990e-01 7.47520121e-01
 7.49493921e-01 7.49498998e-01
 7.49498998e-01 7.49503805e-01
 7.51486686e-01 7.51503006e-01
 7.51503006e-01 7.51519185e-01
 7.53469665e-01 7.53507014e-01
 7.53507014e-01 7.53544765e-01
 7.55462954e-01 7.55511022e-01
 7.55511022e-01 7.55558829e-01
 7.57488281e-01 7.57515030e-01
 7.57515030e-01 7.57541494e-01
 7.59513861e-01 7.59519038e-01
 7.59519038e-01 7.59523941e-01
 7.61505403e-01 7.61523046e-01
 7.61523046e-01 7.61540507e-01
 7.63487077e-01 7.63527054e-01
 7.63527054e-01 7.63567489e-01
 7.65480104e-01 7.65531062e-01
 7.65531062e-01 7.65581714e-01
 7.67506812e-01 7.67535070e-01
 7.67535070e-01 7.67563008e-01
 7.69533794e-01 7.69539078e-01
 7.69539078e-01 7.69544070e-01
 7.71524012e-01 7.71543086e-01
 7.71543086e-01 7.71561980e-01
 7.73504188e-01 7.73547094e-01
 7.73547094e-01 7.73590525e-01
 7.75496928e-01 7.75551102e-01
 7.75551102e-01 7.75604916e-01
 7.77525175e-01 7.77555110e-01
 7.77555110e-01 7.77584684e-01
 7.79553720e-01 7.79559118e-01
 7.79559118e-01 7.79564204e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.91560678e-01 7.91583166e-01
 7.91583166e-01 7.91605487e-01
 7.93537303e-01 7.93587174e-01
 7.93587174e-01 7.93637749e-01
 7.95529381e-01 7.95591182e-01
 7.95591182e-01 7.95652477e-01
 7.97561286e-01 7.97595190e-01
 7.97595190e-01 7.97628624e-01
 7.99593548e-01 7.99599198e-01
 7.99599198e-01 7.99604475e-01
 8.01578737e-01 8.01603206e-01
 8.01603206e-01 8.01627589e-01
 8.03553176e-01 8.03607214e-01
 8.03607214e-01 8.03662075e-01
 8.05544869e-01 8.05611222e-01
 8.05611222e-01 8.05676969e-01
 8.07578962e-01 8.07615230e-01
 8.07615230e-01 8.07650956e-01
 8.09613448e-01 8.09619238e-01
 8.09619238e-01 8.09624626e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.41647262e-01 8.41683367e-01
 8.41683367e-01 8.41719590e-01
 8.43609700e-01 8.43687375e-01
 8.43687375e-01 8.43766721e-01
 8.45599283e-01 8.45691383e-01
 8.45691383e-01 8.45782144e-01
 8.47645800e-01 8.47695391e-01
 8.47695391e-01 8.47743937e-01
 8.49692930e-01 8.49699399e-01
 8.49699399e-01 8.49705328e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.61678187e-01 8.61723447e-01
 8.61723447e-01 8.61769093e-01
 8.63631280e-01 8.63727455e-01
 8.63727455e-01 8.63826177e-01
 8.65619213e-01 8.65731463e-01
 8.65731463e-01 8.65841599e-01
 8.67675495e-01 8.67735471e-01
 8.67735471e-01 8.67793900e-01
 8.69732579e-01 8.69739479e-01
 8.69739479e-01 8.69745707e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.81704924e-01 8.81763527e-01
 8.81763527e-01 8.81822865e-01
 8.83644894e-01 8.83767535e-01
 8.83767535e-01 8.83894303e-01
 8.85630359e-01 8.85771543e-01
 8.85771543e-01 8.85909188e-01
 8.87700704e-01 8.87775551e-01
 8.87775551e-01 8.87847962e-01
 8.89772142e-01 8.89779559e-01
 8.89779559e-01 8.89786175e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.31728547e-01 9.31863727e-01
 9.31863727e-01 9.32007081e-01
 9.33591487e-01 9.33867735e-01
 9.33867735e-01 9.34165232e-01
 9.35557352e-01 9.35871743e-01
 9.35871743e-01 9.36166599e-01
 9.37712360e-01 9.37875752e-01
 9.37875752e-01 9.38027473e-01
 9.39870511e-01 9.39879760e-01
 9.39879760e-01 9.39887471e-01
 9.41714819e-01 9.41883768e-01
 9.41883768e-01 9.42066372e-01
 9.43544215e-01 9.43887776e-01
 9.43887776e-01 9.44264640e-01
 9.45497752e-01 9.45891784e-01
 9.45891784e-01 9.46254825e-01
 9.47691819e-01 9.47895792e-01
 9.47895792e-01 9.48081739e-01
 9.49890087e-01 9.49899800e-01
 9.49899800e-01 9.49907739e-01
 9.51686388e-01 9.51903808e-01
 9.51903808e-01 9.52145407e-01
 9.53467748e-01 9.53907816e-01
 9.53907816e-01 9.54403730e-01
 9.55398880e-01 9.55911824e-01
 9.55911824e-01 9.56372202e-01
 9.57651344e-01 9.57915832e-01
 9.57915832e-01 9.58150535e-01
 9.59909667e-01 9.59919840e-01
 9.59919840e-01 9.59927965e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.71533585e-01 9.71943888e-01
 9.71943888e-01 9.72453832e-01
 9.73127463e-01 9.73947896e-01
 9.73947896e-01 9.74983555e-01
 9.74903708e-01 9.75951904e-01
 9.75951904e-01 9.76793160e-01
 9.77419682e-01 9.77955912e-01
 9.77955912e-01 9.78380705e-01
 9.79949406e-01 9.79959920e-01
 9.79959920e-01 9.79967962e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.90942969e-01 9.91983968e-01
 9.91912163e-01 9.93987976e-01
 9.91983968e-01 9.94136448e-01
 9.92873940e-01 9.95991984e-01
 9.93987976e-01 9.97111847e-01
 9.95821769e-01 9.97995992e-01
 9.95991984e-01 9.98077632e-01
 9.97995992e-01 9.99038816e-01
 1.00000000e+00 1.00000000e+00
 9.97995992e-01 1.00000000e+00
 9.95991984e-01 1.00000000e+00
 9.93987976e-01 1.00000000e+00
 9.91983968e-01 1.00000000e+00
 9.89979960e-01 1.00000000e+00
 9.87975952e-01 1.00000000e+00
 9.85971944e-01 1.00000000e+00
 9.83967936e-01 1.00000000e+00
 9.81963928e-01 1.00000000e+00
 9.79959920e-01 1.00000000e+00
 9.77955912e-01 1.00000000e+00
 9.75951904e-01 1.00000000e+00
 9.73947896e-01 1.00000000e+00
 9.71943888e-01 1.00000000e+00
 9.69939880e-01 1.00000000e+00
 9.67935872e-01 1.00000000e+00
 9.65931864e-01 1.00000000e+00
 9.63927856e-01 1.00000000e+00
 9.61923848e-01 1.00000000e+00
 9.59919840e-01 1.00000000e+00
 9.57915832e-01 1.00000000e+00
 9.55911824e-01 1.00000000e+00
 9.53907816e-01 1.00000000e+00
 9.51903808e-01 1.00000000e+00
 9.49899800e-01 1.00000000e+00
 9.47895792e-01 1.00000000e+00
 9.45891784e-01 1.00000000e+00
 9.43887776e-01 1.00000000e+00
 9.41883768e-01 1.00000000e+00
 9.39879760e-01 1.00000000e+00
 9.37875752e-01 1.00000000e+00
 9.35871743e-01 1.00000000e+00
 9.33867735e-01 1.00000000e+00
 9.31863727e-01 1.00000000e+00
 9.29859719e-01 1.00000000e+00
 9.27855711e-01 1.00000000e+00
 9.25851703e-01 1.00000000e+00
 9.23847695e-01 1.00000000e+00
 9.21843687e-01 1.00000000e+00
 9.19839679e-01 1.00000000e+00
 9.17835671e-01 1.00000000e+00
 9.15831663e-01 1.00000000e+00
 9.13827655e-01 1.00000000e+00
 9.11823647e-01 1.00000000e+00
 9.09819639e-01 1.00000000e+00
 9.07815631e-01 1.00000000e+00
 9.05811623e-01 1.00000000e+00
 9.03807615e-01 1.00000000e+00
 9.01803607e-01 1.00000000e+00
 8.99799599e-01 1.00000000e+00
 8.97795591e-01 1.00000000e+00
 8.95791583e-01 1.00000000e+00
 8.93787575e-01 1.00000000e+00
 8.91783567e-01 1.00000000e+00
 8.89779559e-01 1.00000000e+00
 8.87775551e-01 1.00000000e+00
 8.85771543e-01 1.00000000e+00
 8.83767535e-01 1.00000000e+00
 8.81763527e-01 1.00000000e+00
 8.79759519e-01 1.00000000e+00
 8.77755511e-01 1.00000000e+00
 8.75751503e-01 1.00000000e+00
 8.73747495e-01 1.00000000e+00
 8.71743487e-01 1.00000000e+00
 8.69739479e-01 1.00000000e+00
 8.67735471e-01 1.00000000e+00
 8.65731463e-01 1.00000000e+00
 8.63727455e-01 1.00000000e+00
 8.61723447e-01 1.00000000e+00
 8.59719439e-01 1.00000000e+00
 8.57715431e-01 1.00000000e+00
 8.55711423e-01 1.00000000e+00
 8.53707415e-01 1.00000000e+00
 8.51703407e-01 1.00000000e+00
 8.49699399e-01 1.00000000e+00
 8.47695391e-01 1.00000000e+00
 8.45691383e-01 1.00000000e+00
 8.43687375e-01 1.00000000e+00
 8.41683367e-01 1.00000000e+00
 8.39679359e-01 1.00000000e+00
 8.37675351e-01 1.00000000e+00
 8.35671343e-01 1.00000000e+00
 8.33667335e-01 1.00000000e+00
 8.31663327e-01 1.00000000e+00
 8.29659319e-01 1.00000000e+00
 8.27655311e-01 1.00000000e+00
 8.25651303e-01 1.00000000e+00
 8.23647295e-01 1.00000000e+00
 8.21643287e-01 1.00000000e+00
 8.19639279e-01 1.00000000e+00
 8.17635271e-01 1.00000000e+00
 8.15631263e-01 1.00000000e+00
 8.13627255e-01 1.00000000e+00
 8.11623246e-01 1.00000000e+00
 8.09619238e-01 1.00000000e+00
 8.07615230e-01 1.00000000e+00
 8.05611222e-01 1.00000000e+00
 8.03607214e-01 1.00000000e+00
 8.01603206e-01 1.00000000e+00
 7.99599198e-01 1.00000000e+00
 7.97595190e-01 1.00000000e+00
 7.95591182e-01 1.00000000e+00
 7.93587174e-01 1.00000000e+00
 7.91583166e-01 1.00000000e+00
 7.89579158e-01 1.00000000e+00
 7.87575150e-01 1.00000000e+00
 7.85571142e-01 1.00000000e+00
 7.83567134e-01 1.00000000e+00
 7.81563126e-01 1.00000000e+00
 7.79559118e-01 1.00000000e+00
 7.77555110e-01 1.00000000e+00
 7.75551102e-01 1.00000000e+00
 7.73547094e-01 1.00000000e+00
 7.71543086e-01 1.00000000e+00
 7.69539078e-01 1.00000000e+00
 7.67535070e-01 1.00000000e+00
 7.65531062e-01 1.00000000e+00
 7.63527054e-01 1.00000000e+00
 7.61523046e-01 1.00000000e+00
 7.59519038e-01 1.00000000e+00
 7.57515030e-01 1.00000000e+00
 7.55511022e-01 1.00000000e+00
 7.53507014e-01 1.00000000e+00
 7.51503006e-01 1.00000000e+00
 7.49498998e-01 1.00000000e+00
 7.47494990e-01 1.00000000e+00
 7.45490982e-01 1.00000000e+00
 7.43486974e-01 1.00000000e+00
 7.41482966e-01 1.00000000e+00
 7.39478958e-01 1.00000000e+00
 7.37474950e-01 1.00000000e+00
 7.35470942e-01 1.00000000e+00
 7.33466934e-01 1.00000000e+00
 7.31462926e-01 1.00000000e+00
 7.29458918e-01 1.00000000e+00
 7.27454910e-01 1.00000000e+00
 7.25450902e-01 1.00000000e+00
 7.23446894e-01 1.00000000e+00
 7.21442886e-01 1.00000000e+00
 7.19438878e-01 1.00000000e+00
 7.17434870e-01 1.00000000e+00
 7.15430862e-01 1.00000000e+00
 7.13426854e-01 1.00000000e+00
 7.11422846e-01 1.00000000e+00
 7.09418838e-01 1.00000000e+00
 7.07414830e-01 1.00000000e+00
 7.05410822e-01 1.00000000e+00
 7.03406814e-01 1.00000000e+00
 7.01402806e-01 1.00000000e+00
 6.99398798e-01 1.00000000e+00
 6.97394790e-01 1.00000000e+00
 6.95390782e-01 1.00000000e+00
 6.93386774e-01 1.00000000e+00
 6.91382766e-01 1.00000000e+00
 6.89378758e-01 1.00000000e+00
 6.87374749e-01 1.00000000e+00
 6.85370741e-01 1.00000000e+00
 6.83366733e-01 1.00000000e+00
 6.81362725e-01 1.00000000e+00
 6.79358717e-01 1.00000000e+00
 6.77354709e-01 1.00000000e+00
 6.75350701e-01 1.00000000e+00
 6.73346693e-01 1.00000000e+00
 6.71342685e-01 1.00000000e+00
 6.69338677e-01 1.00000000e+00
 6.67334669e-01 1.00000000e+00
 6.65330661e-01 1.00000000e+00
 6.63326653e-01 1.00000000e+00
 6.61322645e-01 1.00000000e+00
 6.59318637e-01 1.00000000e+00
 6.57314629e-01 1.00000000e+00
 6.55310621e-01 1.00000000e+00
 6.53306613e-01 1.00000000e+00
 6.51302605e-01 1.00000000e+00
 6.49298597e-01 1.00000000e+00
 6.47294589e-01 1.00000000e+00
 6.45290581e-01 1.00000000e+00
 6.43286573e-01 1.00000000e+00
 6.41282565e-01 1.00000000e+00
 6.39278557e-01 1.00000000e+00
 6.37274549e-01 1.00000000e+00
 6.35270541e-01 1.00000000e+00
 6.33266533e-01 1.00000000e+00
 6.31262525e-01 1.00000000e+00
 6.29258517e-01 1.00000000e+00
 6.27254509e-01 1.00000000e+00
 6.25250501e-01 1.00000000e+00
 6.23246493e-01 1.00000000e+00
 6.21242485e-01 1.00000000e+00
 6.19238477e-01 1.00000000e+00
 6.17234469e-01 1.00000000e+00
 6.15230461e-01 1.00000000e+00
 6.13226453e-01 1.00000000e+00
 6.11222445e-01 1.00000000e+00
 6.09218437e-01 1.00000000e+00
 6.07214429e-01 1.00000000e+00
 6.05210421e-01 1.00000000e+00
 6.03206413e-01 1.00000000e+00
 6.01202405e-01 1.00000000e+00
 5.99198397e-01 1.00000000e+00
 5.97194389e-01 1.00000000e+00
 5.95190381e-01 1.00000000e+00
 5.93186373e-01 1.00000000e+00
 5.91182365e-01 1.00000000e+00
 5.89178357e-01 1.00000000e+00
 5.87174349e-01 1.00000000e+00
 5.85170341e-01 1.00000000e+00
 5.83166333e-01 1.00000000e+00
 5.81162325e-01 1.00000000e+00
 5.79158317e-01 1.00000000e+00
 5.77154309e-01 1.00000000e+00
 5.75150301e-01 1.00000000e+00
 5.73146293e-01 1.00000000e+00
 5.71142285e-01 1.00000000e+00
 5.69138277e-01 1.00000000e+00
 5.67134269e-01 1.00000000e+00
 5.65130261e-01 1.00000000e+00
 5.63126253e-01 1.00000000e+00
 5.61122244e-01 1.00000000e+00
 5.59118236e-01 1.00000000e+00
 5.57114228e-01 1.00000000e+00
 5.55110220e-01 1.00000000e+00
 5.53106212e-01 1.00000000e+00
 5.51102204e-01 1.00000000e+00
 5.49098196e-01 1.00000000e+00
 5.47094188e-01 1.00000000e+00
 5.45090180e-01 1.00000000e+00
 5.43086172e-01 1.00000000e+00
 5.41082164e-01 1.00000000e+00
 5.39078156e-01 1.00000000e+00
 5.37074148e-01 1.00000000e+00
 5.35070140e-01 1.00000000e+00
 5.33066132e-01 1.00000000e+00
 5.31062124e-01 1.00000000e+00
 5.29058116e-01 1.00000000e+00
 5.27054108e-01 1.00000000e+00
 5.25050100e-01 1.00000000e+00
 5.23046092e-01 1.00000000e+00
 5.21042084e-01 1.00000000e+00
 5.19038076e-01 1.00000000e+00
 5.17034068e-01 1.00000000e+00
 5.15030060e-01 1.00000000e+00
 5.13026052e-01 1.00000000e+00
 5.11022044e-01 1.00000000e+00
 5.09018036e-01 1.00000000e+00
 5.07014028e-01 1.00000000e+00
 5.05010020e-01 1.00000000e+00
 5.03006012e-01 1.00000000e+00
 5.01002004e-01 1.00000000e+00
 4.98997996e-01 1.00000000e+00
 4.96993988e-01 1.00000000e+00
 4.94989980e-01 1.00000000e+00
 4.92985972e-01 1.00000000e+00
 4.90981964e-01 1.00000000e+00
 4.88977956e-01 1.00000000e+00
 4.86973948e-01 1.00000000e+00
 4.84969940e-01 1.00000000e+00
 4.82965932e-01 1.00000000e+00
 4.80961924e-01 1.00000000e+00
 4.78957916e-01 1.00000000e+00
 4.76953908e-01 1.00000000e+00
 4.74949900e-01 1.00000000e+00
 4.72945892e-01 1.00000000e+00
 4.70941884e-01 1.00000000e+00
 4.68937876e-01 1.00000000e+00
 4.66933868e-01 1.00000000e+00
 4.64929860e-01 1.00000000e+00
 4.62925852e-01 1.00000000e+00
 4.60921844e-01 1.00000000e+00
 4.58917836e-01 1.00000000e+00
 4.56913828e-01 1.00000000e+00
 4.54909820e-01 1.00000000e+00
 4.52905812e-01 1.00000000e+00
 4.50901804e-01 1.00000000e+00
 4.48897796e-01 1.00000000e+00
 4.46893788e-01 1.00000000e+00
 4.44889780e-01 1.00000000e+00
 4.42885772e-01 1.00000000e+00
 4.40881764e-01 1.00000000e+00
 4.38877756e-01 1.00000000e+00
 4.36873747e-01 1.00000000e+00
 4.34869739e-01 1.00000000e+00
 4.32865731e-01 1.00000000e+00
 4.30861723e-01 1.00000000e+00
 4.28857715e-01 1.00000000e+00
 4.26853707e-01 1.00000000e+00
 4.24849699e-01 1.00000000e+00
 4.22845691e-01 1.00000000e+00
 4.20841683e-01 1.00000000e+00
 4.18837675e-01 1.00000000e+00
 4.16833667e-01 1.00000000e+00
 4.14829659e-01 1.00000000e+00
 4.12825651e-01 1.00000000e+00
 4.10821643e-01 1.00000000e+00
 4.08817635e-01 1.00000000e+00
 4.06813627e-01 1.00000000e+00
 4.04809619e-01 1.00000000e+00
 4.02805611e-01 1.00000000e+00
 4.00801603e-01 1.00000000e+00
 3.98797595e-01 1.00000000e+00
 3.96793587e-01 1.00000000e+00
 3.94789579e-01 1.00000000e+00
 3.92785571e-01 1.00000000e+00
 3.90781563e-01 1.00000000e+00
 3.88777555e-01 1.00000000e+00
 3.86773547e-01 1.00000000e+00
 3.84769539e-01 1.00000000e+00
 3.82765531e-01 1.00000000e+00
 3.80761523e-01 1.00000000e+00
 3.78757515e-01 1.00000000e+00
 3.76753507e-01 1.00000000e+00
 3.74749499e-01 1.00000000e+00
 3.72745491e-01 1.00000000e+00
 3.70741483e-01 1.00000000e+00
 3.68737475e-01 1.00000000e+00
 3.66733467e-01 1.00000000e+00
 3.64729459e-01 1.00000000e+00
 3.62725451e-01 1.00000000e+00
 3.60721443e-01 1.00000000e+00
 3.58717435e-01 1.00000000e+00
 3.56713427e-01 1.00000000e+00
 3.54709419e-01 1.00000000e+00
 3.52705411e-01 1.00000000e+00
 3.50701403e-01 1.00000000e+00
 3.48697395e-01 1.00000000e+00
 3.46693387e-01 1.00000000e+00
 3.44689379e-01 1.00000000e+00
 3.42685371e-01 1.00000000e+00
 3.40681363e-01 1.00000000e+00
 3.38677355e-01 1.00000000e+00
 3.36673347e-01 1.00000000e+00
 3.34669339e-01 1.00000000e+00
 3.32665331e-01 1.00000000e+00
 3.30661323e-01 1.00000000e+00
 3.28657315e-01 1.00000000e+00
 3.26653307e-01 1.00000000e+00
 3.24649299e-01 1.00000000e+00
 3.22645291e-01 1.00000000e+00
 3.20641283e-01 1.00000000e+00
 3.18637275e-01 1.00000000e+00
 3.16633267e-01 1.00000000e+00
 3.14629259e-01 1.00000000e+00
 3.12625251e-01 1.00000000e+00
 3.10621242e-01 1.00000000e+00
 3.08617234e-01 1.00000000e+00
 3.06613226e-01 1.00000000e+00
 3.04609218e-01 1.00000000e+00
 3.02605210e-01 1.00000000e+00
 3.00601202e-01 1.00000000e+00
 2.98597194e-01 1.00000000e+00
 2.96593186e-01 1.00000000e+00
 2.94589178e-01 1.00000000e+00
 2.92585170e-01 1.00000000e+00
 2.90581162e-01 1.00000000e+00
 2.88577154e-01 1.00000000e+00
 2.86573146e-01 1.00000000e+00
 2.84569138e-01 1.00000000e+00
 2.82565130e-01 1.00000000e+00
 2.80561122e-01 1.00000000e+00
 2.78557114e-01 1.00000000e+00
 2.76553106e-01 1.00000000e+00
 2.74549098e-01 1.00000000e+00
 2.72545090e-01 1.00000000e+00
 2.70541082e-01 1.00000000e+00
 2.68537074e-01 1.00000000e+00
 2.66533066e-01 1.00000000e+00
 2.64529058e-01 1.00000000e+00
 2.62525050e-01 1.00000000e+00
 2.60521042e-01 1.00000000e+00
 2.58517034e-01 1.00000000e+00
 2.56513026e-01 1.00000000e+00
 2.54509018e-01 1.00000000e+00
 2.52505010e-01 1.00000000e+00
 2.50501002e-01 1.00000000e+00
 2.48496994e-01 1.00000000e+00
 2.46492986e-01 1.00000000e+00
 2.44488978e-01 1.00000000e+00
 2.42484970e-01 1.00000000e+00
 2.40480962e-01 1.00000000e+00
 2.38476954e-01 1.00000000e+00
 2.36472946e-01 1.00000000e+00
 2.34468938e-01 1.00000000e+00
 2.32464930e-01 1.00000000e+00
 2.30460922e-01 1.00000000e+00
 2.28456914e-01 1.00000000e+00
 2.26452906e-01 1.00000000e+00
 2.24448898e-01 1.00000000e+00
 2.22444890e-01 1.00000000e+00
 2.20440882e-01 1.00000000e+00
 2.18436874e-01 1.00000000e+00
 2.16432866e-01 1.00000000e+00
 2.14428858e-01 1.00000000e+00
 2.12424850e-01 1.00000000e+00
 2.10420842e-01 1.00000000e+00
 2.08416834e-01 1.00000000e+00
 2.06412826e-01 1.00000000e+00
 2.04408818e-01 1.00000000e+00
 2.02404810e-01 1.00000000e+00
 2.00400802e-01 1.00000000e+00
 1.98396794e-01 1.00000000e+00
 1.96392786e-01 1.00000000e+00
 1.94388778e-01 1.00000000e+00
 1.92384770e-01 1.00000000e+00
 1.90380762e-01 1.00000000e+00
 1.88376754e-01 1.00000000e+00
 1.86372745e-01 1.00000000e+00
 1.84368737e-01 1.00000000e+00
 1.82364729e-01 1.00000000e+00
 1.80360721e-01 1.00000000e+00
 1.78356713e-01 1.00000000e+00
 1.76352705e-01 1.00000000e+00
 1.74348697e-01 1.00000000e+00
 1.72344689e-01 1.00000000e+00
 1.70340681e-01 1.00000000e+00
 1.68336673e-01 1.00000000e+00
 1.66332665e-01 1.00000000e+00
 1.64328657e-01 1.00000000e+00
 1.62324649e-01 1.00000000e+00
 1.60320641e-01 1.00000000e+00
 1.58316633e-01 1.00000000e+00
 1.56312625e-01 1.00000000e+00
 1.54308617e-01 1.00000000e+00
 1.52304609e-01 1.00000000e+00
 1.50300601e-01 1.00000000e+00
 1.48296593e-01 1.00000000e+00
 1.46292585e-01 1.00000000e+00
 1.44288577e-01 1.00000000e+00
 1.42284569e-01 1.00000000e+00
 1.40280561e-01 1.00000000e+00
 1.38276553e-01 1.00000000e+00
 1.36272545e-01 1.00000000e+00
 1.34268537e-01 1.00000000e+00
 1.32264529e-01 1.00000000e+00
 1.30260521e-01 1.00000000e+00
 1.28256513e-01 1.00000000e+00
 1.26252505e-01 1.00000000e+00
 1.24248497e-01 1.00000000e+00
 1.22244489e-01 1.00000000e+00
 1.20240481e-01 1.00000000e+00
 1.18236473e-01 1.00000000e+00
 1.16232465e-01 1.00000000e+00
 1.14228457e-01 1.00000000e+00
 1.12224449e-01 1.00000000e+00
 1.10220441e-01 1.00000000e+00
 1.08216433e-01 1.00000000e+00
 1.06212425e-01 1.00000000e+00
 1.04208417e-01 1.00000000e+00
 1.02204409e-01 1.00000000e+00
 1.00200401e-01 1.00000000e+00
 9.81963928e-02 1.00000000e+00
 9.61923848e-02 1.00000000e+00
 9.41883768e-02 1.00000000e+00
 9.21843687e-02 1.00000000e+00
 9.01803607e-02 1.00000000e+00
 8.81763527e-02 1.00000000e+00
 8.61723447e-02 1.00000000e+00
 8.41683367e-02 1.00000000e+00
 8.21643287e-02 1.00000000e+00
 8.01603206e-02 1.00000000e+00
 7.81563126e-02 1.00000000e+00
 7.61523046e-02 1.00000000e+00
 7.41482966e-02 1.00000000e+00
 7.21442886e-02 1.00000000e+00
 7.01402806e-02 1.00000000e+00
 6.81362725e-02 1.00000000e+00
 6.61322645e-02 1.00000000e+00
 6.41282565e-02 1.00000000e+00
 6.21242485e-02 1.00000000e+00
 6.01202405e-02 1.00000000e+00
 5.81162325e-02 1.00000000e+00
 5.61122244e-02 1.00000000e+00
 5.41082164e-02 1.00000000e+00
 5.21042084e-02 1.00000000e+00
 5.01002004e-02 1.00000000e+00
 4.80961924e-02 1.00000000e+00
 4.60921844e-02 1.00000000e+00
 4.40881764e-02 1.00000000e+00
 4.20841683e-02 1.00000000e+00
 4.00801603e-02 1.00000000e+00
 3.80761523e-02 1.00000000e+00
 3.60721443e-02 1.00000000e+00
 3.40681363e-02 1.00000000e+00
 3.20641283e-02 1.00000000e+00
 3.00601202e-02 1.00000000e+00
 2.80561122e-02 1.00000000e+00
 2.60521042e-02 1.00000000e+00
 2.40480962e-02 1.00000000e+00
 2.20440882e-02 1.00000000e+00
 2.00400802e-02 1.00000000e+00
 1.80360721e-02 1.00000000e+00
 1.60320641e-02 1.00000000e+00
 1.55675043e-02 1.00000000e+00
 1.48738112e-02 9.97995992e-01
 1.41801181e-02 9.95991984e-01
 1.40280561e-02 9.95547197e-01
 1.34972889e-02 9.93987976e-01
 1.28151999e-02 9.91983968e-01
 1.21404262e-02 9.89979960e-01
 1.21898562e-02 9.87975952e-01
 1.22469063e-02 9.85971944e-01
 1.23046628e-02 9.83967936e-01
 1.23624193e-02 9.81963928e-01
 1.24245285e-02 9.79959920e-01
 1.26999233e-02 9.77955912e-01
 1.29753182e-02 9.75951904e-01
 1.32505694e-02 9.73947896e-01
 1.35214892e-02 9.71943888e-01
 1.37920224e-02 9.69939880e-01
 1.40280561e-02 9.68499858e-01
 1.41204991e-02 9.67935872e-01
 1.44490323e-02 9.65931864e-01
 1.47797588e-02 9.63927856e-01
 1.51112203e-02 9.61923848e-01
 1.54426456e-02 9.59919840e-01
 1.57732052e-02 9.57915832e-01
 1.60320641e-02 9.56346507e-01
 1.61037648e-02 9.55911824e-01
 1.64343703e-02 9.53907816e-01
 1.67661560e-02 9.51903808e-01
 1.70973530e-02 9.49899800e-01
 1.74102437e-02 9.47895792e-01
 1.77225241e-02 9.45891784e-01
 1.80345878e-02 9.43887776e-01
 1.80360721e-02 9.43878243e-01
 1.83497122e-02 9.41883768e-01
 1.86633513e-02 9.39879760e-01
 1.89534888e-02 9.37875752e-01
 1.92436787e-02 9.35871743e-01
 1.95338686e-02 9.33867735e-01
 1.98240584e-02 9.31863727e-01
 2.00400802e-02 9.30362522e-01
 2.01800183e-02 9.29859719e-01
 2.06911153e-02 9.27855711e-01
 2.12022123e-02 9.25851703e-01
 2.17133094e-02 9.23847695e-01
 2.20440882e-02 9.22550914e-01
 2.22245560e-02 9.21843687e-01
 2.27328573e-02 9.19839679e-01
 2.31976194e-02 9.17835671e-01
 2.36621573e-02 9.15831663e-01
 2.40480962e-02 9.14164569e-01
 2.41260930e-02 9.13827655e-01
 2.45900288e-02 9.11823647e-01
 2.50501727e-02 9.09819639e-01
 2.54719759e-02 9.07815631e-01
 2.58937715e-02 9.05811623e-01
 2.60521042e-02 9.05059242e-01
 2.63154993e-02 9.03807615e-01
 2.67363917e-02 9.01803607e-01
 2.71533705e-02 8.99799599e-01
 2.75366286e-02 8.97795591e-01
 2.79198868e-02 8.95791583e-01
 2.80561122e-02 8.95079278e-01
 2.83061013e-02 8.93787575e-01
 2.86938596e-02 8.91783567e-01
 2.90772059e-02 8.89779559e-01
 2.94303528e-02 8.87775551e-01
 2.97834997e-02 8.85771543e-01
 3.00601202e-02 8.84201800e-01
 3.01849556e-02 8.83767535e-01
 3.07610340e-02 8.81763527e-01
 3.13311910e-02 8.79759519e-01
 3.18581308e-02 8.77755511e-01
 3.20641283e-02 8.76970519e-01
 3.23840220e-02 8.75751503e-01
 3.29099131e-02 8.73747495e-01
 3.34358043e-02 8.71743487e-01
 3.39558466e-02 8.69739479e-01
 3.40681363e-02 8.69271545e-01
 3.44367467e-02 8.67735471e-01
 3.49177855e-02 8.65731463e-01
 3.54001540e-02 8.63727455e-01
 3.58834441e-02 8.61723447e-01
 3.60721443e-02 8.60931830e-01
 3.63611458e-02 8.59719439e-01
 3.68045187e-02 8.57715431e-01
 3.72478917e-02 8.55711423e-01
 3.76912218e-02 8.53707415e-01
 3.80761523e-02 8.51966880e-01
 3.81352009e-02 8.51703407e-01
 3.85776296e-02 8.49699399e-01
 3.89904561e-02 8.47695391e-01
 3.94045909e-02 8.45691383e-01
 3.98187258e-02 8.43687375e-01
 4.00801603e-02 8.42422287e-01
 4.03051081e-02 8.41683367e-01
 4.09075820e-02 8.39679359e-01
 4.14701465e-02 8.37675351e-01
 4.20327110e-02 8.35671343e-01
 4.20841683e-02 8.35488038e-01
 4.25953937e-02 8.33667335e-01
 4.31594870e-02 8.31663327e-01
 4.37176474e-02 8.29659319e-01
 4.40881764e-02 8.28239132e-01
 4.42404962e-02 8.27655311e-01
 4.47631474e-02 8.25651303e-01
 4.52849728e-02 8.23647295e-01
 4.58061261e-02 8.21643287e-01
 4.60921844e-02 8.20529448e-01
 4.63207994e-02 8.19639279e-01
 4.68059530e-02 8.17635271e-01
 4.72911066e-02 8.15631263e-01
 4.77762071e-02 8.13627255e-01
 4.80961924e-02 8.12304814e-01
 4.82634905e-02 8.11623246e-01
 4.87474637e-02 8.09619238e-01
 4.92043821e-02 8.07615230e-01
 4.96625833e-02 8.05611222e-01
 5.01002004e-02 8.03697242e-01
 5.01285349e-02 8.03607214e-01
 5.07594650e-02 8.01603206e-01
 5.13833283e-02 7.99599198e-01
 5.19731772e-02 7.97595190e-01
 5.21042084e-02 7.97148951e-01
 5.25616224e-02 7.95591182e-01
 5.31500676e-02 7.93587174e-01
 5.37385128e-02 7.91583166e-01
 5.41082164e-02 7.90305941e-01
 5.43185898e-02 7.89579158e-01
 5.48671867e-02 7.87575150e-01
 5.54162524e-02 7.85571142e-01
 5.59675671e-02 7.83567134e-01
 5.61122244e-02 7.83041953e-01
 5.65195570e-02 7.81563126e-01
 5.70629631e-02 7.79559118e-01
 5.75764973e-02 7.77555110e-01
 5.80923907e-02 7.75551102e-01
 5.81162325e-02 7.75458584e-01
 5.86163457e-02 7.73547094e-01
 5.91406651e-02 7.71543086e-01
 5.96573363e-02 7.69539078e-01
 6.01202405e-02 7.67648424e-01
 6.01567812e-02 7.67535070e-01
 6.08027944e-02 7.65531062e-01
 6.14488076e-02 7.63527054e-01
 6.20948208e-02 7.61523046e-01
 6.21242485e-02 7.61430358e-01
 6.27310755e-02 7.59519038e-01
 6.33364280e-02 7.57515030e-01
 6.39417804e-02 7.55511022e-01
 6.41282565e-02 7.54894638e-01
 6.45486827e-02 7.53507014e-01
 6.51579232e-02 7.51503006e-01
 6.57578275e-02 7.49498998e-01
 6.61322645e-02 7.48186916e-01
 6.63297238e-02 7.47494990e-01
 6.69016200e-02 7.45490982e-01
 6.74733232e-02 7.43486974e-01
 6.80446884e-02 7.41482966e-01
 6.81362725e-02 7.41156121e-01
 6.86137399e-02 7.39478958e-01
 6.91606553e-02 7.37474950e-01
 6.97075708e-02 7.35470942e-01
 7.01402806e-02 7.33885407e-01
 7.02852981e-02 7.33466934e-01
 7.09802297e-02 7.31462926e-01
 7.16658421e-02 7.29458918e-01
 7.21442886e-02 7.27993830e-01
 7.23202813e-02 7.27454910e-01
 7.29747204e-02 7.25450902e-01
 7.36300271e-02 7.23446894e-01
 7.41482966e-02 7.21868851e-01
 7.42883462e-02 7.21442886e-01
 7.49365586e-02 7.19438878e-01
 7.55573347e-02 7.17434870e-01
 7.61523046e-02 7.15514170e-01
 7.61781107e-02 7.15430862e-01
 7.67983971e-02 7.13426854e-01
 7.74176720e-02 7.11422846e-01
 7.80257610e-02 7.09418838e-01
 7.81563126e-02 7.08970972e-01
 7.86182838e-02 7.07414830e-01
 7.92154851e-02 7.05410822e-01
 7.98126864e-02 7.03406814e-01
 8.01603206e-02 7.02240269e-01
 8.04688990e-02 7.01402806e-01
 8.11948439e-02 6.99398798e-01
 8.18916973e-02 6.97394790e-01
 8.21643287e-02 6.96610758e-01
 8.25885507e-02 6.95390782e-01
 8.32862232e-02 6.93386774e-01
 8.39871327e-02 6.91382766e-01
 8.41683367e-02 6.90856410e-01
 8.46770359e-02 6.89378758e-01
 8.53401950e-02 6.87374749e-01
 8.60032792e-02 6.85370741e-01
 8.61723447e-02 6.84859383e-01
 8.66658444e-02 6.83366733e-01
 8.73271504e-02 6.81362725e-01
 8.79773382e-02 6.79358717e-01
 8.81763527e-02 6.78723763e-01
 8.86128474e-02 6.77354709e-01
 8.92517841e-02 6.75350701e-01
 8.98907209e-02 6.73346693e-01
 9.01803607e-02 6.72438246e-01
 9.06036731e-02 6.71342685e-01
 9.13659264e-02 6.69338677e-01
 9.20991534e-02 6.67334669e-01
 9.21843687e-02 6.67101764e-01
 9.28323804e-02 6.65330661e-01
 9.35668567e-02 6.63326653e-01
 9.41883768e-02 6.61639182e-01
 9.43051020e-02 6.61322645e-01
 9.50306790e-02 6.59318637e-01
 9.57302168e-02 6.57314629e-01
 9.61923848e-02 6.55990629e-01
 9.64297545e-02 6.55310621e-01
 9.71287157e-02 6.53306613e-01
 9.78269498e-02 6.51302605e-01
 9.81963928e-02 6.50219639e-01
 9.85165089e-02 6.49298597e-01
 9.91915753e-02 6.47294589e-01
 9.98687401e-02 6.45290581e-01
 1.00200401e-01 6.44309061e-01
 1.00611899e-01 6.43286573e-01
 1.01418409e-01 6.41282565e-01
 1.02204409e-01 6.39295884e-01
 1.02211264e-01 6.39278557e-01
 1.02979090e-01 6.37274549e-01
 1.03746103e-01 6.35270541e-01
 1.04208417e-01 6.34060493e-01
 1.04511759e-01 6.33266533e-01
 1.05277415e-01 6.31262525e-01
 1.06028111e-01 6.29258517e-01
 1.06212425e-01 6.28749204e-01
 1.06753966e-01 6.27254509e-01
 1.07483982e-01 6.25250501e-01
 1.08215848e-01 6.23246493e-01
 1.08216433e-01 6.23244892e-01
 1.08961186e-01 6.21242485e-01
 1.09691721e-01 6.19238477e-01
 1.10220441e-01 6.17738465e-01
 1.10429205e-01 6.17234469e-01
 1.11259298e-01 6.15230461e-01
 1.12089392e-01 6.13226453e-01
 1.12224449e-01 6.12901415e-01
 1.12923890e-01 6.11222445e-01
 1.13744387e-01 6.09218437e-01
 1.14228457e-01 6.07996644e-01
 1.14538367e-01 6.07214429e-01
 1.15331677e-01 6.05210421e-01
 1.16124548e-01 6.03206413e-01
 1.16232465e-01 6.02932920e-01
 1.16915301e-01 6.01202405e-01
 1.17691612e-01 5.99198397e-01
 1.18236473e-01 5.97751491e-01
 1.18450322e-01 5.97194389e-01
 1.19219582e-01 5.95190381e-01
 1.19988842e-01 5.93186373e-01
 1.20240481e-01 5.92530824e-01
 1.20843760e-01 5.91182365e-01
 1.21723039e-01 5.89178357e-01
 1.22244489e-01 5.87955448e-01
 1.22577551e-01 5.87174349e-01
 1.23430365e-01 5.85170341e-01
 1.24248497e-01 5.83246266e-01
 1.24282485e-01 5.83166333e-01
 1.25134606e-01 5.81162325e-01
 1.25967846e-01 5.79158317e-01
 1.26252505e-01 5.78451575e-01
 1.26775879e-01 5.77154309e-01
 1.27589510e-01 5.75150301e-01
 1.28256513e-01 5.73511489e-01
 1.28408036e-01 5.73146293e-01
 1.29239513e-01 5.71142285e-01
 1.30052496e-01 5.69138277e-01
 1.30260521e-01 5.68609900e-01
 1.30929211e-01 5.67134269e-01
 1.31837337e-01 5.65130261e-01
 1.32264529e-01 5.64187555e-01
 1.32746349e-01 5.63126253e-01
 1.33661771e-01 5.61122244e-01
 1.34268537e-01 5.59765470e-01
 1.34557988e-01 5.59118236e-01
 1.35427068e-01 5.57114228e-01
 1.36272545e-01 5.55164650e-01
 1.36296149e-01 5.55110220e-01
 1.37164088e-01 5.53106212e-01
 1.38031442e-01 5.51102204e-01
 1.38276553e-01 5.50520358e-01
 1.38889207e-01 5.49098196e-01
 1.39732351e-01 5.47094188e-01
 1.40280561e-01 5.45794256e-01
 1.40620475e-01 5.45090180e-01
 1.41587970e-01 5.43086172e-01
 1.42284569e-01 5.41643281e-01
 1.42555465e-01 5.41082164e-01
 1.43498711e-01 5.39078156e-01
 1.44288577e-01 5.37347796e-01
 1.44413490e-01 5.37074148e-01
 1.45330599e-01 5.35070140e-01
 1.46254733e-01 5.33066132e-01
 1.46292585e-01 5.32984172e-01
 1.47180247e-01 5.31062124e-01
 1.48078302e-01 5.29058116e-01
 1.48296593e-01 5.28556316e-01
 1.48966303e-01 5.27054108e-01
 1.49862667e-01 5.25050100e-01
 1.50300601e-01 5.24071007e-01
 1.50820832e-01 5.23046092e-01
 1.51841879e-01 5.21042084e-01
 1.52304609e-01 5.20111380e-01
 1.52839023e-01 5.19038076e-01
 1.53802847e-01 5.17034068e-01
 1.54308617e-01 5.15982456e-01
 1.54767867e-01 5.15030060e-01
 1.55741554e-01 5.13026052e-01
 1.56312625e-01 5.11853432e-01
 1.56717515e-01 5.11022044e-01
 1.57662082e-01 5.09018036e-01
 1.58316633e-01 5.07588137e-01
 1.58586498e-01 5.07014028e-01
 1.59531519e-01 5.05010020e-01
 1.60320641e-01 5.03336610e-01
 1.60497484e-01 5.03006012e-01
 1.61569464e-01 5.01002004e-01
 1.62324649e-01 4.99553858e-01
 1.62614523e-01 4.98997996e-01
 1.63631582e-01 4.96993988e-01
 1.64328657e-01 4.95619869e-01
 1.64648193e-01 4.94989980e-01
 1.65662788e-01 4.92985972e-01
 1.66332665e-01 4.91661586e-01
 1.66676419e-01 4.90981964e-01
 1.67658651e-01 4.88977956e-01
 1.68336673e-01 4.87560297e-01
 1.68625137e-01 4.86973948e-01
 1.69614134e-01 4.84969940e-01
 1.70340681e-01 4.83497734e-01
 1.70637661e-01 4.82965932e-01
 1.71756778e-01 4.80961924e-01
 1.72344689e-01 4.79879275e-01
 1.72845016e-01 4.78957916e-01
 1.73903953e-01 4.76953908e-01
 1.74348697e-01 4.76111527e-01
 1.74961992e-01 4.74949900e-01
 1.76018918e-01 4.72945892e-01
 1.76352705e-01 4.72311777e-01
 1.77073794e-01 4.70941884e-01
 1.78097993e-01 4.68937876e-01
 1.78356713e-01 4.68417836e-01
 1.79113644e-01 4.66933868e-01
 1.80135832e-01 4.64929860e-01
 1.80360721e-01 4.64488962e-01
 1.81261738e-01 4.62925852e-01
 1.82364729e-01 4.61025695e-01
 1.82425353e-01 4.60921844e-01
 1.83556478e-01 4.58917836e-01
 1.84368737e-01 4.57431868e-01
 1.84651909e-01 4.56913828e-01
 1.85746032e-01 4.54909820e-01
 1.86372745e-01 4.53761301e-01
 1.86839562e-01 4.52905812e-01
 1.87931435e-01 4.50901804e-01
 1.88376754e-01 4.50055410e-01
 1.89002320e-01 4.48897796e-01
 1.90055231e-01 4.46893788e-01
 1.90380762e-01 4.46274205e-01
 1.91203141e-01 4.44889780e-01
 1.92384770e-01 4.42900579e-01
 1.92393608e-01 4.42885772e-01
 1.93601463e-01 4.40881764e-01
 1.94388778e-01 4.39523729e-01
 1.94763278e-01 4.38877756e-01
 1.95886385e-01 4.36873747e-01
 1.96392786e-01 4.35970156e-01
 1.97009492e-01 4.34869739e-01
 1.98131949e-01 4.32865731e-01
 1.98396794e-01 4.32392244e-01
 1.99279131e-01 4.30861723e-01
 2.00390913e-01 4.28857715e-01
 2.00400802e-01 4.28839284e-01
 2.01615328e-01 4.26853707e-01
 2.02404810e-01 4.25563018e-01
 2.02841128e-01 4.24849699e-01
 2.04066929e-01 4.22845691e-01
 2.04408818e-01 4.22286752e-01
 2.05292729e-01 4.20841683e-01
 2.06412826e-01 4.18932382e-01
 2.06468385e-01 4.18837675e-01
 2.07607730e-01 4.16833667e-01
 2.08416834e-01 4.15410524e-01
 2.08757682e-01 4.14829659e-01
 2.09933621e-01 4.12825651e-01
 2.10420842e-01 4.11995341e-01
 2.11209517e-01 4.10821643e-01
 2.12424850e-01 4.08898217e-01
 2.12475852e-01 4.08817635e-01
 2.13676508e-01 4.06813627e-01
 2.14428858e-01 4.05557883e-01
 2.14877163e-01 4.04809619e-01
 2.16077819e-01 4.02805611e-01
 2.16432866e-01 4.02215317e-01
 2.17324484e-01 4.00801603e-01
 2.18436874e-01 3.99034446e-01
 2.18591632e-01 3.98797595e-01
 2.19856086e-01 3.96793587e-01
 2.20440882e-01 3.95850577e-01
 2.21122624e-01 3.94789579e-01
 2.22388107e-01 3.92785571e-01
 2.22444890e-01 3.92693807e-01
 2.23673271e-01 3.90781563e-01
 2.24448898e-01 3.89552237e-01
 2.24955924e-01 3.88777555e-01
 2.26243109e-01 3.86773547e-01
 2.26452906e-01 3.86440097e-01
 2.27544492e-01 3.84769539e-01
 2.28456914e-01 3.83347307e-01
 2.28844796e-01 3.82765531e-01
 2.30153267e-01 3.80761523e-01
 2.30460922e-01 3.80279662e-01
 2.31472817e-01 3.78757515e-01
 2.32464930e-01 3.77234315e-01
 2.32790744e-01 3.76753507e-01
 2.34119429e-01 3.74749499e-01
 2.34468938e-01 3.74209981e-01
 2.35458044e-01 3.72745491e-01
 2.36472946e-01 3.71208047e-01
 2.36794360e-01 3.70741483e-01
 2.38142460e-01 3.68737475e-01
 2.38476954e-01 3.68227951e-01
 2.39501950e-01 3.66733467e-01
 2.40480962e-01 3.65268884e-01
 2.40858366e-01 3.64729459e-01
 2.42225697e-01 3.62725451e-01
 2.42484970e-01 3.62334569e-01
 2.43605721e-01 3.60721443e-01
 2.44488978e-01 3.59416686e-01
 2.44984732e-01 3.58717435e-01
 2.46367450e-01 3.56713427e-01
 2.46492986e-01 3.56526061e-01
 2.47769705e-01 3.54709419e-01
 2.48496994e-01 3.53644545e-01
 2.49172494e-01 3.52705411e-01
 2.50501002e-01 3.50796163e-01
 2.50570576e-01 3.50701403e-01
 2.51994852e-01 3.48697395e-01
 2.52505010e-01 3.47955364e-01
 2.53421636e-01 3.46693387e-01
 2.54509018e-01 3.45144002e-01
 2.54846849e-01 3.44689379e-01
 2.56280610e-01 3.42685371e-01
 2.56513026e-01 3.42348715e-01
 2.57733875e-01 3.40681363e-01
 2.58517034e-01 3.39567576e-01
 2.59185011e-01 3.38677355e-01
 2.60521042e-01 3.36819747e-01
 2.60633514e-01 3.36673347e-01
 2.62107704e-01 3.34669339e-01
 2.62525050e-01 3.34075807e-01
 2.63588372e-01 3.32665331e-01
 2.64529058e-01 3.31354633e-01
 2.65066276e-01 3.30661323e-01
 2.66533066e-01 3.28667398e-01
 2.66541078e-01 3.28657315e-01
 2.68053911e-01 3.26653307e-01
 2.68537074e-01 3.25974506e-01
 2.69563613e-01 3.24649299e-01
 2.70541082e-01 3.23308912e-01
 2.71071170e-01 3.22645291e-01
 2.72545090e-01 3.20676940e-01
 2.72574501e-01 3.20641283e-01
 2.74120757e-01 3.18637275e-01
 2.74549098e-01 3.18038432e-01
 2.75667170e-01 3.16633267e-01
 2.76553106e-01 3.15420372e-01
 2.77206590e-01 3.14629259e-01
 2.78557114e-01 3.12845878e-01
 2.78747200e-01 3.12625251e-01
 2.80312492e-01 3.10621242e-01
 2.80561122e-01 3.10264129e-01
 2.81900857e-01 3.08617234e-01
 2.82565130e-01 3.07683724e-01
 2.83483042e-01 3.06613226e-01
 2.84569138e-01 3.05142333e-01
 2.85057286e-01 3.04609218e-01
 2.86573146e-01 3.02647220e-01
 2.86616009e-01 3.02605210e-01
 2.88258765e-01 3.00601202e-01
 2.88577154e-01 3.00084900e-01
 2.89947407e-01 2.98597194e-01
 2.90581162e-01 2.97549292e-01
 2.91662764e-01 2.96593186e-01


==> case1_l8F.txt <==
 0.00000000e+00 3.74445040e+00
 1.00000000e-02 2.27542823e+00
 2.00000000e-02 1.54775516e+00
 3.00000000e-02 1.12586031e+00
 4.00000000e-02 8.57311200e-01
 5.00000000e-02 6.75065144e-01
 6.00000000e-02 5.45379040e-01
 7.00000000e-02 4.49628629e-01
 8.00000000e-02 3.76807182e-01
 9.00000000e-02 3.20054085e-01
 1.00000000e-01 2.74905475e-01
 1.10000000e-01 2.38352003e-01
 1.20000000e-01 2.08303285e-01
 1.30000000e-01 1.83269617e-01
 1.40000000e-01 1.62165530e-01
 1.50000000e-01 1.44184564e-01
 1.60000000e-01 1.28717145e-01
 1.70000000e-01 1.15295397e-01
 1.80000000e-01 1.03555215e-01
 1.90000000e-01 9.32096924e-02
 2.00000000e-01 8.40301757e-02
 2.10000000e-01 7.58325295e-02
 2.20000000e-01 6.84670437e-02
 2.30000000e-01 6.18109124e-02
 2.40000000e-01 5.57625617e-02
 2.50000000e-01 5.02373245e-02
 2.60000000e-01 4.51641063e-02
 2.70000000e-01 4.04827917e-02
 2.80000000e-01 3.61422070e-02
 2.90000000e-01 3.20985071e-02
 3.00000000e-01 2.83138876e-02
 3.10000000e-01 2.47555489e-02
 3.20000000e-01 2.13948559e-02
 3.30000000e-01 1.82066536e-02
 3.40000000e-01 1.51687026e-02
 3.50000000e-01 1.22612138e-02
 3.60000000e-01 9.46645938e-03
 3.70000000e-01 6.76844687e-03
 3.80000000e-01 4.15264319e-03
 3.90000000e-01 1.60573974e-03
 4.00000000e-01 -8.84549684e-04
 4.10000000e-01 -3.32966414e-03
 4.20000000e-01 -5.74034920e-03
 4.30000000e-01 -8.12679319e-03
 4.40000000e-01 -1.04987495e-02
 4.50000000e-01 -1.28656479e-02
 4.60000000e-01 -1.52366979e-02
 4.70000000e-01 -1.76209856e-02
 4.80000000e-01 -2.00275667e-02
 4.90000000e-01 -2.24655572e-02
 5.00000000e-01 -2.49442238e-02
 5.10000000e-01 -2.74730757e-02
 5.20000000e-01 -3.00619589e-02
 5.30000000e-01 -3.27211560e-02
 5.40000000e-01 -3.54614920e-02
 5.50000000e-01 -3.82944498e-02
 5.60000000e-01 -4.12322955e-02
 5.70000000e-01 -4.42882193e-02
 5.80000000e-01 -4.74764913e-02
 5.90000000e-01 -5.08126394e-02
 6.00000000e-01 -5.43136509e-02
 6.10000000e-01 -5.79982044e-02
 6.20000000e-01 -6.18869372e-02
 6.30000000e-01 -6.60027568e-02
 6.40000000e-01 -7.03712037e-02
 6.50000000e-01 -7.50208786e-02
 6.60000000e-01 -7.99839470e-02
 6.70000000e-01 -8.52967373e-02
 6.80000000e-01 -9.10004562e-02
 6.90000000e-01 -9.71420456e-02
 7.00000000e-01 -1.03775218e-01
 7.10000000e-01 -1.10961712e-01
 7.20000000e-01 -1.18772825e-01
 7.30000000e-01 -1.27291296e-01
 7.40000000e-01 -1.36613634e-01
 7.50000000e-01 -1.46853014e-01
 7.60000000e-01 -1.58142914e-01
 7.70000000e-01 -1.70641704e-01
 7.80000000e-01 -1.84538501e-01
 7.90000000e-01 -2.00060692e-01
 8.00000000e-01 -2.17483703e-01
 8.10000000e-01 -2.37143816e-01
 8.20000000e-01 -2.59455153e-01
 8.30000000e-01 -2.84932501e-01
 8.40000000e-01 -3.14222341e-01
 8.50000000e-01 -3.48145689e-01
 8.60000000e-01 -3.87758171e-01
 8.70000000e-01 -4.34435764e-01
 8.80000000e-01 -4.89999598e-01
 8.90000000e-01 -5.56901632e-01
 9.00000000e-01 -6.38507821e-01
 9.10000000e-01 -7.39542284e-01
 9.20000000e-01 -8.66807005e-01
 9.30000000e-01 -1.03039283e+00
 9.40000000e-01 -1.24581039e+00
 9.50000000e-01 -1.53794801e+00
 9.60000000e-01 -1.94893278e+00
 9.70000000e-01 -2.55515188e+00
 9.80000000e-01 -3.50869375e+00
 9.90000000e-01 -5.15737221e+00
 1.00000000e+00 -8.51493390e+00


==> case1_l8PQ1.txt <==
 0.00000000e+00 2.00400802e-03
 0.00000000e+00 2.77679290e-13
 9.21138730e-04 2.00400802e-03
 1.84227746e-03 4.00801603e-03
 2.00400802e-03 4.35987327e-03
 2.76754196e-03 6.01202405e-03
 4.00801603e-03 7.24579520e-03
 5.68372546e-03 8.01603206e-03
 6.01202405e-03 8.16820644e-03
 8.01603206e-03 9.09711291e-03
 1.00125374e-02 1.00200401e-02
 1.00200401e-02 1.00295856e-02
 1.13710062e-02 1.20240481e-02
 1.20240481e-02 1.29881489e-02
 1.27284381e-02 1.40280561e-02
 1.40280561e-02 1.59196814e-02
 1.41420448e-02 1.60320641e-02
 1.60320641e-02 1.73122848e-02
 1.71006080e-02 1.80360721e-02
 1.80360721e-02 1.86781014e-02
 2.00317394e-02 2.00400802e-02
 2.00400802e-02 2.00510062e-02
 2.16062248e-02 2.20440882e-02
 2.20440882e-02 2.26013149e-02
 2.31809549e-02 2.40480962e-02
 2.40480962e-02 2.51367847e-02
 2.49758917e-02 2.60521042e-02
 2.60521042e-02 2.68977816e-02
 2.75262005e-02 2.80561122e-02
 2.80561122e-02 2.84774676e-02
 3.00516889e-02 3.00601202e-02
 3.00601202e-02 3.00709897e-02
 3.17480822e-02 3.20641283e-02
 3.20641283e-02 3.24373141e-02
 3.34452495e-02 3.40681363e-02
 3.40681363e-02 3.47944465e-02
 3.53620043e-02 3.60721443e-02
 3.60721443e-02 3.66735522e-02
 3.77283286e-02 3.80761523e-02
 3.80761523e-02 3.83746487e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 4.20841683e-02 4.20841683e-02
 4.20841683e-02 4.20841683e-02
 4.40881764e-02 4.40881764e-02
 4.40881764e-02 4.40881764e-02
 4.60921844e-02 4.60921844e-02
 4.60921844e-02 4.60921844e-02
 4.80961924e-02 4.80961924e-02
 4.80961924e-02 4.80961924e-02
 5.00920871e-02 5.01002004e-02
 5.01002004e-02 5.01101687e-02
 5.19138146e-02 5.21042084e-02
 5.21042084e-02 5.23135433e-02
 5.37364952e-02 5.41082164e-02
 5.41082164e-02 5.45124939e-02
 5.57254532e-02 5.61122244e-02
 5.61122244e-02 5.64639997e-02
 5.79288279e-02 5.81162325e-02
 5.81162325e-02 5.82892777e-02
 6.01123618e-02 6.01202405e-02
 6.01202405e-02 6.01297336e-02
 6.19688087e-02 6.21242485e-02
 6.21242485e-02 6.22919605e-02
 6.38261753e-02 6.41282565e-02
 6.41282565e-02 6.44508761e-02
 6.58269021e-02 6.61322645e-02
 6.61322645e-02 6.64152823e-02
 6.79891290e-02 6.81362725e-02
 6.81362725e-02 6.82748211e-02
 7.01402806e-02 7.01402806e-02
 7.01402806e-02 7.01402806e-02
 7.21442886e-02 7.21442886e-02
 7.21442886e-02 7.21442886e-02
 7.41482966e-02 7.41482966e-02
 7.41482966e-02 7.41482966e-02
 7.61523046e-02 7.61523046e-02
 7.61523046e-02 7.61523046e-02
 7.81563126e-02 7.81563126e-02
 7.81563126e-02 7.81563126e-02
 8.01603206e-02 8.01603206e-02
 8.01603206e-02 8.01603206e-02
 8.21643287e-02 8.21643287e-02
 8.21643287e-02 8.21643287e-02
 8.41683367e-02 8.41683367e-02
 8.41683367e-02 8.41683367e-02
 8.61723447e-02 8.61723447e-02
 8.61723447e-02 8.61723447e-02
 8.81763527e-02 8.81763527e-02
 8.81763527e-02 8.81763527e-02
 9.01803607e-02 9.01803607e-02
 9.01803607e-02 9.01803607e-02
 9.21843687e-02 9.21843687e-02
 9.21843687e-02 9.21843687e-02
 9.41883768e-02 9.41883768e-02
 9.41883768e-02 9.41883768e-02
 9.61923848e-02 9.61923848e-02
 9.61923848e-02 9.61923848e-02
 9.81963928e-02 9.81963928e-02
 9.81963928e-02 9.81963928e-02
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 1.02204409e-01 1.02204409e-01
 1.02204409e-01 1.02204409e-01
 1.04208417e-01 1.04208417e-01
 1.04208417e-01 1.04208417e-01
 1.06212425e-01 1.06212425e-01
 1.06212425e-01 1.06212425e-01
 1.08216433e-01 1.08216433e-01
 1.08216433e-01 1.08216433e-01
 1.10213558e-01 1.10220441e-01
 1.10220441e-01 1.10228214e-01
 1.12148681e-01 1.12224449e-01
 1.12224449e-01 1.12302889e-01
 1.14084429e-01 1.14228457e-01
 1.14228457e-01 1.14376364e-01
 1.16099612e-01 1.16232465e-01
 1.16232465e-01 1.16360793e-01
 1.18174286e-01 1.18236473e-01
 1.18236473e-01 1.18297871e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.24248497e-01 1.24248497e-01
 1.24248497e-01 1.24248497e-01
 1.26252505e-01 1.26252505e-01
 1.26252505e-01 1.26252505e-01
 1.28256513e-01 1.28256513e-01
 1.28256513e-01 1.28256513e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.36272545e-01 1.36272545e-01
 1.36272545e-01 1.36272545e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.40280561e-01 1.40280561e-01
 1.40280561e-01 1.40280561e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.44288577e-01 1.44288577e-01
 1.44288577e-01 1.44288577e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.48296593e-01 1.48296593e-01
 1.48296593e-01 1.48296593e-01
 1.50300601e-01 1.50300601e-01
 1.50300601e-01 1.50300601e-01
 1.52304609e-01 1.52304609e-01
 1.52304609e-01 1.52304609e-01
 1.54308617e-01 1.54308617e-01
 1.54308617e-01 1.54308617e-01
 1.56312625e-01 1.56312625e-01
 1.56312625e-01 1.56312625e-01
 1.58316633e-01 1.58316633e-01
 1.58316633e-01 1.58316633e-01
 1.60314332e-01 1.60320641e-01
 1.60320641e-01 1.60327592e-01
 1.62275323e-01 1.62324649e-01
 1.62324649e-01 1.62375045e-01
 1.64236809e-01 1.64328657e-01
 1.64328657e-01 1.64421830e-01
 1.66253162e-01 1.66332665e-01
 1.66332665e-01 1.66410481e-01
 1.68300615e-01 1.68336673e-01
 1.68336673e-01 1.68372829e-01
 1.70334406e-01 1.70340681e-01
 1.70340681e-01 1.70347548e-01
 1.72298364e-01 1.72344689e-01
 1.72344689e-01 1.72391949e-01
 1.74262777e-01 1.74348697e-01
 1.74348697e-01 1.74435736e-01
 1.76279190e-01 1.76352705e-01
 1.76352705e-01 1.76424768e-01
 1.78323591e-01 1.78356713e-01
 1.78356713e-01 1.78389994e-01
 1.80360721e-01 1.80360721e-01
 1.80360721e-01 1.80360721e-01
 1.82364729e-01 1.82364729e-01
 1.82364729e-01 1.82364729e-01
 1.84368737e-01 1.84368737e-01
 1.84368737e-01 1.84368737e-01
 1.86372745e-01 1.86372745e-01
 1.86372745e-01 1.86372745e-01
 1.88376754e-01 1.88376754e-01
 1.88376754e-01 1.88376754e-01
 1.90374539e-01 1.90380762e-01
 1.90380762e-01 1.90387534e-01
 1.92343094e-01 1.92384770e-01
 1.92384770e-01 1.92427186e-01
 1.94312081e-01 1.94388778e-01
 1.94388778e-01 1.94466300e-01
 1.96328626e-01 1.96392786e-01
 1.96392786e-01 1.96455824e-01
 1.98368278e-01 1.98396794e-01
 1.98396794e-01 1.98425460e-01
 2.00394595e-01 2.00400802e-01
 2.00400802e-01 2.00407565e-01
 2.02364903e-01 2.02404810e-01
 2.02404810e-01 2.02445390e-01
 2.04335655e-01 2.04408818e-01
 2.04408818e-01 2.04482703e-01
 2.06352294e-01 2.06412826e-01
 2.06412826e-01 2.06472353e-01
 2.08390118e-01 2.08416834e-01
 2.08416834e-01 2.08443738e-01
 2.10420842e-01 2.10420842e-01
 2.10420842e-01 2.10420842e-01
 2.12424850e-01 2.12424850e-01
 2.12424850e-01 2.12424850e-01
 2.14428858e-01 2.14428858e-01
 2.14428858e-01 2.14428858e-01
 2.16432866e-01 2.16432866e-01
 2.16432866e-01 2.16432866e-01
 2.18436874e-01 2.18436874e-01
 2.18436874e-01 2.18436874e-01
 2.20440882e-01 2.20440882e-01
 2.20440882e-01 2.20440882e-01
 2.22444890e-01 2.22444890e-01
 2.22444890e-01 2.22444890e-01
 2.24448898e-01 2.24448898e-01
 2.24448898e-01 2.24448898e-01
 2.26452906e-01 2.26452906e-01
 2.26452906e-01 2.26452906e-01
 2.28456914e-01 2.28456914e-01
 2.28456914e-01 2.28456914e-01
 2.30454560e-01 2.30460922e-01
 2.30460922e-01 2.30467833e-01
 2.32428518e-01 2.32464930e-01
 2.32464930e-01 2.32501887e-01
 2.34402924e-01 2.34468938e-01
 2.34468938e-01 2.34535473e-01
 2.36420064e-01 2.36472946e-01
 2.36472946e-01 2.36525047e-01
 2.38454118e-01 2.38476954e-01
 2.38476954e-01 2.38500071e-01
 2.40480962e-01 2.40480962e-01
 2.40480962e-01 2.40480962e-01
 2.42484970e-01 2.42484970e-01
 2.42484970e-01 2.42484970e-01
 2.44488978e-01 2.44488978e-01
 2.44488978e-01 2.44488978e-01
 2.46492986e-01 2.46492986e-01
 2.46492986e-01 2.46492986e-01
 2.48496994e-01 2.48496994e-01
 2.48496994e-01 2.48496994e-01
 2.50494384e-01 2.50501002e-01
 2.50501002e-01 2.50508194e-01
 2.52469560e-01 2.52505010e-01
 2.52505010e-01 2.52540969e-01
 2.54445208e-01 2.54509018e-01
 2.54509018e-01 2.54573274e-01
 2.56462971e-01 2.56513026e-01
 2.56513026e-01 2.56562373e-01
 2.58495746e-01 2.58517034e-01
 2.58517034e-01 2.58538666e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.70534004e-01 2.70541082e-01
 2.70541082e-01 2.70548767e-01
 2.72509449e-01 2.72545090e-01
 2.72545090e-01 2.72581237e-01
 2.74485394e-01 2.74549098e-01
 2.74549098e-01 2.74613207e-01
 2.76504151e-01 2.76553106e-01
 2.76553106e-01 2.76601376e-01
 2.78536621e-01 2.78557114e-01
 2.78557114e-01 2.78578034e-01
 2.80561122e-01 2.80561122e-01
 2.80561122e-01 2.80561122e-01
 2.82565130e-01 2.82565130e-01
 2.82565130e-01 2.82565130e-01
 2.84569138e-01 2.84569138e-01
 2.84569138e-01 2.84569138e-01
 2.86573146e-01 2.86573146e-01
 2.86573146e-01 2.86573146e-01
 2.88577154e-01 2.88577154e-01
 2.88577154e-01 2.88577154e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.96593186e-01 2.96593186e-01
 2.96593186e-01 2.96593186e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 3.00601202e-01 3.00601202e-01
 3.00601202e-01 3.00601202e-01
 3.02605210e-01 3.02605210e-01
 3.02605210e-01 3.02605210e-01
 3.04607420e-01 3.04609218e-01
 3.04609218e-01 3.04611064e-01
 3.06611402e-01 3.06613226e-01
 3.06613226e-01 3.06615102e-01
 3.08617234e-01 3.08617234e-01
 3.08617234e-01 3.08617234e-01
 3.10621242e-01 3.10621242e-01
 3.10621242e-01 3.10621243e-01
 3.12625250e-01 3.12625251e-01
 3.12625251e-01 3.12625251e-01
 3.14629258e-01 3.14629259e-01
 3.14629259e-01 3.14629259e-01
 3.16633267e-01 3.16633267e-01
 3.16633267e-01 3.16633267e-01
 3.18637275e-01 3.18637275e-01
 3.18637275e-01 3.18637275e-01
 3.20639223e-01 3.20641283e-01
 3.20641283e-01 3.20643406e-01
 3.22645291e-01 3.22645291e-01
 3.22645291e-01 3.22645291e-01
 3.24647150e-01 3.24649299e-01
 3.24649299e-01 3.24651515e-01
 3.26653307e-01 3.26653307e-01
 3.26653307e-01 3.26653307e-01
 3.28657315e-01 3.28657315e-01
 3.28657315e-01 3.28657315e-01
 3.30661323e-01 3.30661323e-01
 3.30661323e-01 3.30661323e-01
 3.32662972e-01 3.32665331e-01
 3.32665331e-01 3.32667774e-01
 3.34669339e-01 3.34669339e-01
 3.34669339e-01 3.34669339e-01
 3.36673347e-01 3.36673347e-01
 3.36673347e-01 3.36673347e-01
 3.38674800e-01 3.38677355e-01
 3.38677355e-01 3.38680010e-01
 3.40678731e-01 3.40681363e-01
 3.40681363e-01 3.40684101e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.44689379e-01 3.44689379e-01
 3.44689379e-01 3.44689379e-01
 3.46690482e-01 3.46693387e-01
 3.46693387e-01 3.46696417e-01
 3.48694389e-01 3.48697395e-01
 3.48697395e-01 3.48700540e-01
 3.50701403e-01 3.50701403e-01
 3.50701403e-01 3.50701403e-01
 3.52705411e-01 3.52705411e-01
 3.52705411e-01 3.52705411e-01
 3.54706029e-01 3.54709419e-01
 3.54709419e-01 3.54712981e-01
 3.56709891e-01 3.56713427e-01
 3.56713427e-01 3.56717158e-01
 3.58713730e-01 3.58717435e-01
 3.58717435e-01 3.58721354e-01
 3.60717551e-01 3.60721443e-01
 3.60721443e-01 3.60725572e-01
 3.62721349e-01 3.62725451e-01
 3.62725451e-01 3.62729827e-01
 3.64729459e-01 3.64729459e-01
 3.64729459e-01 3.64729459e-01
 3.66733467e-01 3.66733467e-01
 3.66733467e-01 3.66733467e-01
 3.68732562e-01 3.68737475e-01
 3.68737475e-01 3.68742771e-01
 3.70736217e-01 3.70741483e-01
 3.70741483e-01 3.70747192e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.74743318e-01 3.74749499e-01
 3.74749499e-01 3.74756276e-01
 3.76746765e-01 3.76753507e-01
 3.76753507e-01 3.76761020e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.80753162e-01 3.80761523e-01
 3.80761523e-01 3.80771011e-01
 3.82756085e-01 3.82765531e-01
 3.82765531e-01 3.82776559e-01
 3.84769539e-01 3.84769539e-01
 3.84769539e-01 3.84769539e-01
 3.86773547e-01 3.86773547e-01
 3.86773547e-01 3.86773547e-01
 3.88761492e-01 3.88777555e-01
 3.88777555e-01 3.88798562e-01
 3.90760630e-01 3.90781563e-01
 3.90781563e-01 3.90811745e-01
 3.92755487e-01 3.92785571e-01
 3.92785571e-01 3.92837889e-01
 3.94737417e-01 3.94789579e-01
 3.94789579e-01 3.95008750e-01
 3.96574967e-01 3.96793587e-01
 3.94789579e-01 3.97458921e-01
 3.93774412e-01 3.98797595e-01
 3.92785571e-01 3.99362608e-01
 3.91347167e-01 4.00801603e-01
 3.90781563e-01 4.01147942e-01
 3.88911705e-01 4.02805611e-01
 3.88777555e-01 4.02893411e-01
 3.86773547e-01 4.04572005e-01
 3.86542776e-01 4.04809619e-01
 3.84769539e-01 4.06266087e-01
 3.84210932e-01 4.06813627e-01
 3.82765531e-01 4.07986875e-01
 3.81875980e-01 4.08817635e-01
 3.80761523e-01 4.09702579e-01
 3.79527443e-01 4.10821643e-01
 3.78757515e-01 4.11431362e-01
 3.77179499e-01 4.12825651e-01
 3.76753507e-01 4.13161986e-01
 3.74840763e-01 4.14829659e-01
 3.74749499e-01 4.14901181e-01
 3.72745491e-01 4.16629303e-01
 3.72527946e-01 4.16833667e-01
 3.70741483e-01 4.18363927e-01
 3.70227493e-01 4.18837675e-01
 3.68737475e-01 4.20100016e-01
 3.67924346e-01 4.20841683e-01
 3.66733467e-01 4.21842527e-01
 3.65624790e-01 4.22845691e-01
 3.64729459e-01 4.23598393e-01
 3.63328114e-01 4.24849699e-01
 3.62725451e-01 4.25352295e-01
 3.61039230e-01 4.26853707e-01
 3.60721443e-01 4.27118710e-01
 3.58749593e-01 4.28857715e-01
 3.58717435e-01 4.28884472e-01
 3.56713427e-01 4.30650630e-01
 3.56485723e-01 4.30861723e-01
 3.54709419e-01 4.32416150e-01
 3.54221533e-01 4.32865731e-01
 3.52705411e-01 4.34190637e-01
 3.51963498e-01 4.34869739e-01
 3.50701403e-01 4.35969752e-01
 3.49712340e-01 4.36873747e-01
 3.48697395e-01 4.37756867e-01
 3.47464962e-01 4.38877756e-01
 3.46693387e-01 4.39548187e-01
 3.45220808e-01 4.40881764e-01
 3.44689379e-01 4.41343533e-01
 3.42984115e-01 4.42885772e-01
 3.42685371e-01 4.43144870e-01
 3.40752309e-01 4.44889780e-01
 3.40681363e-01 4.44951233e-01
 3.38677355e-01 4.46760046e-01
 3.38534469e-01 4.46893788e-01
 3.36673347e-01 4.48569970e-01
 3.36322713e-01 4.48897796e-01
 3.34669339e-01 4.50384502e-01
 3.34114001e-01 4.50901804e-01
 3.32665331e-01 4.52205090e-01
 3.31913482e-01 4.52905812e-01
 3.30661323e-01 4.54033204e-01
 3.29717968e-01 4.54909820e-01
 3.28657315e-01 4.55863854e-01
 3.27527559e-01 4.56913828e-01
 3.26653307e-01 4.57699818e-01
 3.25343353e-01 4.58917836e-01
 3.24649299e-01 4.59542763e-01
 3.23164633e-01 4.60921844e-01
 3.22645291e-01 4.61389795e-01
 3.20991686e-01 4.62925852e-01
 3.20641283e-01 4.63242090e-01
 3.18824710e-01 4.64929860e-01
 3.18637275e-01 4.65099063e-01
 3.16663334e-01 4.66933868e-01
 3.16633267e-01 4.66961025e-01
 3.14629259e-01 4.68823955e-01
 3.14510189e-01 4.68937876e-01
 3.12625251e-01 4.70692834e-01
 3.12365018e-01 4.70941884e-01
 3.10621242e-01 4.72567978e-01
 3.10226534e-01 4.72945892e-01
 3.08617234e-01 4.74446314e-01
 3.08091621e-01 4.74949900e-01
 3.06613226e-01 4.76330879e-01
 3.05963466e-01 4.76953908e-01
 3.04609218e-01 4.78220646e-01
 3.03841045e-01 4.78957916e-01
 3.02605210e-01 4.80116248e-01
 3.01724522e-01 4.80961924e-01
 3.00601202e-01 4.82015817e-01
 2.99648810e-01 4.82965932e-01
 2.98597194e-01 4.83979230e-01
 2.97579408e-01 4.84969940e-01
 2.96593186e-01 4.85926558e-01
 2.95509462e-01 4.86973948e-01
 2.94589178e-01 4.87858924e-01
 2.93434132e-01 4.88977956e-01
 2.92585170e-01 4.89767121e-01
 2.91262963e-01 4.90981964e-01
 2.90581162e-01 4.91573095e-01
 2.89100197e-01 4.92985972e-01
 2.88577154e-01 4.93484968e-01
 2.87056712e-01 4.94989980e-01
 2.86573146e-01 4.95468638e-01
 2.85032158e-01 4.96993988e-01
 2.84569138e-01 4.97452309e-01
 2.83007604e-01 4.98997996e-01
 2.82565130e-01 4.99414036e-01
 2.80876271e-01 5.01002004e-01
 2.80561122e-01 5.01284189e-01
 2.78796376e-01 5.03006012e-01
 2.78557114e-01 5.03239455e-01
 2.76798675e-01 5.05010020e-01
 2.76553106e-01 5.05256876e-01
 2.74792589e-01 5.07014028e-01
 2.74549098e-01 5.07255723e-01
 2.72773689e-01 5.09018036e-01
 2.72545090e-01 5.09234988e-01
 2.70662097e-01 5.11022044e-01
 2.70541082e-01 5.11132245e-01
 2.68626626e-01 5.13026052e-01
 2.68537074e-01 5.13114638e-01
 2.66656026e-01 5.15030060e-01
 2.66533066e-01 5.15155061e-01
 2.64672739e-01 5.17034068e-01
 2.64529058e-01 5.17178481e-01
 2.62678889e-01 5.19038076e-01
 2.62525050e-01 5.19186184e-01
 2.60597334e-01 5.21042084e-01
 2.60521042e-01 5.21112785e-01
 2.58587386e-01 5.23046092e-01
 2.58517034e-01 5.23116431e-01
 2.56631464e-01 5.25050100e-01
 2.56513026e-01 5.25171559e-01
 2.54677304e-01 5.27054108e-01
 2.54509018e-01 5.27226687e-01
 2.52723145e-01 5.29058116e-01
 2.52505010e-01 5.29271977e-01
 2.50679088e-01 5.31062124e-01
 2.50501002e-01 5.31230168e-01
 2.48702622e-01 5.33066132e-01
 2.48496994e-01 5.33276058e-01
 2.46782897e-01 5.35070140e-01
 2.46492986e-01 5.35373084e-01
 2.44856272e-01 5.37074148e-01
 2.44488978e-01 5.37454362e-01
 2.42920359e-01 5.39078156e-01
 2.42484970e-01 5.39510927e-01
 2.40904227e-01 5.41082164e-01
 2.40480962e-01 5.41489091e-01
 2.38943755e-01 5.43086172e-01
 2.38476954e-01 5.43571155e-01
 2.37048546e-01 5.45090180e-01
 2.36472946e-01 5.45701297e-01
 2.35154467e-01 5.47094188e-01
 2.34468938e-01 5.47815786e-01
 2.33250627e-01 5.49098196e-01
 2.32464930e-01 5.49895102e-01
 2.31272928e-01 5.51102204e-01
 2.30460922e-01 5.51896844e-01
 2.29313048e-01 5.53106212e-01
 2.28456914e-01 5.54008211e-01
 2.27433638e-01 5.55110220e-01
 2.26452906e-01 5.56166412e-01
 2.25572807e-01 5.57114228e-01
 2.24448898e-01 5.58324614e-01
 2.23711975e-01 5.59118236e-01
 2.22444890e-01 5.60429861e-01
 2.21774984e-01 5.61122244e-01
 2.20440882e-01 5.62454237e-01
 2.19815725e-01 5.63126253e-01
 2.18436874e-01 5.64608455e-01
 2.17961376e-01 5.65130261e-01
 2.16432866e-01 5.66807627e-01
 2.16135212e-01 5.67134269e-01
 2.14428858e-01 5.69006799e-01
 2.14309048e-01 5.69138277e-01
 2.12424850e-01 5.71121312e-01
 2.12404923e-01 5.71142285e-01
 2.10441984e-01 5.73146293e-01
 2.10420842e-01 5.73167878e-01
 2.08622465e-01 5.75150301e-01
 2.08416834e-01 5.75376976e-01
 2.06833254e-01 5.77154309e-01
 2.06412826e-01 5.77624105e-01
 2.05036429e-01 5.79158317e-01
 2.04408818e-01 5.79831142e-01
 2.03167089e-01 5.81162325e-01
 2.02404810e-01 5.81957503e-01
 2.01245993e-01 5.83166333e-01
 2.00400802e-01 5.84048002e-01
 1.99404819e-01 5.85170341e-01
 1.98396794e-01 5.86306250e-01
 1.97639397e-01 5.87174349e-01
 1.96392786e-01 5.88597214e-01
 1.95882494e-01 5.89178357e-01
 1.94388778e-01 5.90814293e-01
 1.94052704e-01 5.91182365e-01
 1.92384770e-01 5.92961734e-01
 1.92174199e-01 5.93186373e-01
 1.90380762e-01 5.95099629e-01
 1.90301854e-01 5.95190381e-01
 1.88559382e-01 5.97194389e-01
 1.88376754e-01 5.97404429e-01
 1.86842965e-01 5.99198397e-01
 1.86372745e-01 5.99725890e-01
 1.85056546e-01 6.01202405e-01
 1.84368737e-01 6.01953513e-01
 1.83221426e-01 6.03206413e-01
 1.82364729e-01 6.04141952e-01
 1.81386306e-01 6.05210421e-01
 1.80360721e-01 6.06330390e-01
 1.79612729e-01 6.07214429e-01
 1.78356713e-01 6.08696468e-01
 1.77920229e-01 6.09218437e-01
 1.76352705e-01 6.11020080e-01
 1.76176637e-01 6.11222445e-01
 1.74392022e-01 6.13226453e-01
 1.74348697e-01 6.13275029e-01
 1.72599153e-01 6.15230461e-01
 1.72344689e-01 6.15514311e-01
 1.70802616e-01 6.17234469e-01
 1.70340681e-01 6.17749749e-01
 1.69110850e-01 6.19238477e-01
 1.68336673e-01 6.20137343e-01
 1.67398627e-01 6.21242485e-01
 1.66332665e-01 6.22470212e-01
 1.65658667e-01 6.23246493e-01
 1.64328657e-01 6.24775966e-01
 1.63914796e-01 6.25250501e-01
 1.62324649e-01 6.27070460e-01
 1.62163841e-01 6.27254509e-01
 1.60412886e-01 6.29258517e-01
 1.60320641e-01 6.29359848e-01
 1.58725372e-01 6.31262525e-01
 1.58316633e-01 6.31738781e-01
 1.57024897e-01 6.33266533e-01
 1.56312625e-01 6.34108946e-01
 1.55329188e-01 6.35270541e-01
 1.54308617e-01 6.36472107e-01
 1.53626077e-01 6.37274549e-01
 1.52304609e-01 6.38828158e-01
 1.51921509e-01 6.39278557e-01
 1.50300601e-01 6.41106143e-01
 1.50156525e-01 6.41282565e-01
 1.48481230e-01 6.43286573e-01
 1.48296593e-01 6.43507449e-01
 1.46826435e-01 6.45290581e-01
 1.46292585e-01 6.45938079e-01
 1.45174168e-01 6.47294589e-01
 1.44288577e-01 6.48368709e-01
 1.43521902e-01 6.49298597e-01
 1.42284569e-01 6.50736325e-01
 1.41796586e-01 6.51302605e-01
 1.40280561e-01 6.53018022e-01
 1.40046348e-01 6.53306613e-01
 1.38419945e-01 6.55310621e-01
 1.38276553e-01 6.55487305e-01
 1.36813274e-01 6.57314629e-01
 1.36272545e-01 6.57989884e-01
 1.35208510e-01 6.59318637e-01
 1.34268537e-01 6.60441997e-01
 1.33531653e-01 6.61322645e-01
 1.32264529e-01 6.62801985e-01
 1.31814053e-01 6.63326653e-01
 1.30260521e-01 6.65133685e-01
 1.30105564e-01 6.65330661e-01
 1.28529057e-01 6.67334669e-01
 1.28256513e-01 6.67681118e-01
 1.26968895e-01 6.69338677e-01
 1.26252505e-01 6.70220198e-01
 1.25340287e-01 6.71342685e-01
 1.24248497e-01 6.72657560e-01
 1.23675579e-01 6.73346693e-01
 1.22244489e-01 6.75063456e-01
 1.22004800e-01 6.75350701e-01
 1.20332578e-01 6.77354709e-01
 1.20240481e-01 6.77465080e-01
 1.18798093e-01 6.79358717e-01
 1.18236473e-01 6.80062574e-01
 1.17211244e-01 6.81362725e-01
 1.16232465e-01 6.82578014e-01
 1.15597239e-01 6.83366733e-01
 1.14228457e-01 6.85063740e-01
 1.13980312e-01 6.85370741e-01
 1.12358687e-01 6.87374749e-01
 1.12224449e-01 6.87540641e-01
 1.10737062e-01 6.89378758e-01
 1.10220441e-01 6.89987492e-01
 1.09141863e-01 6.91382766e-01
 1.08216433e-01 6.92554959e-01
 1.07567035e-01 6.93386774e-01
 1.06212425e-01 6.95121895e-01
 1.06002260e-01 6.95390782e-01
 1.04432106e-01 6.97394790e-01
 1.04208417e-01 6.97680022e-01
 1.02860492e-01 6.99398798e-01
 1.02204409e-01 7.00194957e-01
 1.01209068e-01 7.01402806e-01
 1.00200401e-01 7.02601988e-01
 9.95852023e-02 7.03406814e-01
 9.81963928e-02 7.05223705e-01
 9.80547988e-02 7.05410822e-01
 9.65364352e-02 7.07414830e-01
 9.61923848e-02 7.07867850e-01
 9.50136111e-02 7.09418838e-01
 9.41883768e-02 7.10450340e-01
 9.34103413e-02 7.11422846e-01
 9.21843687e-02 7.12924570e-01
 9.17743163e-02 7.13426854e-01
 9.01803607e-02 7.15379330e-01
 9.01421811e-02 7.15430862e-01
 8.86574222e-02 7.17434870e-01
 8.81763527e-02 7.18083187e-01
 8.71777286e-02 7.19438878e-01
 8.61723447e-02 7.20731792e-01
 8.56193911e-02 7.21442886e-01
 8.41683367e-02 7.23272033e-01
 8.40296203e-02 7.23446894e-01
 8.24398494e-02 7.25450902e-01
 8.21643287e-02 7.25798213e-01
 8.08500786e-02 7.27454910e-01
 8.01603206e-02 7.28324394e-01
 7.93424215e-02 7.29458918e-01
 7.81563126e-02 7.31014342e-01
 7.78167612e-02 7.31462926e-01
 7.62704743e-02 7.33466934e-01
 7.61523046e-02 7.33620083e-01
 7.47225982e-02 7.35470942e-01
 7.41482966e-02 7.36212798e-01
 7.31706511e-02 7.37474950e-01
 7.21442886e-02 7.38799996e-01
 7.16183745e-02 7.39478958e-01
 7.01402806e-02 7.41279867e-01
 6.99882641e-02 7.41482966e-01
 6.84581294e-02 7.43486974e-01
 6.81362725e-02 7.43908521e-01
 6.69359710e-02 7.45490982e-01
 6.61322645e-02 7.46550578e-01
 6.54159248e-02 7.47494990e-01
 6.41282565e-02 7.49192634e-01
 6.38958787e-02 7.49498998e-01
 6.22808728e-02 7.51503006e-01
 6.21242485e-02 7.51693363e-01
 6.06295923e-02 7.53507014e-01
 6.01202405e-02 7.54124700e-01
 5.90684038e-02 7.55511022e-01
 5.81162325e-02 7.56765985e-01
 5.75507979e-02 7.57515030e-01
 5.61122244e-02 7.59420742e-01
 5.60380236e-02 7.59519038e-01
 5.44238168e-02 7.61523046e-01
 5.41082164e-02 7.61907235e-01
 5.27775787e-02 7.63527054e-01
 5.21042084e-02 7.64346765e-01
 5.11313406e-02 7.65531062e-01
 5.01002004e-02 7.66786296e-01
 4.95200317e-02 7.67535070e-01
 4.80961924e-02 7.69369887e-01
 4.79650735e-02 7.69539078e-01
 4.63045540e-02 7.71543086e-01
 4.60921844e-02 7.71794566e-01
 4.46122105e-02 7.73547094e-01
 4.40881764e-02 7.74167635e-01
 4.29198669e-02 7.75551102e-01
 4.20841683e-02 7.76540704e-01
 4.12275233e-02 7.77555110e-01
 4.00801603e-02 7.78913773e-01
 3.95324272e-02 7.79559118e-01
 3.80761523e-02 7.81156027e-01
 3.77046719e-02 7.81563126e-01
 3.60721443e-02 7.83318859e-01
 3.58412914e-02 7.83567134e-01
 3.40681363e-02 7.85474108e-01
 3.39779108e-02 7.85571142e-01
 3.21146032e-02 7.87575150e-01
 3.20641283e-02 7.87629440e-01
 3.02514260e-02 7.89579158e-01
 3.00601202e-02 7.89770051e-01
 2.80561122e-02 7.91415339e-01
 2.78502692e-02 7.91583166e-01
 2.60521042e-02 7.93022179e-01
 2.53460966e-02 7.93587174e-01
 2.40480962e-02 7.94625922e-01
 2.28419239e-02 7.95591182e-01
 2.20440882e-02 7.96229664e-01
 2.03377512e-02 7.97595190e-01
 2.00400802e-02 7.97833407e-01
 1.80360721e-02 7.98134181e-01
 1.60320641e-02 7.98408364e-01
 1.40280561e-02 7.98682547e-01
 1.20240481e-02 7.98956997e-01
 1.00200401e-02 7.99232548e-01
 9.21546230e-03 7.97595190e-01
 8.23071688e-03 7.95591182e-01
 8.01603206e-03 7.95154288e-01
 7.25419130e-03 7.93587174e-01
 6.27995733e-03 7.91583166e-01
 6.01202405e-03 7.91021696e-01
 5.32364648e-03 7.89579158e-01
 4.43476070e-03 7.87575150e-01
 4.00801603e-03 7.86613637e-01
 3.54472964e-03 7.85571142e-01
 2.65209160e-03 7.83567134e-01
 2.00400802e-03 7.82112161e-01
 1.75945356e-03 7.81563126e-01
 8.83523230e-04 7.79559118e-01
 6.54652822e-05 7.77555110e-01
 0.00000000e+00 7.77394921e-01
 0.00000000e+00 7.75551102e-01
 0.00000000e+00 7.73547094e-01
 0.00000000e+00 7.71543086e-01
 0.00000000e+00 7.69539078e-01
 0.00000000e+00 7.67535070e-01
 0.00000000e+00 7.65531062e-01
 0.00000000e+00 7.63527054e-01
 0.00000000e+00 7.61523046e-01
 0.00000000e+00 7.59519038e-01
 0.00000000e+00 7.57515030e-01
 0.00000000e+00 7.55511022e-01
 0.00000000e+00 7.53507014e-01
 0.00000000e+00 7.51503006e-01
 0.00000000e+00 7.49498998e-01
 0.00000000e+00 7.47494990e-01
 0.00000000e+00 7.45490982e-01
 0.00000000e+00 7.43486974e-01
 0.00000000e+00 7.41482966e-01
 0.00000000e+00 7.39478958e-01
 0.00000000e+00 7.37474950e-01
 0.00000000e+00 7.35470942e-01
 0.00000000e+00 7.33466934e-01
 0.00000000e+00 7.31462926e-01
 0.00000000e+00 7.29458918e-01
 0.00000000e+00 7.27454910e-01
 0.00000000e+00 7.25450902e-01
 0.00000000e+00 7.23446894e-01
 0.00000000e+00 7.21442886e-01
 0.00000000e+00 7.19438878e-01
 0.00000000e+00 7.17434870e-01
 0.00000000e+00 7.15430862e-01
 0.00000000e+00 7.13426854e-01
 0.00000000e+00 7.11422846e-01
 0.00000000e+00 7.09418838e-01
 0.00000000e+00 7.07414830e-01
 0.00000000e+00 7.05410822e-01
 0.00000000e+00 7.03406814e-01
 0.00000000e+00 7.01402806e-01
 0.00000000e+00 6.99398798e-01
 0.00000000e+00 6.97394790e-01
 0.00000000e+00 6.95390782e-01
 0.00000000e+00 6.93386774e-01
 0.00000000e+00 6.91382766e-01
 0.00000000e+00 6.89378758e-01
 0.00000000e+00 6.87374749e-01
 0.00000000e+00 6.85370741e-01
 0.00000000e+00 6.83366733e-01
 0.00000000e+00 6.81362725e-01
 0.00000000e+00 6.79358717e-01
 0.00000000e+00 6.77354709e-01
 0.00000000e+00 6.75350701e-01
 0.00000000e+00 6.73346693e-01
 0.00000000e+00 6.71342685e-01
 0.00000000e+00 6.69338677e-01
 0.00000000e+00 6.67334669e-01
 0.00000000e+00 6.65330661e-01
 0.00000000e+00 6.63326653e-01
 0.00000000e+00 6.61322645e-01
 0.00000000e+00 6.59318637e-01
 0.00000000e+00 6.57314629e-01
 0.00000000e+00 6.55310621e-01
 0.00000000e+00 6.53306613e-01
 0.00000000e+00 6.51302605e-01
 0.00000000e+00 6.49298597e-01
 0.00000000e+00 6.47294589e-01
 0.00000000e+00 6.45290581e-01
 0.00000000e+00 6.43286573e-01
 0.00000000e+00 6.41282565e-01
 0.00000000e+00 6.39278557e-01
 0.00000000e+00 6.37274549e-01
 0.00000000e+00 6.35270541e-01
 0.00000000e+00 6.33266533e-01
 0.00000000e+00 6.31262525e-01
 0.00000000e+00 6.29258517e-01
 0.00000000e+00 6.27254509e-01
 0.00000000e+00 6.25250501e-01
 0.00000000e+00 6.23246493e-01
 0.00000000e+00 6.21242485e-01
 0.00000000e+00 6.19238477e-01
 0.00000000e+00 6.17234469e-01
 0.00000000e+00 6.15230461e-01
 0.00000000e+00 6.13226453e-01
 0.00000000e+00 6.11222445e-01
 0.00000000e+00 6.09218437e-01
 0.00000000e+00 6.07214429e-01
 0.00000000e+00 6.05210421e-01
 0.00000000e+00 6.03206413e-01
 0.00000000e+00 6.01202405e-01
 0.00000000e+00 5.99198397e-01
 0.00000000e+00 5.97194389e-01
 0.00000000e+00 5.95190381e-01
 0.00000000e+00 5.93186373e-01
 0.00000000e+00 5.91182365e-01
 0.00000000e+00 5.89178357e-01
 0.00000000e+00 5.87174349e-01
 0.00000000e+00 5.85170341e-01
 0.00000000e+00 5.83166333e-01
 0.00000000e+00 5.81162325e-01
 0.00000000e+00 5.79158317e-01
 0.00000000e+00 5.77154309e-01
 0.00000000e+00 5.75150301e-01
 0.00000000e+00 5.73146293e-01
 0.00000000e+00 5.71142285e-01
 0.00000000e+00 5.69138277e-01
 0.00000000e+00 5.67134269e-01
 0.00000000e+00 5.65130261e-01
 0.00000000e+00 5.63126253e-01
 0.00000000e+00 5.61122244e-01
 0.00000000e+00 5.59118236e-01
 0.00000000e+00 5.57114228e-01
 0.00000000e+00 5.55110220e-01
 0.00000000e+00 5.53106212e-01
 0.00000000e+00 5.51102204e-01
 0.00000000e+00 5.49098196e-01
 0.00000000e+00 5.47094188e-01
 0.00000000e+00 5.45090180e-01
 0.00000000e+00 5.43086172e-01
 0.00000000e+00 5.41082164e-01
 0.00000000e+00 5.39078156e-01
 0.00000000e+00 5.37074148e-01
 0.00000000e+00 5.35070140e-01
 0.00000000e+00 5.33066132e-01
 0.00000000e+00 5.31062124e-01
 0.00000000e+00 5.29058116e-01
 0.00000000e+00 5.27054108e-01
 0.00000000e+00 5.25050100e-01
 0.00000000e+00 5.23046092e-01
 0.00000000e+00 5.21042084e-01
 0.00000000e+00 5.19038076e-01
 0.00000000e+00 5.17034068e-01
 0.00000000e+00 5.15030060e-01
 0.00000000e+00 5.13026052e-01
 0.00000000e+00 5.11022044e-01
 0.00000000e+00 5.09018036e-01
 0.00000000e+00 5.07014028e-01
 0.00000000e+00 5.05010020e-01
 0.00000000e+00 5.03006012e-01
 0.00000000e+00 5.01002004e-01
 0.00000000e+00 4.98997996e-01
 0.00000000e+00 4.96993988e-01
 0.00000000e+00 4.94989980e-01
 0.00000000e+00 4.92985972e-01
 0.00000000e+00 4.90981964e-01
 0.00000000e+00 4.88977956e-01
 0.00000000e+00 4.86973948e-01
 0.00000000e+00 4.84969940e-01
 0.00000000e+00 4.82965932e-01
 0.00000000e+00 4.80961924e-01
 0.00000000e+00 4.78957916e-01
 0.00000000e+00 4.76953908e-01
 0.00000000e+00 4.74949900e-01
 0.00000000e+00 4.72945892e-01
 0.00000000e+00 4.70941884e-01
 0.00000000e+00 4.68937876e-01
 0.00000000e+00 4.66933868e-01
 0.00000000e+00 4.64929860e-01
 0.00000000e+00 4.62925852e-01
 0.00000000e+00 4.60921844e-01
 0.00000000e+00 4.58917836e-01
 0.00000000e+00 4.56913828e-01
 0.00000000e+00 4.54909820e-01
 0.00000000e+00 4.52905812e-01
 0.00000000e+00 4.50901804e-01
 0.00000000e+00 4.48897796e-01
 0.00000000e+00 4.46893788e-01
 0.00000000e+00 4.44889780e-01
 0.00000000e+00 4.42885772e-01
 0.00000000e+00 4.40881764e-01
 0.00000000e+00 4.38877756e-01
 0.00000000e+00 4.36873747e-01
 0.00000000e+00 4.34869739e-01
 0.00000000e+00 4.32865731e-01
 0.00000000e+00 4.30861723e-01
 0.00000000e+00 4.28857715e-01
 0.00000000e+00 4.26853707e-01
 0.00000000e+00 4.24849699e-01
 0.00000000e+00 4.22845691e-01
 0.00000000e+00 4.20841683e-01
 0.00000000e+00 4.18837675e-01
 0.00000000e+00 4.16833667e-01
 0.00000000e+00 4.14829659e-01
 0.00000000e+00 4.12825651e-01
 0.00000000e+00 4.10821643e-01
 0.00000000e+00 4.08817635e-01
 0.00000000e+00 4.06813627e-01
 0.00000000e+00 4.04809619e-01
 0.00000000e+00 4.02805611e-01
 0.00000000e+00 4.00801603e-01
 0.00000000e+00 3.98797595e-01
 0.00000000e+00 3.96793587e-01
 0.00000000e+00 3.94789579e-01
 0.00000000e+00 3.92785571e-01
 0.00000000e+00 3.90781563e-01
 0.00000000e+00 3.88777555e-01
 0.00000000e+00 3.86773547e-01
 0.00000000e+00 3.84769539e-01
 0.00000000e+00 3.82765531e-01
 0.00000000e+00 3.80761523e-01
 0.00000000e+00 3.78757515e-01
 0.00000000e+00 3.76753507e-01
 0.00000000e+00 3.74749499e-01
 0.00000000e+00 3.72745491e-01
 0.00000000e+00 3.70741483e-01
 0.00000000e+00 3.68737475e-01
 0.00000000e+00 3.66733467e-01
 0.00000000e+00 3.64729459e-01
 0.00000000e+00 3.62725451e-01
 0.00000000e+00 3.60721443e-01
 0.00000000e+00 3.58717435e-01
 0.00000000e+00 3.56713427e-01
 0.00000000e+00 3.54709419e-01
 0.00000000e+00 3.52705411e-01
 0.00000000e+00 3.50701403e-01
 0.00000000e+00 3.48697395e-01
 0.00000000e+00 3.46693387e-01
 0.00000000e+00 3.44689379e-01
 0.00000000e+00 3.42685371e-01
 0.00000000e+00 3.40681363e-01
 0.00000000e+00 3.38677355e-01
 0.00000000e+00 3.36673347e-01
 0.00000000e+00 3.34669339e-01
 0.00000000e+00 3.32665331e-01
 0.00000000e+00 3.30661323e-01
 0.00000000e+00 3.28657315e-01
 0.00000000e+00 3.26653307e-01
 0.00000000e+00 3.24649299e-01
 0.00000000e+00 3.22645291e-01
 0.00000000e+00 3.20641283e-01
 0.00000000e+00 3.18637275e-01
 0.00000000e+00 3.16633267e-01
 0.00000000e+00 3.14629259e-01
 0.00000000e+00 3.12625251e-01
 0.00000000e+00 3.10621242e-01
 0.00000000e+00 3.08617234e-01
 0.00000000e+00 3.06613226e-01
 0.00000000e+00 3.04609218e-01
 0.00000000e+00 3.02605210e-01
 0.00000000e+00 3.00601202e-01
 0.00000000e+00 2.98597194e-01
 0.00000000e+00 2.96593186e-01
 0.00000000e+00 2.94589178e-01
 0.00000000e+00 2.92585170e-01
 0.00000000e+00 2.90581162e-01
 0.00000000e+00 2.88577154e-01
 0.00000000e+00 2.86573146e-01
 0.00000000e+00 2.84569138e-01
 0.00000000e+00 2.82565130e-01
 0.00000000e+00 2.80561122e-01
 0.00000000e+00 2.78557114e-01
 0.00000000e+00 2.76553106e-01
 0.00000000e+00 2.74549098e-01
 0.00000000e+00 2.72545090e-01
 0.00000000e+00 2.70541082e-01
 0.00000000e+00 2.68537074e-01
 0.00000000e+00 2.66533066e-01
 0.00000000e+00 2.64529058e-01
 0.00000000e+00 2.62525050e-01
 0.00000000e+00 2.60521042e-01
 0.00000000e+00 2.58517034e-01
 0.00000000e+00 2.56513026e-01
 0.00000000e+00 2.54509018e-01
 0.00000000e+00 2.52505010e-01
 0.00000000e+00 2.50501002e-01
 0.00000000e+00 2.48496994e-01
 0.00000000e+00 2.46492986e-01
 0.00000000e+00 2.44488978e-01
 0.00000000e+00 2.42484970e-01
 0.00000000e+00 2.40480962e-01
 0.00000000e+00 2.38476954e-01
 0.00000000e+00 2.36472946e-01
 0.00000000e+00 2.34468938e-01
 0.00000000e+00 2.32464930e-01
 0.00000000e+00 2.30460922e-01
 0.00000000e+00 2.28456914e-01
 0.00000000e+00 2.26452906e-01
 0.00000000e+00 2.24448898e-01
 0.00000000e+00 2.22444890e-01
 0.00000000e+00 2.20440882e-01
 0.00000000e+00 2.18436874e-01
 0.00000000e+00 2.16432866e-01
 0.00000000e+00 2.14428858e-01
 0.00000000e+00 2.12424850e-01
 0.00000000e+00 2.10420842e-01
 0.00000000e+00 2.08416834e-01
 0.00000000e+00 2.06412826e-01
 0.00000000e+00 2.04408818e-01
 0.00000000e+00 2.02404810e-01
 0.00000000e+00 2.00400802e-01
 0.00000000e+00 1.98396794e-01
 0.00000000e+00 1.96392786e-01
 0.00000000e+00 1.94388778e-01
 0.00000000e+00 1.92384770e-01
 0.00000000e+00 1.90380762e-01
 0.00000000e+00 1.88376754e-01
 0.00000000e+00 1.86372745e-01
 0.00000000e+00 1.84368737e-01
 0.00000000e+00 1.82364729e-01
 0.00000000e+00 1.80360721e-01
 0.00000000e+00 1.78356713e-01
 0.00000000e+00 1.76352705e-01
 0.00000000e+00 1.74348697e-01
 0.00000000e+00 1.72344689e-01
 0.00000000e+00 1.70340681e-01
 0.00000000e+00 1.68336673e-01
 0.00000000e+00 1.66332665e-01
 0.00000000e+00 1.64328657e-01
 0.00000000e+00 1.62324649e-01
 0.00000000e+00 1.60320641e-01
 0.00000000e+00 1.58316633e-01
 0.00000000e+00 1.56312625e-01
 0.00000000e+00 1.54308617e-01
 0.00000000e+00 1.52304609e-01
 0.00000000e+00 1.50300601e-01
 0.00000000e+00 1.48296593e-01
 0.00000000e+00 1.46292585e-01
 0.00000000e+00 1.44288577e-01
 0.00000000e+00 1.42284569e-01
 0.00000000e+00 1.40280561e-01
 0.00000000e+00 1.38276553e-01
 0.00000000e+00 1.36272545e-01
 0.00000000e+00 1.34268537e-01
 0.00000000e+00 1.32264529e-01
 0.00000000e+00 1.30260521e-01
 0.00000000e+00 1.28256513e-01
 0.00000000e+00 1.26252505e-01
 0.00000000e+00 1.24248497e-01
 0.00000000e+00 1.22244489e-01
 0.00000000e+00 1.20240481e-01
 0.00000000e+00 1.18236473e-01
 0.00000000e+00 1.16232465e-01
 0.00000000e+00 1.14228457e-01
 0.00000000e+00 1.12224449e-01
 0.00000000e+00 1.10220441e-01
 0.00000000e+00 1.08216433e-01
 0.00000000e+00 1.06212425e-01
 0.00000000e+00 1.04208417e-01
 0.00000000e+00 1.02204409e-01
 0.00000000e+00 1.00200401e-01
 0.00000000e+00 9.81963928e-02
 0.00000000e+00 9.61923848e-02
 0.00000000e+00 9.41883768e-02
 0.00000000e+00 9.21843687e-02
 0.00000000e+00 9.01803607e-02
 0.00000000e+00 8.81763527e-02
 0.00000000e+00 8.61723447e-02
 0.00000000e+00 8.41683367e-02
 0.00000000e+00 8.21643287e-02
 0.00000000e+00 8.01603206e-02
 0.00000000e+00 7.81563126e-02
 0.00000000e+00 7.61523046e-02
 0.00000000e+00 7.41482966e-02
 0.00000000e+00 7.21442886e-02
 0.00000000e+00 7.01402806e-02
 0.00000000e+00 6.81362725e-02
 0.00000000e+00 6.61322645e-02
 0.00000000e+00 6.41282565e-02
 0.00000000e+00 6.21242485e-02
 0.00000000e+00 6.01202405e-02
 0.00000000e+00 5.81162325e-02
 0.00000000e+00 5.61122244e-02
 0.00000000e+00 5.41082164e-02
 0.00000000e+00 5.21042084e-02
 0.00000000e+00 5.01002004e-02
 0.00000000e+00 4.80961924e-02
 0.00000000e+00 4.60921844e-02
 0.00000000e+00 4.40881764e-02
 0.00000000e+00 4.20841683e-02
 0.00000000e+00 4.00801603e-02
 0.00000000e+00 3.80761523e-02
 0.00000000e+00 3.60721443e-02
 0.00000000e+00 3.40681363e-02
 0.00000000e+00 3.20641283e-02
 0.00000000e+00 3.00601202e-02
 0.00000000e+00 2.80561122e-02
 0.00000000e+00 2.60521042e-02
 0.00000000e+00 2.40480962e-02
 0.00000000e+00 2.20440882e-02
 0.00000000e+00 2.00400802e-02
 0.00000000e+00 1.80360721e-02
 0.00000000e+00 1.60320641e-02
 0.00000000e+00 1.40280561e-02
 0.00000000e+00 1.20240481e-02
 0.00000000e+00 1.00200401e-02
 0.00000000e+00 8.01603206e-03
 0.00000000e+00 6.01202405e-03
 0.00000000e+00 4.00801603e-03
 0.00000000e+00 2.00400802e-03


==> case1_l8PQ2.txt <==
 9.79954705e-01 4.20841683e-02
 9.79959920e-01 4.20827826e-02
 9.81963928e-01 4.19855465e-02
 9.83967936e-01 4.18953477e-02
 9.85971944e-01 4.18050367e-02
 9.87975952e-01 4.17147258e-02
 9.89979960e-01 4.16244149e-02
 9.90649479e-01 4.20841683e-02
 9.91983968e-01 4.30005504e-02
 9.93550965e-01 4.40881764e-02
 9.93987976e-01 4.43915082e-02
 9.95991984e-01 4.57838754e-02
 9.96435309e-01 4.60921844e-02
 9.97995992e-01 4.71775573e-02
 9.99316919e-01 4.80961924e-02
 1.00000000e+00 4.85780132e-02
 1.00000000e+00 5.01002004e-02
 1.00000000e+00 5.21042084e-02
 1.00000000e+00 5.41082164e-02
 1.00000000e+00 5.61122244e-02
 1.00000000e+00 5.81162325e-02
 1.00000000e+00 6.01202405e-02
 1.00000000e+00 6.21242485e-02
 1.00000000e+00 6.41282565e-02
 1.00000000e+00 6.61322645e-02
 1.00000000e+00 6.81362725e-02
 1.00000000e+00 7.01402806e-02
 1.00000000e+00 7.21442886e-02
 1.00000000e+00 7.41482966e-02
 1.00000000e+00 7.61523046e-02
 1.00000000e+00 7.81563126e-02
 1.00000000e+00 8.01603206e-02
 1.00000000e+00 8.21643287e-02
 1.00000000e+00 8.41683367e-02
 1.00000000e+00 8.61723447e-02
 1.00000000e+00 8.81763527e-02
 1.00000000e+00 9.01803607e-02
 1.00000000e+00 9.21843687e-02
 1.00000000e+00 9.41883768e-02
 1.00000000e+00 9.61923848e-02
 1.00000000e+00 9.81963928e-02
 1.00000000e+00 1.00200401e-01
 1.00000000e+00 1.02204409e-01
 1.00000000e+00 1.04208417e-01
 1.00000000e+00 1.06212425e-01
 1.00000000e+00 1.08216433e-01
 1.00000000e+00 1.10220441e-01
 1.00000000e+00 1.12224449e-01
 1.00000000e+00 1.14228457e-01
 1.00000000e+00 1.16232465e-01
 1.00000000e+00 1.18236473e-01
 1.00000000e+00 1.20240481e-01
 1.00000000e+00 1.22244489e-01
 1.00000000e+00 1.24248497e-01
 1.00000000e+00 1.26252505e-01
 1.00000000e+00 1.28256513e-01
 1.00000000e+00 1.30260521e-01
 1.00000000e+00 1.32264529e-01
 1.00000000e+00 1.34268537e-01
 1.00000000e+00 1.36272545e-01
 1.00000000e+00 1.38276553e-01
 1.00000000e+00 1.40280561e-01
 1.00000000e+00 1.42284569e-01
 1.00000000e+00 1.44288577e-01
 1.00000000e+00 1.46292585e-01
 1.00000000e+00 1.48296593e-01
 1.00000000e+00 1.50300601e-01
 1.00000000e+00 1.52304609e-01
 1.00000000e+00 1.54308617e-01
 1.00000000e+00 1.56312625e-01
 1.00000000e+00 1.58316633e-01
 1.00000000e+00 1.60320641e-01
 1.00000000e+00 1.62324649e-01
 1.00000000e+00 1.64328657e-01
 1.00000000e+00 1.66332665e-01
 1.00000000e+00 1.68336673e-01
 1.00000000e+00 1.70340681e-01
 1.00000000e+00 1.72344689e-01
 1.00000000e+00 1.74348697e-01
 1.00000000e+00 1.76352705e-01
 1.00000000e+00 1.78356713e-01
 1.00000000e+00 1.80360721e-01
 1.00000000e+00 1.82364729e-01
 1.00000000e+00 1.84368737e-01
 1.00000000e+00 1.86372745e-01
 1.00000000e+00 1.88376754e-01
 1.00000000e+00 1.90380762e-01
 1.00000000e+00 1.92384770e-01
 1.00000000e+00 1.94388778e-01
 1.00000000e+00 1.96392786e-01
 1.00000000e+00 1.98396794e-01
 1.00000000e+00 2.00400802e-01
 1.00000000e+00 2.02404810e-01
 1.00000000e+00 2.04408818e-01
 1.00000000e+00 2.06412826e-01
 1.00000000e+00 2.08416834e-01
 1.00000000e+00 2.10420842e-01
 1.00000000e+00 2.12424850e-01
 1.00000000e+00 2.14428858e-01
 1.00000000e+00 2.16432866e-01
 1.00000000e+00 2.18436874e-01
 1.00000000e+00 2.20440882e-01
 1.00000000e+00 2.22444890e-01
 1.00000000e+00 2.24448898e-01
 1.00000000e+00 2.26452906e-01
 1.00000000e+00 2.28456914e-01
 1.00000000e+00 2.30460922e-01
 1.00000000e+00 2.32464930e-01
 1.00000000e+00 2.34468938e-01
 1.00000000e+00 2.36472946e-01
 1.00000000e+00 2.38476954e-01
 1.00000000e+00 2.40480962e-01
 1.00000000e+00 2.42484970e-01
 1.00000000e+00 2.44488978e-01
 1.00000000e+00 2.46492986e-01
 1.00000000e+00 2.48496994e-01
 1.00000000e+00 2.50501002e-01
 1.00000000e+00 2.52505010e-01
 1.00000000e+00 2.54509018e-01
 1.00000000e+00 2.56513026e-01
 1.00000000e+00 2.58517034e-01
 1.00000000e+00 2.60521042e-01
 1.00000000e+00 2.62525050e-01
 1.00000000e+00 2.64529058e-01
 1.00000000e+00 2.66533066e-01
 1.00000000e+00 2.68537074e-01
 1.00000000e+00 2.70541082e-01
 1.00000000e+00 2.72545090e-01
 1.00000000e+00 2.74549098e-01
 1.00000000e+00 2.76553106e-01
 1.00000000e+00 2.78557114e-01
 1.00000000e+00 2.80561122e-01
 1.00000000e+00 2.82565130e-01
 1.00000000e+00 2.84569138e-01
 1.00000000e+00 2.86573146e-01
 1.00000000e+00 2.88577154e-01
 1.00000000e+00 2.90581162e-01
 1.00000000e+00 2.92585170e-01
 1.00000000e+00 2.94589178e-01
 1.00000000e+00 2.96593186e-01
 1.00000000e+00 2.98597194e-01
 1.00000000e+00 3.00601202e-01
 1.00000000e+00 3.02605210e-01
 1.00000000e+00 3.04609218e-01
 1.00000000e+00 3.06613226e-01
 1.00000000e+00 3.08617234e-01
 1.00000000e+00 3.10621242e-01
 1.00000000e+00 3.12625251e-01
 1.00000000e+00 3.14629259e-01
 1.00000000e+00 3.16633267e-01
 1.00000000e+00 3.18637275e-01
 1.00000000e+00 3.20641283e-01
 1.00000000e+00 3.22645291e-01
 1.00000000e+00 3.24649299e-01
 1.00000000e+00 3.26653307e-01
 1.00000000e+00 3.28657315e-01
 1.00000000e+00 3.30661323e-01
 1.00000000e+00 3.32665331e-01
 1.00000000e+00 3.34669339e-01
 1.00000000e+00 3.36673347e-01
 1.00000000e+00 3.38677355e-01
 1.00000000e+00 3.40681363e-01
 1.00000000e+00 3.42685371e-01
 1.00000000e+00 3.44689379e-01
 1.00000000e+00 3.46693387e-01
 1.00000000e+00 3.48697395e-01
 1.00000000e+00 3.50701403e-01
 1.00000000e+00 3.52705411e-01
 1.00000000e+00 3.54709419e-01
 1.00000000e+00 3.56713427e-01
 1.00000000e+00 3.58717435e-01
 1.00000000e+00 3.60721443e-01
 1.00000000e+00 3.62725451e-01
 1.00000000e+00 3.64729459e-01
 1.00000000e+00 3.66733467e-01
 1.00000000e+00 3.68737475e-01
 1.00000000e+00 3.70741483e-01
 1.00000000e+00 3.72745491e-01
 1.00000000e+00 3.74749499e-01
 1.00000000e+00 3.76753507e-01
 1.00000000e+00 3.78757515e-01
 1.00000000e+00 3.80761523e-01
 1.00000000e+00 3.82765531e-01
 1.00000000e+00 3.84769539e-01
 1.00000000e+00 3.86773547e-01
 1.00000000e+00 3.88777555e-01
 1.00000000e+00 3.90781563e-01
 1.00000000e+00 3.92785571e-01
 1.00000000e+00 3.94789579e-01
 1.00000000e+00 3.96793587e-01
 1.00000000e+00 3.98797595e-01
 1.00000000e+00 4.00801603e-01
 1.00000000e+00 4.02805611e-01
 1.00000000e+00 4.04809619e-01
 1.00000000e+00 4.06813627e-01
 1.00000000e+00 4.08817635e-01
 1.00000000e+00 4.10821643e-01
 1.00000000e+00 4.12825651e-01
 1.00000000e+00 4.14829659e-01
 1.00000000e+00 4.16833667e-01
 1.00000000e+00 4.18837675e-01
 1.00000000e+00 4.20841683e-01
 1.00000000e+00 4.22845691e-01
 1.00000000e+00 4.24849699e-01
 1.00000000e+00 4.26853707e-01
 1.00000000e+00 4.28857715e-01
 1.00000000e+00 4.30861723e-01
 1.00000000e+00 4.32865731e-01
 1.00000000e+00 4.34869739e-01
 1.00000000e+00 4.36873747e-01
 1.00000000e+00 4.38877756e-01
 1.00000000e+00 4.40881764e-01
 1.00000000e+00 4.42885772e-01
 1.00000000e+00 4.44889780e-01
 1.00000000e+00 4.46893788e-01
 1.00000000e+00 4.48897796e-01
 1.00000000e+00 4.50901804e-01
 1.00000000e+00 4.52905812e-01
 1.00000000e+00 4.54909820e-01
 1.00000000e+00 4.56913828e-01
 1.00000000e+00 4.58917836e-01
 1.00000000e+00 4.60921844e-01
 1.00000000e+00 4.62925852e-01
 1.00000000e+00 4.64929860e-01
 1.00000000e+00 4.66933868e-01
 1.00000000e+00 4.68937876e-01
 1.00000000e+00 4.70941884e-01
 1.00000000e+00 4.72945892e-01
 1.00000000e+00 4.74949900e-01
 1.00000000e+00 4.76953908e-01
 1.00000000e+00 4.78957916e-01
 1.00000000e+00 4.80961924e-01
 1.00000000e+00 4.82965932e-01
 1.00000000e+00 4.84969940e-01
 1.00000000e+00 4.86973948e-01
 1.00000000e+00 4.88977956e-01
 1.00000000e+00 4.90981964e-01
 1.00000000e+00 4.92985972e-01
 1.00000000e+00 4.94989980e-01
 1.00000000e+00 4.96993988e-01
 1.00000000e+00 4.98997996e-01
 1.00000000e+00 5.01002004e-01
 1.00000000e+00 5.03006012e-01
 1.00000000e+00 5.05010020e-01
 1.00000000e+00 5.07014028e-01
 1.00000000e+00 5.09018036e-01
 1.00000000e+00 5.11022044e-01
 1.00000000e+00 5.13026052e-01
 1.00000000e+00 5.15030060e-01
 1.00000000e+00 5.17034068e-01
 1.00000000e+00 5.19038076e-01
 1.00000000e+00 5.21042084e-01
 1.00000000e+00 5.23046092e-01
 1.00000000e+00 5.25050100e-01
 1.00000000e+00 5.27054108e-01
 1.00000000e+00 5.29058116e-01
 1.00000000e+00 5.31062124e-01
 1.00000000e+00 5.33066132e-01
 1.00000000e+00 5.35070140e-01
 1.00000000e+00 5.37074148e-01
 1.00000000e+00 5.39078156e-01
 1.00000000e+00 5.41082164e-01
 1.00000000e+00 5.43086172e-01
 1.00000000e+00 5.45090180e-01
 1.00000000e+00 5.47094188e-01
 1.00000000e+00 5.49098196e-01
 1.00000000e+00 5.51102204e-01
 1.00000000e+00 5.53106212e-01
 1.00000000e+00 5.55110220e-01
 1.00000000e+00 5.57114228e-01
 1.00000000e+00 5.59118236e-01
 1.00000000e+00 5.61122244e-01
 1.00000000e+00 5.63126253e-01
 1.00000000e+00 5.65130261e-01
 1.00000000e+00 5.67134269e-01
 1.00000000e+00 5.69138277e-01
 1.00000000e+00 5.71142285e-01
 1.00000000e+00 5.73146293e-01
 1.00000000e+00 5.75150301e-01
 1.00000000e+00 5.77154309e-01
 1.00000000e+00 5.79158317e-01
 1.00000000e+00 5.81162325e-01
 1.00000000e+00 5.83166333e-01
 1.00000000e+00 5.85170341e-01
 1.00000000e+00 5.87174349e-01
 1.00000000e+00 5.89178357e-01
 1.00000000e+00 5.91182365e-01
 1.00000000e+00 5.93186373e-01
 1.00000000e+00 5.95190381e-01
 1.00000000e+00 5.97194389e-01
 1.00000000e+00 5.99198397e-01
 1.00000000e+00 6.01202405e-01
 1.00000000e+00 6.03206413e-01
 1.00000000e+00 6.05210421e-01
 1.00000000e+00 6.07214429e-01
 1.00000000e+00 6.09218437e-01
 1.00000000e+00 6.11222445e-01
 1.00000000e+00 6.13226453e-01
 1.00000000e+00 6.15230461e-01
 1.00000000e+00 6.17234469e-01
 1.00000000e+00 6.19238477e-01
 1.00000000e+00 6.21242485e-01
 1.00000000e+00 6.23246493e-01
 1.00000000e+00 6.25250501e-01
 1.00000000e+00 6.27254509e-01
 1.00000000e+00 6.29258517e-01
 1.00000000e+00 6.31262525e-01
 1.00000000e+00 6.33266533e-01
 1.00000000e+00 6.35270541e-01
 1.00000000e+00 6.37274549e-01
 1.00000000e+00 6.39278557e-01
 1.00000000e+00 6.41282565e-01
 1.00000000e+00 6.43286573e-01
 1.00000000e+00 6.45290581e-01
 1.00000000e+00 6.47294589e-01
 1.00000000e+00 6.49298597e-01
 1.00000000e+00 6.51302605e-01
 1.00000000e+00 6.53306613e-01
 1.00000000e+00 6.55310621e-01
 1.00000000e+00 6.57314629e-01
 1.00000000e+00 6.59318637e-01
 1.00000000e+00 6.61322645e-01
 1.00000000e+00 6.63326653e-01
 1.00000000e+00 6.65330661e-01
 1.00000000e+00 6.67334669e-01
 1.00000000e+00 6.69338677e-01
 1.00000000e+00 6.71342685e-01
 1.00000000e+00 6.73346693e-01
 1.00000000e+00 6.75350701e-01
 1.00000000e+00 6.77354709e-01
 1.00000000e+00 6.79358717e-01
 1.00000000e+00 6.81362725e-01
 1.00000000e+00 6.83366733e-01
 1.00000000e+00 6.85370741e-01
 1.00000000e+00 6.87374749e-01
 1.00000000e+00 6.89378758e-01
 1.00000000e+00 6.91382766e-01
 1.00000000e+00 6.93386774e-01
 1.00000000e+00 6.95390782e-01
 1.00000000e+00 6.97394790e-01
 1.00000000e+00 6.99398798e-01
 1.00000000e+00 7.01402806e-01
 1.00000000e+00 7.03406814e-01
 1.00000000e+00 7.05410822e-01
 1.00000000e+00 7.07414830e-01
 1.00000000e+00 7.09418838e-01
 1.00000000e+00 7.11422846e-01
 1.00000000e+00 7.13426854e-01
 1.00000000e+00 7.15430862e-01
 1.00000000e+00 7.17434870e-01
 1.00000000e+00 7.19438878e-01
 1.00000000e+00 7.21442886e-01
 1.00000000e+00 7.23446894e-01
 1.00000000e+00 7.25450902e-01
 1.00000000e+00 7.27454910e-01
 1.00000000e+00 7.29458918e-01
 1.00000000e+00 7.31462926e-01
 1.00000000e+00 7.33466934e-01
 1.00000000e+00 7.35470942e-01
 1.00000000e+00 7.37474950e-01
 1.00000000e+00 7.39478958e-01
 1.00000000e+00 7.41482966e-01
 1.00000000e+00 7.43486974e-01
 1.00000000e+00 7.45490982e-01
 1.00000000e+00 7.47494990e-01
 1.00000000e+00 7.49498998e-01
 1.00000000e+00 7.51503006e-01
 1.00000000e+00 7.53507014e-01
 1.00000000e+00 7.55511022e-01
 1.00000000e+00 7.57515030e-01
 1.00000000e+00 7.59519038e-01
 1.00000000e+00 7.61523046e-01
 1.00000000e+00 7.63527054e-01
 1.00000000e+00 7.65531062e-01
 1.00000000e+00 7.67535070e-01
 1.00000000e+00 7.69539078e-01
 1.00000000e+00 7.71543086e-01
 1.00000000e+00 7.73547094e-01
 1.00000000e+00 7.75551102e-01
 1.00000000e+00 7.77555110e-01
 1.00000000e+00 7.79559118e-01
 1.00000000e+00 7.81563126e-01
 1.00000000e+00 7.83567134e-01
 1.00000000e+00 7.85571142e-01
 1.00000000e+00 7.87575150e-01
 1.00000000e+00 7.89579158e-01
 1.00000000e+00 7.91583166e-01
 1.00000000e+00 7.93587174e-01
 1.00000000e+00 7.95591182e-01
 1.00000000e+00 7.97595190e-01
 1.00000000e+00 7.99599198e-01
 1.00000000e+00 8.01603206e-01
 1.00000000e+00 8.03607214e-01
 1.00000000e+00 8.05611222e-01
 1.00000000e+00 8.07615230e-01
 1.00000000e+00 8.09619238e-01
 1.00000000e+00 8.11623246e-01
 1.00000000e+00 8.13627255e-01
 1.00000000e+00 8.15631263e-01
 1.00000000e+00 8.17635271e-01
 1.00000000e+00 8.19639279e-01
 1.00000000e+00 8.21643287e-01
 1.00000000e+00 8.23647295e-01
 1.00000000e+00 8.25651303e-01
 1.00000000e+00 8.27655311e-01
 1.00000000e+00 8.29659319e-01
 1.00000000e+00 8.31663327e-01
 1.00000000e+00 8.33667335e-01
 1.00000000e+00 8.35671343e-01
 1.00000000e+00 8.37675351e-01
 1.00000000e+00 8.39679359e-01
 1.00000000e+00 8.41683367e-01
 1.00000000e+00 8.43687375e-01
 1.00000000e+00 8.45691383e-01
 1.00000000e+00 8.47695391e-01
 1.00000000e+00 8.49699399e-01
 1.00000000e+00 8.51703407e-01
 1.00000000e+00 8.53707415e-01
 1.00000000e+00 8.55711423e-01
 1.00000000e+00 8.57715431e-01
 1.00000000e+00 8.59719439e-01
 1.00000000e+00 8.61723447e-01
 1.00000000e+00 8.63727455e-01
 1.00000000e+00 8.65731463e-01
 1.00000000e+00 8.67735471e-01
 1.00000000e+00 8.69739479e-01
 1.00000000e+00 8.71743487e-01
 1.00000000e+00 8.73747495e-01
 1.00000000e+00 8.75751503e-01
 1.00000000e+00 8.77755511e-01
 1.00000000e+00 8.79759519e-01
 1.00000000e+00 8.81763527e-01
 1.00000000e+00 8.83767535e-01
 1.00000000e+00 8.85771543e-01
 1.00000000e+00 8.87775551e-01
 1.00000000e+00 8.89779559e-01
 1.00000000e+00 8.91783567e-01
 1.00000000e+00 8.93787575e-01
 1.00000000e+00 8.95791583e-01
 1.00000000e+00 8.97795591e-01
 1.00000000e+00 8.99799599e-01
 1.00000000e+00 9.01803607e-01
 1.00000000e+00 9.03807615e-01
 1.00000000e+00 9.05811623e-01
 1.00000000e+00 9.07815631e-01
 1.00000000e+00 9.09819639e-01
 1.00000000e+00 9.11823647e-01
 1.00000000e+00 9.13827655e-01
 1.00000000e+00 9.15831663e-01
 1.00000000e+00 9.17835671e-01
 1.00000000e+00 9.19839679e-01
 1.00000000e+00 9.21843687e-01
 1.00000000e+00 9.23847695e-01
 1.00000000e+00 9.25851703e-01
 1.00000000e+00 9.27855711e-01
 1.00000000e+00 9.29859719e-01
 1.00000000e+00 9.31863727e-01
 1.00000000e+00 9.33867735e-01
 1.00000000e+00 9.35871743e-01
 1.00000000e+00 9.37875752e-01
 1.00000000e+00 9.39879760e-01
 1.00000000e+00 9.41883768e-01
 1.00000000e+00 9.43887776e-01
 1.00000000e+00 9.45891784e-01
 1.00000000e+00 9.47895792e-01
 1.00000000e+00 9.49899800e-01
 1.00000000e+00 9.51903808e-01
 1.00000000e+00 9.53907816e-01
 1.00000000e+00 9.55911824e-01
 1.00000000e+00 9.57915832e-01
 1.00000000e+00 9.59919840e-01
 1.00000000e+00 9.61923848e-01
 1.00000000e+00 9.63927856e-01
 1.00000000e+00 9.65931864e-01
 1.00000000e+00 9.67935872e-01
 1.00000000e+00 9.69939880e-01
 1.00000000e+00 9.71943888e-01
 1.00000000e+00 9.73947896e-01
 1.00000000e+00 9.75951904e-01
 1.00000000e+00 9.77955912e-01
 1.00000000e+00 9.79959920e-01
 1.00000000e+00 9.81963928e-01
 1.00000000e+00 9.83967936e-01
 1.00000000e+00 9.85971944e-01
 1.00000000e+00 9.87975952e-01
 1.00000000e+00 9.89979960e-01
 1.00000000e+00 9.91983968e-01
 1.00000000e+00 9.93987976e-01
 1.00000000e+00 9.95991984e-01
 1.00000000e+00 9.97995992e-01
 1.00000000e+00 1.00000000e+00
 9.99055901e-01 9.97995992e-01
 9.98111803e-01 9.95991984e-01
 9.97995992e-01 9.95746156e-01
 9.97163300e-01 9.93987976e-01
 9.95991984e-01 9.92822855e-01
 9.94211306e-01 9.91983968e-01
 9.93987976e-01 9.91877874e-01
 9.91983968e-01 9.90925863e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.79968077e-01 9.79959920e-01
 9.79959920e-01 9.79949245e-01
 9.78385822e-01 9.77955912e-01
 9.77955912e-01 9.77411502e-01
 9.76803294e-01 9.75951904e-01
 9.75951904e-01 9.74887928e-01
 9.74999353e-01 9.73947896e-01
 9.73947896e-01 9.73117580e-01
 9.72461610e-01 9.71943888e-01
 9.71943888e-01 9.71528601e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.59928032e-01 9.59919840e-01
 9.59919840e-01 9.59909571e-01
 9.58152496e-01 9.57915832e-01
 9.57915832e-01 9.57648850e-01
 9.56376051e-01 9.55911824e-01
 9.55911824e-01 9.55394098e-01
 9.54408406e-01 9.53907816e-01
 9.53907816e-01 9.53464069e-01
 9.52147685e-01 9.51903808e-01
 9.51903808e-01 9.51684553e-01
 9.49907793e-01 9.49899800e-01
 9.49899800e-01 9.49890010e-01
 9.48083079e-01 9.47895792e-01
 9.47895792e-01 9.47690206e-01
 9.46257440e-01 9.45891784e-01
 9.45891784e-01 9.45494670e-01
 9.44267620e-01 9.43887776e-01
 9.43887776e-01 9.43541740e-01
 9.42067816e-01 9.41883768e-01
 9.41883768e-01 9.41713588e-01
 9.39887516e-01 9.39879760e-01
 9.39879760e-01 9.39870447e-01
 9.38028446e-01 9.37875752e-01
 9.37875752e-01 9.37711231e-01
 9.36168489e-01 9.35871743e-01
 9.35871743e-01 9.35555202e-01
 9.34167287e-01 9.33867735e-01
 9.33867735e-01 9.33589716e-01
 9.32008071e-01 9.31863727e-01
 9.31863727e-01 9.31727668e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.89786212e-01 8.89779559e-01
 8.89779559e-01 8.89772093e-01
 8.87848427e-01 8.87775551e-01
 8.87775551e-01 8.87700206e-01
 8.85910074e-01 8.85771543e-01
 8.85771543e-01 8.85629427e-01
 8.83895146e-01 8.83767535e-01
 8.83767535e-01 8.83644105e-01
 8.81823260e-01 8.81763527e-01
 8.81763527e-01 8.81704537e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.69745750e-01 8.69739479e-01
 8.69739479e-01 8.69732523e-01
 8.67794365e-01 8.67735471e-01
 8.67735471e-01 8.67675004e-01
 8.65842476e-01 8.65731463e-01
 8.65731463e-01 8.65618301e-01
 8.63826985e-01 8.63727455e-01
 8.63727455e-01 8.63630514e-01
 8.61769466e-01 8.61723447e-01
 8.61723447e-01 8.61677817e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.49705382e-01 8.49699399e-01
 8.49699399e-01 8.49692862e-01
 8.47744439e-01 8.47695391e-01
 8.47695391e-01 8.47645276e-01
 8.45783082e-01 8.45691383e-01
 8.45691383e-01 8.45598317e-01
 8.43767559e-01 8.43687375e-01
 8.43687375e-01 8.43608897e-01
 8.41719972e-01 8.41683367e-01
 8.41683367e-01 8.41646879e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.09624714e-01 8.09619238e-01
 8.09619238e-01 8.09613343e-01
 8.07651593e-01 8.07615230e-01
 8.07615230e-01 8.07578305e-01
 8.05678141e-01 8.05611222e-01
 8.05611222e-01 8.05543676e-01
 8.03663068e-01 8.03607214e-01
 8.03607214e-01 8.03552213e-01
 8.01628030e-01 8.01603206e-01
 8.01603206e-01 8.01578289e-01
 7.99604573e-01 7.99599198e-01
 7.99599198e-01 7.99593431e-01
 7.97629304e-01 7.97595190e-01
 7.97595190e-01 7.97560586e-01
 7.95653725e-01 7.95591182e-01
 7.95591182e-01 7.95528112e-01
 7.93638793e-01 7.93587174e-01
 7.93587174e-01 7.93536288e-01
 7.91605948e-01 7.91583166e-01
 7.91583166e-01 7.91560206e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.79564328e-01 7.79559118e-01
 7.79559118e-01 7.79553576e-01
 7.77585464e-01 7.77555110e-01
 7.77555110e-01 7.77524375e-01
 7.75606336e-01 7.75551102e-01
 7.75551102e-01 7.75495489e-01
 7.73591686e-01 7.73547094e-01
 7.73547094e-01 7.73503056e-01
 7.71562485e-01 7.71543086e-01
 7.71543086e-01 7.71523493e-01
 7.69544209e-01 7.69539078e-01
 7.69539078e-01 7.69533634e-01
 7.67563845e-01 7.67535070e-01
 7.67535070e-01 7.67505956e-01
 7.65583231e-01 7.65531062e-01
 7.65531062e-01 7.65478569e-01
 7.63568714e-01 7.63527054e-01
 7.63527054e-01 7.63485881e-01
 7.61541036e-01 7.61523046e-01
 7.61523046e-01 7.61504859e-01
 7.59524096e-01 7.59519038e-01
 7.59519038e-01 7.59513683e-01
 7.57542392e-01 7.57515030e-01
 7.57515030e-01 7.57487364e-01
 7.55560449e-01 7.55511022e-01
 7.55511022e-01 7.55461316e-01
 7.53546059e-01 7.53507014e-01
 7.53507014e-01 7.53468399e-01
 7.51519740e-01 7.51503006e-01
 7.51503006e-01 7.51486118e-01
 7.49503977e-01 7.49498998e-01
 7.49498998e-01 7.49493724e-01
 7.47521084e-01 7.47494990e-01
 7.47494990e-01 7.47468621e-01
 7.45537951e-01 7.45490982e-01
 7.45490982e-01 7.45443772e-01
 7.43523679e-01 7.43486974e-01
 7.43486974e-01 7.43450651e-01
 7.41498576e-01 7.41482966e-01
 7.41482966e-01 7.41467198e-01
 7.39483878e-01 7.39478958e-01
 7.39478958e-01 7.39473757e-01
 7.37499905e-01 7.37474950e-01
 7.37474950e-01 7.37449745e-01
 7.35515703e-01 7.35470942e-01
 7.35470942e-01 7.35425972e-01
 7.33501540e-01 7.33466934e-01
 7.33466934e-01 7.33432670e-01
 7.31477529e-01 7.31462926e-01
 7.31462926e-01 7.31448126e-01
 7.29463798e-01 7.29458918e-01
 7.29458918e-01 7.29453782e-01
 7.27478842e-01 7.27454910e-01
 7.27454910e-01 7.27430751e-01
 7.25493678e-01 7.25450902e-01
 7.25450902e-01 7.25407944e-01
 7.23479613e-01 7.23446894e-01
 7.23446894e-01 7.23414482e-01
 7.21456582e-01 7.21442886e-01
 7.21442886e-01 7.21429028e-01
 7.19443700e-01 7.19438878e-01
 7.19438878e-01 7.19433798e-01
 7.17457882e-01 7.17434870e-01
 7.17434870e-01 7.17411649e-01
 7.15471852e-01 7.15430862e-01
 7.15430862e-01 7.15389713e-01
 7.13457875e-01 7.13426854e-01
 7.13426854e-01 7.13396111e-01
 7.11435726e-01 7.11422846e-01
 7.11422846e-01 7.11409804e-01
 7.09423621e-01 7.09418838e-01
 7.09418838e-01 7.09413807e-01
 7.07437016e-01 7.07414830e-01
 7.07414830e-01 7.07392451e-01
 7.05450207e-01 7.05410822e-01
 7.05410822e-01 7.05371297e-01
 7.03436305e-01 7.03406814e-01
 7.03406814e-01 7.03377576e-01
 7.01414949e-01 7.01402806e-01
 7.01402806e-01 7.01390500e-01
 6.99403549e-01 6.99398798e-01
 6.99398798e-01 6.99393807e-01
 6.97416237e-01 6.97394790e-01
 6.97394790e-01 6.97373164e-01
 6.95428727e-01 6.95390782e-01
 6.95390782e-01 6.95352714e-01
 6.93414887e-01 6.93386774e-01
 6.93386774e-01 6.93358892e-01
 6.91394244e-01 6.91382766e-01
 6.91382766e-01 6.91371097e-01
 6.89383496e-01 6.89378758e-01
 6.89378758e-01 6.89373799e-01
 6.87395538e-01 6.87374749e-01
 6.87374749e-01 6.87353795e-01
 6.85407399e-01 6.85370741e-01
 6.85370741e-01 6.85333976e-01
 6.83393606e-01 6.83366733e-01
 6.83366733e-01 6.83340074e-01
 6.81373603e-01 6.81362725e-01
 6.81362725e-01 6.81351660e-01
 6.79363439e-01 6.79358717e-01
 6.79358717e-01 6.79353782e-01
 6.77374914e-01 6.77354709e-01
 6.77354709e-01 6.77334349e-01
 6.75386213e-01 6.75350701e-01
 6.75350701e-01 6.75315095e-01
 6.73372452e-01 6.73346693e-01
 6.73346693e-01 6.73321131e-01
 6.71353020e-01 6.71342685e-01
 6.71342685e-01 6.71332164e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.49303311e-01 6.49298597e-01
 6.49298597e-01 6.49293670e-01
 6.47313463e-01 6.47294589e-01
 6.47294589e-01 6.47275583e-01
 6.45323435e-01 6.45290581e-01
 6.45290581e-01 6.45257660e-01
 6.43309662e-01 6.43286573e-01
 6.43286573e-01 6.43263645e-01
 6.41291576e-01 6.41282565e-01
 6.41282565e-01 6.41273392e-01
 6.39283294e-01 6.39278557e-01
 6.39278557e-01 6.39273609e-01
 6.37293114e-01 6.37274549e-01
 6.37274549e-01 6.37255857e-01
 6.35302757e-01 6.35270541e-01
 6.35270541e-01 6.35238266e-01
 6.33288936e-01 6.33266533e-01
 6.33266533e-01 6.33244282e-01
 6.31271184e-01 6.31262525e-01
 6.31262525e-01 6.31253702e-01
 6.29263288e-01 6.29258517e-01
 6.29258517e-01 6.29253535e-01
 6.27272833e-01 6.27254509e-01
 6.27254509e-01 6.27236062e-01
 6.25282200e-01 6.25250501e-01
 6.25250501e-01 6.25218749e-01
 6.23268306e-01 6.23246493e-01
 6.23246493e-01 6.23224825e-01
 6.21250833e-01 6.21242485e-01
 6.21242485e-01 6.21233949e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.79163523e-01 5.79158317e-01
 5.79158317e-01 5.79152882e-01
 5.77172566e-01 5.77154309e-01
 5.77154309e-01 5.77135933e-01
 5.75181415e-01 5.75150301e-01
 5.75150301e-01 5.75119156e-01
 5.73166609e-01 5.73146293e-01
 5.73146293e-01 5.73126107e-01
 5.71149661e-01 5.71142285e-01
 5.71142285e-01 5.71134715e-01
 5.69138277e-01 5.69138277e-01
 5.69138277e-01 5.69138277e-01
 5.67134269e-01 5.67134269e-01
 5.67134269e-01 5.67134269e-01
 5.65130261e-01 5.65130261e-01
 5.65130261e-01 5.65130261e-01
 5.63126253e-01 5.63126253e-01
 5.63126253e-01 5.63126252e-01
 5.61122245e-01 5.61122244e-01
 5.61122244e-01 5.61122244e-01
 5.59118236e-01 5.59118236e-01
 5.59118236e-01 5.59118236e-01
 5.57114228e-01 5.57114228e-01
 5.57114228e-01 5.57114228e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.49104019e-01 5.49098196e-01
 5.49098196e-01 5.49092123e-01
 5.47113626e-01 5.47094188e-01
 5.47094188e-01 5.47074620e-01
 5.45123024e-01 5.45090180e-01
 5.45090180e-01 5.45057317e-01
 5.43106956e-01 5.43086172e-01
 5.43086172e-01 5.43065528e-01
 5.41089452e-01 5.41082164e-01
 5.41082164e-01 5.41074642e-01
 5.39078156e-01 5.39078156e-01
 5.39078156e-01 5.39078156e-01
 5.37074148e-01 5.37074148e-01
 5.37074148e-01 5.37074148e-01
 5.35070140e-01 5.35070140e-01
 5.35070140e-01 5.35070140e-01
 5.33066132e-01 5.33066132e-01
 5.33066132e-01 5.33066132e-01
 5.31062124e-01 5.31062124e-01
 5.31062124e-01 5.31062124e-01
 5.29064598e-01 5.29058116e-01
 5.29058116e-01 5.29051339e-01
 5.27075154e-01 5.27054108e-01
 5.27054108e-01 5.27032911e-01
 5.25085463e-01 5.25050100e-01
 5.25050100e-01 5.25014725e-01
 5.23068011e-01 5.23046092e-01
 5.23046092e-01 5.23024330e-01
 5.21049583e-01 5.21042084e-01
 5.21042084e-01 5.21034302e-01
 5.19044981e-01 5.19038076e-01
 5.19038076e-01 5.19030818e-01
 5.17056280e-01 5.17034068e-01
 5.17034068e-01 5.17011689e-01
 5.15067280e-01 5.15030060e-01
 5.15030060e-01 5.14992832e-01
 5.13048885e-01 5.13026052e-01
 5.13026052e-01 5.13003390e-01
 5.11029756e-01 5.11022044e-01
 5.11022044e-01 5.11014012e-01
 5.09025493e-01 5.09018036e-01
 5.09018036e-01 5.09010178e-01
 5.07037734e-01 5.07014028e-01
 5.07014028e-01 5.06990133e-01
 5.05049635e-01 5.05010020e-01
 5.05010020e-01 5.04970402e-01
 5.03030068e-01 5.03006012e-01
 5.03006012e-01 5.02982147e-01
 5.01010023e-01 5.01002004e-01
 5.01002004e-01 5.00993794e-01
 4.98999607e-01 4.98997996e-01
 4.98997996e-01 4.98996321e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.92987669e-01 4.92985972e-01
 4.92985972e-01 4.92984238e-01
 4.90983683e-01 4.90981964e-01
 4.90981964e-01 4.90980207e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.80963772e-01 4.80961924e-01
 4.80961924e-01 4.80960033e-01
 4.78957916e-01 4.78957916e-01
 4.78957916e-01 4.78957916e-01
 4.76955818e-01 4.76953908e-01
 4.76953908e-01 4.76951950e-01
 4.74949900e-01 4.74949900e-01
 4.74949900e-01 4.74949900e-01
 4.72945892e-01 4.72945892e-01
 4.72945892e-01 4.72945892e-01
 4.70941884e-01 4.70941884e-01
 4.70941884e-01 4.70941884e-01
 4.68939940e-01 4.68937876e-01
 4.68937876e-01 4.68935755e-01
 4.66933868e-01 4.66933868e-01
 4.66933868e-01 4.66933868e-01
 4.64929860e-01 4.64929860e-01
 4.64929860e-01 4.64929860e-01
 4.62928058e-01 4.62925852e-01
 4.62925852e-01 4.62923578e-01
 4.60924105e-01 4.60921844e-01
 4.60921844e-01 4.60919512e-01
 4.58917836e-01 4.58917836e-01
 4.58917836e-01 4.58917836e-01
 4.56916214e-01 4.56913828e-01
 4.56913828e-01 4.56911362e-01
 4.54909820e-01 4.54909820e-01
 4.54909820e-01 4.54909820e-01
 4.52908340e-01 4.52905812e-01
 4.52905812e-01 4.52903197e-01
 4.50904408e-01 4.50901804e-01
 4.50901804e-01 4.50899103e-01
 4.48900485e-01 4.48897796e-01
 4.48897796e-01 4.48895003e-01
 4.46893788e-01 4.46893788e-01
 4.46893788e-01 4.46893788e-01
 4.44892668e-01 4.44889780e-01
 4.44889780e-01 4.44886771e-01
 4.42885772e-01 4.42885772e-01
 4.42885772e-01 4.42885771e-01
 4.40884879e-01 4.40881764e-01
 4.40881764e-01 4.40878507e-01
 4.38881003e-01 4.38877756e-01
 4.38877756e-01 4.38874353e-01
 4.36877141e-01 4.36873747e-01
 4.36873747e-01 4.36870184e-01
 4.34869740e-01 4.34869739e-01
 4.34869739e-01 4.34869739e-01
 4.32865732e-01 4.32865731e-01
 4.32865731e-01 4.32865731e-01
 4.30861724e-01 4.30861723e-01
 4.30861723e-01 4.30861723e-01
 4.28857715e-01 4.28857715e-01
 4.28857715e-01 4.28857715e-01
 4.26858126e-01 4.26853707e-01
 4.26853707e-01 4.26848993e-01
 4.24849699e-01 4.24849699e-01
 4.24849699e-01 4.24849699e-01
 4.22845691e-01 4.22845691e-01
 4.22845691e-01 4.22845691e-01
 4.20847118e-01 4.20841683e-01
 4.20841683e-01 4.20835773e-01
 4.18843585e-01 4.18837675e-01
 4.18837675e-01 4.18831240e-01
 4.16840104e-01 4.16833667e-01
 4.16833667e-01 4.16826575e-01
 4.14829659e-01 4.14829659e-01
 4.14829659e-01 4.14829659e-01
 4.12825651e-01 4.12825651e-01
 4.12825651e-01 4.12825651e-01
 4.10830575e-01 4.10821643e-01
 4.10821643e-01 4.10811388e-01
 4.08827901e-01 4.08817635e-01
 4.08817635e-01 4.08805578e-01
 4.06825701e-01 4.06813627e-01
 4.06813627e-01 4.06798992e-01
 4.04824278e-01 4.04809619e-01
 4.04809619e-01 4.04790822e-01
 4.02824443e-01 4.02805611e-01
 4.02805611e-01 4.02780009e-01
 4.00801604e-01 4.00801603e-01
 4.00801603e-01 4.00801603e-01
 3.98839503e-01 3.98797595e-01
 3.98797595e-01 3.98695319e-01
 3.96896114e-01 3.96793587e-01
 3.98223496e-01 3.94789579e-01
 3.98797595e-01 3.94598829e-01
 4.00801603e-01 3.92817364e-01
 4.00824833e-01 3.92785571e-01
 4.02805611e-01 3.91162807e-01
 4.03151754e-01 3.90781563e-01
 4.04809619e-01 3.89502887e-01
 4.05545809e-01 3.88777555e-01
 4.06813627e-01 3.87823891e-01
 4.07977798e-01 3.86773547e-01
 4.08817635e-01 3.86158185e-01
 4.10414007e-01 3.84769539e-01
 4.10821643e-01 3.84472605e-01
 4.12825651e-01 3.82800645e-01
 4.12863004e-01 3.82765531e-01
 4.14829659e-01 3.81176053e-01
 4.15287200e-01 3.80761523e-01
 4.16833667e-01 3.79533650e-01
 4.17726017e-01 3.78757515e-01
 4.18837675e-01 3.77890117e-01
 4.20177812e-01 3.76753507e-01
 4.20841683e-01 3.76245994e-01
 4.22643089e-01 3.74749499e-01
 4.22845691e-01 3.74596754e-01
 4.24849699e-01 3.72973591e-01
 4.25111879e-01 3.72745491e-01
 4.26853707e-01 3.71352478e-01
 4.27572402e-01 3.70741483e-01
 4.28857715e-01 3.69733004e-01
 4.30049947e-01 3.68737475e-01
 4.30861723e-01 3.68110754e-01
 4.32547987e-01 3.66733467e-01
 4.32865731e-01 3.66490631e-01
 4.34869739e-01 3.64877487e-01
 4.35044431e-01 3.64729459e-01
 4.36873747e-01 3.63275350e-01
 4.37535780e-01 3.62725451e-01
 4.38877756e-01 3.61677830e-01
 4.40046045e-01 3.60721443e-01
 4.40881764e-01 3.60075540e-01
 4.42564025e-01 3.58717435e-01
 4.42885772e-01 3.58472504e-01
 4.44889780e-01 3.56879114e-01
 4.45089964e-01 3.56713427e-01
 4.46893788e-01 3.55298132e-01
 4.47614743e-01 3.54709419e-01
 4.48897796e-01 3.53715110e-01
 4.50153424e-01 3.52705411e-01
 4.50901804e-01 3.52133037e-01
 4.52708096e-01 3.50701403e-01
 4.52905812e-01 3.50551754e-01
 4.54909820e-01 3.48978874e-01
 4.55257546e-01 3.48697395e-01
 4.56913828e-01 3.47414831e-01
 4.57815976e-01 3.46693387e-01
 4.58917836e-01 3.45850815e-01
 4.60388260e-01 3.44689379e-01
 4.60921844e-01 3.44285399e-01
 4.62925852e-01 3.42721422e-01
 4.62970673e-01 3.42685371e-01
 4.64929860e-01 3.41171392e-01
 4.65547519e-01 3.40681363e-01
 4.66933868e-01 3.39624322e-01
 4.68139305e-01 3.38677355e-01
 4.68937876e-01 3.38073771e-01
 4.70743167e-01 3.36673347e-01
 4.70941884e-01 3.36524878e-01
 4.72945892e-01 3.34987137e-01
 4.73349488e-01 3.34669339e-01
 4.74949900e-01 3.33455252e-01
 4.75963494e-01 3.32665331e-01
 4.76953908e-01 3.31921000e-01
 4.78589525e-01 3.30661323e-01
 4.78957916e-01 3.30387295e-01
 4.80961924e-01 3.28860225e-01
 4.81221987e-01 3.28657315e-01
 4.82965932e-01 3.27342017e-01
 4.83859145e-01 3.26653307e-01
 4.84969940e-01 3.25824282e-01
 4.86509293e-01 3.24649299e-01
 4.86973948e-01 3.24305981e-01
 4.88977956e-01 3.22790833e-01
 4.89166274e-01 3.22645291e-01
 4.90981964e-01 3.21287556e-01
 4.91827493e-01 3.20641283e-01
 4.92985972e-01 3.19782999e-01
 4.94500655e-01 3.18637275e-01
 4.94989980e-01 3.18278113e-01
 4.96993988e-01 3.16778774e-01
 4.97184268e-01 3.16633267e-01
 4.98997996e-01 3.15288078e-01
 4.99857545e-01 3.14629259e-01
 5.01002004e-01 3.13775324e-01
 5.02502148e-01 3.12625251e-01
 5.03006012e-01 3.12246881e-01
 5.05010020e-01 3.10732268e-01
 5.05155183e-01 3.10621242e-01
 5.07014028e-01 3.09281942e-01
 5.07961798e-01 3.08617234e-01
 5.09018036e-01 3.07916826e-01
 5.10858472e-01 3.06613226e-01
 5.11022044e-01 3.06497367e-01
 5.13026052e-01 3.04987889e-01
 5.13529789e-01 3.04609218e-01
 5.15030060e-01 3.03489454e-01
 5.16223769e-01 3.02605210e-01
 5.17034068e-01 3.02004979e-01
 5.18929135e-01 3.00601202e-01
 5.19038076e-01 3.00527436e-01
 5.21042084e-01 2.99106356e-01
 5.21730278e-01 2.98597194e-01
 5.23046092e-01 2.97659931e-01
 5.24543683e-01 2.96593186e-01
 5.25050100e-01 2.96232462e-01
 5.27054108e-01 2.94804746e-01
 5.27356601e-01 2.94589178e-01
 5.29058116e-01 2.93376616e-01
 5.30117361e-01 2.92585170e-01
 5.31062124e-01 2.91880326e-01
 5.32748550e-01 2.90581162e-01
 5.33066132e-01 2.90357757e-01
 5.35070140e-01 2.88948019e-01
 5.35597343e-01 2.88577154e-01
 5.37074148e-01 2.87572146e-01
 5.38542125e-01 2.86573146e-01
 5.39078156e-01 2.86208362e-01
 5.41082164e-01 2.84786819e-01
 5.41378772e-01 2.84569138e-01
 5.43086172e-01 2.83316075e-01
 5.44109396e-01 2.82565130e-01
 5.45090180e-01 2.81845331e-01
 5.46840019e-01 2.80561122e-01
 5.47094188e-01 2.80389652e-01
 5.49098196e-01 2.79039912e-01
 5.49788922e-01 2.78557114e-01
 5.51102204e-01 2.77670476e-01
 5.52699765e-01 2.76553106e-01
 5.53106212e-01 2.76268828e-01
 5.55110220e-01 2.74865824e-01
 5.55562231e-01 2.74549098e-01
 5.57114228e-01 2.73461609e-01
 5.58422227e-01 2.72545090e-01
 5.59118236e-01 2.72057394e-01
 5.61122244e-01 2.70593875e-01
 5.61192625e-01 2.70541082e-01
 5.63126253e-01 2.69210034e-01
 5.64103867e-01 2.68537074e-01
 5.65130261e-01 2.67850598e-01
 5.67100187e-01 2.66533066e-01
 5.67134269e-01 2.66510272e-01
 5.69138277e-01 2.65169945e-01
 5.70056613e-01 2.64529058e-01
 5.71142285e-01 2.63771391e-01
 5.72877263e-01 2.62525050e-01
 5.73146293e-01 2.62332680e-01
 5.75150301e-01 2.60906087e-01
 5.75691192e-01 2.60521042e-01
 5.77154309e-01 2.59561252e-01
 5.78746127e-01 2.58517034e-01
 5.79158317e-01 2.58253899e-01
 5.81162325e-01 2.56924635e-01
 5.81766434e-01 2.56513026e-01
 5.83166333e-01 2.55559208e-01
 5.84707674e-01 2.54509018e-01
 5.85170341e-01 2.54193781e-01
 5.87174349e-01 2.52827203e-01
 5.87646438e-01 2.52505010e-01
 5.89178357e-01 2.51459502e-01
 5.90530525e-01 2.50501002e-01
 5.91182365e-01 2.50076538e-01
 5.93186373e-01 2.48737712e-01
 5.93546615e-01 2.48496994e-01
 5.95190381e-01 2.47427607e-01
 5.96626998e-01 2.46492986e-01
 5.97194389e-01 2.46123858e-01
 5.99198397e-01 2.44820109e-01
 5.99686849e-01 2.44488978e-01
 6.01202405e-01 2.43461554e-01
 6.02608046e-01 2.42484970e-01
 6.03206413e-01 2.42070846e-01
 6.05210421e-01 2.40688823e-01
 6.05511831e-01 2.40480962e-01
 6.07214429e-01 2.39399571e-01
 6.08667046e-01 2.38476954e-01
 6.09218437e-01 2.38135268e-01
 6.11222445e-01 2.36841283e-01
 6.11778564e-01 2.36472946e-01
 6.13226453e-01 2.35513960e-01
 6.14807480e-01 2.34468938e-01
 6.15230461e-01 2.34190352e-01
 6.17234469e-01 2.32874887e-01
 6.17859006e-01 2.32464930e-01
 6.19238477e-01 2.31559421e-01
 6.20844388e-01 2.30460922e-01
 6.21242485e-01 2.30210958e-01
 6.23246493e-01 2.28922290e-01
 6.23970129e-01 2.28456914e-01
 6.25250501e-01 2.27653307e-01
 6.27163079e-01 2.26452906e-01
 6.27254509e-01 2.26395521e-01
 6.29258517e-01 2.25137735e-01
 6.30311774e-01 2.24448898e-01
 6.31262525e-01 2.23827099e-01
 6.33266533e-01 2.22488047e-01
 6.33331398e-01 2.22444890e-01
 6.35270541e-01 2.21157167e-01
 6.36349174e-01 2.20440882e-01
 6.37274549e-01 2.19875136e-01
 6.39278557e-01 2.18652317e-01
 6.39618752e-01 2.18436874e-01
 6.41282565e-01 2.17408069e-01
 6.42824247e-01 2.16432866e-01
 6.43286573e-01 2.16140417e-01
 6.45290581e-01 2.14871611e-01
 6.45989466e-01 2.14428858e-01
 6.47294589e-01 2.13602044e-01
 6.49152786e-01 2.12424850e-01
 6.49298597e-01 2.12332476e-01
 6.51302605e-01 2.11010462e-01
 6.52180956e-01 2.10420842e-01
 6.53306613e-01 2.09727963e-01
 6.55310621e-01 2.08494432e-01
 6.55436688e-01 2.08416834e-01
 6.57314629e-01 2.07286855e-01
 6.58774052e-01 2.06412826e-01
 6.59318637e-01 2.06087186e-01
 6.61322645e-01 2.04836928e-01
 6.61994474e-01 2.04408818e-01
 6.63326653e-01 2.03559911e-01
 6.65139340e-01 2.02404810e-01
 6.65330661e-01 2.02282893e-01
 6.67334669e-01 2.01005876e-01
 6.68284205e-01 2.00400802e-01
 6.69338677e-01 1.99787645e-01
 6.71342685e-01 1.98572888e-01
 6.71627351e-01 1.98396794e-01
 6.73346693e-01 1.97355651e-01
 6.74936768e-01 1.96392786e-01
 6.75350701e-01 1.96142442e-01
 6.77354709e-01 1.94934890e-01
 6.78262793e-01 1.94388778e-01
 6.79358717e-01 1.93729699e-01
 6.81362725e-01 1.92467354e-01
 6.81491346e-01 1.92384770e-01
 6.83366733e-01 1.91183690e-01
 6.84622990e-01 1.90380762e-01
 6.85370741e-01 1.89944630e-01
 6.87374749e-01 1.88775779e-01
 6.88060337e-01 1.88376754e-01
 6.89378758e-01 1.87626650e-01
 6.91382766e-01 1.86433944e-01
 6.91483506e-01 1.86372745e-01
 6.93386774e-01 1.85216542e-01
 6.94785175e-01 1.84368737e-01
 6.95390782e-01 1.84002452e-01
 6.97394790e-01 1.82792716e-01
 6.98103777e-01 1.82364729e-01
 6.99398798e-01 1.81582980e-01
 7.01334202e-01 1.80360721e-01
 7.01402806e-01 1.80321425e-01
 7.03406814e-01 1.79151801e-01
 7.04769099e-01 1.78356713e-01
 7.05410822e-01 1.77989668e-01
 7.07414830e-01 1.76845224e-01
 7.08280314e-01 1.76352705e-01
 7.09418838e-01 1.75705487e-01
 7.11422846e-01 1.74512423e-01
 7.11692881e-01 1.74348697e-01
 7.13426854e-01 1.73297367e-01
 7.14998118e-01 1.72344689e-01
 7.15430862e-01 1.72082311e-01
 7.17434870e-01 1.70867256e-01
 7.18303356e-01 1.70340681e-01
 7.19438878e-01 1.69719915e-01
 7.21442886e-01 1.68575062e-01
 7.21852860e-01 1.68336673e-01
 7.23446894e-01 1.67427875e-01
 7.25367891e-01 1.66332665e-01
 7.25450902e-01 1.66285339e-01
 7.27454910e-01 1.65142620e-01
 7.28882358e-01 1.64328657e-01
 7.29458918e-01 1.63999890e-01
 7.31462926e-01 1.62800757e-01
 7.32246476e-01 1.62324649e-01
 7.33466934e-01 1.61584556e-01
 7.35470942e-01 1.60371048e-01
 7.35554184e-01 1.60320641e-01
 7.37474950e-01 1.59274651e-01
 7.39237841e-01 1.58316633e-01
 7.39478958e-01 1.58188313e-01
 7.41482966e-01 1.57066278e-01
 7.42805365e-01 1.56312625e-01
 7.43486974e-01 1.55924167e-01
 7.45490982e-01 1.54783756e-01
 7.46328380e-01 1.54308617e-01
 7.47494990e-01 1.53647194e-01
 7.49498998e-01 1.52510998e-01
 7.49844903e-01 1.52304609e-01
 7.51503006e-01 1.51315283e-01
 7.53175849e-01 1.50300601e-01
 7.53507014e-01 1.50121691e-01
 7.55511022e-01 1.49039036e-01
 7.56885294e-01 1.48296593e-01
 7.57515030e-01 1.47962821e-01
 7.59519038e-01 1.46900660e-01
 7.60607651e-01 1.46292585e-01
 7.61523046e-01 1.45781266e-01
 7.63527054e-01 1.44643800e-01
 7.64154076e-01 1.44288577e-01
 7.65531062e-01 1.43509827e-01
 7.67535070e-01 1.42377781e-01
 7.67700079e-01 1.42284569e-01
 7.69539078e-01 1.41245736e-01
 7.71157477e-01 1.40280561e-01
 7.71543086e-01 1.40077210e-01
 7.73547094e-01 1.39003921e-01
 7.74905173e-01 1.38276553e-01
 7.75551102e-01 1.37937007e-01
 7.77555110e-01 1.36883560e-01
 7.78717464e-01 1.36272545e-01
 7.79559118e-01 1.35830112e-01
 7.81563126e-01 1.34716059e-01
 7.82355982e-01 1.34268537e-01
 7.83567134e-01 1.33585614e-01
 7.85571142e-01 1.32458691e-01
 7.85916645e-01 1.32264529e-01
 7.87575150e-01 1.31332500e-01
 7.89482689e-01 1.30260521e-01
 7.89579158e-01 1.30212926e-01
 7.91583166e-01 1.29165536e-01
 7.93296748e-01 1.28256513e-01
 7.93587174e-01 1.28105213e-01
 7.95591182e-01 1.27061211e-01
 7.97146478e-01 1.26252505e-01
 7.97595190e-01 1.26019532e-01
 7.99599198e-01 1.24980018e-01
 8.00924291e-01 1.24248497e-01
 8.01603206e-01 1.23873700e-01
 8.03607214e-01 1.22752153e-01
 8.04516369e-01 1.22244489e-01
 8.05611222e-01 1.21633416e-01
 8.07615230e-01 1.20514913e-01
 8.08106927e-01 1.20240481e-01
 8.09619238e-01 1.19507086e-01
 8.11623246e-01 1.18475153e-01
 8.12079921e-01 1.18236473e-01
 8.13627255e-01 1.17442104e-01
 8.15631263e-01 1.16413272e-01
 8.15983421e-01 1.16232465e-01
 8.17635271e-01 1.15384365e-01
 8.19639279e-01 1.14355458e-01
 8.19871147e-01 1.14228457e-01
 8.21643287e-01 1.13257807e-01
 8.23507468e-01 1.12224449e-01
 8.23647295e-01 1.12147042e-01
 8.25651303e-01 1.11038399e-01
 8.27129862e-01 1.10220441e-01
 8.27655311e-01 1.09971004e-01
 8.29659319e-01 1.09019679e-01
 8.31244358e-01 1.08216433e-01
 8.31663327e-01 1.08007773e-01
 8.33667335e-01 1.06995883e-01
 8.35218577e-01 1.06212425e-01
 8.35671343e-01 1.05983754e-01
 8.37675351e-01 1.04971570e-01
 8.39186282e-01 1.04208417e-01
 8.39679359e-01 1.03959369e-01
 8.41683367e-01 1.02873722e-01
 8.42905101e-01 1.02204409e-01
 8.43687375e-01 1.01776359e-01
 8.45691383e-01 1.00680412e-01
 8.46569113e-01 1.00200401e-01
 8.47695391e-01 9.96795403e-02
 8.49699399e-01 9.87527629e-02
 8.50817670e-01 9.81963928e-02
 8.51703407e-01 9.77631457e-02
 8.53707415e-01 9.67707182e-02
 8.54875243e-01 9.61923848e-02
 8.55711423e-01 9.57786350e-02
 8.57715431e-01 9.47890670e-02
 8.58932422e-01 9.41883768e-02
 8.59719439e-01 9.37999163e-02
 8.61723447e-01 9.27323636e-02
 8.62739989e-01 9.21843687e-02
 8.63727455e-01 9.16520478e-02
 8.65731463e-01 9.05717321e-02
 8.66457465e-01 9.01803607e-02
 8.67735471e-01 8.96085618e-02
 8.69739479e-01 8.87119387e-02
 8.70845222e-01 8.81763527e-02
 8.71743487e-01 8.77484579e-02
 8.73747495e-01 8.67829525e-02
 8.75014876e-01 8.61723447e-02
 8.75751503e-01 8.58177190e-02
 8.77755511e-01 8.48547571e-02
 8.79184511e-01 8.41683367e-02
 8.79759519e-01 8.38921311e-02
 8.81763527e-01 8.28448689e-02
 8.83053425e-01 8.21643287e-02
 8.83767535e-01 8.17879231e-02
 8.85771543e-01 8.07319912e-02
 8.86856492e-01 8.01603206e-02
 8.87775551e-01 7.97666939e-02
 8.89779559e-01 7.89083908e-02
 8.91393971e-01 7.81563126e-02
 8.91783567e-01 7.79777248e-02
 8.93787575e-01 7.70492202e-02
 8.95723102e-01 7.61523046e-02
 8.95791583e-01 7.61205707e-02
 8.97795591e-01 7.51918950e-02
 8.99799599e-01 7.42632185e-02
 9.00026624e-01 7.41482966e-02
 9.01803607e-01 7.32487743e-02
 9.03807615e-01 7.22260699e-02
 9.03968024e-01 7.21442886e-02
 9.05811623e-01 7.12044926e-02
 9.07815631e-01 7.01829263e-02
 9.07899289e-01 7.01402806e-02
 9.09819639e-01 6.93661214e-02
 9.11823647e-01 6.84818064e-02
 9.12600049e-01 6.81362725e-02
 9.13827655e-01 6.75984006e-02
 9.15831663e-01 6.67203506e-02
 9.17175640e-01 6.61322645e-02
 9.17835671e-01 6.58436486e-02
 9.19839679e-01 6.49675476e-02
 9.21592764e-01 6.41282565e-02
 9.21843687e-01 6.40081264e-02
 9.23847695e-01 6.30414600e-02
 9.25749178e-01 6.21242485e-02
 9.25851703e-01 6.20747936e-02
 9.27855711e-01 6.11081272e-02
 9.29859719e-01 6.01414479e-02
 9.29900013e-01 6.01202405e-02
 9.31863727e-01 5.93313329e-02
 9.33867735e-01 5.85212032e-02
 9.34869507e-01 5.81162325e-02
 9.35871743e-01 5.77171037e-02
 9.37875752e-01 5.69194988e-02
 9.39879760e-01 5.61226261e-02
 9.39903950e-01 5.61122244e-02
 9.41883768e-01 5.52609118e-02
 9.43887776e-01 5.43950559e-02
 9.44551660e-01 5.41082164e-02
 9.45891784e-01 5.35292001e-02
 9.47895792e-01 5.26631643e-02
 9.49188938e-01 5.21042084e-02
 9.49899800e-01 5.17969423e-02
 9.51903808e-01 5.08834909e-02
 9.53618106e-01 5.01002004e-02
 9.53907816e-01 5.00038178e-02
 9.55911824e-01 4.93371116e-02
 9.57915832e-01 4.86704053e-02
 9.59641820e-01 4.80961924e-02
 9.59919840e-01 4.80050038e-02
 9.61923848e-01 4.73527914e-02
 9.63927856e-01 4.67009436e-02
 9.65799930e-01 4.60921844e-02
 9.65931864e-01 4.60492822e-02
 9.67935872e-01 4.53976207e-02
 9.69939880e-01 4.47459592e-02
 9.71943888e-01 4.42113783e-02
 9.72408890e-01 4.40881764e-02
 9.73947896e-01 4.36801893e-02
 9.75951904e-01 4.31477654e-02
 9.77955912e-01 4.26152740e-02
 9.79954705e-01 4.20841683e-02


==> case1_l8QP1.txt <==
 2.77679290e-13 0.00000000e+00
 2.00400802e-03 0.00000000e+00
 4.00801603e-03 0.00000000e+00
 6.01202405e-03 0.00000000e+00
 8.01603206e-03 0.00000000e+00
 1.00200401e-02 0.00000000e+00
 1.20240481e-02 0.00000000e+00
 1.40280561e-02 0.00000000e+00
 1.60320641e-02 0.00000000e+00
 1.80360721e-02 0.00000000e+00
 2.00400802e-02 0.00000000e+00
 2.20440882e-02 0.00000000e+00
 2.40480962e-02 0.00000000e+00
 2.60521042e-02 0.00000000e+00
 2.80561122e-02 0.00000000e+00
 3.00601202e-02 0.00000000e+00
 3.20641283e-02 0.00000000e+00
 3.40681363e-02 0.00000000e+00
 3.60721443e-02 0.00000000e+00
 3.80761523e-02 0.00000000e+00
 4.00801603e-02 0.00000000e+00
 4.20841683e-02 0.00000000e+00
 4.40881764e-02 0.00000000e+00
 4.60921844e-02 0.00000000e+00
 4.80961924e-02 0.00000000e+00
 5.01002004e-02 0.00000000e+00
 5.21042084e-02 0.00000000e+00
 5.41082164e-02 0.00000000e+00
 5.61122244e-02 0.00000000e+00
 5.81162325e-02 0.00000000e+00
 6.01202405e-02 0.00000000e+00
 6.21242485e-02 0.00000000e+00
 6.41282565e-02 0.00000000e+00
 6.61322645e-02 0.00000000e+00
 6.81362725e-02 0.00000000e+00
 7.01402806e-02 0.00000000e+00
 7.21442886e-02 0.00000000e+00
 7.41482966e-02 0.00000000e+00
 7.61523046e-02 0.00000000e+00
 7.81563126e-02 0.00000000e+00
 8.01603206e-02 0.00000000e+00
 8.21643287e-02 0.00000000e+00
 8.41683367e-02 0.00000000e+00
 8.61723447e-02 0.00000000e+00
 8.81763527e-02 0.00000000e+00
 9.01803607e-02 0.00000000e+00
 9.21843687e-02 0.00000000e+00
 9.41883768e-02 0.00000000e+00
 9.61923848e-02 0.00000000e+00
 9.81963928e-02 0.00000000e+00
 1.00200401e-01 0.00000000e+00
 1.02204409e-01 0.00000000e+00
 1.04208417e-01 0.00000000e+00
 1.06212425e-01 0.00000000e+00
 1.08216433e-01 0.00000000e+00
 1.10220441e-01 0.00000000e+00
 1.12224449e-01 0.00000000e+00
 1.14228457e-01 0.00000000e+00
 1.16232465e-01 0.00000000e+00
 1.18236473e-01 0.00000000e+00
 1.20240481e-01 0.00000000e+00
 1.22244489e-01 0.00000000e+00
 1.24248497e-01 0.00000000e+00
 1.26252505e-01 0.00000000e+00
 1.28256513e-01 0.00000000e+00
 1.30260521e-01 0.00000000e+00
 1.32264529e-01 0.00000000e+00
 1.34268537e-01 0.00000000e+00
 1.36272545e-01 0.00000000e+00
 1.38276553e-01 0.00000000e+00
 1.40280561e-01 0.00000000e+00
 1.42284569e-01 0.00000000e+00
 1.44288577e-01 0.00000000e+00
 1.46292585e-01 0.00000000e+00
 1.48296593e-01 0.00000000e+00
 1.50300601e-01 0.00000000e+00
 1.52304609e-01 0.00000000e+00
 1.54308617e-01 0.00000000e+00
 1.56312625e-01 0.00000000e+00
 1.58316633e-01 0.00000000e+00
 1.60320641e-01 0.00000000e+00
 1.62324649e-01 0.00000000e+00
 1.64328657e-01 0.00000000e+00
 1.66332665e-01 0.00000000e+00
 1.68336673e-01 0.00000000e+00
 1.70340681e-01 0.00000000e+00
 1.72344689e-01 0.00000000e+00
 1.74348697e-01 0.00000000e+00
 1.76352705e-01 0.00000000e+00
 1.78356713e-01 0.00000000e+00
 1.80360721e-01 0.00000000e+00
 1.82364729e-01 0.00000000e+00
 1.84368737e-01 0.00000000e+00
 1.86372745e-01 0.00000000e+00
 1.88376754e-01 0.00000000e+00
 1.90380762e-01 0.00000000e+00
 1.92384770e-01 0.00000000e+00
 1.94388778e-01 0.00000000e+00
 1.96392786e-01 0.00000000e+00
 1.98396794e-01 0.00000000e+00
 2.00400802e-01 0.00000000e+00
 2.02404810e-01 0.00000000e+00
 2.04408818e-01 0.00000000e+00
 2.06412826e-01 0.00000000e+00
 2.08416834e-01 0.00000000e+00
 2.10420842e-01 0.00000000e+00
 2.12424850e-01 0.00000000e+00
 2.14428858e-01 0.00000000e+00
 2.16432866e-01 0.00000000e+00
 2.18436874e-01 0.00000000e+00
 2.20440882e-01 0.00000000e+00
 2.22444890e-01 0.00000000e+00
 2.24448898e-01 0.00000000e+00
 2.26452906e-01 0.00000000e+00
 2.28456914e-01 0.00000000e+00
 2.30460922e-01 0.00000000e+00
 2.32464930e-01 0.00000000e+00
 2.34468938e-01 0.00000000e+00
 2.36472946e-01 0.00000000e+00
 2.38476954e-01 0.00000000e+00
 2.40480962e-01 0.00000000e+00
 2.42484970e-01 0.00000000e+00
 2.44488978e-01 0.00000000e+00
 2.46492986e-01 0.00000000e+00
 2.48496994e-01 0.00000000e+00
 2.50501002e-01 0.00000000e+00
 2.52505010e-01 0.00000000e+00
 2.54509018e-01 0.00000000e+00
 2.56513026e-01 0.00000000e+00
 2.58517034e-01 0.00000000e+00
 2.60521042e-01 0.00000000e+00
 2.62525050e-01 0.00000000e+00
 2.64529058e-01 0.00000000e+00
 2.66533066e-01 0.00000000e+00
 2.68537074e-01 0.00000000e+00
 2.70541082e-01 0.00000000e+00
 2.72545090e-01 0.00000000e+00
 2.74549098e-01 0.00000000e+00
 2.76553106e-01 0.00000000e+00
 2.78557114e-01 0.00000000e+00
 2.80561122e-01 0.00000000e+00
 2.82565130e-01 0.00000000e+00
 2.84569138e-01 0.00000000e+00
 2.86573146e-01 0.00000000e+00
 2.88577154e-01 0.00000000e+00
 2.90581162e-01 0.00000000e+00
 2.92585170e-01 0.00000000e+00
 2.94589178e-01 0.00000000e+00
 2.96593186e-01 0.00000000e+00
 2.98597194e-01 0.00000000e+00
 3.00601202e-01 0.00000000e+00
 3.02605210e-01 0.00000000e+00
 3.04609218e-01 0.00000000e+00
 3.06613226e-01 0.00000000e+00
 3.08617234e-01 0.00000000e+00
 3.10621242e-01 0.00000000e+00
 3.12625251e-01 0.00000000e+00
 3.14629259e-01 0.00000000e+00
 3.16633267e-01 0.00000000e+00
 3.18637275e-01 0.00000000e+00
 3.20641283e-01 0.00000000e+00
 3.22645291e-01 0.00000000e+00
 3.24649299e-01 0.00000000e+00
 3.26653307e-01 0.00000000e+00
 3.28657315e-01 0.00000000e+00
 3.30661323e-01 0.00000000e+00
 3.32665331e-01 0.00000000e+00
 3.34669339e-01 0.00000000e+00
 3.36673347e-01 0.00000000e+00
 3.38677355e-01 0.00000000e+00
 3.40681363e-01 0.00000000e+00
 3.42685371e-01 0.00000000e+00
 3.44689379e-01 0.00000000e+00
 3.46693387e-01 0.00000000e+00
 3.48697395e-01 0.00000000e+00
 3.50701403e-01 0.00000000e+00
 3.52705411e-01 0.00000000e+00
 3.54709419e-01 0.00000000e+00
 3.56713427e-01 0.00000000e+00
 3.58717435e-01 0.00000000e+00
 3.60721443e-01 0.00000000e+00
 3.62725451e-01 0.00000000e+00
 3.64729459e-01 0.00000000e+00
 3.66733467e-01 0.00000000e+00
 3.68737475e-01 0.00000000e+00
 3.70741483e-01 0.00000000e+00
 3.72745491e-01 0.00000000e+00
 3.74749499e-01 0.00000000e+00
 3.76753507e-01 0.00000000e+00
 3.78757515e-01 0.00000000e+00
 3.80761523e-01 0.00000000e+00
 3.82765531e-01 0.00000000e+00
 3.84769539e-01 0.00000000e+00
 3.86773547e-01 0.00000000e+00
 3.88777555e-01 0.00000000e+00
 3.90781563e-01 0.00000000e+00
 3.92785571e-01 0.00000000e+00
 3.94789579e-01 0.00000000e+00
 3.96793587e-01 0.00000000e+00
 3.98797595e-01 0.00000000e+00
 4.00801603e-01 0.00000000e+00
 4.02805611e-01 0.00000000e+00
 4.04809619e-01 0.00000000e+00
 4.06813627e-01 0.00000000e+00
 4.08817635e-01 0.00000000e+00
 4.10821643e-01 0.00000000e+00
 4.12825651e-01 0.00000000e+00
 4.14829659e-01 0.00000000e+00
 4.16833667e-01 0.00000000e+00
 4.18837675e-01 0.00000000e+00
 4.20841683e-01 0.00000000e+00
 4.22845691e-01 0.00000000e+00
 4.24849699e-01 0.00000000e+00
 4.26853707e-01 0.00000000e+00
 4.28857715e-01 0.00000000e+00
 4.30861723e-01 0.00000000e+00
 4.32865731e-01 0.00000000e+00
 4.34869739e-01 0.00000000e+00
 4.36873747e-01 0.00000000e+00
 4.38877756e-01 0.00000000e+00
 4.40881764e-01 0.00000000e+00
 4.42885772e-01 0.00000000e+00
 4.44889780e-01 0.00000000e+00
 4.46893788e-01 0.00000000e+00
 4.48897796e-01 0.00000000e+00
 4.50901804e-01 0.00000000e+00
 4.52905812e-01 0.00000000e+00
 4.54909820e-01 0.00000000e+00
 4.56913828e-01 0.00000000e+00
 4.58917836e-01 0.00000000e+00
 4.60921844e-01 0.00000000e+00
 4.62925852e-01 0.00000000e+00
 4.64929860e-01 0.00000000e+00
 4.66933868e-01 0.00000000e+00
 4.68937876e-01 0.00000000e+00
 4.70941884e-01 0.00000000e+00
 4.72945892e-01 0.00000000e+00
 4.74949900e-01 0.00000000e+00
 4.76953908e-01 0.00000000e+00
 4.78957916e-01 0.00000000e+00
 4.80961924e-01 0.00000000e+00
 4.82965932e-01 0.00000000e+00
 4.84969940e-01 0.00000000e+00
 4.86973948e-01 0.00000000e+00
 4.88977956e-01 0.00000000e+00
 4.90981964e-01 0.00000000e+00
 4.92985972e-01 0.00000000e+00
 4.94989980e-01 0.00000000e+00
 4.96993988e-01 0.00000000e+00
 4.98997996e-01 0.00000000e+00
 5.01002004e-01 0.00000000e+00
 5.03006012e-01 0.00000000e+00
 5.05010020e-01 0.00000000e+00
 5.07014028e-01 0.00000000e+00
 5.09018036e-01 0.00000000e+00
 5.11022044e-01 0.00000000e+00
 5.13026052e-01 0.00000000e+00
 5.15030060e-01 0.00000000e+00
 5.17034068e-01 0.00000000e+00
 5.19038076e-01 0.00000000e+00
 5.21042084e-01 0.00000000e+00
 5.23046092e-01 0.00000000e+00
 5.25050100e-01 0.00000000e+00
 5.27054108e-01 0.00000000e+00
 5.29058116e-01 0.00000000e+00
 5.31062124e-01 0.00000000e+00
 5.33066132e-01 0.00000000e+00
 5.35070140e-01 0.00000000e+00
 5.37074148e-01 0.00000000e+00
 5.39078156e-01 0.00000000e+00
 5.41082164e-01 0.00000000e+00
 5.43086172e-01 0.00000000e+00
 5.45090180e-01 0.00000000e+00
 5.47094188e-01 0.00000000e+00
 5.49098196e-01 0.00000000e+00
 5.51102204e-01 0.00000000e+00
 5.53106212e-01 0.00000000e+00
 5.55110220e-01 0.00000000e+00
 5.57114228e-01 0.00000000e+00
 5.59118236e-01 0.00000000e+00
 5.61122244e-01 0.00000000e+00
 5.63126253e-01 0.00000000e+00
 5.65130261e-01 0.00000000e+00
 5.67134269e-01 0.00000000e+00
 5.69138277e-01 0.00000000e+00
 5.71142285e-01 0.00000000e+00
 5.73146293e-01 0.00000000e+00
 5.75150301e-01 0.00000000e+00
 5.77154309e-01 0.00000000e+00
 5.79158317e-01 0.00000000e+00
 5.81162325e-01 0.00000000e+00
 5.83166333e-01 0.00000000e+00
 5.85170341e-01 0.00000000e+00
 5.87174349e-01 0.00000000e+00
 5.89178357e-01 0.00000000e+00
 5.91182365e-01 0.00000000e+00
 5.93186373e-01 0.00000000e+00
 5.95190381e-01 0.00000000e+00
 5.97194389e-01 0.00000000e+00
 5.99198397e-01 0.00000000e+00
 6.01202405e-01 0.00000000e+00
 6.03206413e-01 0.00000000e+00
 6.05210421e-01 0.00000000e+00
 6.07214429e-01 0.00000000e+00
 6.09218437e-01 0.00000000e+00
 6.11222445e-01 0.00000000e+00
 6.13226453e-01 0.00000000e+00
 6.15230461e-01 0.00000000e+00
 6.17234469e-01 0.00000000e+00
 6.19238477e-01 0.00000000e+00
 6.21242485e-01 0.00000000e+00
 6.23246493e-01 0.00000000e+00
 6.25250501e-01 0.00000000e+00
 6.27254509e-01 0.00000000e+00
 6.29258517e-01 0.00000000e+00
 6.31262525e-01 0.00000000e+00
 6.33266533e-01 0.00000000e+00
 6.35270541e-01 0.00000000e+00
 6.37274549e-01 0.00000000e+00
 6.39278557e-01 0.00000000e+00
 6.41282565e-01 0.00000000e+00
 6.43286573e-01 0.00000000e+00
 6.45290581e-01 0.00000000e+00
 6.47294589e-01 0.00000000e+00
 6.49298597e-01 0.00000000e+00
 6.51302605e-01 0.00000000e+00
 6.53306613e-01 0.00000000e+00
 6.55310621e-01 0.00000000e+00
 6.57314629e-01 0.00000000e+00
 6.59318637e-01 0.00000000e+00
 6.61322645e-01 0.00000000e+00
 6.63326653e-01 0.00000000e+00
 6.65330661e-01 0.00000000e+00
 6.67334669e-01 0.00000000e+00
 6.69338677e-01 0.00000000e+00
 6.71342685e-01 0.00000000e+00
 6.73346693e-01 0.00000000e+00
 6.75350701e-01 0.00000000e+00
 6.77354709e-01 0.00000000e+00
 6.79358717e-01 0.00000000e+00
 6.81362725e-01 0.00000000e+00
 6.83366733e-01 0.00000000e+00
 6.85370741e-01 0.00000000e+00
 6.87374749e-01 0.00000000e+00
 6.89378758e-01 0.00000000e+00
 6.91382766e-01 0.00000000e+00
 6.93386774e-01 0.00000000e+00
 6.95390782e-01 0.00000000e+00
 6.97394790e-01 0.00000000e+00
 6.99398798e-01 0.00000000e+00
 7.01402806e-01 0.00000000e+00
 7.03406814e-01 0.00000000e+00
 7.05410822e-01 0.00000000e+00
 7.07414830e-01 0.00000000e+00
 7.09418838e-01 0.00000000e+00
 7.11422846e-01 0.00000000e+00
 7.13426854e-01 0.00000000e+00
 7.15430862e-01 0.00000000e+00
 7.17434870e-01 0.00000000e+00
 7.19438878e-01 0.00000000e+00
 7.21442886e-01 0.00000000e+00
 7.23446894e-01 0.00000000e+00
 7.25450902e-01 0.00000000e+00
 7.27454910e-01 0.00000000e+00
 7.29458918e-01 0.00000000e+00
 7.31462926e-01 0.00000000e+00
 7.33466934e-01 0.00000000e+00
 7.35470942e-01 0.00000000e+00
 7.37474950e-01 0.00000000e+00
 7.39478958e-01 0.00000000e+00
 7.41482966e-01 0.00000000e+00
 7.43486974e-01 0.00000000e+00
 7.45490982e-01 0.00000000e+00
 7.47494990e-01 0.00000000e+00
 7.49498998e-01 0.00000000e+00
 7.51503006e-01 0.00000000e+00
 7.53507014e-01 0.00000000e+00
 7.55511022e-01 0.00000000e+00
 7.57515030e-01 0.00000000e+00
 7.59519038e-01 0.00000000e+00
 7.61523046e-01 0.00000000e+00
 7.63527054e-01 0.00000000e+00
 7.65531062e-01 0.00000000e+00
 7.67535070e-01 0.00000000e+00
 7.69539078e-01 0.00000000e+00
 7.71543086e-01 0.00000000e+00
 7.73547094e-01 0.00000000e+00
 7.75551102e-01 0.00000000e+00
 7.77394921e-01 0.00000000e+00
 7.77555110e-01 6.54652822e-05
 7.79559118e-01 8.83523230e-04
 7.81563126e-01 1.75945356e-03
 7.82112161e-01 2.00400802e-03
 7.83567134e-01 2.65209160e-03
 7.85571142e-01 3.54472964e-03
 7.86613637e-01 4.00801603e-03
 7.87575150e-01 4.43476070e-03
 7.89579158e-01 5.32364648e-03
 7.91021696e-01 6.01202405e-03
 7.91583166e-01 6.27995733e-03
 7.93587174e-01 7.25419130e-03
 7.95154288e-01 8.01603206e-03
 7.95591182e-01 8.23071688e-03
 7.97595190e-01 9.21546230e-03
 7.99232548e-01 1.00200401e-02
 7.98956997e-01 1.20240481e-02
 7.98682547e-01 1.40280561e-02
 7.98408364e-01 1.60320641e-02
 7.98134181e-01 1.80360721e-02
 7.97833407e-01 2.00400802e-02
 7.97595190e-01 2.03377512e-02
 7.96229664e-01 2.20440882e-02
 7.95591182e-01 2.28419239e-02
 7.94625922e-01 2.40480962e-02
 7.93587174e-01 2.53460966e-02
 7.93022179e-01 2.60521042e-02
 7.91583166e-01 2.78502692e-02
 7.91415339e-01 2.80561122e-02
 7.89770051e-01 3.00601202e-02
 7.89579158e-01 3.02514260e-02
 7.87629440e-01 3.20641283e-02
 7.87575150e-01 3.21146032e-02
 7.85571142e-01 3.39779108e-02
 7.85474108e-01 3.40681363e-02
 7.83567134e-01 3.58412914e-02
 7.83318859e-01 3.60721443e-02
 7.81563126e-01 3.77046719e-02
 7.81156027e-01 3.80761523e-02
 7.79559118e-01 3.95324272e-02
 7.78913773e-01 4.00801603e-02
 7.77555110e-01 4.12275233e-02
 7.76540704e-01 4.20841683e-02
 7.75551102e-01 4.29198669e-02
 7.74167635e-01 4.40881764e-02
 7.73547094e-01 4.46122105e-02
 7.71794566e-01 4.60921844e-02
 7.71543086e-01 4.63045540e-02
 7.69539078e-01 4.79650735e-02
 7.69369887e-01 4.80961924e-02
 7.67535070e-01 4.95200317e-02
 7.66786296e-01 5.01002004e-02
 7.65531062e-01 5.11313406e-02
 7.64346765e-01 5.21042084e-02
 7.63527054e-01 5.27775787e-02
 7.61907235e-01 5.41082164e-02
 7.61523046e-01 5.44238168e-02
 7.59519038e-01 5.60380236e-02
 7.59420742e-01 5.61122244e-02
 7.57515030e-01 5.75507979e-02
 7.56765985e-01 5.81162325e-02
 7.55511022e-01 5.90684038e-02
 7.54124700e-01 6.01202405e-02
 7.53507014e-01 6.06295923e-02
 7.51693363e-01 6.21242485e-02
 7.51503006e-01 6.22808728e-02
 7.49498998e-01 6.38958787e-02
 7.49192634e-01 6.41282565e-02
 7.47494990e-01 6.54159248e-02
 7.46550578e-01 6.61322645e-02
 7.45490982e-01 6.69359710e-02
 7.43908521e-01 6.81362725e-02
 7.43486974e-01 6.84581294e-02
 7.41482966e-01 6.99882641e-02
 7.41279867e-01 7.01402806e-02
 7.39478958e-01 7.16183745e-02
 7.38799996e-01 7.21442886e-02
 7.37474950e-01 7.31706511e-02
 7.36212798e-01 7.41482966e-02
 7.35470942e-01 7.47225982e-02
 7.33620083e-01 7.61523046e-02
 7.33466934e-01 7.62704743e-02
 7.31462926e-01 7.78167612e-02
 7.31014342e-01 7.81563126e-02
 7.29458918e-01 7.93424215e-02
 7.28324394e-01 8.01603206e-02
 7.27454910e-01 8.08500786e-02
 7.25798213e-01 8.21643287e-02
 7.25450902e-01 8.24398494e-02
 7.23446894e-01 8.40296203e-02
 7.23272033e-01 8.41683367e-02
 7.21442886e-01 8.56193911e-02
 7.20731792e-01 8.61723447e-02
 7.19438878e-01 8.71777286e-02
 7.18083187e-01 8.81763527e-02
 7.17434870e-01 8.86574222e-02
 7.15430862e-01 9.01421811e-02
 7.15379330e-01 9.01803607e-02
 7.13426854e-01 9.17743163e-02
 7.12924570e-01 9.21843687e-02
 7.11422846e-01 9.34103413e-02
 7.10450340e-01 9.41883768e-02
 7.09418838e-01 9.50136111e-02
 7.07867850e-01 9.61923848e-02
 7.07414830e-01 9.65364352e-02
 7.05410822e-01 9.80547988e-02
 7.05223705e-01 9.81963928e-02
 7.03406814e-01 9.95852023e-02
 7.02601988e-01 1.00200401e-01
 7.01402806e-01 1.01209068e-01
 7.00194957e-01 1.02204409e-01
 6.99398798e-01 1.02860492e-01
 6.97680022e-01 1.04208417e-01
 6.97394790e-01 1.04432106e-01
 6.95390782e-01 1.06002260e-01
 6.95121895e-01 1.06212425e-01
 6.93386774e-01 1.07567035e-01
 6.92554959e-01 1.08216433e-01
 6.91382766e-01 1.09141863e-01
 6.89987492e-01 1.10220441e-01
 6.89378758e-01 1.10737062e-01
 6.87540641e-01 1.12224449e-01
 6.87374749e-01 1.12358687e-01
 6.85370741e-01 1.13980312e-01
 6.85063740e-01 1.14228457e-01
 6.83366733e-01 1.15597239e-01
 6.82578014e-01 1.16232465e-01
 6.81362725e-01 1.17211244e-01
 6.80062574e-01 1.18236473e-01
 6.79358717e-01 1.18798093e-01
 6.77465080e-01 1.20240481e-01
 6.77354709e-01 1.20332578e-01
 6.75350701e-01 1.22004800e-01
 6.75063456e-01 1.22244489e-01
 6.73346693e-01 1.23675579e-01
 6.72657560e-01 1.24248497e-01
 6.71342685e-01 1.25340287e-01
 6.70220198e-01 1.26252505e-01
 6.69338677e-01 1.26968895e-01
 6.67681118e-01 1.28256513e-01
 6.67334669e-01 1.28529057e-01
 6.65330661e-01 1.30105564e-01
 6.65133685e-01 1.30260521e-01
 6.63326653e-01 1.31814053e-01
 6.62801985e-01 1.32264529e-01
 6.61322645e-01 1.33531653e-01
 6.60441997e-01 1.34268537e-01
 6.59318637e-01 1.35208510e-01
 6.57989884e-01 1.36272545e-01
 6.57314629e-01 1.36813274e-01
 6.55487305e-01 1.38276553e-01
 6.55310621e-01 1.38419945e-01
 6.53306613e-01 1.40046348e-01
 6.53018022e-01 1.40280561e-01
 6.51302605e-01 1.41796586e-01
 6.50736325e-01 1.42284569e-01
 6.49298597e-01 1.43521902e-01
 6.48368709e-01 1.44288577e-01
 6.47294589e-01 1.45174168e-01
 6.45938079e-01 1.46292585e-01
 6.45290581e-01 1.46826435e-01
 6.43507449e-01 1.48296593e-01
 6.43286573e-01 1.48481230e-01
 6.41282565e-01 1.50156525e-01
 6.41106143e-01 1.50300601e-01
 6.39278557e-01 1.51921509e-01
 6.38828158e-01 1.52304609e-01
 6.37274549e-01 1.53626077e-01
 6.36472107e-01 1.54308617e-01
 6.35270541e-01 1.55329188e-01
 6.34108946e-01 1.56312625e-01
 6.33266533e-01 1.57024897e-01
 6.31738781e-01 1.58316633e-01
 6.31262525e-01 1.58725372e-01
 6.29359848e-01 1.60320641e-01
 6.29258517e-01 1.60412886e-01
 6.27254509e-01 1.62163841e-01
 6.27070460e-01 1.62324649e-01
 6.25250501e-01 1.63914796e-01
 6.24775966e-01 1.64328657e-01
 6.23246493e-01 1.65658667e-01
 6.22470212e-01 1.66332665e-01
 6.21242485e-01 1.67398627e-01
 6.20137343e-01 1.68336673e-01
 6.19238477e-01 1.69110850e-01
 6.17749749e-01 1.70340681e-01
 6.17234469e-01 1.70802616e-01
 6.15514311e-01 1.72344689e-01
 6.15230461e-01 1.72599153e-01
 6.13275029e-01 1.74348697e-01
 6.13226453e-01 1.74392022e-01
 6.11222445e-01 1.76176637e-01
 6.11020080e-01 1.76352705e-01
 6.09218437e-01 1.77920229e-01
 6.08696468e-01 1.78356713e-01
 6.07214429e-01 1.79612729e-01
 6.06330390e-01 1.80360721e-01
 6.05210421e-01 1.81386306e-01
 6.04141952e-01 1.82364729e-01
 6.03206413e-01 1.83221426e-01
 6.01953513e-01 1.84368737e-01
 6.01202405e-01 1.85056546e-01
 5.99725890e-01 1.86372745e-01
 5.99198397e-01 1.86842965e-01
 5.97404429e-01 1.88376754e-01
 5.97194389e-01 1.88559382e-01
 5.95190381e-01 1.90301854e-01
 5.95099629e-01 1.90380762e-01
 5.93186373e-01 1.92174199e-01
 5.92961734e-01 1.92384770e-01
 5.91182365e-01 1.94052704e-01
 5.90814293e-01 1.94388778e-01
 5.89178357e-01 1.95882494e-01
 5.88597214e-01 1.96392786e-01
 5.87174349e-01 1.97639397e-01
 5.86306250e-01 1.98396794e-01
 5.85170341e-01 1.99404819e-01
 5.84048002e-01 2.00400802e-01
 5.83166333e-01 2.01245993e-01
 5.81957503e-01 2.02404810e-01
 5.81162325e-01 2.03167089e-01
 5.79831142e-01 2.04408818e-01
 5.79158317e-01 2.05036429e-01
 5.77624105e-01 2.06412826e-01
 5.77154309e-01 2.06833254e-01
 5.75376976e-01 2.08416834e-01
 5.75150301e-01 2.08622465e-01
 5.73167878e-01 2.10420842e-01
 5.73146293e-01 2.10441984e-01
 5.71142285e-01 2.12404923e-01
 5.71121312e-01 2.12424850e-01
 5.69138277e-01 2.14309048e-01
 5.69006799e-01 2.14428858e-01
 5.67134269e-01 2.16135212e-01
 5.66807627e-01 2.16432866e-01
 5.65130261e-01 2.17961376e-01
 5.64608455e-01 2.18436874e-01
 5.63126253e-01 2.19815725e-01
 5.62454237e-01 2.20440882e-01
 5.61122244e-01 2.21774984e-01
 5.60429861e-01 2.22444890e-01
 5.59118236e-01 2.23711975e-01
 5.58324614e-01 2.24448898e-01
 5.57114228e-01 2.25572807e-01
 5.56166412e-01 2.26452906e-01
 5.55110220e-01 2.27433638e-01
 5.54008211e-01 2.28456914e-01
 5.53106212e-01 2.29313048e-01
 5.51896844e-01 2.30460922e-01
 5.51102204e-01 2.31272928e-01
 5.49895102e-01 2.32464930e-01
 5.49098196e-01 2.33250627e-01
 5.47815786e-01 2.34468938e-01
 5.47094188e-01 2.35154467e-01
 5.45701297e-01 2.36472946e-01
 5.45090180e-01 2.37048546e-01
 5.43571155e-01 2.38476954e-01
 5.43086172e-01 2.38943755e-01
 5.41489091e-01 2.40480962e-01
 5.41082164e-01 2.40904227e-01
 5.39510927e-01 2.42484970e-01
 5.39078156e-01 2.42920359e-01
 5.37454362e-01 2.44488978e-01
 5.37074148e-01 2.44856272e-01
 5.35373084e-01 2.46492986e-01
 5.35070140e-01 2.46782897e-01
 5.33276058e-01 2.48496994e-01
 5.33066132e-01 2.48702622e-01
 5.31230168e-01 2.50501002e-01
 5.31062124e-01 2.50679088e-01
 5.29271977e-01 2.52505010e-01
 5.29058116e-01 2.52723145e-01
 5.27226687e-01 2.54509018e-01
 5.27054108e-01 2.54677304e-01
 5.25171559e-01 2.56513026e-01
 5.25050100e-01 2.56631464e-01
 5.23116431e-01 2.58517034e-01
 5.23046092e-01 2.58587386e-01
 5.21112785e-01 2.60521042e-01
 5.21042084e-01 2.60597334e-01
 5.19186184e-01 2.62525050e-01
 5.19038076e-01 2.62678889e-01
 5.17178481e-01 2.64529058e-01
 5.17034068e-01 2.64672739e-01
 5.15155061e-01 2.66533066e-01
 5.15030060e-01 2.66656026e-01
 5.13114638e-01 2.68537074e-01
 5.13026052e-01 2.68626626e-01
 5.11132245e-01 2.70541082e-01
 5.11022044e-01 2.70662097e-01
 5.09234988e-01 2.72545090e-01
 5.09018036e-01 2.72773689e-01
 5.07255723e-01 2.74549098e-01
 5.07014028e-01 2.74792589e-01
 5.05256876e-01 2.76553106e-01
 5.05010020e-01 2.76798675e-01
 5.03239455e-01 2.78557114e-01
 5.03006012e-01 2.78796376e-01
 5.01284189e-01 2.80561122e-01
 5.01002004e-01 2.80876271e-01
 4.99414036e-01 2.82565130e-01
 4.98997996e-01 2.83007604e-01
 4.97452309e-01 2.84569138e-01
 4.96993988e-01 2.85032158e-01
 4.95468638e-01 2.86573146e-01
 4.94989980e-01 2.87056712e-01
 4.93484968e-01 2.88577154e-01
 4.92985972e-01 2.89100197e-01
 4.91573095e-01 2.90581162e-01
 4.90981964e-01 2.91262963e-01
 4.89767121e-01 2.92585170e-01
 4.88977956e-01 2.93434132e-01
 4.87858924e-01 2.94589178e-01
 4.86973948e-01 2.95509462e-01
 4.85926558e-01 2.96593186e-01
 4.84969940e-01 2.97579408e-01
 4.83979230e-01 2.98597194e-01
 4.82965932e-01 2.99648810e-01
 4.82015817e-01 3.00601202e-01
 4.80961924e-01 3.01724522e-01
 4.80116248e-01 3.02605210e-01
 4.78957916e-01 3.03841045e-01
 4.78220646e-01 3.04609218e-01
 4.76953908e-01 3.05963466e-01
 4.76330879e-01 3.06613226e-01
 4.74949900e-01 3.08091621e-01
 4.74446314e-01 3.08617234e-01
 4.72945892e-01 3.10226534e-01
 4.72567978e-01 3.10621242e-01
 4.70941884e-01 3.12365018e-01
 4.70692834e-01 3.12625251e-01
 4.68937876e-01 3.14510189e-01
 4.68823955e-01 3.14629259e-01
 4.66961025e-01 3.16633267e-01
 4.66933868e-01 3.16663334e-01
 4.65099063e-01 3.18637275e-01
 4.64929860e-01 3.18824710e-01
 4.63242090e-01 3.20641283e-01
 4.62925852e-01 3.20991686e-01
 4.61389795e-01 3.22645291e-01
 4.60921844e-01 3.23164633e-01
 4.59542763e-01 3.24649299e-01
 4.58917836e-01 3.25343353e-01
 4.57699818e-01 3.26653307e-01
 4.56913828e-01 3.27527559e-01
 4.55863854e-01 3.28657315e-01
 4.54909820e-01 3.29717968e-01
 4.54033204e-01 3.30661323e-01
 4.52905812e-01 3.31913482e-01
 4.52205090e-01 3.32665331e-01
 4.50901804e-01 3.34114001e-01
 4.50384502e-01 3.34669339e-01
 4.48897796e-01 3.36322713e-01
 4.48569970e-01 3.36673347e-01
 4.46893788e-01 3.38534469e-01
 4.46760046e-01 3.38677355e-01
 4.44951233e-01 3.40681363e-01
 4.44889780e-01 3.40752309e-01
 4.43144870e-01 3.42685371e-01
 4.42885772e-01 3.42984115e-01
 4.41343533e-01 3.44689379e-01
 4.40881764e-01 3.45220808e-01
 4.39548187e-01 3.46693387e-01
 4.38877756e-01 3.47464962e-01
 4.37756867e-01 3.48697395e-01
 4.36873747e-01 3.49712340e-01
 4.35969752e-01 3.50701403e-01
 4.34869739e-01 3.51963498e-01
 4.34190637e-01 3.52705411e-01
 4.32865731e-01 3.54221533e-01
 4.32416150e-01 3.54709419e-01
 4.30861723e-01 3.56485723e-01
 4.30650630e-01 3.56713427e-01
 4.28884472e-01 3.58717435e-01
 4.28857715e-01 3.58749593e-01
 4.27118710e-01 3.60721443e-01
 4.26853707e-01 3.61039230e-01
 4.25352295e-01 3.62725451e-01
 4.24849699e-01 3.63328114e-01
 4.23598393e-01 3.64729459e-01
 4.22845691e-01 3.65624790e-01
 4.21842527e-01 3.66733467e-01
 4.20841683e-01 3.67924346e-01
 4.20100016e-01 3.68737475e-01
 4.18837675e-01 3.70227493e-01
 4.18363927e-01 3.70741483e-01
 4.16833667e-01 3.72527946e-01
 4.16629303e-01 3.72745491e-01
 4.14901181e-01 3.74749499e-01
 4.14829659e-01 3.74840763e-01
 4.13161986e-01 3.76753507e-01
 4.12825651e-01 3.77179499e-01
 4.11431362e-01 3.78757515e-01
 4.10821643e-01 3.79527443e-01
 4.09702579e-01 3.80761523e-01
 4.08817635e-01 3.81875980e-01
 4.07986875e-01 3.82765531e-01
 4.06813627e-01 3.84210932e-01
 4.06266087e-01 3.84769539e-01
 4.04809619e-01 3.86542776e-01
 4.04572005e-01 3.86773547e-01
 4.02893411e-01 3.88777555e-01
 4.02805611e-01 3.88911705e-01
 4.01147942e-01 3.90781563e-01
 4.00801603e-01 3.91347167e-01
 3.99362608e-01 3.92785571e-01
 3.98797595e-01 3.93774412e-01
 3.97458921e-01 3.94789579e-01
 3.96793587e-01 3.96574967e-01
 3.95008750e-01 3.94789579e-01
 3.94789579e-01 3.94737417e-01
 3.92837889e-01 3.92785571e-01
 3.92785571e-01 3.92755487e-01
 3.90811745e-01 3.90781563e-01
 3.90781563e-01 3.90760630e-01
 3.88798562e-01 3.88777555e-01
 3.88777555e-01 3.88761492e-01
 3.86773547e-01 3.86773547e-01
 3.86773547e-01 3.86773547e-01
 3.84769539e-01 3.84769539e-01
 3.84769539e-01 3.84769539e-01
 3.82776559e-01 3.82765531e-01
 3.82765531e-01 3.82756085e-01
 3.80771011e-01 3.80761523e-01
 3.80761523e-01 3.80753162e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.76761020e-01 3.76753507e-01
 3.76753507e-01 3.76746765e-01
 3.74756276e-01 3.74749499e-01
 3.74749499e-01 3.74743318e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.70747192e-01 3.70741483e-01
 3.70741483e-01 3.70736217e-01
 3.68742771e-01 3.68737475e-01
 3.68737475e-01 3.68732562e-01
 3.66733467e-01 3.66733467e-01
 3.66733467e-01 3.66733467e-01
 3.64729459e-01 3.64729459e-01
 3.64729459e-01 3.64729459e-01
 3.62729827e-01 3.62725451e-01
 3.62725451e-01 3.62721349e-01
 3.60725572e-01 3.60721443e-01
 3.60721443e-01 3.60717551e-01
 3.58721354e-01 3.58717435e-01
 3.58717435e-01 3.58713730e-01
 3.56717158e-01 3.56713427e-01
 3.56713427e-01 3.56709891e-01
 3.54712981e-01 3.54709419e-01
 3.54709419e-01 3.54706029e-01
 3.52705411e-01 3.52705411e-01
 3.52705411e-01 3.52705411e-01
 3.50701403e-01 3.50701403e-01
 3.50701403e-01 3.50701403e-01
 3.48700540e-01 3.48697395e-01
 3.48697395e-01 3.48694389e-01
 3.46696417e-01 3.46693387e-01
 3.46693387e-01 3.46690482e-01
 3.44689379e-01 3.44689379e-01
 3.44689379e-01 3.44689379e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.40684101e-01 3.40681363e-01
 3.40681363e-01 3.40678731e-01
 3.38680010e-01 3.38677355e-01
 3.38677355e-01 3.38674800e-01
 3.36673347e-01 3.36673347e-01
 3.36673347e-01 3.36673347e-01
 3.34669339e-01 3.34669339e-01
 3.34669339e-01 3.34669339e-01
 3.32667774e-01 3.32665331e-01
 3.32665331e-01 3.32662972e-01
 3.30661323e-01 3.30661323e-01
 3.30661323e-01 3.30661323e-01
 3.28657315e-01 3.28657315e-01
 3.28657315e-01 3.28657315e-01
 3.26653307e-01 3.26653307e-01
 3.26653307e-01 3.26653307e-01
 3.24651515e-01 3.24649299e-01
 3.24649299e-01 3.24647150e-01
 3.22645291e-01 3.22645291e-01
 3.22645291e-01 3.22645291e-01
 3.20643406e-01 3.20641283e-01
 3.20641283e-01 3.20639223e-01
 3.18637275e-01 3.18637275e-01
 3.18637275e-01 3.18637275e-01
 3.16633267e-01 3.16633267e-01
 3.16633267e-01 3.16633267e-01
 3.14629259e-01 3.14629259e-01
 3.14629259e-01 3.14629258e-01
 3.12625251e-01 3.12625251e-01
 3.12625251e-01 3.12625250e-01
 3.10621243e-01 3.10621242e-01
 3.10621242e-01 3.10621242e-01
 3.08617234e-01 3.08617234e-01
 3.08617234e-01 3.08617234e-01
 3.06615102e-01 3.06613226e-01
 3.06613226e-01 3.06611402e-01
 3.04611064e-01 3.04609218e-01
 3.04609218e-01 3.04607420e-01
 3.02605210e-01 3.02605210e-01
 3.02605210e-01 3.02605210e-01
 3.00601202e-01 3.00601202e-01
 3.00601202e-01 3.00601202e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 2.96593186e-01 2.96593186e-01
 2.96593186e-01 2.96593186e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.88577154e-01 2.88577154e-01
 2.88577154e-01 2.88577154e-01
 2.86573146e-01 2.86573146e-01
 2.86573146e-01 2.86573146e-01
 2.84569138e-01 2.84569138e-01
 2.84569138e-01 2.84569138e-01
 2.82565130e-01 2.82565130e-01
 2.82565130e-01 2.82565130e-01
 2.80561122e-01 2.80561122e-01
 2.80561122e-01 2.80561122e-01
 2.78578034e-01 2.78557114e-01
 2.78557114e-01 2.78536621e-01
 2.76601376e-01 2.76553106e-01
 2.76553106e-01 2.76504151e-01
 2.74613207e-01 2.74549098e-01
 2.74549098e-01 2.74485394e-01
 2.72581237e-01 2.72545090e-01
 2.72545090e-01 2.72509449e-01
 2.70548767e-01 2.70541082e-01
 2.70541082e-01 2.70534004e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.58538666e-01 2.58517034e-01
 2.58517034e-01 2.58495746e-01
 2.56562373e-01 2.56513026e-01
 2.56513026e-01 2.56462971e-01
 2.54573274e-01 2.54509018e-01
 2.54509018e-01 2.54445208e-01
 2.52540969e-01 2.52505010e-01
 2.52505010e-01 2.52469560e-01
 2.50508194e-01 2.50501002e-01
 2.50501002e-01 2.50494384e-01
 2.48496994e-01 2.48496994e-01
 2.48496994e-01 2.48496994e-01
 2.46492986e-01 2.46492986e-01
 2.46492986e-01 2.46492986e-01
 2.44488978e-01 2.44488978e-01
 2.44488978e-01 2.44488978e-01
 2.42484970e-01 2.42484970e-01
 2.42484970e-01 2.42484970e-01
 2.40480962e-01 2.40480962e-01
 2.40480962e-01 2.40480962e-01
 2.38500071e-01 2.38476954e-01
 2.38476954e-01 2.38454118e-01
 2.36525047e-01 2.36472946e-01
 2.36472946e-01 2.36420064e-01
 2.34535473e-01 2.34468938e-01
 2.34468938e-01 2.34402924e-01
 2.32501887e-01 2.32464930e-01
 2.32464930e-01 2.32428518e-01
 2.30467833e-01 2.30460922e-01
 2.30460922e-01 2.30454560e-01
 2.28456914e-01 2.28456914e-01
 2.28456914e-01 2.28456914e-01
 2.26452906e-01 2.26452906e-01
 2.26452906e-01 2.26452906e-01
 2.24448898e-01 2.24448898e-01
 2.24448898e-01 2.24448898e-01
 2.22444890e-01 2.22444890e-01
 2.22444890e-01 2.22444890e-01
 2.20440882e-01 2.20440882e-01
 2.20440882e-01 2.20440882e-01
 2.18436874e-01 2.18436874e-01
 2.18436874e-01 2.18436874e-01
 2.16432866e-01 2.16432866e-01
 2.16432866e-01 2.16432866e-01
 2.14428858e-01 2.14428858e-01
 2.14428858e-01 2.14428858e-01
 2.12424850e-01 2.12424850e-01
 2.12424850e-01 2.12424850e-01
 2.10420842e-01 2.10420842e-01
 2.10420842e-01 2.10420842e-01
 2.08443738e-01 2.08416834e-01
 2.08416834e-01 2.08390118e-01
 2.06472353e-01 2.06412826e-01
 2.06412826e-01 2.06352294e-01
 2.04482703e-01 2.04408818e-01
 2.04408818e-01 2.04335655e-01
 2.02445390e-01 2.02404810e-01
 2.02404810e-01 2.02364903e-01
 2.00407565e-01 2.00400802e-01
 2.00400802e-01 2.00394595e-01
 1.98425460e-01 1.98396794e-01
 1.98396794e-01 1.98368278e-01
 1.96455824e-01 1.96392786e-01
 1.96392786e-01 1.96328626e-01
 1.94466300e-01 1.94388778e-01
 1.94388778e-01 1.94312081e-01
 1.92427186e-01 1.92384770e-01
 1.92384770e-01 1.92343094e-01
 1.90387534e-01 1.90380762e-01
 1.90380762e-01 1.90374539e-01
 1.88376754e-01 1.88376754e-01
 1.88376754e-01 1.88376754e-01
 1.86372745e-01 1.86372745e-01
 1.86372745e-01 1.86372745e-01
 1.84368737e-01 1.84368737e-01
 1.84368737e-01 1.84368737e-01
 1.82364729e-01 1.82364729e-01
 1.82364729e-01 1.82364729e-01
 1.80360721e-01 1.80360721e-01
 1.80360721e-01 1.80360721e-01
 1.78389994e-01 1.78356713e-01
 1.78356713e-01 1.78323591e-01
 1.76424768e-01 1.76352705e-01
 1.76352705e-01 1.76279190e-01
 1.74435736e-01 1.74348697e-01
 1.74348697e-01 1.74262777e-01
 1.72391949e-01 1.72344689e-01
 1.72344689e-01 1.72298364e-01
 1.70347548e-01 1.70340681e-01
 1.70340681e-01 1.70334406e-01
 1.68372829e-01 1.68336673e-01
 1.68336673e-01 1.68300615e-01
 1.66410481e-01 1.66332665e-01
 1.66332665e-01 1.66253162e-01
 1.64421830e-01 1.64328657e-01
 1.64328657e-01 1.64236809e-01
 1.62375045e-01 1.62324649e-01
 1.62324649e-01 1.62275323e-01
 1.60327592e-01 1.60320641e-01
 1.60320641e-01 1.60314332e-01
 1.58316633e-01 1.58316633e-01
 1.58316633e-01 1.58316633e-01
 1.56312625e-01 1.56312625e-01
 1.56312625e-01 1.56312625e-01
 1.54308617e-01 1.54308617e-01
 1.54308617e-01 1.54308617e-01
 1.52304609e-01 1.52304609e-01
 1.52304609e-01 1.52304609e-01
 1.50300601e-01 1.50300601e-01
 1.50300601e-01 1.50300601e-01
 1.48296593e-01 1.48296593e-01
 1.48296593e-01 1.48296593e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.44288577e-01 1.44288577e-01
 1.44288577e-01 1.44288577e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.40280561e-01 1.40280561e-01
 1.40280561e-01 1.40280561e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.36272545e-01 1.36272545e-01
 1.36272545e-01 1.36272545e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.28256513e-01 1.28256513e-01
 1.28256513e-01 1.28256513e-01
 1.26252505e-01 1.26252505e-01
 1.26252505e-01 1.26252505e-01
 1.24248497e-01 1.24248497e-01
 1.24248497e-01 1.24248497e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.18297871e-01 1.18236473e-01
 1.18236473e-01 1.18174286e-01
 1.16360793e-01 1.16232465e-01
 1.16232465e-01 1.16099612e-01
 1.14376364e-01 1.14228457e-01
 1.14228457e-01 1.14084429e-01
 1.12302889e-01 1.12224449e-01
 1.12224449e-01 1.12148681e-01
 1.10228214e-01 1.10220441e-01
 1.10220441e-01 1.10213558e-01
 1.08216433e-01 1.08216433e-01
 1.08216433e-01 1.08216433e-01
 1.06212425e-01 1.06212425e-01
 1.06212425e-01 1.06212425e-01
 1.04208417e-01 1.04208417e-01
 1.04208417e-01 1.04208417e-01
 1.02204409e-01 1.02204409e-01
 1.02204409e-01 1.02204409e-01
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 9.81963928e-02 9.81963928e-02
 9.81963928e-02 9.81963928e-02
 9.61923848e-02 9.61923848e-02
 9.61923848e-02 9.61923848e-02
 9.41883768e-02 9.41883768e-02
 9.41883768e-02 9.41883768e-02
 9.21843687e-02 9.21843687e-02
 9.21843687e-02 9.21843687e-02
 9.01803607e-02 9.01803607e-02
 9.01803607e-02 9.01803607e-02
 8.81763527e-02 8.81763527e-02
 8.81763527e-02 8.81763527e-02
 8.61723447e-02 8.61723447e-02
 8.61723447e-02 8.61723447e-02
 8.41683367e-02 8.41683367e-02
 8.41683367e-02 8.41683367e-02
 8.21643287e-02 8.21643287e-02
 8.21643287e-02 8.21643287e-02
 8.01603206e-02 8.01603206e-02
 8.01603206e-02 8.01603206e-02
 7.81563126e-02 7.81563126e-02
 7.81563126e-02 7.81563126e-02
 7.61523046e-02 7.61523046e-02
 7.61523046e-02 7.61523046e-02
 7.41482966e-02 7.41482966e-02
 7.41482966e-02 7.41482966e-02
 7.21442886e-02 7.21442886e-02
 7.21442886e-02 7.21442886e-02
 7.01402806e-02 7.01402806e-02
 7.01402806e-02 7.01402806e-02
 6.82748211e-02 6.81362725e-02
 6.81362725e-02 6.79891290e-02
 6.64152823e-02 6.61322645e-02
 6.61322645e-02 6.58269021e-02
 6.44508761e-02 6.41282565e-02
 6.41282565e-02 6.38261753e-02
 6.22919605e-02 6.21242485e-02
 6.21242485e-02 6.19688087e-02
 6.01297336e-02 6.01202405e-02
 6.01202405e-02 6.01123618e-02
 5.82892777e-02 5.81162325e-02
 5.81162325e-02 5.79288279e-02
 5.64639997e-02 5.61122244e-02
 5.61122244e-02 5.57254532e-02
 5.45124939e-02 5.41082164e-02
 5.41082164e-02 5.37364952e-02
 5.23135433e-02 5.21042084e-02
 5.21042084e-02 5.19138146e-02
 5.01101687e-02 5.01002004e-02
 5.01002004e-02 5.00920871e-02
 4.80961924e-02 4.80961924e-02
 4.80961924e-02 4.80961924e-02
 4.60921844e-02 4.60921844e-02
 4.60921844e-02 4.60921844e-02
 4.40881764e-02 4.40881764e-02
 4.40881764e-02 4.40881764e-02
 4.20841683e-02 4.20841683e-02
 4.20841683e-02 4.20841683e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 3.83746487e-02 3.80761523e-02
 3.80761523e-02 3.77283286e-02
 3.66735522e-02 3.60721443e-02
 3.60721443e-02 3.53620043e-02
 3.47944465e-02 3.40681363e-02
 3.40681363e-02 3.34452495e-02
 3.24373141e-02 3.20641283e-02
 3.20641283e-02 3.17480822e-02
 3.00709897e-02 3.00601202e-02
 3.00601202e-02 3.00516889e-02
 2.84774676e-02 2.80561122e-02
 2.80561122e-02 2.75262005e-02
 2.68977816e-02 2.60521042e-02
 2.60521042e-02 2.49758917e-02
 2.51367847e-02 2.40480962e-02
 2.40480962e-02 2.31809549e-02
 2.26013149e-02 2.20440882e-02
 2.20440882e-02 2.16062248e-02
 2.00510062e-02 2.00400802e-02
 2.00400802e-02 2.00317394e-02
 1.86781014e-02 1.80360721e-02
 1.80360721e-02 1.71006080e-02
 1.73122848e-02 1.60320641e-02
 1.60320641e-02 1.41420448e-02
 1.59196814e-02 1.40280561e-02
 1.40280561e-02 1.27284381e-02
 1.29881489e-02 1.20240481e-02
 1.20240481e-02 1.13710062e-02
 1.00295856e-02 1.00200401e-02
 1.00200401e-02 1.00125374e-02
 9.09711291e-03 8.01603206e-03
 8.16820644e-03 6.01202405e-03
 8.01603206e-03 5.68372546e-03
 7.24579520e-03 4.00801603e-03
 6.01202405e-03 2.76754196e-03
 4.35987327e-03 2.00400802e-03
 4.00801603e-03 1.84227746e-03
 2.00400802e-03 9.21138730e-04
 2.77679290e-13 0.00000000e+00


==> case1_l8QP2.txt <==
 3.94598829e-01 3.98797595e-01
 3.94789579e-01 3.98223496e-01
 3.96793587e-01 3.96896114e-01
 3.98695319e-01 3.98797595e-01
 3.98797595e-01 3.98839503e-01
 4.00801603e-01 4.00801603e-01
 4.00801603e-01 4.00801604e-01
 4.02780009e-01 4.02805611e-01
 4.02805611e-01 4.02824443e-01
 4.04790822e-01 4.04809619e-01
 4.04809619e-01 4.04824278e-01
 4.06798992e-01 4.06813627e-01
 4.06813627e-01 4.06825701e-01
 4.08805578e-01 4.08817635e-01
 4.08817635e-01 4.08827901e-01
 4.10811388e-01 4.10821643e-01
 4.10821643e-01 4.10830575e-01
 4.12825651e-01 4.12825651e-01
 4.12825651e-01 4.12825651e-01
 4.14829659e-01 4.14829659e-01
 4.14829659e-01 4.14829659e-01
 4.16826575e-01 4.16833667e-01
 4.16833667e-01 4.16840104e-01
 4.18831240e-01 4.18837675e-01
 4.18837675e-01 4.18843585e-01
 4.20835773e-01 4.20841683e-01
 4.20841683e-01 4.20847118e-01
 4.22845691e-01 4.22845691e-01
 4.22845691e-01 4.22845691e-01
 4.24849699e-01 4.24849699e-01
 4.24849699e-01 4.24849699e-01
 4.26848993e-01 4.26853707e-01
 4.26853707e-01 4.26858126e-01
 4.28857715e-01 4.28857715e-01
 4.28857715e-01 4.28857715e-01
 4.30861723e-01 4.30861723e-01
 4.30861723e-01 4.30861724e-01
 4.32865731e-01 4.32865731e-01
 4.32865731e-01 4.32865732e-01
 4.34869739e-01 4.34869739e-01
 4.34869739e-01 4.34869740e-01
 4.36870184e-01 4.36873747e-01
 4.36873747e-01 4.36877141e-01
 4.38874353e-01 4.38877756e-01
 4.38877756e-01 4.38881003e-01
 4.40878507e-01 4.40881764e-01
 4.40881764e-01 4.40884879e-01
 4.42885771e-01 4.42885772e-01
 4.42885772e-01 4.42885772e-01
 4.44886771e-01 4.44889780e-01
 4.44889780e-01 4.44892668e-01
 4.46893788e-01 4.46893788e-01
 4.46893788e-01 4.46893788e-01
 4.48895003e-01 4.48897796e-01
 4.48897796e-01 4.48900485e-01
 4.50899103e-01 4.50901804e-01
 4.50901804e-01 4.50904408e-01
 4.52903197e-01 4.52905812e-01
 4.52905812e-01 4.52908340e-01
 4.54909820e-01 4.54909820e-01
 4.54909820e-01 4.54909820e-01
 4.56911362e-01 4.56913828e-01
 4.56913828e-01 4.56916214e-01
 4.58917836e-01 4.58917836e-01
 4.58917836e-01 4.58917836e-01
 4.60919512e-01 4.60921844e-01
 4.60921844e-01 4.60924105e-01
 4.62923578e-01 4.62925852e-01
 4.62925852e-01 4.62928058e-01
 4.64929860e-01 4.64929860e-01
 4.64929860e-01 4.64929860e-01
 4.66933868e-01 4.66933868e-01
 4.66933868e-01 4.66933868e-01
 4.68935755e-01 4.68937876e-01
 4.68937876e-01 4.68939940e-01
 4.70941884e-01 4.70941884e-01
 4.70941884e-01 4.70941884e-01
 4.72945892e-01 4.72945892e-01
 4.72945892e-01 4.72945892e-01
 4.74949900e-01 4.74949900e-01
 4.74949900e-01 4.74949900e-01
 4.76951950e-01 4.76953908e-01
 4.76953908e-01 4.76955818e-01
 4.78957916e-01 4.78957916e-01
 4.78957916e-01 4.78957916e-01
 4.80960033e-01 4.80961924e-01
 4.80961924e-01 4.80963772e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.90980207e-01 4.90981964e-01
 4.90981964e-01 4.90983683e-01
 4.92984238e-01 4.92985972e-01
 4.92985972e-01 4.92987669e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.98996321e-01 4.98997996e-01
 4.98997996e-01 4.98999607e-01
 5.00993794e-01 5.01002004e-01
 5.01002004e-01 5.01010023e-01
 5.02982147e-01 5.03006012e-01
 5.03006012e-01 5.03030068e-01
 5.04970402e-01 5.05010020e-01
 5.05010020e-01 5.05049635e-01
 5.06990133e-01 5.07014028e-01
 5.07014028e-01 5.07037734e-01
 5.09010178e-01 5.09018036e-01
 5.09018036e-01 5.09025493e-01
 5.11014012e-01 5.11022044e-01
 5.11022044e-01 5.11029756e-01
 5.13003390e-01 5.13026052e-01
 5.13026052e-01 5.13048885e-01
 5.14992832e-01 5.15030060e-01
 5.15030060e-01 5.15067280e-01
 5.17011689e-01 5.17034068e-01
 5.17034068e-01 5.17056280e-01
 5.19030818e-01 5.19038076e-01
 5.19038076e-01 5.19044981e-01
 5.21034302e-01 5.21042084e-01
 5.21042084e-01 5.21049583e-01
 5.23024330e-01 5.23046092e-01
 5.23046092e-01 5.23068011e-01
 5.25014725e-01 5.25050100e-01
 5.25050100e-01 5.25085463e-01
 5.27032911e-01 5.27054108e-01
 5.27054108e-01 5.27075154e-01
 5.29051339e-01 5.29058116e-01
 5.29058116e-01 5.29064598e-01
 5.31062124e-01 5.31062124e-01
 5.31062124e-01 5.31062124e-01
 5.33066132e-01 5.33066132e-01
 5.33066132e-01 5.33066132e-01
 5.35070140e-01 5.35070140e-01
 5.35070140e-01 5.35070140e-01
 5.37074148e-01 5.37074148e-01
 5.37074148e-01 5.37074148e-01
 5.39078156e-01 5.39078156e-01
 5.39078156e-01 5.39078156e-01
 5.41074642e-01 5.41082164e-01
 5.41082164e-01 5.41089452e-01
 5.43065528e-01 5.43086172e-01
 5.43086172e-01 5.43106956e-01
 5.45057317e-01 5.45090180e-01
 5.45090180e-01 5.45123024e-01
 5.47074620e-01 5.47094188e-01
 5.47094188e-01 5.47113626e-01
 5.49092123e-01 5.49098196e-01
 5.49098196e-01 5.49104019e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.57114228e-01 5.57114228e-01
 5.57114228e-01 5.57114228e-01
 5.59118236e-01 5.59118236e-01
 5.59118236e-01 5.59118236e-01
 5.61122244e-01 5.61122244e-01
 5.61122244e-01 5.61122245e-01
 5.63126252e-01 5.63126253e-01
 5.63126253e-01 5.63126253e-01
 5.65130261e-01 5.65130261e-01
 5.65130261e-01 5.65130261e-01
 5.67134269e-01 5.67134269e-01
 5.67134269e-01 5.67134269e-01
 5.69138277e-01 5.69138277e-01
 5.69138277e-01 5.69138277e-01
 5.71134715e-01 5.71142285e-01
 5.71142285e-01 5.71149661e-01
 5.73126107e-01 5.73146293e-01
 5.73146293e-01 5.73166609e-01
 5.75119156e-01 5.75150301e-01
 5.75150301e-01 5.75181415e-01
 5.77135933e-01 5.77154309e-01
 5.77154309e-01 5.77172566e-01
 5.79152882e-01 5.79158317e-01
 5.79158317e-01 5.79163523e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.21233949e-01 6.21242485e-01
 6.21242485e-01 6.21250833e-01
 6.23224825e-01 6.23246493e-01
 6.23246493e-01 6.23268306e-01
 6.25218749e-01 6.25250501e-01
 6.25250501e-01 6.25282200e-01
 6.27236062e-01 6.27254509e-01
 6.27254509e-01 6.27272833e-01
 6.29253535e-01 6.29258517e-01
 6.29258517e-01 6.29263288e-01
 6.31253702e-01 6.31262525e-01
 6.31262525e-01 6.31271184e-01
 6.33244282e-01 6.33266533e-01
 6.33266533e-01 6.33288936e-01
 6.35238266e-01 6.35270541e-01
 6.35270541e-01 6.35302757e-01
 6.37255857e-01 6.37274549e-01
 6.37274549e-01 6.37293114e-01
 6.39273609e-01 6.39278557e-01
 6.39278557e-01 6.39283294e-01
 6.41273392e-01 6.41282565e-01
 6.41282565e-01 6.41291576e-01
 6.43263645e-01 6.43286573e-01
 6.43286573e-01 6.43309662e-01
 6.45257660e-01 6.45290581e-01
 6.45290581e-01 6.45323435e-01
 6.47275583e-01 6.47294589e-01
 6.47294589e-01 6.47313463e-01
 6.49293670e-01 6.49298597e-01
 6.49298597e-01 6.49303311e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.71332164e-01 6.71342685e-01
 6.71342685e-01 6.71353020e-01
 6.73321131e-01 6.73346693e-01
 6.73346693e-01 6.73372452e-01
 6.75315095e-01 6.75350701e-01
 6.75350701e-01 6.75386213e-01
 6.77334349e-01 6.77354709e-01
 6.77354709e-01 6.77374914e-01
 6.79353782e-01 6.79358717e-01
 6.79358717e-01 6.79363439e-01
 6.81351660e-01 6.81362725e-01
 6.81362725e-01 6.81373603e-01
 6.83340074e-01 6.83366733e-01
 6.83366733e-01 6.83393606e-01
 6.85333976e-01 6.85370741e-01
 6.85370741e-01 6.85407399e-01
 6.87353795e-01 6.87374749e-01
 6.87374749e-01 6.87395538e-01
 6.89373799e-01 6.89378758e-01
 6.89378758e-01 6.89383496e-01
 6.91371097e-01 6.91382766e-01
 6.91382766e-01 6.91394244e-01
 6.93358892e-01 6.93386774e-01
 6.93386774e-01 6.93414887e-01
 6.95352714e-01 6.95390782e-01
 6.95390782e-01 6.95428727e-01
 6.97373164e-01 6.97394790e-01
 6.97394790e-01 6.97416237e-01
 6.99393807e-01 6.99398798e-01
 6.99398798e-01 6.99403549e-01
 7.01390500e-01 7.01402806e-01
 7.01402806e-01 7.01414949e-01
 7.03377576e-01 7.03406814e-01
 7.03406814e-01 7.03436305e-01
 7.05371297e-01 7.05410822e-01
 7.05410822e-01 7.05450207e-01
 7.07392451e-01 7.07414830e-01
 7.07414830e-01 7.07437016e-01
 7.09413807e-01 7.09418838e-01
 7.09418838e-01 7.09423621e-01
 7.11409804e-01 7.11422846e-01
 7.11422846e-01 7.11435726e-01
 7.13396111e-01 7.13426854e-01
 7.13426854e-01 7.13457875e-01
 7.15389713e-01 7.15430862e-01
 7.15430862e-01 7.15471852e-01
 7.17411649e-01 7.17434870e-01
 7.17434870e-01 7.17457882e-01
 7.19433798e-01 7.19438878e-01
 7.19438878e-01 7.19443700e-01
 7.21429028e-01 7.21442886e-01
 7.21442886e-01 7.21456582e-01
 7.23414482e-01 7.23446894e-01
 7.23446894e-01 7.23479613e-01
 7.25407944e-01 7.25450902e-01
 7.25450902e-01 7.25493678e-01
 7.27430751e-01 7.27454910e-01
 7.27454910e-01 7.27478842e-01
 7.29453782e-01 7.29458918e-01
 7.29458918e-01 7.29463798e-01
 7.31448126e-01 7.31462926e-01
 7.31462926e-01 7.31477529e-01
 7.33432670e-01 7.33466934e-01
 7.33466934e-01 7.33501540e-01
 7.35425972e-01 7.35470942e-01
 7.35470942e-01 7.35515703e-01
 7.37449745e-01 7.37474950e-01
 7.37474950e-01 7.37499905e-01
 7.39473757e-01 7.39478958e-01
 7.39478958e-01 7.39483878e-01
 7.41467198e-01 7.41482966e-01
 7.41482966e-01 7.41498576e-01
 7.43450651e-01 7.43486974e-01
 7.43486974e-01 7.43523679e-01
 7.45443772e-01 7.45490982e-01
 7.45490982e-01 7.45537951e-01
 7.47468621e-01 7.47494990e-01
 7.47494990e-01 7.47521084e-01
 7.49493724e-01 7.49498998e-01
 7.49498998e-01 7.49503977e-01
 7.51486118e-01 7.51503006e-01
 7.51503006e-01 7.51519740e-01
 7.53468399e-01 7.53507014e-01
 7.53507014e-01 7.53546059e-01
 7.55461316e-01 7.55511022e-01
 7.55511022e-01 7.55560449e-01
 7.57487364e-01 7.57515030e-01
 7.57515030e-01 7.57542392e-01
 7.59513683e-01 7.59519038e-01
 7.59519038e-01 7.59524096e-01
 7.61504859e-01 7.61523046e-01
 7.61523046e-01 7.61541036e-01
 7.63485881e-01 7.63527054e-01
 7.63527054e-01 7.63568714e-01
 7.65478569e-01 7.65531062e-01
 7.65531062e-01 7.65583231e-01
 7.67505956e-01 7.67535070e-01
 7.67535070e-01 7.67563845e-01
 7.69533634e-01 7.69539078e-01
 7.69539078e-01 7.69544209e-01
 7.71523493e-01 7.71543086e-01
 7.71543086e-01 7.71562485e-01
 7.73503056e-01 7.73547094e-01
 7.73547094e-01 7.73591686e-01
 7.75495489e-01 7.75551102e-01
 7.75551102e-01 7.75606336e-01
 7.77524375e-01 7.77555110e-01
 7.77555110e-01 7.77585464e-01
 7.79553576e-01 7.79559118e-01
 7.79559118e-01 7.79564328e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.91560206e-01 7.91583166e-01
 7.91583166e-01 7.91605948e-01
 7.93536288e-01 7.93587174e-01
 7.93587174e-01 7.93638793e-01
 7.95528112e-01 7.95591182e-01
 7.95591182e-01 7.95653725e-01
 7.97560586e-01 7.97595190e-01
 7.97595190e-01 7.97629304e-01
 7.99593431e-01 7.99599198e-01
 7.99599198e-01 7.99604573e-01
 8.01578289e-01 8.01603206e-01
 8.01603206e-01 8.01628030e-01
 8.03552213e-01 8.03607214e-01
 8.03607214e-01 8.03663068e-01
 8.05543676e-01 8.05611222e-01
 8.05611222e-01 8.05678141e-01
 8.07578305e-01 8.07615230e-01
 8.07615230e-01 8.07651593e-01
 8.09613343e-01 8.09619238e-01
 8.09619238e-01 8.09624714e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.41646879e-01 8.41683367e-01
 8.41683367e-01 8.41719972e-01
 8.43608897e-01 8.43687375e-01
 8.43687375e-01 8.43767559e-01
 8.45598317e-01 8.45691383e-01
 8.45691383e-01 8.45783082e-01
 8.47645276e-01 8.47695391e-01
 8.47695391e-01 8.47744439e-01
 8.49692862e-01 8.49699399e-01
 8.49699399e-01 8.49705382e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.61677817e-01 8.61723447e-01
 8.61723447e-01 8.61769466e-01
 8.63630514e-01 8.63727455e-01
 8.63727455e-01 8.63826985e-01
 8.65618301e-01 8.65731463e-01
 8.65731463e-01 8.65842476e-01
 8.67675004e-01 8.67735471e-01
 8.67735471e-01 8.67794365e-01
 8.69732523e-01 8.69739479e-01
 8.69739479e-01 8.69745750e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.81704537e-01 8.81763527e-01
 8.81763527e-01 8.81823260e-01
 8.83644105e-01 8.83767535e-01
 8.83767535e-01 8.83895146e-01
 8.85629427e-01 8.85771543e-01
 8.85771543e-01 8.85910074e-01
 8.87700206e-01 8.87775551e-01
 8.87775551e-01 8.87848427e-01
 8.89772093e-01 8.89779559e-01
 8.89779559e-01 8.89786212e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.31727668e-01 9.31863727e-01
 9.31863727e-01 9.32008071e-01
 9.33589716e-01 9.33867735e-01
 9.33867735e-01 9.34167287e-01
 9.35555202e-01 9.35871743e-01
 9.35871743e-01 9.36168489e-01
 9.37711231e-01 9.37875752e-01
 9.37875752e-01 9.38028446e-01
 9.39870447e-01 9.39879760e-01
 9.39879760e-01 9.39887516e-01
 9.41713588e-01 9.41883768e-01
 9.41883768e-01 9.42067816e-01
 9.43541740e-01 9.43887776e-01
 9.43887776e-01 9.44267620e-01
 9.45494670e-01 9.45891784e-01
 9.45891784e-01 9.46257440e-01
 9.47690206e-01 9.47895792e-01
 9.47895792e-01 9.48083079e-01
 9.49890010e-01 9.49899800e-01
 9.49899800e-01 9.49907793e-01
 9.51684553e-01 9.51903808e-01
 9.51903808e-01 9.52147685e-01
 9.53464069e-01 9.53907816e-01
 9.53907816e-01 9.54408406e-01
 9.55394098e-01 9.55911824e-01
 9.55911824e-01 9.56376051e-01
 9.57648850e-01 9.57915832e-01
 9.57915832e-01 9.58152496e-01
 9.59909571e-01 9.59919840e-01
 9.59919840e-01 9.59928032e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.71528601e-01 9.71943888e-01
 9.71943888e-01 9.72461610e-01
 9.73117580e-01 9.73947896e-01
 9.73947896e-01 9.74999353e-01
 9.74887928e-01 9.75951904e-01
 9.75951904e-01 9.76803294e-01
 9.77411502e-01 9.77955912e-01
 9.77955912e-01 9.78385822e-01
 9.79949245e-01 9.79959920e-01
 9.79959920e-01 9.79968077e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.90925863e-01 9.91983968e-01
 9.91877874e-01 9.93987976e-01
 9.91983968e-01 9.94211306e-01
 9.92822855e-01 9.95991984e-01
 9.93987976e-01 9.97163300e-01
 9.95746156e-01 9.97995992e-01
 9.95991984e-01 9.98111803e-01
 9.97995992e-01 9.99055901e-01
 1.00000000e+00 1.00000000e+00
 9.97995992e-01 1.00000000e+00
 9.95991984e-01 1.00000000e+00
 9.93987976e-01 1.00000000e+00
 9.91983968e-01 1.00000000e+00
 9.89979960e-01 1.00000000e+00
 9.87975952e-01 1.00000000e+00
 9.85971944e-01 1.00000000e+00
 9.83967936e-01 1.00000000e+00
 9.81963928e-01 1.00000000e+00
 9.79959920e-01 1.00000000e+00
 9.77955912e-01 1.00000000e+00
 9.75951904e-01 1.00000000e+00
 9.73947896e-01 1.00000000e+00
 9.71943888e-01 1.00000000e+00
 9.69939880e-01 1.00000000e+00
 9.67935872e-01 1.00000000e+00
 9.65931864e-01 1.00000000e+00
 9.63927856e-01 1.00000000e+00
 9.61923848e-01 1.00000000e+00
 9.59919840e-01 1.00000000e+00
 9.57915832e-01 1.00000000e+00
 9.55911824e-01 1.00000000e+00
 9.53907816e-01 1.00000000e+00
 9.51903808e-01 1.00000000e+00
 9.49899800e-01 1.00000000e+00
 9.47895792e-01 1.00000000e+00
 9.45891784e-01 1.00000000e+00
 9.43887776e-01 1.00000000e+00
 9.41883768e-01 1.00000000e+00
 9.39879760e-01 1.00000000e+00
 9.37875752e-01 1.00000000e+00
 9.35871743e-01 1.00000000e+00
 9.33867735e-01 1.00000000e+00
 9.31863727e-01 1.00000000e+00
 9.29859719e-01 1.00000000e+00
 9.27855711e-01 1.00000000e+00
 9.25851703e-01 1.00000000e+00
 9.23847695e-01 1.00000000e+00
 9.21843687e-01 1.00000000e+00
 9.19839679e-01 1.00000000e+00
 9.17835671e-01 1.00000000e+00
 9.15831663e-01 1.00000000e+00
 9.13827655e-01 1.00000000e+00
 9.11823647e-01 1.00000000e+00
 9.09819639e-01 1.00000000e+00
 9.07815631e-01 1.00000000e+00
 9.05811623e-01 1.00000000e+00
 9.03807615e-01 1.00000000e+00
 9.01803607e-01 1.00000000e+00
 8.99799599e-01 1.00000000e+00
 8.97795591e-01 1.00000000e+00
 8.95791583e-01 1.00000000e+00
 8.93787575e-01 1.00000000e+00
 8.91783567e-01 1.00000000e+00
 8.89779559e-01 1.00000000e+00
 8.87775551e-01 1.00000000e+00
 8.85771543e-01 1.00000000e+00
 8.83767535e-01 1.00000000e+00
 8.81763527e-01 1.00000000e+00
 8.79759519e-01 1.00000000e+00
 8.77755511e-01 1.00000000e+00
 8.75751503e-01 1.00000000e+00
 8.73747495e-01 1.00000000e+00
 8.71743487e-01 1.00000000e+00
 8.69739479e-01 1.00000000e+00
 8.67735471e-01 1.00000000e+00
 8.65731463e-01 1.00000000e+00
 8.63727455e-01 1.00000000e+00
 8.61723447e-01 1.00000000e+00
 8.59719439e-01 1.00000000e+00
 8.57715431e-01 1.00000000e+00
 8.55711423e-01 1.00000000e+00
 8.53707415e-01 1.00000000e+00
 8.51703407e-01 1.00000000e+00
 8.49699399e-01 1.00000000e+00
 8.47695391e-01 1.00000000e+00
 8.45691383e-01 1.00000000e+00
 8.43687375e-01 1.00000000e+00
 8.41683367e-01 1.00000000e+00
 8.39679359e-01 1.00000000e+00
 8.37675351e-01 1.00000000e+00
 8.35671343e-01 1.00000000e+00
 8.33667335e-01 1.00000000e+00
 8.31663327e-01 1.00000000e+00
 8.29659319e-01 1.00000000e+00
 8.27655311e-01 1.00000000e+00
 8.25651303e-01 1.00000000e+00
 8.23647295e-01 1.00000000e+00
 8.21643287e-01 1.00000000e+00
 8.19639279e-01 1.00000000e+00
 8.17635271e-01 1.00000000e+00
 8.15631263e-01 1.00000000e+00
 8.13627255e-01 1.00000000e+00
 8.11623246e-01 1.00000000e+00
 8.09619238e-01 1.00000000e+00
 8.07615230e-01 1.00000000e+00
 8.05611222e-01 1.00000000e+00
 8.03607214e-01 1.00000000e+00
 8.01603206e-01 1.00000000e+00
 7.99599198e-01 1.00000000e+00
 7.97595190e-01 1.00000000e+00
 7.95591182e-01 1.00000000e+00
 7.93587174e-01 1.00000000e+00
 7.91583166e-01 1.00000000e+00
 7.89579158e-01 1.00000000e+00
 7.87575150e-01 1.00000000e+00
 7.85571142e-01 1.00000000e+00
 7.83567134e-01 1.00000000e+00
 7.81563126e-01 1.00000000e+00
 7.79559118e-01 1.00000000e+00
 7.77555110e-01 1.00000000e+00
 7.75551102e-01 1.00000000e+00
 7.73547094e-01 1.00000000e+00
 7.71543086e-01 1.00000000e+00
 7.69539078e-01 1.00000000e+00
 7.67535070e-01 1.00000000e+00
 7.65531062e-01 1.00000000e+00
 7.63527054e-01 1.00000000e+00
 7.61523046e-01 1.00000000e+00
 7.59519038e-01 1.00000000e+00
 7.57515030e-01 1.00000000e+00
 7.55511022e-01 1.00000000e+00
 7.53507014e-01 1.00000000e+00
 7.51503006e-01 1.00000000e+00
 7.49498998e-01 1.00000000e+00
 7.47494990e-01 1.00000000e+00
 7.45490982e-01 1.00000000e+00
 7.43486974e-01 1.00000000e+00
 7.41482966e-01 1.00000000e+00
 7.39478958e-01 1.00000000e+00
 7.37474950e-01 1.00000000e+00
 7.35470942e-01 1.00000000e+00
 7.33466934e-01 1.00000000e+00
 7.31462926e-01 1.00000000e+00
 7.29458918e-01 1.00000000e+00
 7.27454910e-01 1.00000000e+00
 7.25450902e-01 1.00000000e+00
 7.23446894e-01 1.00000000e+00
 7.21442886e-01 1.00000000e+00
 7.19438878e-01 1.00000000e+00
 7.17434870e-01 1.00000000e+00
 7.15430862e-01 1.00000000e+00
 7.13426854e-01 1.00000000e+00
 7.11422846e-01 1.00000000e+00
 7.09418838e-01 1.00000000e+00
 7.07414830e-01 1.00000000e+00
 7.05410822e-01 1.00000000e+00
 7.03406814e-01 1.00000000e+00
 7.01402806e-01 1.00000000e+00
 6.99398798e-01 1.00000000e+00
 6.97394790e-01 1.00000000e+00
 6.95390782e-01 1.00000000e+00
 6.93386774e-01 1.00000000e+00
 6.91382766e-01 1.00000000e+00
 6.89378758e-01 1.00000000e+00
 6.87374749e-01 1.00000000e+00
 6.85370741e-01 1.00000000e+00
 6.83366733e-01 1.00000000e+00
 6.81362725e-01 1.00000000e+00
 6.79358717e-01 1.00000000e+00
 6.77354709e-01 1.00000000e+00
 6.75350701e-01 1.00000000e+00
 6.73346693e-01 1.00000000e+00
 6.71342685e-01 1.00000000e+00
 6.69338677e-01 1.00000000e+00
 6.67334669e-01 1.00000000e+00
 6.65330661e-01 1.00000000e+00
 6.63326653e-01 1.00000000e+00
 6.61322645e-01 1.00000000e+00
 6.59318637e-01 1.00000000e+00
 6.57314629e-01 1.00000000e+00
 6.55310621e-01 1.00000000e+00
 6.53306613e-01 1.00000000e+00
 6.51302605e-01 1.00000000e+00
 6.49298597e-01 1.00000000e+00
 6.47294589e-01 1.00000000e+00
 6.45290581e-01 1.00000000e+00
 6.43286573e-01 1.00000000e+00
 6.41282565e-01 1.00000000e+00
 6.39278557e-01 1.00000000e+00
 6.37274549e-01 1.00000000e+00
 6.35270541e-01 1.00000000e+00
 6.33266533e-01 1.00000000e+00
 6.31262525e-01 1.00000000e+00
 6.29258517e-01 1.00000000e+00
 6.27254509e-01 1.00000000e+00
 6.25250501e-01 1.00000000e+00
 6.23246493e-01 1.00000000e+00
 6.21242485e-01 1.00000000e+00
 6.19238477e-01 1.00000000e+00
 6.17234469e-01 1.00000000e+00
 6.15230461e-01 1.00000000e+00
 6.13226453e-01 1.00000000e+00
 6.11222445e-01 1.00000000e+00
 6.09218437e-01 1.00000000e+00
 6.07214429e-01 1.00000000e+00
 6.05210421e-01 1.00000000e+00
 6.03206413e-01 1.00000000e+00
 6.01202405e-01 1.00000000e+00
 5.99198397e-01 1.00000000e+00
 5.97194389e-01 1.00000000e+00
 5.95190381e-01 1.00000000e+00
 5.93186373e-01 1.00000000e+00
 5.91182365e-01 1.00000000e+00
 5.89178357e-01 1.00000000e+00
 5.87174349e-01 1.00000000e+00
 5.85170341e-01 1.00000000e+00
 5.83166333e-01 1.00000000e+00
 5.81162325e-01 1.00000000e+00
 5.79158317e-01 1.00000000e+00
 5.77154309e-01 1.00000000e+00
 5.75150301e-01 1.00000000e+00
 5.73146293e-01 1.00000000e+00
 5.71142285e-01 1.00000000e+00
 5.69138277e-01 1.00000000e+00
 5.67134269e-01 1.00000000e+00
 5.65130261e-01 1.00000000e+00
 5.63126253e-01 1.00000000e+00
 5.61122244e-01 1.00000000e+00
 5.59118236e-01 1.00000000e+00
 5.57114228e-01 1.00000000e+00
 5.55110220e-01 1.00000000e+00
 5.53106212e-01 1.00000000e+00
 5.51102204e-01 1.00000000e+00
 5.49098196e-01 1.00000000e+00
 5.47094188e-01 1.00000000e+00
 5.45090180e-01 1.00000000e+00
 5.43086172e-01 1.00000000e+00
 5.41082164e-01 1.00000000e+00
 5.39078156e-01 1.00000000e+00
 5.37074148e-01 1.00000000e+00
 5.35070140e-01 1.00000000e+00
 5.33066132e-01 1.00000000e+00
 5.31062124e-01 1.00000000e+00
 5.29058116e-01 1.00000000e+00
 5.27054108e-01 1.00000000e+00
 5.25050100e-01 1.00000000e+00
 5.23046092e-01 1.00000000e+00
 5.21042084e-01 1.00000000e+00
 5.19038076e-01 1.00000000e+00
 5.17034068e-01 1.00000000e+00
 5.15030060e-01 1.00000000e+00
 5.13026052e-01 1.00000000e+00
 5.11022044e-01 1.00000000e+00
 5.09018036e-01 1.00000000e+00
 5.07014028e-01 1.00000000e+00
 5.05010020e-01 1.00000000e+00
 5.03006012e-01 1.00000000e+00
 5.01002004e-01 1.00000000e+00
 4.98997996e-01 1.00000000e+00
 4.96993988e-01 1.00000000e+00
 4.94989980e-01 1.00000000e+00
 4.92985972e-01 1.00000000e+00
 4.90981964e-01 1.00000000e+00
 4.88977956e-01 1.00000000e+00
 4.86973948e-01 1.00000000e+00
 4.84969940e-01 1.00000000e+00
 4.82965932e-01 1.00000000e+00
 4.80961924e-01 1.00000000e+00
 4.78957916e-01 1.00000000e+00
 4.76953908e-01 1.00000000e+00
 4.74949900e-01 1.00000000e+00
 4.72945892e-01 1.00000000e+00
 4.70941884e-01 1.00000000e+00
 4.68937876e-01 1.00000000e+00
 4.66933868e-01 1.00000000e+00
 4.64929860e-01 1.00000000e+00
 4.62925852e-01 1.00000000e+00
 4.60921844e-01 1.00000000e+00
 4.58917836e-01 1.00000000e+00
 4.56913828e-01 1.00000000e+00
 4.54909820e-01 1.00000000e+00
 4.52905812e-01 1.00000000e+00
 4.50901804e-01 1.00000000e+00
 4.48897796e-01 1.00000000e+00
 4.46893788e-01 1.00000000e+00
 4.44889780e-01 1.00000000e+00
 4.42885772e-01 1.00000000e+00
 4.40881764e-01 1.00000000e+00
 4.38877756e-01 1.00000000e+00
 4.36873747e-01 1.00000000e+00
 4.34869739e-01 1.00000000e+00
 4.32865731e-01 1.00000000e+00
 4.30861723e-01 1.00000000e+00
 4.28857715e-01 1.00000000e+00
 4.26853707e-01 1.00000000e+00
 4.24849699e-01 1.00000000e+00
 4.22845691e-01 1.00000000e+00
 4.20841683e-01 1.00000000e+00
 4.18837675e-01 1.00000000e+00
 4.16833667e-01 1.00000000e+00
 4.14829659e-01 1.00000000e+00
 4.12825651e-01 1.00000000e+00
 4.10821643e-01 1.00000000e+00
 4.08817635e-01 1.00000000e+00
 4.06813627e-01 1.00000000e+00
 4.04809619e-01 1.00000000e+00
 4.02805611e-01 1.00000000e+00
 4.00801603e-01 1.00000000e+00
 3.98797595e-01 1.00000000e+00
 3.96793587e-01 1.00000000e+00
 3.94789579e-01 1.00000000e+00
 3.92785571e-01 1.00000000e+00
 3.90781563e-01 1.00000000e+00
 3.88777555e-01 1.00000000e+00
 3.86773547e-01 1.00000000e+00
 3.84769539e-01 1.00000000e+00
 3.82765531e-01 1.00000000e+00
 3.80761523e-01 1.00000000e+00
 3.78757515e-01 1.00000000e+00
 3.76753507e-01 1.00000000e+00
 3.74749499e-01 1.00000000e+00
 3.72745491e-01 1.00000000e+00
 3.70741483e-01 1.00000000e+00
 3.68737475e-01 1.00000000e+00
 3.66733467e-01 1.00000000e+00
 3.64729459e-01 1.00000000e+00
 3.62725451e-01 1.00000000e+00
 3.60721443e-01 1.00000000e+00
 3.58717435e-01 1.00000000e+00
 3.56713427e-01 1.00000000e+00
 3.54709419e-01 1.00000000e+00
 3.52705411e-01 1.00000000e+00
 3.50701403e-01 1.00000000e+00
 3.48697395e-01 1.00000000e+00
 3.46693387e-01 1.00000000e+00
 3.44689379e-01 1.00000000e+00
 3.42685371e-01 1.00000000e+00
 3.40681363e-01 1.00000000e+00
 3.38677355e-01 1.00000000e+00
 3.36673347e-01 1.00000000e+00
 3.34669339e-01 1.00000000e+00
 3.32665331e-01 1.00000000e+00
 3.30661323e-01 1.00000000e+00
 3.28657315e-01 1.00000000e+00
 3.26653307e-01 1.00000000e+00
 3.24649299e-01 1.00000000e+00
 3.22645291e-01 1.00000000e+00
 3.20641283e-01 1.00000000e+00
 3.18637275e-01 1.00000000e+00
 3.16633267e-01 1.00000000e+00
 3.14629259e-01 1.00000000e+00
 3.12625251e-01 1.00000000e+00
 3.10621242e-01 1.00000000e+00
 3.08617234e-01 1.00000000e+00
 3.06613226e-01 1.00000000e+00
 3.04609218e-01 1.00000000e+00
 3.02605210e-01 1.00000000e+00
 3.00601202e-01 1.00000000e+00
 2.98597194e-01 1.00000000e+00
 2.96593186e-01 1.00000000e+00
 2.94589178e-01 1.00000000e+00
 2.92585170e-01 1.00000000e+00
 2.90581162e-01 1.00000000e+00
 2.88577154e-01 1.00000000e+00
 2.86573146e-01 1.00000000e+00
 2.84569138e-01 1.00000000e+00
 2.82565130e-01 1.00000000e+00
 2.80561122e-01 1.00000000e+00
 2.78557114e-01 1.00000000e+00
 2.76553106e-01 1.00000000e+00
 2.74549098e-01 1.00000000e+00
 2.72545090e-01 1.00000000e+00
 2.70541082e-01 1.00000000e+00
 2.68537074e-01 1.00000000e+00
 2.66533066e-01 1.00000000e+00
 2.64529058e-01 1.00000000e+00
 2.62525050e-01 1.00000000e+00
 2.60521042e-01 1.00000000e+00
 2.58517034e-01 1.00000000e+00
 2.56513026e-01 1.00000000e+00
 2.54509018e-01 1.00000000e+00
 2.52505010e-01 1.00000000e+00
 2.50501002e-01 1.00000000e+00
 2.48496994e-01 1.00000000e+00
 2.46492986e-01 1.00000000e+00
 2.44488978e-01 1.00000000e+00
 2.42484970e-01 1.00000000e+00
 2.40480962e-01 1.00000000e+00
 2.38476954e-01 1.00000000e+00
 2.36472946e-01 1.00000000e+00
 2.34468938e-01 1.00000000e+00
 2.32464930e-01 1.00000000e+00
 2.30460922e-01 1.00000000e+00
 2.28456914e-01 1.00000000e+00
 2.26452906e-01 1.00000000e+00
 2.24448898e-01 1.00000000e+00
 2.22444890e-01 1.00000000e+00
 2.20440882e-01 1.00000000e+00
 2.18436874e-01 1.00000000e+00
 2.16432866e-01 1.00000000e+00
 2.14428858e-01 1.00000000e+00
 2.12424850e-01 1.00000000e+00
 2.10420842e-01 1.00000000e+00
 2.08416834e-01 1.00000000e+00
 2.06412826e-01 1.00000000e+00
 2.04408818e-01 1.00000000e+00
 2.02404810e-01 1.00000000e+00
 2.00400802e-01 1.00000000e+00
 1.98396794e-01 1.00000000e+00
 1.96392786e-01 1.00000000e+00
 1.94388778e-01 1.00000000e+00
 1.92384770e-01 1.00000000e+00
 1.90380762e-01 1.00000000e+00
 1.88376754e-01 1.00000000e+00
 1.86372745e-01 1.00000000e+00
 1.84368737e-01 1.00000000e+00
 1.82364729e-01 1.00000000e+00
 1.80360721e-01 1.00000000e+00
 1.78356713e-01 1.00000000e+00
 1.76352705e-01 1.00000000e+00
 1.74348697e-01 1.00000000e+00
 1.72344689e-01 1.00000000e+00
 1.70340681e-01 1.00000000e+00
 1.68336673e-01 1.00000000e+00
 1.66332665e-01 1.00000000e+00
 1.64328657e-01 1.00000000e+00
 1.62324649e-01 1.00000000e+00
 1.60320641e-01 1.00000000e+00
 1.58316633e-01 1.00000000e+00
 1.56312625e-01 1.00000000e+00
 1.54308617e-01 1.00000000e+00
 1.52304609e-01 1.00000000e+00
 1.50300601e-01 1.00000000e+00
 1.48296593e-01 1.00000000e+00
 1.46292585e-01 1.00000000e+00
 1.44288577e-01 1.00000000e+00
 1.42284569e-01 1.00000000e+00
 1.40280561e-01 1.00000000e+00
 1.38276553e-01 1.00000000e+00
 1.36272545e-01 1.00000000e+00
 1.34268537e-01 1.00000000e+00
 1.32264529e-01 1.00000000e+00
 1.30260521e-01 1.00000000e+00
 1.28256513e-01 1.00000000e+00
 1.26252505e-01 1.00000000e+00
 1.24248497e-01 1.00000000e+00
 1.22244489e-01 1.00000000e+00
 1.20240481e-01 1.00000000e+00
 1.18236473e-01 1.00000000e+00
 1.16232465e-01 1.00000000e+00
 1.14228457e-01 1.00000000e+00
 1.12224449e-01 1.00000000e+00
 1.10220441e-01 1.00000000e+00
 1.08216433e-01 1.00000000e+00
 1.06212425e-01 1.00000000e+00
 1.04208417e-01 1.00000000e+00
 1.02204409e-01 1.00000000e+00
 1.00200401e-01 1.00000000e+00
 9.81963928e-02 1.00000000e+00
 9.61923848e-02 1.00000000e+00
 9.41883768e-02 1.00000000e+00
 9.21843687e-02 1.00000000e+00
 9.01803607e-02 1.00000000e+00
 8.81763527e-02 1.00000000e+00
 8.61723447e-02 1.00000000e+00
 8.41683367e-02 1.00000000e+00
 8.21643287e-02 1.00000000e+00
 8.01603206e-02 1.00000000e+00
 7.81563126e-02 1.00000000e+00
 7.61523046e-02 1.00000000e+00
 7.41482966e-02 1.00000000e+00
 7.21442886e-02 1.00000000e+00
 7.01402806e-02 1.00000000e+00
 6.81362725e-02 1.00000000e+00
 6.61322645e-02 1.00000000e+00
 6.41282565e-02 1.00000000e+00
 6.21242485e-02 1.00000000e+00
 6.01202405e-02 1.00000000e+00
 5.81162325e-02 1.00000000e+00
 5.61122244e-02 1.00000000e+00
 5.41082164e-02 1.00000000e+00
 5.21042084e-02 1.00000000e+00
 5.01002004e-02 1.00000000e+00
 4.85780132e-02 1.00000000e+00
 4.80961924e-02 9.99316919e-01
 4.71775573e-02 9.97995992e-01
 4.60921844e-02 9.96435309e-01
 4.57838754e-02 9.95991984e-01
 4.43915082e-02 9.93987976e-01
 4.40881764e-02 9.93550965e-01
 4.30005504e-02 9.91983968e-01
 4.20841683e-02 9.90649479e-01
 4.16244149e-02 9.89979960e-01
 4.17147258e-02 9.87975952e-01
 4.18050367e-02 9.85971944e-01
 4.18953477e-02 9.83967936e-01
 4.19855465e-02 9.81963928e-01
 4.20827826e-02 9.79959920e-01
 4.20841683e-02 9.79954705e-01
 4.26152740e-02 9.77955912e-01
 4.31477654e-02 9.75951904e-01
 4.36801893e-02 9.73947896e-01
 4.40881764e-02 9.72408890e-01
 4.42113783e-02 9.71943888e-01
 4.47459592e-02 9.69939880e-01
 4.53976207e-02 9.67935872e-01
 4.60492822e-02 9.65931864e-01
 4.60921844e-02 9.65799930e-01
 4.67009436e-02 9.63927856e-01
 4.73527914e-02 9.61923848e-01
 4.80050038e-02 9.59919840e-01
 4.80961924e-02 9.59641820e-01
 4.86704053e-02 9.57915832e-01
 4.93371116e-02 9.55911824e-01
 5.00038178e-02 9.53907816e-01
 5.01002004e-02 9.53618106e-01
 5.08834909e-02 9.51903808e-01
 5.17969423e-02 9.49899800e-01
 5.21042084e-02 9.49188938e-01
 5.26631643e-02 9.47895792e-01
 5.35292001e-02 9.45891784e-01
 5.41082164e-02 9.44551660e-01
 5.43950559e-02 9.43887776e-01
 5.52609118e-02 9.41883768e-01
 5.61122244e-02 9.39903950e-01
 5.61226261e-02 9.39879760e-01
 5.69194988e-02 9.37875752e-01
 5.77171037e-02 9.35871743e-01
 5.81162325e-02 9.34869507e-01
 5.85212032e-02 9.33867735e-01
 5.93313329e-02 9.31863727e-01
 6.01202405e-02 9.29900013e-01
 6.01414479e-02 9.29859719e-01
 6.11081272e-02 9.27855711e-01
 6.20747936e-02 9.25851703e-01
 6.21242485e-02 9.25749178e-01
 6.30414600e-02 9.23847695e-01
 6.40081264e-02 9.21843687e-01
 6.41282565e-02 9.21592764e-01
 6.49675476e-02 9.19839679e-01
 6.58436486e-02 9.17835671e-01
 6.61322645e-02 9.17175640e-01
 6.67203506e-02 9.15831663e-01
 6.75984006e-02 9.13827655e-01
 6.81362725e-02 9.12600049e-01
 6.84818064e-02 9.11823647e-01
 6.93661214e-02 9.09819639e-01
 7.01402806e-02 9.07899289e-01
 7.01829263e-02 9.07815631e-01
 7.12044926e-02 9.05811623e-01
 7.21442886e-02 9.03968024e-01
 7.22260699e-02 9.03807615e-01
 7.32487743e-02 9.01803607e-01
 7.41482966e-02 9.00026624e-01
 7.42632185e-02 8.99799599e-01
 7.51918950e-02 8.97795591e-01
 7.61205707e-02 8.95791583e-01
 7.61523046e-02 8.95723102e-01
 7.70492202e-02 8.93787575e-01
 7.79777248e-02 8.91783567e-01
 7.81563126e-02 8.91393971e-01
 7.89083908e-02 8.89779559e-01
 7.97666939e-02 8.87775551e-01
 8.01603206e-02 8.86856492e-01
 8.07319912e-02 8.85771543e-01
 8.17879231e-02 8.83767535e-01
 8.21643287e-02 8.83053425e-01
 8.28448689e-02 8.81763527e-01
 8.38921311e-02 8.79759519e-01
 8.41683367e-02 8.79184511e-01
 8.48547571e-02 8.77755511e-01
 8.58177190e-02 8.75751503e-01
 8.61723447e-02 8.75014876e-01
 8.67829525e-02 8.73747495e-01
 8.77484579e-02 8.71743487e-01
 8.81763527e-02 8.70845222e-01
 8.87119387e-02 8.69739479e-01
 8.96085618e-02 8.67735471e-01
 9.01803607e-02 8.66457465e-01
 9.05717321e-02 8.65731463e-01
 9.16520478e-02 8.63727455e-01
 9.21843687e-02 8.62739989e-01
 9.27323636e-02 8.61723447e-01
 9.37999163e-02 8.59719439e-01
 9.41883768e-02 8.58932422e-01
 9.47890670e-02 8.57715431e-01
 9.57786350e-02 8.55711423e-01
 9.61923848e-02 8.54875243e-01
 9.67707182e-02 8.53707415e-01
 9.77631457e-02 8.51703407e-01
 9.81963928e-02 8.50817670e-01
 9.87527629e-02 8.49699399e-01
 9.96795403e-02 8.47695391e-01
 1.00200401e-01 8.46569113e-01
 1.00680412e-01 8.45691383e-01
 1.01776359e-01 8.43687375e-01
 1.02204409e-01 8.42905101e-01
 1.02873722e-01 8.41683367e-01
 1.03959369e-01 8.39679359e-01
 1.04208417e-01 8.39186282e-01
 1.04971570e-01 8.37675351e-01
 1.05983754e-01 8.35671343e-01
 1.06212425e-01 8.35218577e-01
 1.06995883e-01 8.33667335e-01
 1.08007773e-01 8.31663327e-01
 1.08216433e-01 8.31244358e-01
 1.09019679e-01 8.29659319e-01
 1.09971004e-01 8.27655311e-01
 1.10220441e-01 8.27129862e-01
 1.11038399e-01 8.25651303e-01
 1.12147042e-01 8.23647295e-01
 1.12224449e-01 8.23507468e-01
 1.13257807e-01 8.21643287e-01
 1.14228457e-01 8.19871147e-01
 1.14355458e-01 8.19639279e-01
 1.15384365e-01 8.17635271e-01
 1.16232465e-01 8.15983421e-01
 1.16413272e-01 8.15631263e-01
 1.17442104e-01 8.13627255e-01
 1.18236473e-01 8.12079921e-01
 1.18475153e-01 8.11623246e-01
 1.19507086e-01 8.09619238e-01
 1.20240481e-01 8.08106927e-01
 1.20514913e-01 8.07615230e-01
 1.21633416e-01 8.05611222e-01
 1.22244489e-01 8.04516369e-01
 1.22752153e-01 8.03607214e-01
 1.23873700e-01 8.01603206e-01
 1.24248497e-01 8.00924291e-01
 1.24980018e-01 7.99599198e-01
 1.26019532e-01 7.97595190e-01
 1.26252505e-01 7.97146478e-01
 1.27061211e-01 7.95591182e-01
 1.28105213e-01 7.93587174e-01
 1.28256513e-01 7.93296748e-01
 1.29165536e-01 7.91583166e-01
 1.30212926e-01 7.89579158e-01
 1.30260521e-01 7.89482689e-01
 1.31332500e-01 7.87575150e-01
 1.32264529e-01 7.85916645e-01
 1.32458691e-01 7.85571142e-01
 1.33585614e-01 7.83567134e-01
 1.34268537e-01 7.82355982e-01
 1.34716059e-01 7.81563126e-01
 1.35830112e-01 7.79559118e-01
 1.36272545e-01 7.78717464e-01
 1.36883560e-01 7.77555110e-01
 1.37937007e-01 7.75551102e-01
 1.38276553e-01 7.74905173e-01
 1.39003921e-01 7.73547094e-01
 1.40077210e-01 7.71543086e-01
 1.40280561e-01 7.71157477e-01
 1.41245736e-01 7.69539078e-01
 1.42284569e-01 7.67700079e-01
 1.42377781e-01 7.67535070e-01
 1.43509827e-01 7.65531062e-01
 1.44288577e-01 7.64154076e-01
 1.44643800e-01 7.63527054e-01
 1.45781266e-01 7.61523046e-01
 1.46292585e-01 7.60607651e-01
 1.46900660e-01 7.59519038e-01
 1.47962821e-01 7.57515030e-01
 1.48296593e-01 7.56885294e-01
 1.49039036e-01 7.55511022e-01
 1.50121691e-01 7.53507014e-01
 1.50300601e-01 7.53175849e-01
 1.51315283e-01 7.51503006e-01
 1.52304609e-01 7.49844903e-01
 1.52510998e-01 7.49498998e-01
 1.53647194e-01 7.47494990e-01
 1.54308617e-01 7.46328380e-01
 1.54783756e-01 7.45490982e-01
 1.55924167e-01 7.43486974e-01
 1.56312625e-01 7.42805365e-01
 1.57066278e-01 7.41482966e-01
 1.58188313e-01 7.39478958e-01
 1.58316633e-01 7.39237841e-01
 1.59274651e-01 7.37474950e-01
 1.60320641e-01 7.35554184e-01
 1.60371048e-01 7.35470942e-01
 1.61584556e-01 7.33466934e-01
 1.62324649e-01 7.32246476e-01
 1.62800757e-01 7.31462926e-01
 1.63999890e-01 7.29458918e-01
 1.64328657e-01 7.28882358e-01
 1.65142620e-01 7.27454910e-01
 1.66285339e-01 7.25450902e-01
 1.66332665e-01 7.25367891e-01
 1.67427875e-01 7.23446894e-01
 1.68336673e-01 7.21852860e-01
 1.68575062e-01 7.21442886e-01
 1.69719915e-01 7.19438878e-01
 1.70340681e-01 7.18303356e-01
 1.70867256e-01 7.17434870e-01
 1.72082311e-01 7.15430862e-01
 1.72344689e-01 7.14998118e-01
 1.73297367e-01 7.13426854e-01
 1.74348697e-01 7.11692881e-01
 1.74512423e-01 7.11422846e-01
 1.75705487e-01 7.09418838e-01
 1.76352705e-01 7.08280314e-01
 1.76845224e-01 7.07414830e-01
 1.77989668e-01 7.05410822e-01
 1.78356713e-01 7.04769099e-01
 1.79151801e-01 7.03406814e-01
 1.80321425e-01 7.01402806e-01
 1.80360721e-01 7.01334202e-01
 1.81582980e-01 6.99398798e-01
 1.82364729e-01 6.98103777e-01
 1.82792716e-01 6.97394790e-01
 1.84002452e-01 6.95390782e-01
 1.84368737e-01 6.94785175e-01
 1.85216542e-01 6.93386774e-01
 1.86372745e-01 6.91483506e-01
 1.86433944e-01 6.91382766e-01
 1.87626650e-01 6.89378758e-01
 1.88376754e-01 6.88060337e-01
 1.88775779e-01 6.87374749e-01
 1.89944630e-01 6.85370741e-01
 1.90380762e-01 6.84622990e-01
 1.91183690e-01 6.83366733e-01
 1.92384770e-01 6.81491346e-01
 1.92467354e-01 6.81362725e-01
 1.93729699e-01 6.79358717e-01
 1.94388778e-01 6.78262793e-01
 1.94934890e-01 6.77354709e-01
 1.96142442e-01 6.75350701e-01
 1.96392786e-01 6.74936768e-01
 1.97355651e-01 6.73346693e-01
 1.98396794e-01 6.71627351e-01
 1.98572888e-01 6.71342685e-01
 1.99787645e-01 6.69338677e-01
 2.00400802e-01 6.68284205e-01
 2.01005876e-01 6.67334669e-01
 2.02282893e-01 6.65330661e-01
 2.02404810e-01 6.65139340e-01
 2.03559911e-01 6.63326653e-01
 2.04408818e-01 6.61994474e-01
 2.04836928e-01 6.61322645e-01
 2.06087186e-01 6.59318637e-01
 2.06412826e-01 6.58774052e-01
 2.07286855e-01 6.57314629e-01
 2.08416834e-01 6.55436688e-01
 2.08494432e-01 6.55310621e-01
 2.09727963e-01 6.53306613e-01
 2.10420842e-01 6.52180956e-01
 2.11010462e-01 6.51302605e-01
 2.12332476e-01 6.49298597e-01
 2.12424850e-01 6.49152786e-01
 2.13602044e-01 6.47294589e-01
 2.14428858e-01 6.45989466e-01
 2.14871611e-01 6.45290581e-01
 2.16140417e-01 6.43286573e-01
 2.16432866e-01 6.42824247e-01
 2.17408069e-01 6.41282565e-01
 2.18436874e-01 6.39618752e-01
 2.18652317e-01 6.39278557e-01
 2.19875136e-01 6.37274549e-01
 2.20440882e-01 6.36349174e-01
 2.21157167e-01 6.35270541e-01
 2.22444890e-01 6.33331398e-01
 2.22488047e-01 6.33266533e-01
 2.23827099e-01 6.31262525e-01
 2.24448898e-01 6.30311774e-01
 2.25137735e-01 6.29258517e-01
 2.26395521e-01 6.27254509e-01
 2.26452906e-01 6.27163079e-01
 2.27653307e-01 6.25250501e-01
 2.28456914e-01 6.23970129e-01
 2.28922290e-01 6.23246493e-01
 2.30210958e-01 6.21242485e-01
 2.30460922e-01 6.20844388e-01
 2.31559421e-01 6.19238477e-01
 2.32464930e-01 6.17859006e-01
 2.32874887e-01 6.17234469e-01
 2.34190352e-01 6.15230461e-01
 2.34468938e-01 6.14807480e-01
 2.35513960e-01 6.13226453e-01
 2.36472946e-01 6.11778564e-01
 2.36841283e-01 6.11222445e-01
 2.38135268e-01 6.09218437e-01
 2.38476954e-01 6.08667046e-01
 2.39399571e-01 6.07214429e-01
 2.40480962e-01 6.05511831e-01
 2.40688823e-01 6.05210421e-01
 2.42070846e-01 6.03206413e-01
 2.42484970e-01 6.02608046e-01
 2.43461554e-01 6.01202405e-01
 2.44488978e-01 5.99686849e-01
 2.44820109e-01 5.99198397e-01
 2.46123858e-01 5.97194389e-01
 2.46492986e-01 5.96626998e-01
 2.47427607e-01 5.95190381e-01
 2.48496994e-01 5.93546615e-01
 2.48737712e-01 5.93186373e-01
 2.50076538e-01 5.91182365e-01
 2.50501002e-01 5.90530525e-01
 2.51459502e-01 5.89178357e-01
 2.52505010e-01 5.87646438e-01
 2.52827203e-01 5.87174349e-01
 2.54193781e-01 5.85170341e-01
 2.54509018e-01 5.84707674e-01
 2.55559208e-01 5.83166333e-01
 2.56513026e-01 5.81766434e-01
 2.56924635e-01 5.81162325e-01
 2.58253899e-01 5.79158317e-01
 2.58517034e-01 5.78746127e-01
 2.59561252e-01 5.77154309e-01
 2.60521042e-01 5.75691192e-01
 2.60906087e-01 5.75150301e-01
 2.62332680e-01 5.73146293e-01
 2.62525050e-01 5.72877263e-01
 2.63771391e-01 5.71142285e-01
 2.64529058e-01 5.70056613e-01
 2.65169945e-01 5.69138277e-01
 2.66510272e-01 5.67134269e-01
 2.66533066e-01 5.67100187e-01
 2.67850598e-01 5.65130261e-01
 2.68537074e-01 5.64103867e-01
 2.69210034e-01 5.63126253e-01
 2.70541082e-01 5.61192625e-01
 2.70593875e-01 5.61122244e-01
 2.72057394e-01 5.59118236e-01
 2.72545090e-01 5.58422227e-01
 2.73461609e-01 5.57114228e-01
 2.74549098e-01 5.55562231e-01
 2.74865824e-01 5.55110220e-01
 2.76268828e-01 5.53106212e-01
 2.76553106e-01 5.52699765e-01
 2.77670476e-01 5.51102204e-01
 2.78557114e-01 5.49788922e-01
 2.79039912e-01 5.49098196e-01
 2.80389652e-01 5.47094188e-01
 2.80561122e-01 5.46840019e-01
 2.81845331e-01 5.45090180e-01
 2.82565130e-01 5.44109396e-01
 2.83316075e-01 5.43086172e-01
 2.84569138e-01 5.41378772e-01
 2.84786819e-01 5.41082164e-01
 2.86208362e-01 5.39078156e-01
 2.86573146e-01 5.38542125e-01
 2.87572146e-01 5.37074148e-01
 2.88577154e-01 5.35597343e-01
 2.88948019e-01 5.35070140e-01
 2.90357757e-01 5.33066132e-01
 2.90581162e-01 5.32748550e-01
 2.91880326e-01 5.31062124e-01
 2.92585170e-01 5.30117361e-01
 2.93376616e-01 5.29058116e-01
 2.94589178e-01 5.27356601e-01
 2.94804746e-01 5.27054108e-01
 2.96232462e-01 5.25050100e-01
 2.96593186e-01 5.24543683e-01
 2.97659931e-01 5.23046092e-01
 2.98597194e-01 5.21730278e-01
 2.99106356e-01 5.21042084e-01
 3.00527436e-01 5.19038076e-01
 3.00601202e-01 5.18929135e-01
 3.02004979e-01 5.17034068e-01
 3.02605210e-01 5.16223769e-01
 3.03489454e-01 5.15030060e-01
 3.04609218e-01 5.13529789e-01
 3.04987889e-01 5.13026052e-01
 3.06497367e-01 5.11022044e-01
 3.06613226e-01 5.10858472e-01
 3.07916826e-01 5.09018036e-01
 3.08617234e-01 5.07961798e-01
 3.09281942e-01 5.07014028e-01
 3.10621242e-01 5.05155183e-01
 3.10732268e-01 5.05010020e-01
 3.12246881e-01 5.03006012e-01
 3.12625251e-01 5.02502148e-01
 3.13775324e-01 5.01002004e-01
 3.14629259e-01 4.99857545e-01
 3.15288078e-01 4.98997996e-01
 3.16633267e-01 4.97184268e-01
 3.16778774e-01 4.96993988e-01
 3.18278113e-01 4.94989980e-01
 3.18637275e-01 4.94500655e-01
 3.19782999e-01 4.92985972e-01
 3.20641283e-01 4.91827493e-01
 3.21287556e-01 4.90981964e-01
 3.22645291e-01 4.89166274e-01
 3.22790833e-01 4.88977956e-01
 3.24305981e-01 4.86973948e-01
 3.24649299e-01 4.86509293e-01
 3.25824282e-01 4.84969940e-01
 3.26653307e-01 4.83859145e-01
 3.27342017e-01 4.82965932e-01
 3.28657315e-01 4.81221987e-01
 3.28860225e-01 4.80961924e-01
 3.30387295e-01 4.78957916e-01
 3.30661323e-01 4.78589525e-01
 3.31921000e-01 4.76953908e-01
 3.32665331e-01 4.75963494e-01
 3.33455252e-01 4.74949900e-01
 3.34669339e-01 4.73349488e-01
 3.34987137e-01 4.72945892e-01
 3.36524878e-01 4.70941884e-01
 3.36673347e-01 4.70743167e-01
 3.38073771e-01 4.68937876e-01
 3.38677355e-01 4.68139305e-01
 3.39624322e-01 4.66933868e-01
 3.40681363e-01 4.65547519e-01
 3.41171392e-01 4.64929860e-01
 3.42685371e-01 4.62970673e-01
 3.42721422e-01 4.62925852e-01
 3.44285399e-01 4.60921844e-01
 3.44689379e-01 4.60388260e-01
 3.45850815e-01 4.58917836e-01
 3.46693387e-01 4.57815976e-01
 3.47414831e-01 4.56913828e-01
 3.48697395e-01 4.55257546e-01
 3.48978874e-01 4.54909820e-01
 3.50551754e-01 4.52905812e-01
 3.50701403e-01 4.52708096e-01
 3.52133037e-01 4.50901804e-01
 3.52705411e-01 4.50153424e-01
 3.53715110e-01 4.48897796e-01
 3.54709419e-01 4.47614743e-01
 3.55298132e-01 4.46893788e-01
 3.56713427e-01 4.45089964e-01
 3.56879114e-01 4.44889780e-01
 3.58472504e-01 4.42885772e-01
 3.58717435e-01 4.42564025e-01
 3.60075540e-01 4.40881764e-01
 3.60721443e-01 4.40046045e-01
 3.61677830e-01 4.38877756e-01
 3.62725451e-01 4.37535780e-01
 3.63275350e-01 4.36873747e-01
 3.64729459e-01 4.35044431e-01
 3.64877487e-01 4.34869739e-01
 3.66490631e-01 4.32865731e-01
 3.66733467e-01 4.32547987e-01
 3.68110754e-01 4.30861723e-01
 3.68737475e-01 4.30049947e-01
 3.69733004e-01 4.28857715e-01
 3.70741483e-01 4.27572402e-01
 3.71352478e-01 4.26853707e-01
 3.72745491e-01 4.25111879e-01
 3.72973591e-01 4.24849699e-01
 3.74596754e-01 4.22845691e-01
 3.74749499e-01 4.22643089e-01
 3.76245994e-01 4.20841683e-01
 3.76753507e-01 4.20177812e-01
 3.77890117e-01 4.18837675e-01
 3.78757515e-01 4.17726017e-01
 3.79533650e-01 4.16833667e-01
 3.80761523e-01 4.15287200e-01
 3.81176053e-01 4.14829659e-01
 3.82765531e-01 4.12863004e-01
 3.82800645e-01 4.12825651e-01
 3.84472605e-01 4.10821643e-01
 3.84769539e-01 4.10414007e-01
 3.86158185e-01 4.08817635e-01
 3.86773547e-01 4.07977798e-01
 3.87823891e-01 4.06813627e-01
 3.88777555e-01 4.05545809e-01
 3.89502887e-01 4.04809619e-01
 3.90781563e-01 4.03151754e-01
 3.91162807e-01 4.02805611e-01
 3.92785571e-01 4.00824833e-01
 3.92817364e-01 4.00801603e-01
 3.94598829e-01 3.98797595e-01


==> case2_Fp00.txt <==
 0.00000000e+00 2.00644920e-01
 1.00000000e-02 1.82790468e-01
 2.00000000e-02 1.65721235e-01
 3.00000000e-02 1.49436682e-01
 4.00000000e-02 1.33936265e-01
 5.00000000e-02 1.19219441e-01
 6.00000000e-02 1.05285661e-01
 7.00000000e-02 9.21343735e-02
 8.00000000e-02 7.97650252e-02
 9.00000000e-02 6.81770592e-02
 1.00000000e-01 5.73699159e-02
 1.10000000e-01 4.73430325e-02
 1.20000000e-01 3.80958436e-02
 1.30000000e-01 2.96277807e-02
 1.40000000e-01 2.19382722e-02
 1.50000000e-01 1.50267438e-02
 1.60000000e-01 8.89261817e-03
 1.70000000e-01 3.53531480e-03
 1.80000000e-01 -1.04574961e-03
 1.90000000e-01 -4.85116145e-03
 2.00000000e-01 -7.88151009e-03
 2.10000000e-01 -1.01373879e-02
 2.20000000e-01 -1.16193905e-02
 2.30000000e-01 -1.23281161e-02
 2.40000000e-01 -1.22641664e-02
 2.50000000e-01 -1.14281460e-02
 2.60000000e-01 -9.82066245e-03
 2.70000000e-01 -7.44232661e-03
 2.80000000e-01 -4.29375228e-03
 2.90000000e-01 -3.75556400e-04
 3.00000000e-01 4.31164099e-03
 3.10000000e-01 9.76721672e-03
 3.20000000e-01 1.59905445e-02
 3.30000000e-01 2.29809949e-02
 3.40000000e-01 3.07379353e-02
 3.50000000e-01 3.92607299e-02
 3.60000000e-01 4.85487399e-02
 3.70000000e-01 5.86013232e-02
 3.80000000e-01 6.94178345e-02
 3.90000000e-01 8.09976253e-02
 4.00000000e-01 9.33400439e-02
 4.10000000e-01 1.06444435e-01
 4.20000000e-01 1.20310142e-01
 4.30000000e-01 1.34936502e-01
 4.40000000e-01 1.50322850e-01
 4.50000000e-01 1.66468520e-01
 4.60000000e-01 1.83372839e-01
 4.70000000e-01 2.01035134e-01
 4.80000000e-01 2.19454726e-01
 4.90000000e-01 2.38630935e-01
 5.00000000e-01 2.58563076e-01
 5.10000000e-01 2.79250463e-01
 5.20000000e-01 3.00692403e-01
 5.30000000e-01 3.22888202e-01
 5.40000000e-01 3.45837164e-01
 5.50000000e-01 3.69538587e-01
 5.60000000e-01 3.93991766e-01
 5.70000000e-01 4.19195994e-01
 5.80000000e-01 4.45150560e-01
 5.90000000e-01 4.71854750e-01
 6.00000000e-01 4.99307845e-01
 6.10000000e-01 5.27509124e-01
 6.20000000e-01 5.56457863e-01
 6.30000000e-01 5.86153333e-01
 6.40000000e-01 6.16594802e-01
 6.50000000e-01 6.47781537e-01
 6.60000000e-01 6.79712798e-01
 6.70000000e-01 7.12387843e-01
 6.80000000e-01 7.45805927e-01
 6.90000000e-01 7.79966301e-01
 7.00000000e-01 8.14868212e-01
 7.10000000e-01 8.50510905e-01
 7.20000000e-01 8.86893620e-01
 7.30000000e-01 9.24015595e-01
 7.40000000e-01 9.61876061e-01
 7.50000000e-01 1.00047425e+00
 7.60000000e-01 1.03980939e+00
 7.70000000e-01 1.07988070e+00
 7.80000000e-01 1.12068740e+00
 7.90000000e-01 1.16222871e+00
 8.00000000e-01 1.20450384e+00
 8.10000000e-01 1.24751199e+00
 8.20000000e-01 1.29125238e+00
 8.30000000e-01 1.33572420e+00
 8.40000000e-01 1.38092665e+00
 8.50000000e-01 1.42685893e+00
 8.60000000e-01 1.47352022e+00
 8.70000000e-01 1.52090972e+00
 8.80000000e-01 1.56902660e+00
 8.90000000e-01 1.61787004e+00
 9.00000000e-01 1.66743923e+00
 9.10000000e-01 1.71773333e+00
 9.20000000e-01 1.76875151e+00
 9.30000000e-01 1.82049293e+00
 9.40000000e-01 1.87295676e+00
 9.50000000e-01 1.92614216e+00
 9.60000000e-01 1.98004827e+00
 9.70000000e-01 2.03467425e+00
 9.80000000e-01 2.09001924e+00
 9.90000000e-01 2.14608239e+00
 1.00000000e+00 2.20286283e+00


==> case2_Fp01.txt <==
 0.00000000e+00 3.24246930e-02
 1.00000000e-02 2.79924614e-02
 2.00000000e-02 2.37762757e-02
 3.00000000e-02 1.97758989e-02
 4.00000000e-02 1.59910943e-02
 5.00000000e-02 1.24216255e-02
 6.00000000e-02 9.06725604e-03
 7.00000000e-02 5.92774955e-03
 8.00000000e-02 3.00286991e-03
 9.00000000e-02 2.92381099e-04
 1.00000000e-01 -2.20395277e-03
 1.10000000e-01 -4.48636745e-03
 1.20000000e-01 -6.55509855e-03
 1.30000000e-01 -8.41038155e-03
 1.40000000e-01 -1.00524518e-02
 1.50000000e-01 -1.14815444e-02
 1.60000000e-01 -1.26978945e-02
 1.70000000e-01 -1.37017369e-02
 1.80000000e-01 -1.44933065e-02
 1.90000000e-01 -1.50728378e-02
 2.00000000e-01 -1.54405653e-02
 2.10000000e-01 -1.55967233e-02
 2.20000000e-01 -1.55415459e-02
 2.30000000e-01 -1.52752672e-02
 2.40000000e-01 -1.47981210e-02
 2.50000000e-01 -1.41103411e-02
 2.60000000e-01 -1.32121610e-02
 2.70000000e-01 -1.21038140e-02
 2.80000000e-01 -1.07855334e-02
 2.90000000e-01 -9.25755233e-03
 3.00000000e-01 -7.52010364e-03
 3.10000000e-01 -5.57342012e-03
 3.20000000e-01 -3.41773435e-03
 3.30000000e-01 -1.05327877e-03
 3.40000000e-01 1.51971436e-03
 3.50000000e-01 4.30101293e-03
 3.60000000e-01 7.29038501e-03
 3.70000000e-01 1.04875988e-02
 3.80000000e-01 1.38924228e-02
 3.90000000e-01 1.75046255e-02
 4.00000000e-01 2.13239756e-02
 4.10000000e-01 2.53502421e-02
 4.20000000e-01 2.95831941e-02
 4.30000000e-01 3.40226008e-02
 4.40000000e-01 3.86682316e-02
 4.50000000e-01 4.35198562e-02
 4.60000000e-01 4.85772444e-02
 4.70000000e-01 5.38401661e-02
 4.80000000e-01 5.93083915e-02
 4.90000000e-01 6.49816909e-02
 5.00000000e-01 7.08598349e-02
 5.10000000e-01 7.69425941e-02
 5.20000000e-01 8.32297394e-02
 5.30000000e-01 8.97210418e-02
 5.40000000e-01 9.64162728e-02
 5.50000000e-01 1.03315204e-01
 5.60000000e-01 1.10417606e-01
 5.70000000e-01 1.17723252e-01
 5.80000000e-01 1.25231913e-01
 5.90000000e-01 1.32943361e-01
 6.00000000e-01 1.40857370e-01
 6.10000000e-01 1.48973711e-01
 6.20000000e-01 1.57292157e-01
 6.30000000e-01 1.65812482e-01
 6.40000000e-01 1.74534458e-01
 6.50000000e-01 1.83457859e-01
 6.60000000e-01 1.92582459e-01
 6.70000000e-01 2.01908031e-01
 6.80000000e-01 2.11434349e-01
 6.90000000e-01 2.21161188e-01
 7.00000000e-01 2.31088321e-01
 7.10000000e-01 2.41215524e-01
 7.20000000e-01 2.51542571e-01
 7.30000000e-01 2.62069237e-01
 7.40000000e-01 2.72795298e-01
 7.50000000e-01 2.83720528e-01
 7.60000000e-01 2.94844704e-01
 7.70000000e-01 3.06167602e-01
 7.80000000e-01 3.17688997e-01
 7.90000000e-01 3.29408665e-01
 8.00000000e-01 3.41326384e-01
 8.10000000e-01 3.53441930e-01
 8.20000000e-01 3.65755079e-01
 8.30000000e-01 3.78265610e-01
 8.40000000e-01 3.90973299e-01
 8.50000000e-01 4.03877924e-01
 8.60000000e-01 4.16979262e-01
 8.70000000e-01 4.30277092e-01
 8.80000000e-01 4.43771193e-01
 8.90000000e-01 4.57461341e-01
 9.00000000e-01 4.71347317e-01
 9.10000000e-01 4.85428899e-01
 9.20000000e-01 4.99705866e-01
 9.30000000e-01 5.14177997e-01
 9.40000000e-01 5.28845073e-01
 9.50000000e-01 5.43706873e-01
 9.60000000e-01 5.58763177e-01
 9.70000000e-01 5.74013765e-01
 9.80000000e-01 5.89458418e-01
 9.90000000e-01 6.05096916e-01
 1.00000000e+00 6.20929042e-01


==> case2_Fp02.txt <==
 0.00000000e+00 -7.83538192e-03
 1.00000000e-02 -9.35917356e-03
 2.00000000e-02 -1.07870979e-02
 3.00000000e-02 -1.21192533e-02
 4.00000000e-02 -1.33557380e-02
 5.00000000e-02 -1.44966502e-02
 6.00000000e-02 -1.55420875e-02
 7.00000000e-02 -1.64921477e-02
 8.00000000e-02 -1.73469281e-02
 9.00000000e-02 -1.81065259e-02
 1.00000000e-01 -1.87710381e-02
 1.10000000e-01 -1.93405616e-02
 1.20000000e-01 -1.98151928e-02
 1.30000000e-01 -2.01950281e-02
 1.40000000e-01 -2.04801637e-02
 1.50000000e-01 -2.06706955e-02
 1.60000000e-01 -2.07667193e-02
 1.70000000e-01 -2.07683305e-02
 1.80000000e-01 -2.06756246e-02
 1.90000000e-01 -2.04886965e-02
 2.00000000e-01 -2.02076413e-02
 2.10000000e-01 -1.98325535e-02
 2.20000000e-01 -1.93635277e-02
 2.30000000e-01 -1.88006581e-02
 2.40000000e-01 -1.81440388e-02
 2.50000000e-01 -1.73937636e-02
 2.60000000e-01 -1.65499262e-02
 2.70000000e-01 -1.56126199e-02
 2.80000000e-01 -1.45819381e-02
 2.90000000e-01 -1.34579737e-02
 3.00000000e-01 -1.22408195e-02
 3.10000000e-01 -1.09305681e-02
 3.20000000e-01 -9.52731193e-03
 3.30000000e-01 -8.03114306e-03
 3.40000000e-01 -6.44215349e-03
 3.50000000e-01 -4.76043495e-03
 3.60000000e-01 -2.98607900e-03
 3.70000000e-01 -1.11917695e-03
 3.80000000e-01 8.40180084e-04
 3.90000000e-01 2.89190119e-03
 4.00000000e-01 5.03589569e-03
 4.10000000e-01 7.27207309e-03
 4.20000000e-01 9.60034311e-03
 4.30000000e-01 1.20206157e-02
 4.40000000e-01 1.45328010e-02
 4.50000000e-01 1.71368094e-02
 4.60000000e-01 1.98325514e-02
 4.70000000e-01 2.26199378e-02
 4.80000000e-01 2.54988797e-02
 4.90000000e-01 2.84692881e-02
 5.00000000e-01 3.15310746e-02
 5.10000000e-01 3.46841508e-02
 5.20000000e-01 3.79284284e-02
 5.30000000e-01 4.12638195e-02
 5.40000000e-01 4.46902364e-02
 5.50000000e-01 4.82075916e-02
 5.60000000e-01 5.18157976e-02
 5.70000000e-01 5.55147675e-02
 5.80000000e-01 5.93044142e-02
 5.90000000e-01 6.31846511e-02
 6.00000000e-01 6.71553918e-02
 6.10000000e-01 7.12165499e-02
 6.20000000e-01 7.53680393e-02
 6.30000000e-01 7.96097743e-02
 6.40000000e-01 8.39416692e-02
 6.50000000e-01 8.83636385e-02
 6.60000000e-01 9.28755971e-02
 6.70000000e-01 9.74774598e-02
 6.80000000e-01 1.02169142e-01
 6.90000000e-01 1.06950559e-01
 7.00000000e-01 1.11821626e-01
 7.10000000e-01 1.16782260e-01
 7.20000000e-01 1.21832376e-01
 7.30000000e-01 1.26971891e-01
 7.40000000e-01 1.32200720e-01
 7.50000000e-01 1.37518782e-01
 7.60000000e-01 1.42925992e-01
 7.70000000e-01 1.48422267e-01
 7.80000000e-01 1.54007525e-01
 7.90000000e-01 1.59681684e-01
 8.00000000e-01 1.65444661e-01
 8.10000000e-01 1.71296375e-01
 8.20000000e-01 1.77236742e-01
 8.30000000e-01 1.83265682e-01
 8.40000000e-01 1.89383113e-01
 8.50000000e-01 1.95588954e-01
 8.60000000e-01 2.01883124e-01
 8.70000000e-01 2.08265542e-01
 8.80000000e-01 2.14736128e-01
 8.90000000e-01 2.21294800e-01
 9.00000000e-01 2.27941480e-01
 9.10000000e-01 2.34676086e-01
 9.20000000e-01 2.41498539e-01
 9.30000000e-01 2.48408760e-01
 9.40000000e-01 2.55406669e-01
 9.50000000e-01 2.62492187e-01
 9.60000000e-01 2.69665236e-01
 9.70000000e-01 2.76925735e-01
 9.80000000e-01 2.84273608e-01
 9.90000000e-01 2.91708775e-01
 1.00000000e+00 2.99231158e-01


==> case2_Fp03.txt <==
 0.00000000e+00 -3.03539326e-02
 1.00000000e-02 -3.05791531e-02
 2.00000000e-02 -3.07569125e-02
 3.00000000e-02 -3.08872624e-02
 4.00000000e-02 -3.09702542e-02
 5.00000000e-02 -3.10059392e-02
 6.00000000e-02 -3.09943687e-02
 7.00000000e-02 -3.09355936e-02
 8.00000000e-02 -3.08296649e-02
 9.00000000e-02 -3.06766334e-02
 1.00000000e-01 -3.04765497e-02
 1.10000000e-01 -3.02294644e-02
 1.20000000e-01 -2.99354280e-02
 1.30000000e-01 -2.95944906e-02
 1.40000000e-01 -2.92067025e-02
 1.50000000e-01 -2.87721137e-02
 1.60000000e-01 -2.82907741e-02
 1.70000000e-01 -2.77627334e-02
 1.80000000e-01 -2.71880414e-02
 1.90000000e-01 -2.65667475e-02
 2.00000000e-01 -2.58989012e-02
 2.10000000e-01 -2.51845517e-02
 2.20000000e-01 -2.44237482e-02
 2.30000000e-01 -2.36165396e-02
 2.40000000e-01 -2.27629750e-02
 2.50000000e-01 -2.18631030e-02
 2.60000000e-01 -2.09169722e-02
 2.70000000e-01 -1.99246313e-02
 2.80000000e-01 -1.88861286e-02
 2.90000000e-01 -1.78015123e-02
 3.00000000e-01 -1.66708306e-02
 3.10000000e-01 -1.54941314e-02
 3.20000000e-01 -1.42714628e-02
 3.30000000e-01 -1.30028724e-02
 3.40000000e-01 -1.16884079e-02
 3.50000000e-01 -1.03281168e-02
 3.60000000e-01 -8.92204640e-03
 3.70000000e-01 -7.47024406e-03
 3.80000000e-01 -5.97275687e-03
 3.90000000e-01 -4.42963184e-03
 4.00000000e-01 -2.84091586e-03
 4.10000000e-01 -1.20665569e-03
 4.20000000e-01 4.73102043e-04
 4.30000000e-01 2.19831083e-03
 4.40000000e-01 3.96892428e-03
 4.50000000e-01 5.78489614e-03
 4.60000000e-01 7.64618027e-03
 4.70000000e-01 9.55273065e-03
 4.80000000e-01 1.15045014e-02
 4.90000000e-01 1.35014468e-02
 5.00000000e-01 1.55435211e-02
 5.10000000e-01 1.76306789e-02
 5.20000000e-01 1.97628747e-02
 5.30000000e-01 2.19400634e-02
 5.40000000e-01 2.41621996e-02
 5.50000000e-01 2.64292385e-02
 5.60000000e-01 2.87411351e-02
 5.70000000e-01 3.10978447e-02
 5.80000000e-01 3.34993225e-02
 5.90000000e-01 3.59455242e-02
 6.00000000e-01 3.84364051e-02
 6.10000000e-01 4.09719211e-02
 6.20000000e-01 4.35520281e-02
 6.30000000e-01 4.61766818e-02
 6.40000000e-01 4.88458386e-02
 6.50000000e-01 5.15594544e-02
 6.60000000e-01 5.43174858e-02
 6.70000000e-01 5.71198891e-02
 6.80000000e-01 5.99666208e-02
 6.90000000e-01 6.28576377e-02
 7.00000000e-01 6.57928967e-02
 7.10000000e-01 6.87723545e-02
 7.20000000e-01 7.17959683e-02
 7.30000000e-01 7.48636953e-02
 7.40000000e-01 7.79754927e-02
 7.50000000e-01 8.11313180e-02
 7.60000000e-01 8.43311287e-02
 7.70000000e-01 8.75748825e-02
 7.80000000e-01 9.08625371e-02
 7.90000000e-01 9.41940504e-02
 8.00000000e-01 9.75693805e-02
 8.10000000e-01 1.00988486e-01
 8.20000000e-01 1.04451324e-01
 8.30000000e-01 1.07957853e-01
 8.40000000e-01 1.11508033e-01
 8.50000000e-01 1.15101822e-01
 8.60000000e-01 1.18739177e-01
 8.70000000e-01 1.22420059e-01
 8.80000000e-01 1.26144427e-01
 8.90000000e-01 1.29912238e-01
 9.00000000e-01 1.33723453e-01
 9.10000000e-01 1.37578031e-01
 9.20000000e-01 1.41475932e-01
 9.30000000e-01 1.45417114e-01
 9.40000000e-01 1.49401538e-01
 9.50000000e-01 1.53429163e-01
 9.60000000e-01 1.57499949e-01
 9.70000000e-01 1.61613857e-01
 9.80000000e-01 1.65770846e-01
 9.90000000e-01 1.69970877e-01
 1.00000000e+00 1.74213911e-01


==> case2_Fp04.txt <==
 0.00000000e+00 -5.06483256e-02
 1.00000000e-02 -4.99988074e-02
 2.00000000e-02 -4.93285381e-02
 3.00000000e-02 -4.86375506e-02
 4.00000000e-02 -4.79258778e-02
 5.00000000e-02 -4.71935526e-02
 6.00000000e-02 -4.64406078e-02
 7.00000000e-02 -4.56670761e-02
 8.00000000e-02 -4.48729901e-02
 9.00000000e-02 -4.40583825e-02
 1.00000000e-01 -4.32232859e-02
 1.10000000e-01 -4.23677326e-02
 1.20000000e-01 -4.14917552e-02
 1.30000000e-01 -4.05953861e-02
 1.40000000e-01 -3.96786575e-02
 1.50000000e-01 -3.87416017e-02
 1.60000000e-01 -3.77842509e-02
 1.70000000e-01 -3.68066372e-02
 1.80000000e-01 -3.58087928e-02
 1.90000000e-01 -3.47907496e-02
 2.00000000e-01 -3.37525396e-02
 2.10000000e-01 -3.26941947e-02
 2.20000000e-01 -3.16157467e-02
 2.30000000e-01 -3.05172275e-02
 2.40000000e-01 -2.93986687e-02
 2.50000000e-01 -2.82601021e-02
 2.60000000e-01 -2.71015592e-02
 2.70000000e-01 -2.59230716e-02
 2.80000000e-01 -2.47246708e-02
 2.90000000e-01 -2.35063882e-02
 3.00000000e-01 -2.22682552e-02
 3.10000000e-01 -2.10103032e-02
 3.20000000e-01 -1.97325633e-02
 3.30000000e-01 -1.84350669e-02
 3.40000000e-01 -1.71178450e-02
 3.50000000e-01 -1.57809288e-02
 3.60000000e-01 -1.44243492e-02
 3.70000000e-01 -1.30481373e-02
 3.80000000e-01 -1.16523240e-02
 3.90000000e-01 -1.02369402e-02
 4.00000000e-01 -8.80201658e-03
 4.10000000e-01 -7.34758401e-03
 4.20000000e-01 -5.87367315e-03
 4.30000000e-01 -4.38031464e-03
 4.40000000e-01 -2.86753907e-03
 4.50000000e-01 -1.33537695e-03
 4.60000000e-01 2.16141227e-04
 4.70000000e-01 1.78698506e-03
 4.80000000e-01 3.37712419e-03
 4.90000000e-01 4.98652830e-03
 5.00000000e-01 6.61516716e-03
 5.10000000e-01 8.26301056e-03
 5.20000000e-01 9.93002837e-03
 5.30000000e-01 1.16161905e-02
 5.40000000e-01 1.33214670e-02
 5.50000000e-01 1.50458277e-02
 5.60000000e-01 1.67892429e-02
 5.70000000e-01 1.85516827e-02
 5.80000000e-01 2.03331171e-02
 5.90000000e-01 2.21335166e-02
 6.00000000e-01 2.39528514e-02
 6.10000000e-01 2.57910918e-02
 6.20000000e-01 2.76482083e-02
 6.30000000e-01 2.95241713e-02
 6.40000000e-01 3.14189513e-02
 6.50000000e-01 3.33325190e-02
 6.60000000e-01 3.52648449e-02
 6.70000000e-01 3.72158998e-02
 6.80000000e-01 3.91856543e-02
 6.90000000e-01 4.11740792e-02
 7.00000000e-01 4.31811454e-02
 7.10000000e-01 4.52068239e-02
 7.20000000e-01 4.72510854e-02
 7.30000000e-01 4.93139011e-02
 7.40000000e-01 5.13952420e-02
 7.50000000e-01 5.34950792e-02
 7.60000000e-01 5.56133838e-02
 7.70000000e-01 5.77501271e-02
 7.80000000e-01 5.99052803e-02
 7.90000000e-01 6.20788148e-02
 8.00000000e-01 6.42707019e-02
 8.10000000e-01 6.64809131e-02
 8.20000000e-01 6.87094197e-02
 8.30000000e-01 7.09561934e-02
 8.40000000e-01 7.32212057e-02
 8.50000000e-01 7.55044283e-02
 8.60000000e-01 7.78058328e-02
 8.70000000e-01 8.01253909e-02
 8.80000000e-01 8.24630745e-02
 8.90000000e-01 8.48188554e-02
 9.00000000e-01 8.71927055e-02
 9.10000000e-01 8.95845966e-02
 9.20000000e-01 9.19945009e-02
 9.30000000e-01 9.44223902e-02
 9.40000000e-01 9.68682368e-02
 9.50000000e-01 9.93320128e-02
 9.60000000e-01 1.01813690e-01
 9.70000000e-01 1.04313242e-01
 9.80000000e-01 1.06830639e-01
 9.90000000e-01 1.09365855e-01
 1.00000000e+00 1.11918861e-01


==> case2_Fp05.txt <==
 0.00000000e+00 -7.54213353e-02
 1.00000000e-02 -7.39339915e-02
 2.00000000e-02 -7.24453678e-02
 3.00000000e-02 -7.09554904e-02
 4.00000000e-02 -6.94643857e-02
 5.00000000e-02 -6.79720800e-02
 6.00000000e-02 -6.64785996e-02
 7.00000000e-02 -6.49839706e-02
 8.00000000e-02 -6.34882195e-02
 9.00000000e-02 -6.19913725e-02
 1.00000000e-01 -6.04934558e-02
 1.10000000e-01 -5.89944958e-02
 1.20000000e-01 -5.74945186e-02
 1.30000000e-01 -5.59935506e-02
 1.40000000e-01 -5.44916180e-02
 1.50000000e-01 -5.29887471e-02
 1.60000000e-01 -5.14849640e-02
 1.70000000e-01 -4.99802951e-02
 1.80000000e-01 -4.84747666e-02
 1.90000000e-01 -4.69684047e-02
 2.00000000e-01 -4.54612357e-02
 2.10000000e-01 -4.39532858e-02
 2.20000000e-01 -4.24445812e-02
 2.30000000e-01 -4.09351482e-02
 2.40000000e-01 -3.94250129e-02
 2.50000000e-01 -3.79142016e-02
 2.60000000e-01 -3.64027405e-02
 2.70000000e-01 -3.48906559e-02
 2.80000000e-01 -3.33779738e-02
 2.90000000e-01 -3.18647207e-02
 3.00000000e-01 -3.03509225e-02
 3.10000000e-01 -2.88366057e-02
 3.20000000e-01 -2.73217963e-02
 3.30000000e-01 -2.58065205e-02
 3.40000000e-01 -2.42908046e-02
 3.50000000e-01 -2.27746748e-02
 3.60000000e-01 -2.12581573e-02
 3.70000000e-01 -1.97412782e-02
 3.80000000e-01 -1.82240637e-02
 3.90000000e-01 -1.67065401e-02
 4.00000000e-01 -1.51887336e-02
 4.10000000e-01 -1.36706702e-02
 4.20000000e-01 -1.21523763e-02
 4.30000000e-01 -1.06338780e-02
 4.40000000e-01 -9.11520145e-03
 4.50000000e-01 -7.59637289e-03
 4.60000000e-01 -6.07741850e-03
 4.70000000e-01 -4.55836446e-03
 4.80000000e-01 -3.03923696e-03
 4.90000000e-01 -1.52006218e-03
 5.00000000e-01 -8.66300604e-07
 5.10000000e-01 1.51832448e-03
 5.20000000e-01 3.03748399e-03
 5.30000000e-01 4.55658603e-03
 5.40000000e-01 6.07560443e-03
 5.50000000e-01 7.59451299e-03
 5.60000000e-01 9.11328553e-03
 5.70000000e-01 1.06318959e-02
 5.80000000e-01 1.21503178e-02
 5.90000000e-01 1.36685252e-02
 6.00000000e-01 1.51864917e-02
 6.10000000e-01 1.67041914e-02
 6.20000000e-01 1.82215978e-02
 6.30000000e-01 1.97386850e-02
 6.40000000e-01 2.12554266e-02
 6.50000000e-01 2.27717964e-02
 6.60000000e-01 2.42877684e-02
 6.70000000e-01 2.58033162e-02
 6.80000000e-01 2.73184136e-02
 6.90000000e-01 2.88330346e-02
 7.00000000e-01 3.03471528e-02
 7.10000000e-01 3.18607421e-02
 7.20000000e-01 3.33737763e-02
 7.30000000e-01 3.48862291e-02
 7.40000000e-01 3.63980743e-02
 7.50000000e-01 3.79092858e-02
 7.60000000e-01 3.94198373e-02
 7.70000000e-01 4.09297026e-02
 7.80000000e-01 4.24388554e-02
 7.90000000e-01 4.39472696e-02
 8.00000000e-01 4.54549189e-02
 8.10000000e-01 4.69617771e-02
 8.20000000e-01 4.84678180e-02
 8.30000000e-01 4.99730153e-02
 8.40000000e-01 5.14773428e-02
 8.50000000e-01 5.29807742e-02
 8.60000000e-01 5.44832833e-02
 8.70000000e-01 5.59848438e-02
 8.80000000e-01 5.74854296e-02
 8.90000000e-01 5.89850143e-02
 9.00000000e-01 6.04835716e-02
 9.10000000e-01 6.19810754e-02
 9.20000000e-01 6.34774993e-02
 9.30000000e-01 6.49728171e-02
 9.40000000e-01 6.64670025e-02
 9.50000000e-01 6.79600291e-02
 9.60000000e-01 6.94518709e-02
 9.70000000e-01 7.09425013e-02
 9.80000000e-01 7.24318942e-02
 9.90000000e-01 7.39200232e-02
 1.00000000e+00 7.54068621e-02


==> case2_l0PQ1.txt <==
 9.29458631e-01 0.00000000e+00
 9.29859719e-01 0.00000000e+00
 9.31863727e-01 0.00000000e+00
 9.33867735e-01 0.00000000e+00
 9.35871743e-01 0.00000000e+00
 9.37875752e-01 0.00000000e+00
 9.39879760e-01 0.00000000e+00
 9.41883768e-01 0.00000000e+00
 9.43887776e-01 0.00000000e+00
 9.45891784e-01 0.00000000e+00
 9.47895792e-01 0.00000000e+00
 9.49899800e-01 0.00000000e+00
 9.51903808e-01 0.00000000e+00
 9.53907816e-01 0.00000000e+00
 9.55911824e-01 0.00000000e+00
 9.57915832e-01 0.00000000e+00
 9.59919840e-01 0.00000000e+00
 9.61923848e-01 0.00000000e+00
 9.63927856e-01 0.00000000e+00
 9.65931864e-01 0.00000000e+00
 9.67935872e-01 0.00000000e+00
 9.69939880e-01 0.00000000e+00
 9.71943888e-01 0.00000000e+00
 9.73947896e-01 0.00000000e+00
 9.75951904e-01 0.00000000e+00
 9.77955912e-01 0.00000000e+00
 9.79959920e-01 0.00000000e+00
 9.81963928e-01 0.00000000e+00
 9.83967936e-01 0.00000000e+00
 9.85971944e-01 0.00000000e+00
 9.87975952e-01 0.00000000e+00
 9.89979960e-01 0.00000000e+00
 9.91983968e-01 0.00000000e+00
 9.93987976e-01 0.00000000e+00
 9.95991984e-01 0.00000000e+00
 9.97995992e-01 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 1.00000000e+00 2.00400802e-03
 1.00000000e+00 4.00801603e-03
 1.00000000e+00 6.01202405e-03
 1.00000000e+00 8.01603206e-03
 1.00000000e+00 1.00200401e-02
 1.00000000e+00 1.20240481e-02
 1.00000000e+00 1.40280561e-02
 1.00000000e+00 1.60320641e-02
 1.00000000e+00 1.80360721e-02
 1.00000000e+00 2.00400802e-02
 1.00000000e+00 2.20440882e-02
 1.00000000e+00 2.40480962e-02
 1.00000000e+00 2.60521042e-02
 1.00000000e+00 2.80561122e-02
 1.00000000e+00 3.00601202e-02
 1.00000000e+00 3.20641283e-02
 1.00000000e+00 3.40681363e-02
 1.00000000e+00 3.60721443e-02
 1.00000000e+00 3.80761523e-02
 1.00000000e+00 4.00801603e-02
 1.00000000e+00 4.20841683e-02
 1.00000000e+00 4.40881764e-02
 1.00000000e+00 4.60921844e-02
 1.00000000e+00 4.80961924e-02
 1.00000000e+00 5.01002004e-02
 1.00000000e+00 5.21042084e-02
 1.00000000e+00 5.41082164e-02
 1.00000000e+00 5.61122244e-02
 1.00000000e+00 5.81162325e-02
 1.00000000e+00 6.01202405e-02
 1.00000000e+00 6.21242485e-02
 1.00000000e+00 6.41282565e-02
 1.00000000e+00 6.61322645e-02
 1.00000000e+00 6.81362725e-02
 1.00000000e+00 7.01402806e-02
 1.00000000e+00 7.21442886e-02
 1.00000000e+00 7.41482966e-02
 1.00000000e+00 7.61523046e-02
 1.00000000e+00 7.81563126e-02
 1.00000000e+00 8.01603206e-02
 1.00000000e+00 8.21643287e-02
 1.00000000e+00 8.41683367e-02
 1.00000000e+00 8.61723447e-02
 1.00000000e+00 8.81763527e-02
 1.00000000e+00 9.01803607e-02
 1.00000000e+00 9.21843687e-02
 1.00000000e+00 9.41883768e-02
 1.00000000e+00 9.61923848e-02
 1.00000000e+00 9.81963928e-02
 1.00000000e+00 1.00200401e-01
 1.00000000e+00 1.02204409e-01
 1.00000000e+00 1.04208417e-01
 1.00000000e+00 1.06212425e-01
 1.00000000e+00 1.08216433e-01
 1.00000000e+00 1.10220441e-01
 1.00000000e+00 1.12224449e-01
 1.00000000e+00 1.14228457e-01
 1.00000000e+00 1.16232465e-01
 1.00000000e+00 1.18236473e-01
 1.00000000e+00 1.20240481e-01
 1.00000000e+00 1.22244489e-01
 1.00000000e+00 1.24248497e-01
 1.00000000e+00 1.26252505e-01
 1.00000000e+00 1.28256513e-01
 1.00000000e+00 1.30260521e-01
 1.00000000e+00 1.32264529e-01
 1.00000000e+00 1.34268537e-01
 1.00000000e+00 1.36272545e-01
 1.00000000e+00 1.38276553e-01
 1.00000000e+00 1.40280561e-01
 1.00000000e+00 1.42284569e-01
 1.00000000e+00 1.44288577e-01
 1.00000000e+00 1.46292585e-01
 1.00000000e+00 1.48296593e-01
 1.00000000e+00 1.50300601e-01
 1.00000000e+00 1.52304609e-01
 1.00000000e+00 1.54308617e-01
 1.00000000e+00 1.56312625e-01
 1.00000000e+00 1.58316633e-01
 1.00000000e+00 1.60320641e-01
 1.00000000e+00 1.62324649e-01
 1.00000000e+00 1.64328657e-01
 1.00000000e+00 1.66332665e-01
 1.00000000e+00 1.68336673e-01
 1.00000000e+00 1.70340681e-01
 1.00000000e+00 1.72344689e-01
 1.00000000e+00 1.74348697e-01
 1.00000000e+00 1.76352705e-01
 1.00000000e+00 1.78356713e-01
 1.00000000e+00 1.80360721e-01
 1.00000000e+00 1.82364729e-01
 1.00000000e+00 1.84368737e-01
 1.00000000e+00 1.86372745e-01
 1.00000000e+00 1.88376754e-01
 1.00000000e+00 1.90380762e-01
 1.00000000e+00 1.92384770e-01
 1.00000000e+00 1.94388778e-01
 1.00000000e+00 1.96392786e-01
 1.00000000e+00 1.98396794e-01
 1.00000000e+00 2.00400802e-01
 1.00000000e+00 2.02404810e-01
 1.00000000e+00 2.04408818e-01
 1.00000000e+00 2.06412826e-01
 1.00000000e+00 2.08416834e-01
 1.00000000e+00 2.10420842e-01
 1.00000000e+00 2.12424850e-01
 1.00000000e+00 2.14428858e-01
 1.00000000e+00 2.16432866e-01
 1.00000000e+00 2.18436874e-01
 1.00000000e+00 2.20440882e-01
 1.00000000e+00 2.22444890e-01
 1.00000000e+00 2.24448898e-01
 1.00000000e+00 2.26452906e-01
 1.00000000e+00 2.28456914e-01
 1.00000000e+00 2.30460922e-01
 1.00000000e+00 2.32464930e-01
 1.00000000e+00 2.34468938e-01
 1.00000000e+00 2.36472946e-01
 1.00000000e+00 2.38476954e-01
 1.00000000e+00 2.40480962e-01
 1.00000000e+00 2.42484970e-01
 1.00000000e+00 2.44488978e-01
 1.00000000e+00 2.46492986e-01
 1.00000000e+00 2.48496994e-01
 1.00000000e+00 2.50501002e-01
 1.00000000e+00 2.52505010e-01
 1.00000000e+00 2.54509018e-01
 1.00000000e+00 2.56513026e-01
 1.00000000e+00 2.58517034e-01
 1.00000000e+00 2.60521042e-01
 1.00000000e+00 2.62525050e-01
 1.00000000e+00 2.64529058e-01
 1.00000000e+00 2.66533066e-01
 1.00000000e+00 2.68537074e-01
 1.00000000e+00 2.70541082e-01
 1.00000000e+00 2.72545090e-01
 1.00000000e+00 2.74549098e-01
 1.00000000e+00 2.76553106e-01
 1.00000000e+00 2.78557114e-01
 1.00000000e+00 2.80561122e-01
 1.00000000e+00 2.82565130e-01
 1.00000000e+00 2.84569138e-01
 1.00000000e+00 2.86573146e-01
 1.00000000e+00 2.88577154e-01
 1.00000000e+00 2.90581162e-01
 1.00000000e+00 2.92585170e-01
 1.00000000e+00 2.94589178e-01
 1.00000000e+00 2.96593186e-01
 1.00000000e+00 2.98597194e-01
 1.00000000e+00 3.00601202e-01
 1.00000000e+00 3.02605210e-01
 1.00000000e+00 3.04609218e-01
 1.00000000e+00 3.06613226e-01
 1.00000000e+00 3.08617234e-01
 1.00000000e+00 3.10621242e-01
 1.00000000e+00 3.12625251e-01
 1.00000000e+00 3.14629259e-01
 1.00000000e+00 3.16633267e-01
 1.00000000e+00 3.18637275e-01
 1.00000000e+00 3.20641283e-01
 1.00000000e+00 3.22645291e-01
 1.00000000e+00 3.24649299e-01
 1.00000000e+00 3.26653307e-01
 1.00000000e+00 3.28657315e-01
 1.00000000e+00 3.30661323e-01
 1.00000000e+00 3.32665331e-01
 1.00000000e+00 3.34669339e-01
 1.00000000e+00 3.36673347e-01
 1.00000000e+00 3.38677355e-01
 1.00000000e+00 3.40681363e-01
 1.00000000e+00 3.42685371e-01
 1.00000000e+00 3.44689379e-01
 1.00000000e+00 3.46693387e-01
 1.00000000e+00 3.48697395e-01
 1.00000000e+00 3.50701403e-01
 1.00000000e+00 3.52705411e-01
 1.00000000e+00 3.54709419e-01
 1.00000000e+00 3.56713427e-01
 1.00000000e+00 3.58717435e-01
 1.00000000e+00 3.60721443e-01
 1.00000000e+00 3.62725451e-01
 1.00000000e+00 3.64729459e-01
 1.00000000e+00 3.66733467e-01
 1.00000000e+00 3.68737475e-01
 1.00000000e+00 3.70741483e-01
 1.00000000e+00 3.72745491e-01
 1.00000000e+00 3.74749499e-01
 1.00000000e+00 3.76753507e-01
 1.00000000e+00 3.78757515e-01
 1.00000000e+00 3.80761523e-01
 1.00000000e+00 3.82765531e-01
 1.00000000e+00 3.84769539e-01
 1.00000000e+00 3.86773547e-01
 1.00000000e+00 3.88777555e-01
 1.00000000e+00 3.90781563e-01
 1.00000000e+00 3.92785571e-01
 1.00000000e+00 3.94789579e-01
 1.00000000e+00 3.96793587e-01
 1.00000000e+00 3.98797595e-01
 1.00000000e+00 4.00801603e-01
 1.00000000e+00 4.02805611e-01
 1.00000000e+00 4.04809619e-01
 1.00000000e+00 4.06813627e-01
 1.00000000e+00 4.08817635e-01
 1.00000000e+00 4.10821643e-01
 1.00000000e+00 4.12825651e-01
 1.00000000e+00 4.14829659e-01
 1.00000000e+00 4.16833667e-01
 1.00000000e+00 4.18837675e-01
 1.00000000e+00 4.20841683e-01
 1.00000000e+00 4.22845691e-01
 1.00000000e+00 4.24849699e-01
 1.00000000e+00 4.26853707e-01
 1.00000000e+00 4.28857715e-01
 1.00000000e+00 4.30861723e-01
 1.00000000e+00 4.32865731e-01
 1.00000000e+00 4.34869739e-01
 1.00000000e+00 4.36873747e-01
 1.00000000e+00 4.38877756e-01
 1.00000000e+00 4.40881764e-01
 1.00000000e+00 4.42885772e-01
 1.00000000e+00 4.44889780e-01
 1.00000000e+00 4.46893788e-01
 1.00000000e+00 4.48897796e-01
 1.00000000e+00 4.50901804e-01
 1.00000000e+00 4.52905812e-01
 1.00000000e+00 4.54909820e-01
 1.00000000e+00 4.56913828e-01
 1.00000000e+00 4.58917836e-01
 1.00000000e+00 4.60921844e-01
 1.00000000e+00 4.62925852e-01
 1.00000000e+00 4.64929860e-01
 1.00000000e+00 4.66933868e-01
 1.00000000e+00 4.68937876e-01
 1.00000000e+00 4.70941884e-01
 1.00000000e+00 4.72945892e-01
 1.00000000e+00 4.74949900e-01
 1.00000000e+00 4.76953908e-01
 1.00000000e+00 4.78957916e-01
 1.00000000e+00 4.80961924e-01
 1.00000000e+00 4.82965932e-01
 1.00000000e+00 4.84969940e-01
 1.00000000e+00 4.86973948e-01
 1.00000000e+00 4.88977956e-01
 1.00000000e+00 4.90981964e-01
 1.00000000e+00 4.92985972e-01
 1.00000000e+00 4.94989980e-01
 1.00000000e+00 4.96993988e-01
 1.00000000e+00 4.98997996e-01
 1.00000000e+00 5.01002004e-01
 1.00000000e+00 5.03006012e-01
 1.00000000e+00 5.05010020e-01
 1.00000000e+00 5.07014028e-01
 1.00000000e+00 5.09018036e-01
 1.00000000e+00 5.11022044e-01
 1.00000000e+00 5.13026052e-01
 1.00000000e+00 5.15030060e-01
 1.00000000e+00 5.17034068e-01
 1.00000000e+00 5.19038076e-01
 1.00000000e+00 5.21042084e-01
 1.00000000e+00 5.23046092e-01
 1.00000000e+00 5.25050100e-01
 1.00000000e+00 5.27054108e-01
 1.00000000e+00 5.29058116e-01
 1.00000000e+00 5.31062124e-01
 1.00000000e+00 5.33066132e-01
 1.00000000e+00 5.35070140e-01
 1.00000000e+00 5.37074148e-01
 1.00000000e+00 5.39078156e-01
 1.00000000e+00 5.41082164e-01
 1.00000000e+00 5.43086172e-01
 1.00000000e+00 5.45090180e-01
 1.00000000e+00 5.47094188e-01
 1.00000000e+00 5.49098196e-01
 1.00000000e+00 5.51102204e-01
 1.00000000e+00 5.53106212e-01
 1.00000000e+00 5.55110220e-01
 1.00000000e+00 5.57114228e-01
 1.00000000e+00 5.59118236e-01
 1.00000000e+00 5.61122244e-01
 1.00000000e+00 5.63126253e-01
 1.00000000e+00 5.65130261e-01
 1.00000000e+00 5.67134269e-01
 1.00000000e+00 5.69138277e-01
 1.00000000e+00 5.71142285e-01
 1.00000000e+00 5.73146293e-01
 1.00000000e+00 5.75150301e-01
 1.00000000e+00 5.77154309e-01
 1.00000000e+00 5.79158317e-01
 1.00000000e+00 5.81162325e-01
 1.00000000e+00 5.83166333e-01
 1.00000000e+00 5.85170341e-01
 1.00000000e+00 5.87174349e-01
 1.00000000e+00 5.89178357e-01
 1.00000000e+00 5.91182365e-01
 1.00000000e+00 5.93186373e-01
 1.00000000e+00 5.95190381e-01
 1.00000000e+00 5.97194389e-01
 1.00000000e+00 5.99198397e-01
 1.00000000e+00 6.01202405e-01
 1.00000000e+00 6.03206413e-01
 1.00000000e+00 6.05210421e-01
 1.00000000e+00 6.07214429e-01
 1.00000000e+00 6.09218437e-01
 1.00000000e+00 6.11222445e-01
 1.00000000e+00 6.13226453e-01
 1.00000000e+00 6.15230461e-01
 1.00000000e+00 6.17234469e-01
 1.00000000e+00 6.19238477e-01
 1.00000000e+00 6.21242485e-01
 1.00000000e+00 6.23246493e-01
 1.00000000e+00 6.25250501e-01
 1.00000000e+00 6.27254509e-01
 1.00000000e+00 6.29258517e-01
 1.00000000e+00 6.31262525e-01
 1.00000000e+00 6.33266533e-01
 1.00000000e+00 6.35270541e-01
 1.00000000e+00 6.37274549e-01
 1.00000000e+00 6.39278557e-01
 1.00000000e+00 6.41282565e-01
 1.00000000e+00 6.43286573e-01
 1.00000000e+00 6.45290581e-01
 1.00000000e+00 6.47294589e-01
 1.00000000e+00 6.49298597e-01
 1.00000000e+00 6.51302605e-01
 1.00000000e+00 6.53306613e-01
 1.00000000e+00 6.55310621e-01
 1.00000000e+00 6.57314629e-01
 1.00000000e+00 6.59318637e-01
 1.00000000e+00 6.61322645e-01
 1.00000000e+00 6.63326653e-01
 1.00000000e+00 6.65330661e-01
 1.00000000e+00 6.67334669e-01
 1.00000000e+00 6.69338677e-01
 1.00000000e+00 6.71342685e-01
 1.00000000e+00 6.73346693e-01
 1.00000000e+00 6.75350701e-01
 1.00000000e+00 6.77354709e-01
 1.00000000e+00 6.79358717e-01
 1.00000000e+00 6.81362725e-01
 1.00000000e+00 6.83366733e-01
 1.00000000e+00 6.85370741e-01
 1.00000000e+00 6.87374749e-01
 1.00000000e+00 6.89378758e-01
 1.00000000e+00 6.91382766e-01
 1.00000000e+00 6.93386774e-01
 1.00000000e+00 6.95390782e-01
 1.00000000e+00 6.97394790e-01
 1.00000000e+00 6.99398798e-01
 1.00000000e+00 7.01402806e-01
 1.00000000e+00 7.03406814e-01
 1.00000000e+00 7.05410822e-01
 1.00000000e+00 7.07414830e-01
 1.00000000e+00 7.09418838e-01
 1.00000000e+00 7.11422846e-01
 1.00000000e+00 7.13426854e-01
 1.00000000e+00 7.15430862e-01
 1.00000000e+00 7.17434870e-01
 1.00000000e+00 7.19438878e-01
 1.00000000e+00 7.21442886e-01
 1.00000000e+00 7.23446894e-01
 1.00000000e+00 7.25450902e-01
 1.00000000e+00 7.27454910e-01
 1.00000000e+00 7.29458918e-01
 1.00000000e+00 7.31462926e-01
 1.00000000e+00 7.33466934e-01
 1.00000000e+00 7.35470942e-01
 1.00000000e+00 7.37474950e-01
 1.00000000e+00 7.39478958e-01
 1.00000000e+00 7.41482966e-01
 1.00000000e+00 7.43486974e-01
 1.00000000e+00 7.45490982e-01
 1.00000000e+00 7.47494990e-01
 1.00000000e+00 7.49498998e-01
 1.00000000e+00 7.51503006e-01
 1.00000000e+00 7.53507014e-01
 1.00000000e+00 7.55511022e-01
 1.00000000e+00 7.57515030e-01
 1.00000000e+00 7.59519038e-01
 1.00000000e+00 7.61523046e-01
 1.00000000e+00 7.63527054e-01
 1.00000000e+00 7.65531062e-01
 1.00000000e+00 7.67535070e-01
 1.00000000e+00 7.69539078e-01
 1.00000000e+00 7.71543086e-01
 1.00000000e+00 7.73547094e-01
 1.00000000e+00 7.75551102e-01
 1.00000000e+00 7.77555110e-01
 1.00000000e+00 7.79559118e-01
 1.00000000e+00 7.81563126e-01
 1.00000000e+00 7.83567134e-01
 1.00000000e+00 7.85571142e-01
 1.00000000e+00 7.87575150e-01
 1.00000000e+00 7.89579158e-01
 1.00000000e+00 7.91583166e-01
 1.00000000e+00 7.93587174e-01
 1.00000000e+00 7.95591182e-01
 1.00000000e+00 7.97595190e-01
 1.00000000e+00 7.99599198e-01
 1.00000000e+00 8.01603206e-01
 1.00000000e+00 8.03607214e-01
 1.00000000e+00 8.05611222e-01
 1.00000000e+00 8.07615230e-01
 1.00000000e+00 8.09619238e-01
 1.00000000e+00 8.11623246e-01
 1.00000000e+00 8.13627255e-01
 1.00000000e+00 8.15631263e-01
 1.00000000e+00 8.17635271e-01
 1.00000000e+00 8.19639279e-01
 1.00000000e+00 8.21643287e-01
 1.00000000e+00 8.23647295e-01
 1.00000000e+00 8.25651303e-01
 1.00000000e+00 8.27655311e-01
 1.00000000e+00 8.29659319e-01
 1.00000000e+00 8.31663327e-01
 1.00000000e+00 8.33667335e-01
 1.00000000e+00 8.35671343e-01
 1.00000000e+00 8.37675351e-01
 1.00000000e+00 8.39679359e-01
 1.00000000e+00 8.41683367e-01
 1.00000000e+00 8.43687375e-01
 1.00000000e+00 8.45691383e-01
 1.00000000e+00 8.47695391e-01
 1.00000000e+00 8.49699399e-01
 1.00000000e+00 8.51703407e-01
 1.00000000e+00 8.53707415e-01
 1.00000000e+00 8.55711423e-01
 1.00000000e+00 8.57715431e-01
 1.00000000e+00 8.59719439e-01
 1.00000000e+00 8.61723447e-01
 1.00000000e+00 8.63727455e-01
 1.00000000e+00 8.65731463e-01
 1.00000000e+00 8.67735471e-01
 1.00000000e+00 8.69739479e-01
 1.00000000e+00 8.71743487e-01
 1.00000000e+00 8.73747495e-01
 1.00000000e+00 8.75751503e-01
 1.00000000e+00 8.77755511e-01
 1.00000000e+00 8.79759519e-01
 1.00000000e+00 8.81763527e-01
 1.00000000e+00 8.83767535e-01
 1.00000000e+00 8.85771543e-01
 1.00000000e+00 8.87775551e-01
 1.00000000e+00 8.89779559e-01
 1.00000000e+00 8.91783567e-01
 1.00000000e+00 8.93787575e-01
 1.00000000e+00 8.95791583e-01
 1.00000000e+00 8.97795591e-01
 1.00000000e+00 8.99799599e-01
 1.00000000e+00 9.01803607e-01
 1.00000000e+00 9.03807615e-01
 1.00000000e+00 9.05811623e-01
 1.00000000e+00 9.07815631e-01
 1.00000000e+00 9.09819639e-01
 1.00000000e+00 9.11823647e-01
 1.00000000e+00 9.13827655e-01
 1.00000000e+00 9.15831663e-01
 1.00000000e+00 9.17835671e-01
 1.00000000e+00 9.19839679e-01
 1.00000000e+00 9.21843687e-01
 1.00000000e+00 9.23847695e-01
 1.00000000e+00 9.25851703e-01
 1.00000000e+00 9.27855711e-01
 1.00000000e+00 9.29859719e-01
 1.00000000e+00 9.31863727e-01
 1.00000000e+00 9.33867735e-01
 1.00000000e+00 9.35871743e-01
 1.00000000e+00 9.37875752e-01
 1.00000000e+00 9.39879760e-01
 1.00000000e+00 9.41883768e-01
 1.00000000e+00 9.43887776e-01
 1.00000000e+00 9.45891784e-01
 1.00000000e+00 9.47895792e-01
 1.00000000e+00 9.49899800e-01
 1.00000000e+00 9.51903808e-01
 1.00000000e+00 9.53907816e-01
 1.00000000e+00 9.55911824e-01
 1.00000000e+00 9.57915832e-01
 1.00000000e+00 9.59919840e-01
 1.00000000e+00 9.61923848e-01
 1.00000000e+00 9.63927856e-01
 1.00000000e+00 9.65931864e-01
 1.00000000e+00 9.67935872e-01
 1.00000000e+00 9.69939880e-01
 1.00000000e+00 9.71943888e-01
 1.00000000e+00 9.73947896e-01
 1.00000000e+00 9.75951904e-01
 1.00000000e+00 9.77955912e-01
 1.00000000e+00 9.79959920e-01
 1.00000000e+00 9.81963928e-01
 1.00000000e+00 9.83967936e-01
 1.00000000e+00 9.85971944e-01
 1.00000000e+00 9.87975952e-01
 1.00000000e+00 9.89979960e-01
 1.00000000e+00 9.91983968e-01
 1.00000000e+00 9.93987976e-01
 1.00000000e+00 9.95991984e-01
 1.00000000e+00 9.97995992e-01
 1.00000000e+00 1.00000000e+00
 9.99296108e-01 9.97995992e-01
 9.98592216e-01 9.95991984e-01
 9.97995992e-01 9.94294511e-01
 9.97887621e-01 9.93987976e-01
 9.95991984e-01 9.92104637e-01
 9.95648435e-01 9.91983968e-01
 9.93987976e-01 9.91395605e-01
 9.91983968e-01 9.90685509e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.79978143e-01 9.79959920e-01
 9.79959920e-01 9.79940633e-01
 9.78619979e-01 9.77955912e-01
 9.77955912e-01 9.76972294e-01
 9.77267018e-01 9.75951904e-01
 9.75951904e-01 9.74049722e-01
 9.75847628e-01 9.73947896e-01
 9.73947896e-01 9.72665334e-01
 9.72879289e-01 9.71943888e-01
 9.71943888e-01 9.71301124e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.59938170e-01 9.59919840e-01
 9.59919840e-01 9.59899599e-01
 9.58336002e-01 9.57915832e-01
 9.57915832e-01 9.57389565e-01
 9.56736004e-01 9.55911824e-01
 9.55911824e-01 9.54902470e-01
 9.54894565e-01 9.53907816e-01
 9.53907816e-01 9.53119996e-01
 9.52384532e-01 9.51903808e-01
 9.51903808e-01 9.51514670e-01
 9.49917850e-01 9.49899800e-01
 9.49899800e-01 9.49879863e-01
 9.48244976e-01 9.47895792e-01
 9.47895792e-01 9.47477133e-01
 9.46573524e-01 9.45891784e-01
 9.45891784e-01 9.45091908e-01
 9.44661297e-01 9.43887776e-01
 9.43887776e-01 9.43242616e-01
 9.42258567e-01 9.41883768e-01
 9.41883768e-01 9.41566589e-01
 9.39897431e-01 9.39879760e-01
 9.39879760e-01 9.39860288e-01
 9.38171812e-01 9.37875752e-01
 9.37875752e-01 9.37531746e-01
 9.36447107e-01 9.35871743e-01
 9.35871743e-01 9.35216989e-01
 9.34494085e-01 9.33867735e-01
 9.33867735e-01 9.33328681e-01
 9.32165544e-01 9.31863727e-01
 9.31863727e-01 9.31600019e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.89795146e-01 8.89779559e-01
 8.89779559e-01 8.89762828e-01
 8.87932474e-01 8.87775551e-01
 8.87775551e-01 8.87606718e-01
 8.86069838e-01 8.85771543e-01
 8.85771543e-01 8.85456114e-01
 8.84053487e-01 8.83767535e-01
 8.83767535e-01 8.83501756e-01
 8.81897377e-01 8.81763527e-01
 8.81763527e-01 8.81636058e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.69754108e-01 8.69739479e-01
 8.69739479e-01 8.69723753e-01
 8.67864386e-01 8.67735471e-01
 8.67735471e-01 8.67598775e-01
 8.65974461e-01 8.65731463e-01
 8.65731463e-01 8.65477928e-01
 8.63952460e-01 8.63727455e-01
 8.63727455e-01 8.63515259e-01
 8.61827481e-01 8.61723447e-01
 8.61723447e-01 8.61623625e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.49713358e-01 8.49699399e-01
 8.49699399e-01 8.49684589e-01
 8.47803601e-01 8.47695391e-01
 8.47695391e-01 8.47581850e-01
 8.45893688e-01 8.45691383e-01
 8.45691383e-01 8.45482304e-01
 8.43869040e-01 8.43687375e-01
 8.43687375e-01 8.43514239e-01
 8.41766301e-01 8.41683367e-01
 8.41683367e-01 8.41602921e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.09631735e-01 8.09619238e-01
 8.09619238e-01 8.09606014e-01
 8.07695275e-01 8.07615230e-01
 8.07615230e-01 8.07532406e-01
 8.05758531e-01 8.05611222e-01
 8.05611222e-01 8.05460834e-01
 8.03732495e-01 8.03607214e-01
 8.03607214e-01 8.03486139e-01
 8.01658887e-01 8.01603206e-01
 8.01603206e-01 8.01548409e-01
 7.99611390e-01 7.99599198e-01
 7.99599198e-01 7.99586325e-01
 7.97670027e-01 7.97595190e-01
 7.97595190e-01 7.97517950e-01
 7.95728384e-01 7.95591182e-01
 7.95591182e-01 7.95451415e-01
 7.93702392e-01 7.93587174e-01
 7.93587174e-01 7.93475543e-01
 7.91634016e-01 7.91583166e-01
 7.91583166e-01 7.91532683e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.79570807e-01 7.79559118e-01
 7.79559118e-01 7.79546898e-01
 7.77621048e-01 7.77555110e-01
 7.77555110e-01 7.77487345e-01
 7.75671087e-01 7.75551102e-01
 7.75551102e-01 7.75429311e-01
 7.73645409e-01 7.73547094e-01
 7.73547094e-01 7.73451431e-01
 7.71585856e-01 7.71543086e-01
 7.71543086e-01 7.71500446e-01
 7.69550494e-01 7.69539078e-01
 7.69539078e-01 7.69527163e-01
 7.67597185e-01 7.67535070e-01
 7.67535070e-01 7.67471350e-01
 7.65643677e-01 7.65531062e-01
 7.65531062e-01 7.65416923e-01
 7.63618231e-01 7.63527054e-01
 7.63527054e-01 7.63438175e-01
 7.61562418e-01 7.61523046e-01
 7.61523046e-01 7.61483723e-01
 7.59530192e-01 7.59519038e-01
 7.59519038e-01 7.59507414e-01
 7.57573670e-01 7.57515030e-01
 7.57515030e-01 7.57454973e-01
 7.55616952e-01 7.55511022e-01
 7.55511022e-01 7.55403801e-01
 7.53591772e-01 7.53507014e-01
 7.53507014e-01 7.53424256e-01
 7.51539331e-01 7.51503006e-01
 7.51503006e-01 7.51466870e-01
 7.49509840e-01 7.49498998e-01
 7.49498998e-01 7.49487653e-01
 7.47550461e-01 7.47494990e-01
 7.47494990e-01 7.47438263e-01
 7.45590830e-01 7.45490982e-01
 7.45490982e-01 7.45390039e-01
 7.43565938e-01 7.43486974e-01
 7.43486974e-01 7.43409758e-01
 7.41516549e-01 7.41482966e-01
 7.41482966e-01 7.41449505e-01
 7.39489561e-01 7.39478958e-01
 7.39478958e-01 7.39467879e-01
 7.37527522e-01 7.37474950e-01
 7.37474950e-01 7.37421259e-01
 7.35565239e-01 7.35470942e-01
 7.35470942e-01 7.35375713e-01
 7.33540652e-01 7.33466934e-01
 7.33466934e-01 7.33394751e-01
 7.31494032e-01 7.31462926e-01
 7.31462926e-01 7.31431721e-01
 7.29469348e-01 7.29458918e-01
 7.29458918e-01 7.29448094e-01
 7.27504823e-01 7.27454910e-01
 7.27454910e-01 7.27403998e-01
 7.25540117e-01 7.25450902e-01
 7.25450902e-01 7.25360892e-01
 7.23515845e-01 7.23446894e-01
 7.23446894e-01 7.23379294e-01
 7.21471749e-01 7.21442886e-01
 7.21442886e-01 7.21414047e-01
 7.19449032e-01 7.19438878e-01
 7.19438878e-01 7.19428298e-01
 7.17482337e-01 7.17434870e-01
 7.17434870e-01 7.17386507e-01
 7.15515413e-01 7.15430862e-01
 7.15430862e-01 7.15345632e-01
 7.13491463e-01 7.13426854e-01
 7.13426854e-01 7.13363440e-01
 7.11449672e-01 7.11422846e-01
 7.11422846e-01 7.11396010e-01
 7.09428780e-01 7.09418838e-01
 7.09418838e-01 7.09408493e-01
 7.07460042e-01 7.07414830e-01
 7.07414830e-01 7.07368812e-01
 7.05491082e-01 7.05410822e-01
 7.05410822e-01 7.05329981e-01
 7.03467456e-01 7.03406814e-01
 7.03406814e-01 7.03347231e-01
 7.01427776e-01 7.01402806e-01
 7.01402806e-01 7.01377797e-01
 6.99408536e-01 6.99398798e-01
 6.99398798e-01 6.99388677e-01
 6.97437918e-01 6.97394790e-01
 6.97394790e-01 6.97350935e-01
 6.95467086e-01 6.95390782e-01
 6.95390782e-01 6.95313982e-01
 6.93443784e-01 6.93386774e-01
 6.93386774e-01 6.93330707e-01
 6.91406042e-01 6.91382766e-01
 6.91382766e-01 6.91359314e-01
 6.89388347e-01 6.89378758e-01
 6.89378758e-01 6.89368853e-01
 6.87415948e-01 6.87374749e-01
 6.87374749e-01 6.87332894e-01
 6.85443389e-01 6.85370741e-01
 6.85370741e-01 6.85297670e-01
 6.83420410e-01 6.83366733e-01
 6.83366733e-01 6.83313899e-01
 6.81384452e-01 6.81362725e-01
 6.81362725e-01 6.81340817e-01
 6.79368117e-01 6.79358717e-01
 6.79358717e-01 6.79349020e-01
 6.77394117e-01 6.77354709e-01
 6.77354709e-01 6.77314706e-01
 6.75419963e-01 6.75350701e-01
 6.75350701e-01 6.75281076e-01
 6.73397304e-01 6.73346693e-01
 6.73346693e-01 6.73296837e-01
 6.71362990e-01 6.71342685e-01
 6.71342685e-01 6.71322193e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.49307427e-01 6.49298597e-01
 6.49298597e-01 6.49289471e-01
 6.47329339e-01 6.47294589e-01
 6.47294589e-01 6.47259387e-01
 6.45351072e-01 6.45290581e-01
 6.45290581e-01 6.45229864e-01
 6.43329338e-01 6.43286573e-01
 6.43286573e-01 6.43244358e-01
 6.41299254e-01 6.41282565e-01
 6.41282565e-01 6.41265762e-01
 6.39287226e-01 6.39278557e-01
 6.39278557e-01 6.39269605e-01
 6.37307952e-01 6.37274549e-01
 6.37274549e-01 6.37240732e-01
 6.35328505e-01 6.35270541e-01
 6.35270541e-01 6.35212385e-01
 6.33307064e-01 6.33266533e-01
 6.33266533e-01 6.33226499e-01
 6.31278190e-01 6.31262525e-01
 6.31262525e-01 6.31246740e-01
 6.29267031e-01 6.29258517e-01
 6.29258517e-01 6.29249733e-01
 6.27286653e-01 6.27254509e-01
 6.27254509e-01 6.27221984e-01
 6.25306108e-01 6.25250501e-01
 6.25250501e-01 6.25194731e-01
 6.23284953e-01 6.23246493e-01
 6.23246493e-01 6.23208483e-01
 6.21257204e-01 6.21242485e-01
 6.21242485e-01 6.21227579e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.79166187e-01 5.79158317e-01
 5.79158317e-01 5.79150261e-01
 5.77181287e-01 5.77154309e-01
 5.77154309e-01 5.77127073e-01
 5.75196277e-01 5.75150301e-01
 5.75150301e-01 5.75104259e-01
 5.73176406e-01 5.73146293e-01
 5.73146293e-01 5.73116465e-01
 5.71153217e-01 5.71142285e-01
 5.71142285e-01 5.71131227e-01
 5.69146000e-01 5.69138277e-01
 5.69138277e-01 5.69130344e-01
 5.67160408e-01 5.67134269e-01
 5.67134269e-01 5.67107889e-01
 5.65174679e-01 5.65130261e-01
 5.65130261e-01 5.65085789e-01
 5.63155031e-01 5.63126253e-01
 5.63126253e-01 5.63097737e-01
 5.61132575e-01 5.61122244e-01
 5.61122244e-01 5.61111790e-01
 5.59118236e-01 5.59118236e-01
 5.59118236e-01 5.59118236e-01
 5.57114228e-01 5.57114228e-01
 5.57114228e-01 5.57114228e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.49105712e-01 5.49098196e-01
 5.49098196e-01 5.49090486e-01
 5.47118821e-01 5.47094188e-01
 5.47094188e-01 5.47069345e-01
 5.45131801e-01 5.45090180e-01
 5.45090180e-01 5.45048528e-01
 5.43112557e-01 5.43086172e-01
 5.43086172e-01 5.43060011e-01
 5.41091416e-01 5.41082164e-01
 5.41082164e-01 5.41072791e-01
 5.39085581e-01 5.39078156e-01
 5.39078156e-01 5.39070545e-01
 5.37098109e-01 5.37074148e-01
 5.37074148e-01 5.37049989e-01
 5.35110513e-01 5.35070140e-01
 5.35070140e-01 5.35029745e-01
 5.33091449e-01 5.33066132e-01
 5.33066132e-01 5.33041022e-01
 5.31070894e-01 5.31062124e-01
 5.31062124e-01 5.31053201e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.19045372e-01 5.19038076e-01
 5.19038076e-01 5.19030632e-01
 5.17056846e-01 5.17034068e-01
 5.17034068e-01 5.17011114e-01
 5.15068228e-01 5.15030060e-01
 5.15030060e-01 5.14991884e-01
 5.13049471e-01 5.13026052e-01
 5.13026052e-01 5.13002813e-01
 5.11029954e-01 5.11022044e-01
 5.11022044e-01 5.11014017e-01
 5.09025242e-01 5.09018036e-01
 5.09018036e-01 5.09010659e-01
 5.07036294e-01 5.07014028e-01
 5.07014028e-01 5.06991595e-01
 5.05047229e-01 5.05010020e-01
 5.05010020e-01 5.04972808e-01
 5.03028596e-01 5.03006012e-01
 5.03006012e-01 5.02983597e-01
 5.01009532e-01 5.01002004e-01
 5.01002004e-01 5.00994361e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.80961924e-01 4.80961924e-01
 4.80961924e-01 4.80961924e-01
 4.78965036e-01 4.78957916e-01
 4.78957916e-01 4.78950659e-01
 4.76974972e-01 4.76953908e-01
 4.76953908e-01 4.76932697e-01
 4.74984141e-01 4.74949900e-01
 4.74949900e-01 4.74915670e-01
 4.72966405e-01 4.72945892e-01
 4.72945892e-01 4.72925520e-01
 4.70948442e-01 4.70941884e-01
 4.70941884e-01 4.70935212e-01
 4.68944967e-01 4.68937876e-01
 4.68937876e-01 4.68930627e-01
 4.66954652e-01 4.66933868e-01
 4.66933868e-01 4.66912941e-01
 4.64963294e-01 4.64929860e-01
 4.64929860e-01 4.64896442e-01
 4.62945821e-01 4.62925852e-01
 4.62925852e-01 4.62906018e-01
 4.60928135e-01 4.60921844e-01
 4.60921844e-01 4.60915440e-01
 4.58924942e-01 4.58917836e-01
 4.58917836e-01 4.58910574e-01
 4.56934399e-01 4.56913828e-01
 4.56913828e-01 4.56893118e-01
 4.54942567e-01 4.54909820e-01
 4.54909820e-01 4.54877092e-01
 4.52925311e-01 4.52905812e-01
 4.52905812e-01 4.52886442e-01
 4.50907855e-01 4.50901804e-01
 4.50901804e-01 4.50895621e-01
 4.48904960e-01 4.48897796e-01
 4.48897796e-01 4.48890497e-01
 4.46914220e-01 4.46893788e-01
 4.46893788e-01 4.46873220e-01
 4.44921967e-01 4.44889780e-01
 4.44889780e-01 4.44857615e-01
 4.42904879e-01 4.42885772e-01
 4.42885772e-01 4.42866789e-01
 4.40887602e-01 4.40881764e-01
 4.40881764e-01 4.40875795e-01
 4.38877756e-01 4.38877756e-01
 4.38877756e-01 4.38877755e-01
 4.36873748e-01 4.36873747e-01
 4.36873747e-01 4.36873747e-01
 4.34869740e-01 4.34869739e-01
 4.34869739e-01 4.34869739e-01
 4.32865731e-01 4.32865731e-01
 4.32865731e-01 4.32865731e-01
 4.30861723e-01 4.30861723e-01
 4.30861723e-01 4.30861723e-01
 4.28865036e-01 4.28857715e-01
 4.28857715e-01 4.28850259e-01
 4.26874113e-01 4.26853707e-01
 4.26853707e-01 4.26833169e-01
 4.24881183e-01 4.24849699e-01
 4.24849699e-01 4.24818246e-01
 4.22864268e-01 4.22845691e-01
 4.22845691e-01 4.22827235e-01
 4.20847178e-01 4.20841683e-01
 4.20841683e-01 4.20836074e-01
 4.18845106e-01 4.18837675e-01
 4.18837675e-01 4.18830086e-01
 4.16854208e-01 4.16833667e-01
 4.16833667e-01 4.16812993e-01
 4.14861024e-01 4.14829659e-01
 4.14829659e-01 4.14798329e-01
 4.12844101e-01 4.12825651e-01
 4.12825651e-01 4.12807321e-01
 4.10827008e-01 4.10821643e-01
 4.10821643e-01 4.10816161e-01
 4.08825239e-01 4.08817635e-01
 4.08817635e-01 4.08809869e-01
 4.06834420e-01 4.06813627e-01
 4.06813627e-01 4.06792698e-01
 4.04841043e-01 4.04809619e-01
 4.04809619e-01 4.04778235e-01
 4.02824039e-01 4.02805611e-01
 4.02805611e-01 4.02787303e-01
 4.00806868e-01 4.00801603e-01
 4.00801603e-01 4.00796218e-01
 3.98805423e-01 3.98797595e-01
 3.98797595e-01 3.98789600e-01
 3.96814768e-01 3.96793587e-01
 3.96793587e-01 3.96772266e-01
 3.94821261e-01 3.94789579e-01
 3.94789579e-01 3.94757941e-01
 3.92804094e-01 3.92785571e-01
 3.92785571e-01 3.92767171e-01
 3.90786760e-01 3.90781563e-01
 3.90781563e-01 3.90776241e-01
 3.88785669e-01 3.88777555e-01
 3.88777555e-01 3.88769267e-01
 3.86795275e-01 3.86773547e-01
 3.86773547e-01 3.86751672e-01
 3.84801708e-01 3.84769539e-01
 3.84769539e-01 3.84737420e-01
 3.82784281e-01 3.82765531e-01
 3.82765531e-01 3.82746907e-01
 3.80766686e-01 3.80761523e-01
 3.80761523e-01 3.80756230e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.68746396e-01 3.68737475e-01
 3.68737475e-01 3.68728357e-01
 3.66756889e-01 3.66733467e-01
 3.66733467e-01 3.66709876e-01
 3.64763436e-01 3.64729459e-01
 3.64729459e-01 3.64695548e-01
 3.62745134e-01 3.62725451e-01
 3.62725451e-01 3.62705909e-01
 3.60726653e-01 3.60721443e-01
 3.60721443e-01 3.60716086e-01
 3.58726914e-01 3.58717435e-01
 3.58717435e-01 3.58707742e-01
 3.56738078e-01 3.56713427e-01
 3.56713427e-01 3.56688589e-01
 3.54744819e-01 3.54709419e-01
 3.54709419e-01 3.54674095e-01
 3.52725856e-01 3.52705411e-01
 3.52705411e-01 3.52685119e-01
 3.50706704e-01 3.50701403e-01
 3.50701403e-01 3.50695944e-01
 3.48697395e-01 3.48697395e-01
 3.48697395e-01 3.48697395e-01
 3.46693387e-01 3.46693387e-01
 3.46693387e-01 3.46693387e-01
 3.44689379e-01 3.44689379e-01
 3.44689379e-01 3.44689379e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.40681363e-01 3.40681363e-01
 3.40681363e-01 3.40681363e-01
 3.38688388e-01 3.38677355e-01
 3.38677355e-01 3.38666058e-01
 3.36701519e-01 3.36673347e-01
 3.36673347e-01 3.36644934e-01
 3.34708992e-01 3.34669339e-01
 3.34669339e-01 3.34629796e-01
 3.32688095e-01 3.32665331e-01
 3.32665331e-01 3.32642759e-01
 3.30666971e-01 3.30661323e-01
 3.30661323e-01 3.30655464e-01
 3.28669455e-01 3.28657315e-01
 3.28657315e-01 3.28644909e-01
 3.26683944e-01 3.26653307e-01
 3.26653307e-01 3.26622386e-01
 3.24691998e-01 3.24649299e-01
 3.24649299e-01 3.24606736e-01
 3.22669731e-01 3.22645291e-01
 3.22645291e-01 3.22621074e-01
 3.20647207e-01 3.20641283e-01
 3.20641283e-01 3.20635120e-01
 3.18650759e-01 3.18637275e-01
 3.18637275e-01 3.18623482e-01
 3.16667001e-01 3.16633267e-01
 3.16633267e-01 3.16599190e-01
 3.14675816e-01 3.14629259e-01
 3.14629259e-01 3.14582873e-01
 3.12651822e-01 3.12625251e-01
 3.12625251e-01 3.12598945e-01
 3.10627530e-01 3.10621242e-01
 3.10621242e-01 3.10614681e-01
 3.08632407e-01 3.08617234e-01
 3.08617234e-01 3.08601695e-01
 3.06650864e-01 3.06613226e-01
 3.06613226e-01 3.06575166e-01
 3.04660664e-01 3.04609218e-01
 3.04609218e-01 3.04557996e-01
 3.02634487e-01 3.02605210e-01
 3.02605210e-01 3.02576259e-01
 3.00607959e-01 3.00601202e-01
 3.00601202e-01 3.00594125e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 2.96593186e-01 2.96593186e-01
 2.96593186e-01 2.96593186e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.88597186e-01 2.88577154e-01
 2.88577154e-01 2.88556562e-01
 2.86622035e-01 2.86573146e-01
 2.86573146e-01 2.86523550e-01
 2.84634726e-01 2.84569138e-01
 2.84569138e-01 2.84503953e-01
 2.82602255e-01 2.82565130e-01
 2.82565130e-01 2.82528535e-01
 2.80569243e-01 2.80561122e-01
 2.80561122e-01 2.80552565e-01
 2.78580560e-01 2.78557114e-01
 2.78557114e-01 2.78532842e-01
 2.76610132e-01 2.76553106e-01
 2.76553106e-01 2.76495122e-01
 2.74624923e-01 2.74549098e-01
 2.74549098e-01 2.74473838e-01
 2.72587904e-01 2.72545090e-01
 2.72545090e-01 2.72502984e-01
 2.70550184e-01 2.70541082e-01
 2.70541082e-01 2.70531430e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.58517034e-01 2.58517034e-01
 2.58517034e-01 2.58517034e-01
 2.56513026e-01 2.56513026e-01
 2.56513026e-01 2.56513026e-01
 2.54509018e-01 2.54509018e-01
 2.54509018e-01 2.54509018e-01
 2.52505010e-01 2.52505010e-01
 2.52505010e-01 2.52505010e-01
 2.50501002e-01 2.50501002e-01
 2.50501002e-01 2.50501002e-01
 2.48539665e-01 2.48496994e-01
 2.48496994e-01 2.48452398e-01
 2.46594045e-01 2.46492986e-01
 2.46492986e-01 2.46388929e-01
 2.44620263e-01 2.44488978e-01
 2.44488978e-01 2.44359623e-01
 2.42558702e-01 2.42484970e-01
 2.42484970e-01 2.42413363e-01
 2.40495233e-01 2.40480962e-01
 2.40480962e-01 2.40465327e-01
 2.38530935e-01 2.38476954e-01
 2.38476954e-01 2.38419591e-01
 2.36600965e-01 2.36472946e-01
 2.36472946e-01 2.36340105e-01
 2.34634326e-01 2.34468938e-01
 2.34468938e-01 2.34306731e-01
 2.32557768e-01 2.32464930e-01
 2.32464930e-01 2.32375462e-01
 2.30478282e-01 2.30460922e-01
 2.30460922e-01 2.30441326e-01
 2.28528507e-01 2.28456914e-01
 2.28456914e-01 2.28380529e-01
 2.26620209e-01 2.26452906e-01
 2.26452906e-01 2.26277321e-01
 2.24664324e-01 2.24448898e-01
 2.24448898e-01 2.24239060e-01
 2.22565914e-01 2.22444890e-01
 2.22444890e-01 2.22329574e-01
 2.20462706e-01 2.20440882e-01
 2.20440882e-01 2.20415455e-01
 2.18534946e-01 2.18436874e-01
 2.18436874e-01 2.18330242e-01
 2.16660664e-01 2.16432866e-01
 2.16432866e-01 2.16189528e-01
 2.14722370e-01 2.14428858e-01
 2.14428858e-01 2.14146029e-01
 2.12590265e-01 2.12424850e-01
 2.12424850e-01 2.12269998e-01
 2.10449550e-01 2.10420842e-01
 2.10420842e-01 2.10386320e-01
 2.08556704e-01 2.08416834e-01
 2.08416834e-01 2.08256968e-01
 2.06741830e-01 2.06412826e-01
 2.06412826e-01 2.06050599e-01
 2.04836313e-01 2.04408818e-01
 2.04408818e-01 2.04004455e-01
 2.02647643e-01 2.02404810e-01
 2.02404810e-01 2.02184248e-01
 2.00441274e-01 2.00400802e-01
 2.00400802e-01 2.00356264e-01
 1.98401703e-01 1.98396794e-01
 1.98396794e-01 1.98391368e-01
 1.96392786e-01 1.96392786e-01
 1.96392786e-01 1.96392785e-01
 1.94388778e-01 1.94388778e-01
 1.94388778e-01 1.94388777e-01
 1.92384770e-01 1.92384770e-01
 1.92384770e-01 1.92384769e-01
 1.90388396e-01 1.90380762e-01
 1.90380762e-01 1.90372173e-01
 1.88385500e-01 1.88376754e-01
 1.88376754e-01 1.88366790e-01
 1.86372746e-01 1.86372745e-01
 1.86372745e-01 1.86372745e-01
 1.84380701e-01 1.84368737e-01
 1.84368737e-01 1.84354411e-01
 1.82364730e-01 1.82364729e-01
 1.82364729e-01 1.82364729e-01
 1.80360722e-01 1.80360721e-01
 1.80360721e-01 1.80360721e-01
 1.78356714e-01 1.78356713e-01
 1.78356713e-01 1.78356712e-01
 1.76352707e-01 1.76352705e-01
 1.76352705e-01 1.76352702e-01
 1.74348701e-01 1.74348697e-01
 1.75362834e-01 1.72344689e-01
 1.76352705e-01 1.72152463e-01
 1.78356713e-01 1.71393130e-01
 1.80360721e-01 1.70467607e-01
 1.80581058e-01 1.70340681e-01
 1.82364729e-01 1.69729787e-01
 1.84368737e-01 1.68934671e-01
 1.85681531e-01 1.68336673e-01
 1.86372745e-01 1.68108527e-01
 1.88376754e-01 1.67344548e-01
 1.90380762e-01 1.66515022e-01
 1.90778864e-01 1.66332665e-01
 1.92384770e-01 1.65741965e-01
 1.94388778e-01 1.64948488e-01
 1.95844033e-01 1.64328657e-01
 1.96392786e-01 1.64134017e-01
 1.98396794e-01 1.63366893e-01
 2.00400802e-01 1.62542567e-01
 2.00871774e-01 1.62324649e-01
 2.02404810e-01 1.61689395e-01
 2.04408818e-01 1.60840016e-01
 2.05560418e-01 1.60320641e-01
 2.06412826e-01 1.60018578e-01
 2.08416834e-01 1.59422097e-01
 2.10420842e-01 1.58855924e-01
 2.11685934e-01 1.58316633e-01
 2.12424850e-01 1.58017767e-01
 2.14428858e-01 1.57207213e-01
 2.16432866e-01 1.56407141e-01
 2.16736512e-01 1.56312625e-01
 2.18436874e-01 1.55825055e-01
 2.20440882e-01 1.55196141e-01
 2.22444890e-01 1.54374793e-01
 2.22606352e-01 1.54308617e-01
 2.24448898e-01 1.53553445e-01
 2.26452906e-01 1.52719518e-01
 2.27424091e-01 1.52304609e-01
 2.28456914e-01 1.51863368e-01
 2.30460922e-01 1.50956518e-01
 2.31790784e-01 1.50300601e-01
 2.32464930e-01 1.50055369e-01
 2.34468938e-01 1.49326378e-01
 2.36472946e-01 1.48597386e-01
 2.37311976e-01 1.48296593e-01
 2.38476954e-01 1.47918578e-01
 2.40480962e-01 1.47327330e-01
 2.42484970e-01 1.46610864e-01
 2.43352607e-01 1.46292585e-01
 2.44488978e-01 1.45875726e-01
 2.46492986e-01 1.45115668e-01
 2.48496994e-01 1.44343419e-01
 2.48633001e-01 1.44288577e-01
 2.50501002e-01 1.43535356e-01
 2.52505010e-01 1.42628180e-01
 2.53344729e-01 1.42284569e-01
 2.54509018e-01 1.41826632e-01
 2.56513026e-01 1.41038417e-01
 2.58439849e-01 1.40280561e-01
 2.58517034e-01 1.40256083e-01
 2.60521042e-01 1.39617233e-01
 2.62525050e-01 1.38926451e-01
 2.64372442e-01 1.38276553e-01
 2.64529058e-01 1.38223536e-01
 2.66533066e-01 1.37545145e-01
 2.68537074e-01 1.36866754e-01
 2.70267257e-01 1.36272545e-01
 2.70541082e-01 1.36178503e-01
 2.72545090e-01 1.35463596e-01
 2.74549098e-01 1.34742351e-01
 2.75846409e-01 1.34268537e-01
 2.76553106e-01 1.34010431e-01
 2.78557114e-01 1.33259613e-01
 2.80561122e-01 1.32493366e-01
 2.81139019e-01 1.32264529e-01
 2.82565130e-01 1.31699815e-01
 2.84569138e-01 1.30906265e-01
 2.86199880e-01 1.30260521e-01
 2.86573146e-01 1.30142129e-01
 2.88577154e-01 1.29509805e-01
 2.90581162e-01 1.28886918e-01
 2.92492321e-01 1.28256513e-01
 2.92585170e-01 1.28226764e-01
 2.94589178e-01 1.27566106e-01
 2.96593186e-01 1.26905033e-01
 2.98571290e-01 1.26252505e-01
 2.98597194e-01 1.26243960e-01
 3.00601202e-01 1.25574422e-01
 3.02605210e-01 1.24885132e-01
 3.04456132e-01 1.24248497e-01
 3.04609218e-01 1.24195842e-01
 3.06613226e-01 1.23494322e-01
 3.08617234e-01 1.22785344e-01
 3.10080355e-01 1.22244489e-01
 3.10621242e-01 1.22045342e-01
 3.12625251e-01 1.21282478e-01
 3.14629259e-01 1.20549754e-01
 3.15475123e-01 1.20240481e-01
 3.16633267e-01 1.19896823e-01
 3.18637275e-01 1.19302170e-01
 3.20641283e-01 1.18697747e-01
 3.22110497e-01 1.18236473e-01
 3.22645291e-01 1.18073098e-01
 3.24649299e-01 1.17448877e-01
 3.26653307e-01 1.16823057e-01
 3.28544510e-01 1.16232465e-01
 3.28657315e-01 1.16197238e-01
 3.30661323e-01 1.15552951e-01
 3.32665331e-01 1.14871170e-01
 3.34574835e-01 1.14228457e-01
 3.34669339e-01 1.14197164e-01
 3.36673347e-01 1.13558892e-01
 3.38677355e-01 1.12920621e-01
 3.40681363e-01 1.12263035e-01
 3.40792613e-01 1.12224449e-01
 3.42685371e-01 1.11567958e-01
 3.44689379e-01 1.10872880e-01
 3.46570454e-01 1.10220441e-01
 3.46693387e-01 1.10185822e-01
 3.48697395e-01 1.09623538e-01
 3.50701403e-01 1.09054852e-01
 3.52705411e-01 1.08453042e-01
 3.53493311e-01 1.08216433e-01
 3.54709419e-01 1.07859492e-01
 3.56713427e-01 1.07274371e-01
 3.58717435e-01 1.06709322e-01
 3.60461018e-01 1.06212425e-01
 3.60721443e-01 1.06138207e-01
 3.62725451e-01 1.05538055e-01
 3.64729459e-01 1.04933787e-01
 3.66733467e-01 1.04324973e-01
 3.67112103e-01 1.04208417e-01
 3.68737475e-01 1.03708076e-01
 3.70741483e-01 1.03075182e-01
 3.72745491e-01 1.02420432e-01
 3.73426294e-01 1.02204409e-01
 3.74749499e-01 1.01787925e-01
 3.76753507e-01 1.01157155e-01
 3.78757515e-01 1.00526386e-01
 3.79763048e-01 1.00200401e-01
 3.80761523e-01 9.99397934e-02
 3.82765531e-01 9.94003019e-02
 3.84769539e-01 9.88594982e-02
 3.86773547e-01 9.83186946e-02
 3.87226750e-01 9.81963928e-02
 3.88777555e-01 9.77865760e-02
 3.90781563e-01 9.72502556e-02
 3.92785571e-01 9.67012040e-02
 3.94629122e-01 9.61923848e-02
 3.94789579e-01 9.61480987e-02
 3.96793587e-01 9.55887486e-02
 3.98797595e-01 9.50292018e-02
 4.00801603e-01 9.44557688e-02
 4.01703319e-01 9.41883768e-02
 4.02805611e-01 9.38623178e-02
 4.04809619e-01 9.32795289e-02
 4.06813627e-01 9.27059618e-02
 4.08636041e-01 9.21843687e-02
 4.08817635e-01 9.21323948e-02
 4.10821643e-01 9.15440911e-02
 4.12825651e-01 9.09345811e-02
 4.14829659e-01 9.03250712e-02
 4.15305453e-01 9.01803607e-02
 4.16833667e-01 8.98084214e-02
 4.18837675e-01 8.93226560e-02
 4.20841683e-01 8.88322715e-02
 4.22845691e-01 8.83264191e-02
 4.23435386e-01 8.81763527e-02
 4.24849699e-01 8.78233862e-02
 4.26853707e-01 8.73232512e-02
 4.28857715e-01 8.68231163e-02
 4.30861723e-01 8.63156123e-02
 4.31416769e-01 8.61723447e-02
 4.32865731e-01 8.57983402e-02
 4.34869739e-01 8.52778781e-02
 4.36873747e-01 8.47547919e-02
 4.38877756e-01 8.42293449e-02
 4.39105047e-01 8.41683367e-02
 4.40881764e-01 8.36914403e-02
 4.42885772e-01 8.31394985e-02
 4.44889780e-01 8.25951826e-02
 4.46484988e-01 8.21643287e-02
 4.46893788e-01 8.20539148e-02
 4.48897796e-01 8.15126470e-02
 4.50901804e-01 8.09560897e-02
 4.52905812e-01 8.03854936e-02
 4.53699638e-01 8.01603206e-02
 4.54909820e-01 7.98889665e-02
 4.56913828e-01 7.94396160e-02
 4.58917836e-01 7.89920680e-02
 4.60921844e-01 7.85361401e-02
 4.62537381e-01 7.81563126e-02
 4.62925852e-01 7.80666365e-02
 4.64929860e-01 7.76040226e-02
 4.66933868e-01 7.71427580e-02
 4.68937876e-01 7.66864799e-02
 4.70941884e-01 7.62208076e-02
 4.71228731e-01 7.61523046e-02
 4.72945892e-01 7.57422241e-02
 4.74949900e-01 7.52618944e-02
 4.76953908e-01 7.47801135e-02
 4.78957916e-01 7.42971935e-02
 4.79564412e-01 7.41482966e-02
 4.80961924e-01 7.38052025e-02
 4.82965932e-01 7.33033845e-02
 4.84969940e-01 7.28015665e-02
 4.86973948e-01 7.22995488e-02
 4.87591603e-01 7.21442886e-02
 4.88977956e-01 7.17958003e-02
 4.90981964e-01 7.12798669e-02
 4.92985972e-01 7.07540848e-02
 4.94989980e-01 7.02294585e-02
 4.95330629e-01 7.01402806e-02
 4.96993988e-01 6.98053470e-02
 4.98997996e-01 6.94018204e-02
 5.01002004e-01 6.89891829e-02
 5.03006012e-01 6.85671667e-02
 5.05010020e-01 6.81446487e-02
 5.05049748e-01 6.81362725e-02
 5.07014028e-01 6.77292252e-02
 5.09018036e-01 6.73139451e-02
 5.11022044e-01 6.68887961e-02
 5.13026052e-01 6.64541652e-02
 5.14510281e-01 6.61322645e-02
 5.15030060e-01 6.60195580e-02
 5.17034068e-01 6.55855796e-02
 5.19038076e-01 6.51520865e-02
 5.21042084e-01 6.47078075e-02
 5.23046092e-01 6.42535723e-02
 5.23598964e-01 6.41282565e-02
 5.25050100e-01 6.37993371e-02
 5.27054108e-01 6.33451477e-02
 5.29058116e-01 6.28909906e-02
 5.31062124e-01 6.24262294e-02
 5.32336858e-01 6.21242485e-02
 5.33066132e-01 6.19513825e-02
 5.35070140e-01 6.14757227e-02
 5.37074148e-01 6.10000628e-02
 5.39078156e-01 6.05244030e-02
 5.40740787e-01 6.01202405e-02
 5.41082164e-01 6.00584395e-02
 5.43086172e-01 5.96879441e-02
 5.45090180e-01 5.93174812e-02
 5.47094188e-01 5.89470182e-02
 5.49098196e-01 5.85765552e-02
 5.51102204e-01 5.81970959e-02
 5.51521135e-01 5.81162325e-02
 5.53106212e-01 5.78151895e-02
 5.55110220e-01 5.74345819e-02
 5.57114228e-01 5.70530028e-02
 5.59118236e-01 5.66688908e-02
 5.61122244e-01 5.62767545e-02
 5.61951176e-01 5.61122244e-02
 5.63126253e-01 5.58789901e-02
 5.65130261e-01 5.54804609e-02
 5.67134269e-01 5.50785819e-02
 5.69138277e-01 5.46751032e-02
 5.71142285e-01 5.42613864e-02
 5.71870629e-01 5.41082164e-02
 5.73146293e-01 5.38399459e-02
 5.75150301e-01 5.34185055e-02
 5.77154309e-01 5.29987164e-02
 5.79158317e-01 5.25807205e-02
 5.81162325e-01 5.21498366e-02
 5.81369628e-01 5.21042084e-02
 5.83166333e-01 5.17087464e-02
 5.85170341e-01 5.12676562e-02
 5.87174349e-01 5.08265660e-02
 5.89178357e-01 5.03861163e-02
 5.90444731e-01 5.01002004e-02
 5.91182365e-01 4.99814342e-02
 5.93186373e-01 4.96520174e-02
 5.95190381e-01 4.93227843e-02
 5.97194389e-01 4.89935511e-02
 5.99198397e-01 4.86643179e-02
 6.01202405e-01 4.83216306e-02
 6.02502367e-01 4.80961924e-02
 6.03206413e-01 4.79759266e-02
 6.05210421e-01 4.76362090e-02
 6.07214429e-01 4.72966949e-02
 6.09218437e-01 4.69571808e-02
 6.11222445e-01 4.66091369e-02
 6.13226453e-01 4.62556394e-02
 6.14153094e-01 4.60921844e-02
 6.15230461e-01 4.59015513e-02
 6.17234469e-01 4.55394312e-02
 6.19238477e-01 4.51730497e-02
 6.21242485e-01 4.47969705e-02
 6.23246493e-01 4.44149475e-02
 6.24960663e-01 4.40881764e-02
 6.25250501e-01 4.40329246e-02
 6.27254509e-01 4.36573127e-02
 6.29258517e-01 4.32843458e-02
 6.31262525e-01 4.28943613e-02
 6.33266533e-01 4.24938715e-02
 6.35270541e-01 4.20933816e-02
 6.35316643e-01 4.20841683e-02
 6.37274549e-01 4.16928918e-02
 6.39278557e-01 4.12979977e-02
 6.41282565e-01 4.08915565e-02
 6.43286573e-01 4.04709773e-02
 6.45138025e-01 4.00801603e-02
 6.45290581e-01 4.00587886e-02
 6.47294589e-01 3.97780465e-02
 6.49298597e-01 3.94973044e-02
 6.51302605e-01 3.92043373e-02
 6.53306613e-01 3.89074831e-02
 6.55310621e-01 3.86129398e-02
 6.57314629e-01 3.83183964e-02
 6.58962804e-01 3.80761523e-02
 6.59318637e-01 3.80245643e-02
 6.61322645e-01 3.77263453e-02
 6.63326653e-01 3.74241692e-02
 6.65330661e-01 3.71219931e-02
 6.67334669e-01 3.68125668e-02
 6.69338677e-01 3.64917119e-02
 6.71342685e-01 3.61726128e-02
 6.71977838e-01 3.60721443e-02
 6.73346693e-01 3.58556187e-02
 6.75350701e-01 3.55352106e-02
 6.77354709e-01 3.52002258e-02
 6.79358717e-01 3.48599412e-02
 6.81362725e-01 3.45101226e-02
 6.83366733e-01 3.41558172e-02
 6.83862671e-01 3.40681363e-02
 6.85370741e-01 3.38015119e-02
 6.87374749e-01 3.34580589e-02
 6.89378758e-01 3.31199195e-02
 6.91382766e-01 3.27747480e-02
 6.93386774e-01 3.24127427e-02
 6.95246675e-01 3.20641283e-02
 6.95390782e-01 3.20370081e-02
 6.97394790e-01 3.16598644e-02
 6.99398798e-01 3.12827207e-02
 7.01402806e-01 3.08950277e-02
 7.03406814e-01 3.05028134e-02
 7.05410822e-01 3.01105992e-02
 7.05668742e-01 3.00601202e-02
 7.07414830e-01 2.98535775e-02
 7.09418838e-01 2.96165257e-02
 7.11422846e-01 2.93734846e-02
 7.13426854e-01 2.91269915e-02
 7.15430862e-01 2.88804985e-02
 7.17434870e-01 2.86340054e-02
 7.19438878e-01 2.83710125e-02
 7.21442886e-01 2.81073391e-02
 7.21838350e-01 2.80561122e-02
 7.23446894e-01 2.78503136e-02
 7.25450902e-01 2.75939188e-02
 7.27454910e-01 2.73298276e-02
 7.29458918e-01 2.70445794e-02
 7.31462926e-01 2.67447297e-02
 7.33466934e-01 2.64465726e-02
 7.35470942e-01 2.61654094e-02
 7.36297454e-01 2.60521042e-02
 7.37474950e-01 2.58906834e-02
 7.39478958e-01 2.56159575e-02
 7.41482966e-01 2.53073433e-02
 7.43486974e-01 2.49868225e-02
 7.45490982e-01 2.46748679e-02
 7.47494990e-01 2.43790442e-02
 7.49498998e-01 2.40889446e-02
 7.49773686e-01 2.40480962e-02
 7.51503006e-01 2.37909318e-02
 7.53507014e-01 2.34823400e-02
 7.55511022e-01 2.31441194e-02
 7.57515030e-01 2.27982855e-02
 7.59519038e-01 2.24524516e-02
 7.61523046e-01 2.20964816e-02
 7.61815377e-01 2.20440882e-02
 7.63527054e-01 2.17373107e-02
 7.65531062e-01 2.13781398e-02
 7.67535070e-01 2.10189689e-02
 7.69539078e-01 2.06701738e-02
 7.71543086e-01 2.03017607e-02
 7.72897570e-01 2.00400802e-02
 7.73547094e-01 1.99775214e-02
 7.75551102e-01 1.97845062e-02
 7.77555110e-01 1.95914909e-02
 7.79559118e-01 1.93984757e-02
 7.81563126e-01 1.92002603e-02
 7.83567134e-01 1.90001660e-02
 7.85571142e-01 1.88000716e-02
 7.87575150e-01 1.85999772e-02
 7.89579158e-01 1.83674914e-02
 7.91583166e-01 1.81058044e-02
 7.92196938e-01 1.80360721e-02
 7.93587174e-01 1.78796808e-02
 7.95591182e-01 1.76628209e-02
 7.97595190e-01 1.74467878e-02
 7.99599198e-01 1.72307547e-02
 8.01603206e-01 1.69616397e-02
 8.03607214e-01 1.66952984e-02
 8.05611222e-01 1.64579104e-02
 8.07615230e-01 1.62278587e-02
 8.09320820e-01 1.60320641e-02
 8.09619238e-01 1.59978069e-02
 8.11623246e-01 1.57618782e-02
 8.13627255e-01 1.55245710e-02
 8.15631263e-01 1.52675592e-02
 8.17635271e-01 1.49638907e-02
 8.19639279e-01 1.46519694e-02
 8.21643287e-01 1.43309263e-02
 8.23522138e-01 1.40280561e-02
 8.23647295e-01 1.40078809e-02
 8.25651303e-01 1.36848354e-02
 8.27655311e-01 1.34026359e-02
 8.29659319e-01 1.31373912e-02
 8.31663327e-01 1.28701104e-02
 8.33667335e-01 1.25548799e-02
 8.35671343e-01 1.21987295e-02
 8.36643740e-01 1.20240481e-02
 8.37675351e-01 1.18387296e-02
 8.39679359e-01 1.14787297e-02
 8.41683367e-01 1.11094458e-02
 8.43687375e-01 1.07383935e-02
 8.45691383e-01 1.03673411e-02
 8.47567113e-01 1.00200401e-02
 8.47695391e-01 1.00118999e-02
 8.49699399e-01 9.88473131e-03
 8.51703407e-01 9.75487266e-03
 8.53707415e-01 9.62422110e-03
 8.55711423e-01 9.49356953e-03
 8.57715431e-01 9.36291796e-03
 8.59719439e-01 9.19851352e-03
 8.61723447e-01 9.05293316e-03
 8.63727455e-01 8.91256179e-03
 8.65731463e-01 8.77219042e-03
 8.67735471e-01 8.63181905e-03
 8.69739479e-01 8.41749196e-03
 8.71743487e-01 8.15834066e-03
 8.73379519e-01 8.01603206e-03
 8.73747495e-01 7.98423790e-03
 8.75751503e-01 7.82473492e-03
 8.77755511e-01 7.66547315e-03
 8.79759519e-01 7.50621138e-03
 8.81763527e-01 7.34561414e-03
 8.83767535e-01 7.18483479e-03
 8.85771543e-01 7.02405543e-03
 8.87775551e-01 6.79137667e-03
 8.89779559e-01 6.48253296e-03
 8.91783567e-01 6.16022134e-03
 8.92702610e-01 6.01202405e-03
 8.93787575e-01 5.83707143e-03
 8.95791583e-01 5.62346190e-03
 8.97795591e-01 5.43410458e-03
 8.99799599e-01 5.24791331e-03
 9.01803607e-01 5.06417829e-03
 9.03807615e-01 4.88071619e-03
 9.05811623e-01 4.58732328e-03
 9.07815631e-01 4.20416655e-03
 9.08827207e-01 4.00801603e-03
 9.09819639e-01 3.81557745e-03
 9.11823647e-01 3.60432396e-03
 9.13827655e-01 3.35182953e-03
 9.15831663e-01 2.93140138e-03
 9.17835671e-01 2.49772869e-03
 9.19839679e-01 2.06405600e-03
 9.20119363e-01 2.00400802e-03
 9.21843687e-01 1.63379652e-03
 9.23847695e-01 1.20383385e-03
 9.25851703e-01 7.73871176e-04
 9.27855711e-01 3.43908503e-04
 9.29458631e-01 0.00000000e+00


==> case2_l0PQ2.txt <==
 0.00000000e+00 2.00400802e-03
 0.00000000e+00 2.40881121e-11
 2.00400799e-03 2.00400802e-03
 2.00400802e-03 2.00400804e-03
 4.00801601e-03 4.00801603e-03
 4.00801603e-03 4.00801605e-03
 6.01202403e-03 6.01202405e-03
 6.01202405e-03 6.01202407e-03
 8.01603204e-03 8.01603206e-03
 8.01603206e-03 8.01603209e-03
 9.99530180e-03 1.00200401e-02
 1.00200401e-02 1.00427382e-02
 1.09490836e-02 1.20240481e-02
 1.18887704e-02 1.40280561e-02
 1.20240481e-02 1.43165539e-02
 1.28414813e-02 1.60320641e-02
 1.40280561e-02 1.71997334e-02
 1.58116606e-02 1.80360721e-02
 1.60320641e-02 1.81405938e-02
 1.80360721e-02 1.90909519e-02
 2.00148655e-02 2.00400802e-02
 2.00400802e-02 2.00673474e-02
 2.12164894e-02 2.20440882e-02
 2.20440882e-02 2.34347166e-02
 2.24091262e-02 2.40480962e-02
 2.36339475e-02 2.60521042e-02
 2.40480962e-02 2.64578690e-02
 2.60521042e-02 2.76505057e-02
 2.67336519e-02 2.80561122e-02
 2.80561122e-02 2.88543570e-02
 3.00601202e-02 3.00601202e-02
 3.00601202e-02 3.00601203e-02
 3.20641282e-02 3.20641283e-02
 3.20641283e-02 3.20641283e-02
 3.40681363e-02 3.40681363e-02
 3.40681363e-02 3.40681363e-02
 3.60721443e-02 3.60721443e-02
 3.60721443e-02 3.60721443e-02
 3.80761523e-02 3.80761523e-02
 3.80761523e-02 3.80761523e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 4.20841683e-02 4.20841683e-02
 4.20841683e-02 4.20841684e-02
 4.40881763e-02 4.40881764e-02
 4.40881764e-02 4.40881764e-02
 4.60921843e-02 4.60921844e-02
 4.60921844e-02 4.60921844e-02
 4.80961924e-02 4.80961924e-02
 4.80961924e-02 4.80961924e-02
 5.01002004e-02 5.01002004e-02
 5.01002004e-02 5.01002004e-02
 5.21042084e-02 5.21042084e-02
 5.21042084e-02 5.21042084e-02
 5.41082164e-02 5.41082164e-02
 5.41082164e-02 5.41082165e-02
 5.61122244e-02 5.61122244e-02
 5.61122244e-02 5.61122245e-02
 5.81162324e-02 5.81162325e-02
 5.81162325e-02 5.81162325e-02
 6.01202405e-02 6.01202405e-02
 6.01202405e-02 6.01202405e-02
 6.21242485e-02 6.21242485e-02
 6.21242485e-02 6.21242485e-02
 6.41282565e-02 6.41282565e-02
 6.41282565e-02 6.41282565e-02
 6.61322645e-02 6.61322645e-02
 6.61322645e-02 6.61322646e-02
 6.81362725e-02 6.81362725e-02
 6.81362725e-02 6.81362726e-02
 7.01402805e-02 7.01402806e-02
 7.01402806e-02 7.01402806e-02
 7.21442885e-02 7.21442886e-02
 7.21442886e-02 7.21442886e-02
 7.41482966e-02 7.41482966e-02
 7.41482966e-02 7.41482966e-02
 7.61523046e-02 7.61523046e-02
 7.61523046e-02 7.61523046e-02
 7.81563126e-02 7.81563126e-02
 7.81563126e-02 7.81563127e-02
 8.01603206e-02 8.01603206e-02
 8.01603206e-02 8.01603207e-02
 8.21643286e-02 8.21643287e-02
 8.21643287e-02 8.21643287e-02
 8.41683366e-02 8.41683367e-02
 8.41683367e-02 8.41683367e-02
 8.61723447e-02 8.61723447e-02
 8.61723447e-02 8.61723447e-02
 8.81763527e-02 8.81763527e-02
 8.81763527e-02 8.81763527e-02
 9.01803607e-02 9.01803607e-02
 9.01803607e-02 9.01803608e-02
 9.21843687e-02 9.21843687e-02
 9.21843687e-02 9.21843688e-02
 9.41883767e-02 9.41883768e-02
 9.41883768e-02 9.41883768e-02
 9.61923847e-02 9.61923848e-02
 9.61923848e-02 9.61923848e-02
 9.81963927e-02 9.81963928e-02
 9.81963928e-02 9.81963928e-02
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 1.02204409e-01 1.02204409e-01
 1.02204409e-01 1.02204409e-01
 1.04204920e-01 1.04208417e-01
 1.04208417e-01 1.04212057e-01
 1.06212425e-01 1.06212425e-01
 1.06212425e-01 1.06212425e-01
 1.08212833e-01 1.08216433e-01
 1.08216433e-01 1.08220185e-01
 1.10220441e-01 1.10220441e-01
 1.10220441e-01 1.10220441e-01
 1.12220723e-01 1.12224449e-01
 1.12224449e-01 1.12228339e-01
 1.14228457e-01 1.14228457e-01
 1.14228457e-01 1.14228457e-01
 1.16232465e-01 1.16232465e-01
 1.16232465e-01 1.16232465e-01
 1.18236473e-01 1.18236473e-01
 1.18236473e-01 1.18236473e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.24244238e-01 1.24248497e-01
 1.24248497e-01 1.24252968e-01
 1.26252505e-01 1.26252505e-01
 1.26252505e-01 1.26252505e-01
 1.28252018e-01 1.28256513e-01
 1.28256513e-01 1.28261269e-01
 1.30255874e-01 1.30260521e-01
 1.30260521e-01 1.30265436e-01
 1.32259726e-01 1.32264529e-01
 1.32264529e-01 1.32269621e-01
 1.34263560e-01 1.34268537e-01
 1.34268537e-01 1.34273826e-01
 1.36267375e-01 1.36272545e-01
 1.36272545e-01 1.36278039e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.40280561e-01 1.40280561e-01
 1.40280561e-01 1.40280561e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.44282376e-01 1.44288577e-01
 1.44288577e-01 1.44295284e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.48289590e-01 1.48296593e-01
 1.48296593e-01 1.48304255e-01
 1.50293103e-01 1.50300601e-01
 1.50300601e-01 1.50308863e-01
 1.52304609e-01 1.52304609e-01
 1.52304609e-01 1.52304609e-01
 1.54299819e-01 1.54308617e-01
 1.54308617e-01 1.54318499e-01
 1.56312625e-01 1.56312625e-01
 1.56312625e-01 1.56312626e-01
 1.58316633e-01 1.58316633e-01
 1.58316633e-01 1.58316634e-01
 1.60320641e-01 1.60320641e-01
 1.60320641e-01 1.60320642e-01
 1.62324649e-01 1.62324649e-01
 1.62324649e-01 1.62324650e-01
 1.64328657e-01 1.64328657e-01
 1.64328657e-01 1.64328658e-01
 1.66332665e-01 1.66332665e-01
 1.66332665e-01 1.66332666e-01
 1.68308473e-01 1.68336673e-01
 1.68336673e-01 1.68382135e-01
 1.70340680e-01 1.70340681e-01
 1.70340681e-01 1.70340685e-01
 1.72240152e-01 1.72344689e-01
 1.70340681e-01 1.74288328e-01
 1.70291786e-01 1.74348697e-01
 1.68336673e-01 1.75012427e-01
 1.66332665e-01 1.75836891e-01
 1.65310631e-01 1.76352705e-01
 1.64328657e-01 1.76664562e-01
 1.62324649e-01 1.77412223e-01
 1.60320641e-01 1.78228861e-01
 1.60045856e-01 1.78356713e-01
 1.58316633e-01 1.78975964e-01
 1.56312625e-01 1.79746148e-01
 1.54820093e-01 1.80360721e-01
 1.54308617e-01 1.80534919e-01
 1.52304609e-01 1.81268154e-01
 1.50300601e-01 1.82039110e-01
 1.49496305e-01 1.82364729e-01
 1.48296593e-01 1.82784774e-01
 1.46292585e-01 1.83517770e-01
 1.44288577e-01 1.84275359e-01
 1.44051775e-01 1.84368737e-01
 1.42284569e-01 1.84989685e-01
 1.40280561e-01 1.85712734e-01
 1.38497709e-01 1.86372745e-01
 1.38276553e-01 1.86447006e-01
 1.36272545e-01 1.87139763e-01
 1.34268537e-01 1.87845060e-01
 1.32773750e-01 1.88376754e-01
 1.32264529e-01 1.88544181e-01
 1.30260521e-01 1.89220275e-01
 1.28256513e-01 1.89897683e-01
 1.26831775e-01 1.90380762e-01
 1.26252505e-01 1.90563586e-01
 1.24248497e-01 1.91210840e-01
 1.22244489e-01 1.91852964e-01
 1.20578526e-01 1.92384770e-01
 1.20240481e-01 1.92486282e-01
 1.18236473e-01 1.93090612e-01
 1.16232465e-01 1.93691646e-01
 1.14228457e-01 1.94280954e-01
 1.13860791e-01 1.94388778e-01
 1.12224449e-01 1.94844975e-01
 1.10220441e-01 1.95393931e-01
 1.08216433e-01 1.95929728e-01
 1.06432916e-01 1.96392786e-01
 1.06212425e-01 1.96447366e-01
 1.04208417e-01 1.96934459e-01
 1.02204409e-01 1.97403373e-01
 1.00200401e-01 1.97852747e-01
 9.81963928e-02 1.98222757e-01
 9.72346882e-02 1.98396794e-01
 9.61923848e-02 1.98575327e-01
 9.41883768e-02 1.98916819e-01
 9.21843687e-02 1.99275827e-01
 9.01803607e-02 1.99643470e-01
 8.81763527e-02 1.99902788e-01
 8.61723447e-02 2.00105276e-01
 8.41683367e-02 2.00307764e-01
 8.32475495e-02 2.00400802e-01
 8.21643287e-02 2.00506514e-01
 8.01603206e-02 2.00671400e-01
 7.81563126e-02 2.00622346e-01
 7.61523046e-02 2.00598955e-01
 7.41482966e-02 2.00579193e-01
 7.21442886e-02 2.00559431e-01
 7.01402806e-02 2.00539670e-01
 6.92618757e-02 2.00400802e-01
 6.81362725e-02 2.00210679e-01
 6.61322645e-02 1.99848298e-01
 6.41282565e-02 1.99485917e-01
 6.21242485e-02 1.99123536e-01
 6.01202405e-02 1.98838930e-01
 5.88418244e-02 1.98396794e-01
 5.81162325e-02 1.98146398e-01
 5.61122244e-02 1.97369131e-01
 5.41082164e-02 1.96578281e-01
 5.36381721e-02 1.96392786e-01
 5.21042084e-02 1.95787431e-01
 5.01002004e-02 1.94996581e-01
 4.92637682e-02 1.94388778e-01
 4.80961924e-02 1.93540345e-01
 4.64382043e-02 1.92384770e-01
 4.60921844e-02 1.92157694e-01
 4.40881764e-02 1.90870666e-01
 4.33253540e-02 1.90380762e-01
 4.20841683e-02 1.89496950e-01
 4.03765734e-02 1.88376754e-01
 4.00801603e-02 1.88191086e-01
 3.84400728e-02 1.86372745e-01
 3.80761523e-02 1.85969272e-01
 3.66590564e-02 1.84368737e-01
 3.60721443e-02 1.83705851e-01
 3.48847299e-02 1.82364729e-01
 3.40681363e-02 1.81442430e-01
 3.31104033e-02 1.80360721e-01
 3.20641283e-02 1.79115613e-01
 3.13909542e-02 1.78356713e-01
 3.00601202e-02 1.76951380e-01
 2.97239358e-02 1.76352705e-01
 2.85985890e-02 1.74348697e-01
 2.80561122e-02 1.73382659e-01
 2.74806423e-02 1.72344689e-01
 2.63695829e-02 1.70340681e-01
 2.60521042e-02 1.69740341e-01
 2.53098006e-02 1.68336673e-01
 2.42605208e-02 1.66332665e-01
 2.40480962e-02 1.65952267e-01
 2.31006822e-02 1.64328657e-01
 2.20440882e-02 1.62544057e-01
 2.19141853e-02 1.62324649e-01
 2.07276884e-02 1.60320641e-01
 2.00400802e-02 1.59109123e-01
 1.97623187e-02 1.58316633e-01
 1.90605028e-02 1.56312625e-01
 1.83597353e-02 1.54308617e-01
 1.80360721e-02 1.53383027e-01
 1.76621126e-02 1.52304609e-01
 1.69671893e-02 1.50300601e-01
 1.63034748e-02 1.48296593e-01
 1.60320641e-02 1.47470244e-01
 1.56452677e-02 1.46292585e-01
 1.49590633e-02 1.44288577e-01
 1.42202855e-02 1.42284569e-01
 1.40280561e-02 1.41766477e-01
 1.34767322e-02 1.40280561e-01
 1.28238352e-02 1.38276553e-01
 1.21251079e-02 1.36272545e-01
 1.20240481e-02 1.35997622e-01
 1.13847383e-02 1.34268537e-01
 1.06437788e-02 1.32264529e-01
 1.00200401e-02 1.30577558e-01
 9.95181091e-03 1.30260521e-01
 9.53658797e-03 1.28256513e-01
 9.12406039e-03 1.26252505e-01
 8.71153280e-03 1.24248497e-01
 8.29900521e-03 1.22244489e-01
 8.01603206e-03 1.20972140e-01
 7.85086242e-03 1.20240481e-01
 7.44666123e-03 1.18236473e-01
 7.04971832e-03 1.16232465e-01
 6.65277542e-03 1.14228457e-01
 6.21913285e-03 1.12224449e-01
 6.01202405e-03 1.11307621e-01
 5.76573288e-03 1.10220441e-01
 5.32500541e-03 1.08216433e-01
 4.88591718e-03 1.06212425e-01
 4.45851314e-03 1.04208417e-01
 4.06125123e-03 1.02204409e-01
 4.00801603e-03 1.01932708e-01
 3.66859908e-03 1.00200401e-01
 3.23715636e-03 9.81963928e-02
 2.80140358e-03 9.61923848e-02
 2.36565080e-03 9.41883768e-02
 2.00400802e-03 9.25251974e-02
 1.92989802e-03 9.21843687e-02
 1.54536187e-03 9.01803607e-02
 1.16536067e-03 8.81763527e-02
 7.15579033e-04 8.61723447e-02
 2.60612248e-04 8.41683367e-02
 0.00000000e+00 8.30204088e-02
 0.00000000e+00 8.21643287e-02
 0.00000000e+00 8.01603206e-02
 0.00000000e+00 7.81563126e-02
 0.00000000e+00 7.61523046e-02
 0.00000000e+00 7.41482966e-02
 0.00000000e+00 7.21442886e-02
 0.00000000e+00 7.01402806e-02
 0.00000000e+00 6.81362725e-02
 0.00000000e+00 6.61322645e-02
 0.00000000e+00 6.41282565e-02
 0.00000000e+00 6.21242485e-02
 0.00000000e+00 6.01202405e-02
 0.00000000e+00 5.81162325e-02
 0.00000000e+00 5.61122244e-02
 0.00000000e+00 5.41082164e-02
 0.00000000e+00 5.21042084e-02
 0.00000000e+00 5.01002004e-02
 0.00000000e+00 4.80961924e-02
 0.00000000e+00 4.60921844e-02
 0.00000000e+00 4.40881764e-02
 0.00000000e+00 4.20841683e-02
 0.00000000e+00 4.00801603e-02
 0.00000000e+00 3.80761523e-02
 0.00000000e+00 3.60721443e-02
 0.00000000e+00 3.40681363e-02
 0.00000000e+00 3.20641283e-02
 0.00000000e+00 3.00601202e-02
 0.00000000e+00 2.80561122e-02
 0.00000000e+00 2.60521042e-02
 0.00000000e+00 2.40480962e-02
 0.00000000e+00 2.20440882e-02
 0.00000000e+00 2.00400802e-02
 0.00000000e+00 1.80360721e-02
 0.00000000e+00 1.60320641e-02
 0.00000000e+00 1.40280561e-02
 0.00000000e+00 1.20240481e-02
 0.00000000e+00 1.00200401e-02
 0.00000000e+00 8.01603206e-03
 0.00000000e+00 6.01202405e-03
 0.00000000e+00 4.00801603e-03
 0.00000000e+00 2.00400802e-03


==> case2_l0QP1.txt <==
 2.40881121e-11 0.00000000e+00
 2.00400802e-03 0.00000000e+00
 4.00801603e-03 0.00000000e+00
 6.01202405e-03 0.00000000e+00
 8.01603206e-03 0.00000000e+00
 1.00200401e-02 0.00000000e+00
 1.20240481e-02 0.00000000e+00
 1.40280561e-02 0.00000000e+00
 1.60320641e-02 0.00000000e+00
 1.80360721e-02 0.00000000e+00
 2.00400802e-02 0.00000000e+00
 2.20440882e-02 0.00000000e+00
 2.40480962e-02 0.00000000e+00
 2.60521042e-02 0.00000000e+00
 2.80561122e-02 0.00000000e+00
 3.00601202e-02 0.00000000e+00
 3.20641283e-02 0.00000000e+00
 3.40681363e-02 0.00000000e+00
 3.60721443e-02 0.00000000e+00
 3.80761523e-02 0.00000000e+00
 4.00801603e-02 0.00000000e+00
 4.20841683e-02 0.00000000e+00
 4.40881764e-02 0.00000000e+00
 4.60921844e-02 0.00000000e+00
 4.80961924e-02 0.00000000e+00
 5.01002004e-02 0.00000000e+00
 5.21042084e-02 0.00000000e+00
 5.41082164e-02 0.00000000e+00
 5.61122244e-02 0.00000000e+00
 5.81162325e-02 0.00000000e+00
 6.01202405e-02 0.00000000e+00
 6.21242485e-02 0.00000000e+00
 6.41282565e-02 0.00000000e+00
 6.61322645e-02 0.00000000e+00
 6.81362725e-02 0.00000000e+00
 7.01402806e-02 0.00000000e+00
 7.21442886e-02 0.00000000e+00
 7.41482966e-02 0.00000000e+00
 7.61523046e-02 0.00000000e+00
 7.81563126e-02 0.00000000e+00
 8.01603206e-02 0.00000000e+00
 8.21643287e-02 0.00000000e+00
 8.30204088e-02 0.00000000e+00
 8.41683367e-02 2.60612248e-04
 8.61723447e-02 7.15579033e-04
 8.81763527e-02 1.16536067e-03
 9.01803607e-02 1.54536187e-03
 9.21843687e-02 1.92989802e-03
 9.25251974e-02 2.00400802e-03
 9.41883768e-02 2.36565080e-03
 9.61923848e-02 2.80140358e-03
 9.81963928e-02 3.23715636e-03
 1.00200401e-01 3.66859908e-03
 1.01932708e-01 4.00801603e-03
 1.02204409e-01 4.06125123e-03
 1.04208417e-01 4.45851314e-03
 1.06212425e-01 4.88591718e-03
 1.08216433e-01 5.32500541e-03
 1.10220441e-01 5.76573288e-03
 1.11307621e-01 6.01202405e-03
 1.12224449e-01 6.21913285e-03
 1.14228457e-01 6.65277542e-03
 1.16232465e-01 7.04971832e-03
 1.18236473e-01 7.44666123e-03
 1.20240481e-01 7.85086242e-03
 1.20972140e-01 8.01603206e-03
 1.22244489e-01 8.29900521e-03
 1.24248497e-01 8.71153280e-03
 1.26252505e-01 9.12406039e-03
 1.28256513e-01 9.53658797e-03
 1.30260521e-01 9.95181091e-03
 1.30577558e-01 1.00200401e-02
 1.32264529e-01 1.06437788e-02
 1.34268537e-01 1.13847383e-02
 1.35997622e-01 1.20240481e-02
 1.36272545e-01 1.21251079e-02
 1.38276553e-01 1.28238352e-02
 1.40280561e-01 1.34767322e-02
 1.41766477e-01 1.40280561e-02
 1.42284569e-01 1.42202855e-02
 1.44288577e-01 1.49590633e-02
 1.46292585e-01 1.56452677e-02
 1.47470244e-01 1.60320641e-02
 1.48296593e-01 1.63034748e-02
 1.50300601e-01 1.69671893e-02
 1.52304609e-01 1.76621126e-02
 1.53383027e-01 1.80360721e-02
 1.54308617e-01 1.83597353e-02
 1.56312625e-01 1.90605028e-02
 1.58316633e-01 1.97623187e-02
 1.59109123e-01 2.00400802e-02
 1.60320641e-01 2.07276884e-02
 1.62324649e-01 2.19141853e-02
 1.62544057e-01 2.20440882e-02
 1.64328657e-01 2.31006822e-02
 1.65952267e-01 2.40480962e-02
 1.66332665e-01 2.42605208e-02
 1.68336673e-01 2.53098006e-02
 1.69740341e-01 2.60521042e-02
 1.70340681e-01 2.63695829e-02
 1.72344689e-01 2.74806423e-02
 1.73382659e-01 2.80561122e-02
 1.74348697e-01 2.85985890e-02
 1.76352705e-01 2.97239358e-02
 1.76951380e-01 3.00601202e-02
 1.78356713e-01 3.13909542e-02
 1.79115613e-01 3.20641283e-02
 1.80360721e-01 3.31104033e-02
 1.81442430e-01 3.40681363e-02
 1.82364729e-01 3.48847299e-02
 1.83705851e-01 3.60721443e-02
 1.84368737e-01 3.66590564e-02
 1.85969272e-01 3.80761523e-02
 1.86372745e-01 3.84400728e-02
 1.88191086e-01 4.00801603e-02
 1.88376754e-01 4.03765734e-02
 1.89496950e-01 4.20841683e-02
 1.90380762e-01 4.33253540e-02
 1.90870666e-01 4.40881764e-02
 1.92157694e-01 4.60921844e-02
 1.92384770e-01 4.64382043e-02
 1.93540345e-01 4.80961924e-02
 1.94388778e-01 4.92637682e-02
 1.94996581e-01 5.01002004e-02
 1.95787431e-01 5.21042084e-02
 1.96392786e-01 5.36381721e-02
 1.96578281e-01 5.41082164e-02
 1.97369131e-01 5.61122244e-02
 1.98146398e-01 5.81162325e-02
 1.98396794e-01 5.88418244e-02
 1.98838930e-01 6.01202405e-02
 1.99123536e-01 6.21242485e-02
 1.99485917e-01 6.41282565e-02
 1.99848298e-01 6.61322645e-02
 2.00210679e-01 6.81362725e-02
 2.00400802e-01 6.92618757e-02
 2.00539670e-01 7.01402806e-02
 2.00559431e-01 7.21442886e-02
 2.00579193e-01 7.41482966e-02
 2.00598955e-01 7.61523046e-02
 2.00622346e-01 7.81563126e-02
 2.00671400e-01 8.01603206e-02
 2.00506514e-01 8.21643287e-02
 2.00400802e-01 8.32475495e-02
 2.00307764e-01 8.41683367e-02
 2.00105276e-01 8.61723447e-02
 1.99902788e-01 8.81763527e-02
 1.99643470e-01 9.01803607e-02
 1.99275827e-01 9.21843687e-02
 1.98916819e-01 9.41883768e-02
 1.98575327e-01 9.61923848e-02
 1.98396794e-01 9.72346882e-02
 1.98222757e-01 9.81963928e-02
 1.97852747e-01 1.00200401e-01
 1.97403373e-01 1.02204409e-01
 1.96934459e-01 1.04208417e-01
 1.96447366e-01 1.06212425e-01
 1.96392786e-01 1.06432916e-01
 1.95929728e-01 1.08216433e-01
 1.95393931e-01 1.10220441e-01
 1.94844975e-01 1.12224449e-01
 1.94388778e-01 1.13860791e-01
 1.94280954e-01 1.14228457e-01
 1.93691646e-01 1.16232465e-01
 1.93090612e-01 1.18236473e-01
 1.92486282e-01 1.20240481e-01
 1.92384770e-01 1.20578526e-01
 1.91852964e-01 1.22244489e-01
 1.91210840e-01 1.24248497e-01
 1.90563586e-01 1.26252505e-01
 1.90380762e-01 1.26831775e-01
 1.89897683e-01 1.28256513e-01
 1.89220275e-01 1.30260521e-01
 1.88544181e-01 1.32264529e-01
 1.88376754e-01 1.32773750e-01
 1.87845060e-01 1.34268537e-01
 1.87139763e-01 1.36272545e-01
 1.86447006e-01 1.38276553e-01
 1.86372745e-01 1.38497709e-01
 1.85712734e-01 1.40280561e-01
 1.84989685e-01 1.42284569e-01
 1.84368737e-01 1.44051775e-01
 1.84275359e-01 1.44288577e-01
 1.83517770e-01 1.46292585e-01
 1.82784774e-01 1.48296593e-01
 1.82364729e-01 1.49496305e-01
 1.82039110e-01 1.50300601e-01
 1.81268154e-01 1.52304609e-01
 1.80534919e-01 1.54308617e-01
 1.80360721e-01 1.54820093e-01
 1.79746148e-01 1.56312625e-01
 1.78975964e-01 1.58316633e-01
 1.78356713e-01 1.60045856e-01
 1.78228861e-01 1.60320641e-01
 1.77412223e-01 1.62324649e-01
 1.76664562e-01 1.64328657e-01
 1.76352705e-01 1.65310631e-01
 1.75836891e-01 1.66332665e-01
 1.75012427e-01 1.68336673e-01
 1.74348697e-01 1.70291786e-01
 1.74288328e-01 1.70340681e-01
 1.72344689e-01 1.72240152e-01
 1.70340685e-01 1.70340681e-01
 1.70340681e-01 1.70340680e-01
 1.68382135e-01 1.68336673e-01
 1.68336673e-01 1.68308473e-01
 1.66332666e-01 1.66332665e-01
 1.66332665e-01 1.66332665e-01
 1.64328658e-01 1.64328657e-01
 1.64328657e-01 1.64328657e-01
 1.62324650e-01 1.62324649e-01
 1.62324649e-01 1.62324649e-01
 1.60320642e-01 1.60320641e-01
 1.60320641e-01 1.60320641e-01
 1.58316634e-01 1.58316633e-01
 1.58316633e-01 1.58316633e-01
 1.56312626e-01 1.56312625e-01
 1.56312625e-01 1.56312625e-01
 1.54318499e-01 1.54308617e-01
 1.54308617e-01 1.54299819e-01
 1.52304609e-01 1.52304609e-01
 1.52304609e-01 1.52304609e-01
 1.50308863e-01 1.50300601e-01
 1.50300601e-01 1.50293103e-01
 1.48304255e-01 1.48296593e-01
 1.48296593e-01 1.48289590e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.44295284e-01 1.44288577e-01
 1.44288577e-01 1.44282376e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.40280561e-01 1.40280561e-01
 1.40280561e-01 1.40280561e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.36278039e-01 1.36272545e-01
 1.36272545e-01 1.36267375e-01
 1.34273826e-01 1.34268537e-01
 1.34268537e-01 1.34263560e-01
 1.32269621e-01 1.32264529e-01
 1.32264529e-01 1.32259726e-01
 1.30265436e-01 1.30260521e-01
 1.30260521e-01 1.30255874e-01
 1.28261269e-01 1.28256513e-01
 1.28256513e-01 1.28252018e-01
 1.26252505e-01 1.26252505e-01
 1.26252505e-01 1.26252505e-01
 1.24252968e-01 1.24248497e-01
 1.24248497e-01 1.24244238e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.18236473e-01 1.18236473e-01
 1.18236473e-01 1.18236473e-01
 1.16232465e-01 1.16232465e-01
 1.16232465e-01 1.16232465e-01
 1.14228457e-01 1.14228457e-01
 1.14228457e-01 1.14228457e-01
 1.12228339e-01 1.12224449e-01
 1.12224449e-01 1.12220723e-01
 1.10220441e-01 1.10220441e-01
 1.10220441e-01 1.10220441e-01
 1.08220185e-01 1.08216433e-01
 1.08216433e-01 1.08212833e-01
 1.06212425e-01 1.06212425e-01
 1.06212425e-01 1.06212425e-01
 1.04212057e-01 1.04208417e-01
 1.04208417e-01 1.04204920e-01
 1.02204409e-01 1.02204409e-01
 1.02204409e-01 1.02204409e-01
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 9.81963928e-02 9.81963928e-02
 9.81963928e-02 9.81963927e-02
 9.61923848e-02 9.61923848e-02
 9.61923848e-02 9.61923847e-02
 9.41883768e-02 9.41883768e-02
 9.41883768e-02 9.41883767e-02
 9.21843688e-02 9.21843687e-02
 9.21843687e-02 9.21843687e-02
 9.01803608e-02 9.01803607e-02
 9.01803607e-02 9.01803607e-02
 8.81763527e-02 8.81763527e-02
 8.81763527e-02 8.81763527e-02
 8.61723447e-02 8.61723447e-02
 8.61723447e-02 8.61723447e-02
 8.41683367e-02 8.41683367e-02
 8.41683367e-02 8.41683366e-02
 8.21643287e-02 8.21643287e-02
 8.21643287e-02 8.21643286e-02
 8.01603207e-02 8.01603206e-02
 8.01603206e-02 8.01603206e-02
 7.81563127e-02 7.81563126e-02
 7.81563126e-02 7.81563126e-02
 7.61523046e-02 7.61523046e-02
 7.61523046e-02 7.61523046e-02
 7.41482966e-02 7.41482966e-02
 7.41482966e-02 7.41482966e-02
 7.21442886e-02 7.21442886e-02
 7.21442886e-02 7.21442885e-02
 7.01402806e-02 7.01402806e-02
 7.01402806e-02 7.01402805e-02
 6.81362726e-02 6.81362725e-02
 6.81362725e-02 6.81362725e-02
 6.61322646e-02 6.61322645e-02
 6.61322645e-02 6.61322645e-02
 6.41282565e-02 6.41282565e-02
 6.41282565e-02 6.41282565e-02
 6.21242485e-02 6.21242485e-02
 6.21242485e-02 6.21242485e-02
 6.01202405e-02 6.01202405e-02
 6.01202405e-02 6.01202405e-02
 5.81162325e-02 5.81162325e-02
 5.81162325e-02 5.81162324e-02
 5.61122245e-02 5.61122244e-02
 5.61122244e-02 5.61122244e-02
 5.41082165e-02 5.41082164e-02
 5.41082164e-02 5.41082164e-02
 5.21042084e-02 5.21042084e-02
 5.21042084e-02 5.21042084e-02
 5.01002004e-02 5.01002004e-02
 5.01002004e-02 5.01002004e-02
 4.80961924e-02 4.80961924e-02
 4.80961924e-02 4.80961924e-02
 4.60921844e-02 4.60921844e-02
 4.60921844e-02 4.60921843e-02
 4.40881764e-02 4.40881764e-02
 4.40881764e-02 4.40881763e-02
 4.20841684e-02 4.20841683e-02
 4.20841683e-02 4.20841683e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 3.80761523e-02 3.80761523e-02
 3.80761523e-02 3.80761523e-02
 3.60721443e-02 3.60721443e-02
 3.60721443e-02 3.60721443e-02
 3.40681363e-02 3.40681363e-02
 3.40681363e-02 3.40681363e-02
 3.20641283e-02 3.20641283e-02
 3.20641283e-02 3.20641282e-02
 3.00601203e-02 3.00601202e-02
 3.00601202e-02 3.00601202e-02
 2.88543570e-02 2.80561122e-02
 2.80561122e-02 2.67336519e-02
 2.76505057e-02 2.60521042e-02
 2.64578690e-02 2.40480962e-02
 2.60521042e-02 2.36339475e-02
 2.40480962e-02 2.24091262e-02
 2.34347166e-02 2.20440882e-02
 2.20440882e-02 2.12164894e-02
 2.00673474e-02 2.00400802e-02
 2.00400802e-02 2.00148655e-02
 1.90909519e-02 1.80360721e-02
 1.81405938e-02 1.60320641e-02
 1.80360721e-02 1.58116606e-02
 1.71997334e-02 1.40280561e-02
 1.60320641e-02 1.28414813e-02
 1.43165539e-02 1.20240481e-02
 1.40280561e-02 1.18887704e-02
 1.20240481e-02 1.09490836e-02
 1.00427382e-02 1.00200401e-02
 1.00200401e-02 9.99530180e-03
 8.01603209e-03 8.01603206e-03
 8.01603206e-03 8.01603204e-03
 6.01202407e-03 6.01202405e-03
 6.01202405e-03 6.01202403e-03
 4.00801605e-03 4.00801603e-03
 4.00801603e-03 4.00801601e-03
 2.00400804e-03 2.00400802e-03
 2.00400802e-03 2.00400799e-03
 2.40881121e-11 0.00000000e+00


==> case2_l0QP2.txt <==
 1.72152463e-01 1.76352705e-01
 1.72344689e-01 1.75362834e-01
 1.74348697e-01 1.74348701e-01
 1.76352702e-01 1.76352705e-01
 1.76352705e-01 1.76352707e-01
 1.78356712e-01 1.78356713e-01
 1.78356713e-01 1.78356714e-01
 1.80360721e-01 1.80360721e-01
 1.80360721e-01 1.80360722e-01
 1.82364729e-01 1.82364729e-01
 1.82364729e-01 1.82364730e-01
 1.84354411e-01 1.84368737e-01
 1.84368737e-01 1.84380701e-01
 1.86372745e-01 1.86372745e-01
 1.86372745e-01 1.86372746e-01
 1.88366790e-01 1.88376754e-01
 1.88376754e-01 1.88385500e-01
 1.90372173e-01 1.90380762e-01
 1.90380762e-01 1.90388396e-01
 1.92384769e-01 1.92384770e-01
 1.92384770e-01 1.92384770e-01
 1.94388777e-01 1.94388778e-01
 1.94388778e-01 1.94388778e-01
 1.96392785e-01 1.96392786e-01
 1.96392786e-01 1.96392786e-01
 1.98391368e-01 1.98396794e-01
 1.98396794e-01 1.98401703e-01
 2.00356264e-01 2.00400802e-01
 2.00400802e-01 2.00441274e-01
 2.02184248e-01 2.02404810e-01
 2.02404810e-01 2.02647643e-01
 2.04004455e-01 2.04408818e-01
 2.04408818e-01 2.04836313e-01
 2.06050599e-01 2.06412826e-01
 2.06412826e-01 2.06741830e-01
 2.08256968e-01 2.08416834e-01
 2.08416834e-01 2.08556704e-01
 2.10386320e-01 2.10420842e-01
 2.10420842e-01 2.10449550e-01
 2.12269998e-01 2.12424850e-01
 2.12424850e-01 2.12590265e-01
 2.14146029e-01 2.14428858e-01
 2.14428858e-01 2.14722370e-01
 2.16189528e-01 2.16432866e-01
 2.16432866e-01 2.16660664e-01
 2.18330242e-01 2.18436874e-01
 2.18436874e-01 2.18534946e-01
 2.20415455e-01 2.20440882e-01
 2.20440882e-01 2.20462706e-01
 2.22329574e-01 2.22444890e-01
 2.22444890e-01 2.22565914e-01
 2.24239060e-01 2.24448898e-01
 2.24448898e-01 2.24664324e-01
 2.26277321e-01 2.26452906e-01
 2.26452906e-01 2.26620209e-01
 2.28380529e-01 2.28456914e-01
 2.28456914e-01 2.28528507e-01
 2.30441326e-01 2.30460922e-01
 2.30460922e-01 2.30478282e-01
 2.32375462e-01 2.32464930e-01
 2.32464930e-01 2.32557768e-01
 2.34306731e-01 2.34468938e-01
 2.34468938e-01 2.34634326e-01
 2.36340105e-01 2.36472946e-01
 2.36472946e-01 2.36600965e-01
 2.38419591e-01 2.38476954e-01
 2.38476954e-01 2.38530935e-01
 2.40465327e-01 2.40480962e-01
 2.40480962e-01 2.40495233e-01
 2.42413363e-01 2.42484970e-01
 2.42484970e-01 2.42558702e-01
 2.44359623e-01 2.44488978e-01
 2.44488978e-01 2.44620263e-01
 2.46388929e-01 2.46492986e-01
 2.46492986e-01 2.46594045e-01
 2.48452398e-01 2.48496994e-01
 2.48496994e-01 2.48539665e-01
 2.50501002e-01 2.50501002e-01
 2.50501002e-01 2.50501002e-01
 2.52505010e-01 2.52505010e-01
 2.52505010e-01 2.52505010e-01
 2.54509018e-01 2.54509018e-01
 2.54509018e-01 2.54509018e-01
 2.56513026e-01 2.56513026e-01
 2.56513026e-01 2.56513026e-01
 2.58517034e-01 2.58517034e-01
 2.58517034e-01 2.58517034e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.70531430e-01 2.70541082e-01
 2.70541082e-01 2.70550184e-01
 2.72502984e-01 2.72545090e-01
 2.72545090e-01 2.72587904e-01
 2.74473838e-01 2.74549098e-01
 2.74549098e-01 2.74624923e-01
 2.76495122e-01 2.76553106e-01
 2.76553106e-01 2.76610132e-01
 2.78532842e-01 2.78557114e-01
 2.78557114e-01 2.78580560e-01
 2.80552565e-01 2.80561122e-01
 2.80561122e-01 2.80569243e-01
 2.82528535e-01 2.82565130e-01
 2.82565130e-01 2.82602255e-01
 2.84503953e-01 2.84569138e-01
 2.84569138e-01 2.84634726e-01
 2.86523550e-01 2.86573146e-01
 2.86573146e-01 2.86622035e-01
 2.88556562e-01 2.88577154e-01
 2.88577154e-01 2.88597186e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.96593186e-01 2.96593186e-01
 2.96593186e-01 2.96593186e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 3.00594125e-01 3.00601202e-01
 3.00601202e-01 3.00607959e-01
 3.02576259e-01 3.02605210e-01
 3.02605210e-01 3.02634487e-01
 3.04557996e-01 3.04609218e-01
 3.04609218e-01 3.04660664e-01
 3.06575166e-01 3.06613226e-01
 3.06613226e-01 3.06650864e-01
 3.08601695e-01 3.08617234e-01
 3.08617234e-01 3.08632407e-01
 3.10614681e-01 3.10621242e-01
 3.10621242e-01 3.10627530e-01
 3.12598945e-01 3.12625251e-01
 3.12625251e-01 3.12651822e-01
 3.14582873e-01 3.14629259e-01
 3.14629259e-01 3.14675816e-01
 3.16599190e-01 3.16633267e-01
 3.16633267e-01 3.16667001e-01
 3.18623482e-01 3.18637275e-01
 3.18637275e-01 3.18650759e-01
 3.20635120e-01 3.20641283e-01
 3.20641283e-01 3.20647207e-01
 3.22621074e-01 3.22645291e-01
 3.22645291e-01 3.22669731e-01
 3.24606736e-01 3.24649299e-01
 3.24649299e-01 3.24691998e-01
 3.26622386e-01 3.26653307e-01
 3.26653307e-01 3.26683944e-01
 3.28644909e-01 3.28657315e-01
 3.28657315e-01 3.28669455e-01
 3.30655464e-01 3.30661323e-01
 3.30661323e-01 3.30666971e-01
 3.32642759e-01 3.32665331e-01
 3.32665331e-01 3.32688095e-01
 3.34629796e-01 3.34669339e-01
 3.34669339e-01 3.34708992e-01
 3.36644934e-01 3.36673347e-01
 3.36673347e-01 3.36701519e-01
 3.38666058e-01 3.38677355e-01
 3.38677355e-01 3.38688388e-01
 3.40681363e-01 3.40681363e-01
 3.40681363e-01 3.40681363e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.44689379e-01 3.44689379e-01
 3.44689379e-01 3.44689379e-01
 3.46693387e-01 3.46693387e-01
 3.46693387e-01 3.46693387e-01
 3.48697395e-01 3.48697395e-01
 3.48697395e-01 3.48697395e-01
 3.50695944e-01 3.50701403e-01
 3.50701403e-01 3.50706704e-01
 3.52685119e-01 3.52705411e-01
 3.52705411e-01 3.52725856e-01
 3.54674095e-01 3.54709419e-01
 3.54709419e-01 3.54744819e-01
 3.56688589e-01 3.56713427e-01
 3.56713427e-01 3.56738078e-01
 3.58707742e-01 3.58717435e-01
 3.58717435e-01 3.58726914e-01
 3.60716086e-01 3.60721443e-01
 3.60721443e-01 3.60726653e-01
 3.62705909e-01 3.62725451e-01
 3.62725451e-01 3.62745134e-01
 3.64695548e-01 3.64729459e-01
 3.64729459e-01 3.64763436e-01
 3.66709876e-01 3.66733467e-01
 3.66733467e-01 3.66756889e-01
 3.68728357e-01 3.68737475e-01
 3.68737475e-01 3.68746396e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.80756230e-01 3.80761523e-01
 3.80761523e-01 3.80766686e-01
 3.82746907e-01 3.82765531e-01
 3.82765531e-01 3.82784281e-01
 3.84737420e-01 3.84769539e-01
 3.84769539e-01 3.84801708e-01
 3.86751672e-01 3.86773547e-01
 3.86773547e-01 3.86795275e-01
 3.88769267e-01 3.88777555e-01
 3.88777555e-01 3.88785669e-01
 3.90776241e-01 3.90781563e-01
 3.90781563e-01 3.90786760e-01
 3.92767171e-01 3.92785571e-01
 3.92785571e-01 3.92804094e-01
 3.94757941e-01 3.94789579e-01
 3.94789579e-01 3.94821261e-01
 3.96772266e-01 3.96793587e-01
 3.96793587e-01 3.96814768e-01
 3.98789600e-01 3.98797595e-01
 3.98797595e-01 3.98805423e-01
 4.00796218e-01 4.00801603e-01
 4.00801603e-01 4.00806868e-01
 4.02787303e-01 4.02805611e-01
 4.02805611e-01 4.02824039e-01
 4.04778235e-01 4.04809619e-01
 4.04809619e-01 4.04841043e-01
 4.06792698e-01 4.06813627e-01
 4.06813627e-01 4.06834420e-01
 4.08809869e-01 4.08817635e-01
 4.08817635e-01 4.08825239e-01
 4.10816161e-01 4.10821643e-01
 4.10821643e-01 4.10827008e-01
 4.12807321e-01 4.12825651e-01
 4.12825651e-01 4.12844101e-01
 4.14798329e-01 4.14829659e-01
 4.14829659e-01 4.14861024e-01
 4.16812993e-01 4.16833667e-01
 4.16833667e-01 4.16854208e-01
 4.18830086e-01 4.18837675e-01
 4.18837675e-01 4.18845106e-01
 4.20836074e-01 4.20841683e-01
 4.20841683e-01 4.20847178e-01
 4.22827235e-01 4.22845691e-01
 4.22845691e-01 4.22864268e-01
 4.24818246e-01 4.24849699e-01
 4.24849699e-01 4.24881183e-01
 4.26833169e-01 4.26853707e-01
 4.26853707e-01 4.26874113e-01
 4.28850259e-01 4.28857715e-01
 4.28857715e-01 4.28865036e-01
 4.30861723e-01 4.30861723e-01
 4.30861723e-01 4.30861723e-01
 4.32865731e-01 4.32865731e-01
 4.32865731e-01 4.32865731e-01
 4.34869739e-01 4.34869739e-01
 4.34869739e-01 4.34869740e-01
 4.36873747e-01 4.36873747e-01
 4.36873747e-01 4.36873748e-01
 4.38877755e-01 4.38877756e-01
 4.38877756e-01 4.38877756e-01
 4.40875795e-01 4.40881764e-01
 4.40881764e-01 4.40887602e-01
 4.42866789e-01 4.42885772e-01
 4.42885772e-01 4.42904879e-01
 4.44857615e-01 4.44889780e-01
 4.44889780e-01 4.44921967e-01
 4.46873220e-01 4.46893788e-01
 4.46893788e-01 4.46914220e-01
 4.48890497e-01 4.48897796e-01
 4.48897796e-01 4.48904960e-01
 4.50895621e-01 4.50901804e-01
 4.50901804e-01 4.50907855e-01
 4.52886442e-01 4.52905812e-01
 4.52905812e-01 4.52925311e-01
 4.54877092e-01 4.54909820e-01
 4.54909820e-01 4.54942567e-01
 4.56893118e-01 4.56913828e-01
 4.56913828e-01 4.56934399e-01
 4.58910574e-01 4.58917836e-01
 4.58917836e-01 4.58924942e-01
 4.60915440e-01 4.60921844e-01
 4.60921844e-01 4.60928135e-01
 4.62906018e-01 4.62925852e-01
 4.62925852e-01 4.62945821e-01
 4.64896442e-01 4.64929860e-01
 4.64929860e-01 4.64963294e-01
 4.66912941e-01 4.66933868e-01
 4.66933868e-01 4.66954652e-01
 4.68930627e-01 4.68937876e-01
 4.68937876e-01 4.68944967e-01
 4.70935212e-01 4.70941884e-01
 4.70941884e-01 4.70948442e-01
 4.72925520e-01 4.72945892e-01
 4.72945892e-01 4.72966405e-01
 4.74915670e-01 4.74949900e-01
 4.74949900e-01 4.74984141e-01
 4.76932697e-01 4.76953908e-01
 4.76953908e-01 4.76974972e-01
 4.78950659e-01 4.78957916e-01
 4.78957916e-01 4.78965036e-01
 4.80961924e-01 4.80961924e-01
 4.80961924e-01 4.80961924e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 5.00994361e-01 5.01002004e-01
 5.01002004e-01 5.01009532e-01
 5.02983597e-01 5.03006012e-01
 5.03006012e-01 5.03028596e-01
 5.04972808e-01 5.05010020e-01
 5.05010020e-01 5.05047229e-01
 5.06991595e-01 5.07014028e-01
 5.07014028e-01 5.07036294e-01
 5.09010659e-01 5.09018036e-01
 5.09018036e-01 5.09025242e-01
 5.11014017e-01 5.11022044e-01
 5.11022044e-01 5.11029954e-01
 5.13002813e-01 5.13026052e-01
 5.13026052e-01 5.13049471e-01
 5.14991884e-01 5.15030060e-01
 5.15030060e-01 5.15068228e-01
 5.17011114e-01 5.17034068e-01
 5.17034068e-01 5.17056846e-01
 5.19030632e-01 5.19038076e-01
 5.19038076e-01 5.19045372e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.31053201e-01 5.31062124e-01
 5.31062124e-01 5.31070894e-01
 5.33041022e-01 5.33066132e-01
 5.33066132e-01 5.33091449e-01
 5.35029745e-01 5.35070140e-01
 5.35070140e-01 5.35110513e-01
 5.37049989e-01 5.37074148e-01
 5.37074148e-01 5.37098109e-01
 5.39070545e-01 5.39078156e-01
 5.39078156e-01 5.39085581e-01
 5.41072791e-01 5.41082164e-01
 5.41082164e-01 5.41091416e-01
 5.43060011e-01 5.43086172e-01
 5.43086172e-01 5.43112557e-01
 5.45048528e-01 5.45090180e-01
 5.45090180e-01 5.45131801e-01
 5.47069345e-01 5.47094188e-01
 5.47094188e-01 5.47118821e-01
 5.49090486e-01 5.49098196e-01
 5.49098196e-01 5.49105712e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.57114228e-01 5.57114228e-01
 5.57114228e-01 5.57114228e-01
 5.59118236e-01 5.59118236e-01
 5.59118236e-01 5.59118236e-01
 5.61111790e-01 5.61122244e-01
 5.61122244e-01 5.61132575e-01
 5.63097737e-01 5.63126253e-01
 5.63126253e-01 5.63155031e-01
 5.65085789e-01 5.65130261e-01
 5.65130261e-01 5.65174679e-01
 5.67107889e-01 5.67134269e-01
 5.67134269e-01 5.67160408e-01
 5.69130344e-01 5.69138277e-01
 5.69138277e-01 5.69146000e-01
 5.71131227e-01 5.71142285e-01
 5.71142285e-01 5.71153217e-01
 5.73116465e-01 5.73146293e-01
 5.73146293e-01 5.73176406e-01
 5.75104259e-01 5.75150301e-01
 5.75150301e-01 5.75196277e-01
 5.77127073e-01 5.77154309e-01
 5.77154309e-01 5.77181287e-01
 5.79150261e-01 5.79158317e-01
 5.79158317e-01 5.79166187e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.21227579e-01 6.21242485e-01
 6.21242485e-01 6.21257204e-01
 6.23208483e-01 6.23246493e-01
 6.23246493e-01 6.23284953e-01
 6.25194731e-01 6.25250501e-01
 6.25250501e-01 6.25306108e-01
 6.27221984e-01 6.27254509e-01
 6.27254509e-01 6.27286653e-01
 6.29249733e-01 6.29258517e-01
 6.29258517e-01 6.29267031e-01
 6.31246740e-01 6.31262525e-01
 6.31262525e-01 6.31278190e-01
 6.33226499e-01 6.33266533e-01
 6.33266533e-01 6.33307064e-01
 6.35212385e-01 6.35270541e-01
 6.35270541e-01 6.35328505e-01
 6.37240732e-01 6.37274549e-01
 6.37274549e-01 6.37307952e-01
 6.39269605e-01 6.39278557e-01
 6.39278557e-01 6.39287226e-01
 6.41265762e-01 6.41282565e-01
 6.41282565e-01 6.41299254e-01
 6.43244358e-01 6.43286573e-01
 6.43286573e-01 6.43329338e-01
 6.45229864e-01 6.45290581e-01
 6.45290581e-01 6.45351072e-01
 6.47259387e-01 6.47294589e-01
 6.47294589e-01 6.47329339e-01
 6.49289471e-01 6.49298597e-01
 6.49298597e-01 6.49307427e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.71322193e-01 6.71342685e-01
 6.71342685e-01 6.71362990e-01
 6.73296837e-01 6.73346693e-01
 6.73346693e-01 6.73397304e-01
 6.75281076e-01 6.75350701e-01
 6.75350701e-01 6.75419963e-01
 6.77314706e-01 6.77354709e-01
 6.77354709e-01 6.77394117e-01
 6.79349020e-01 6.79358717e-01
 6.79358717e-01 6.79368117e-01
 6.81340817e-01 6.81362725e-01
 6.81362725e-01 6.81384452e-01
 6.83313899e-01 6.83366733e-01
 6.83366733e-01 6.83420410e-01
 6.85297670e-01 6.85370741e-01
 6.85370741e-01 6.85443389e-01
 6.87332894e-01 6.87374749e-01
 6.87374749e-01 6.87415948e-01
 6.89368853e-01 6.89378758e-01
 6.89378758e-01 6.89388347e-01
 6.91359314e-01 6.91382766e-01
 6.91382766e-01 6.91406042e-01
 6.93330707e-01 6.93386774e-01
 6.93386774e-01 6.93443784e-01
 6.95313982e-01 6.95390782e-01
 6.95390782e-01 6.95467086e-01
 6.97350935e-01 6.97394790e-01
 6.97394790e-01 6.97437918e-01
 6.99388677e-01 6.99398798e-01
 6.99398798e-01 6.99408536e-01
 7.01377797e-01 7.01402806e-01
 7.01402806e-01 7.01427776e-01
 7.03347231e-01 7.03406814e-01
 7.03406814e-01 7.03467456e-01
 7.05329981e-01 7.05410822e-01
 7.05410822e-01 7.05491082e-01
 7.07368812e-01 7.07414830e-01
 7.07414830e-01 7.07460042e-01
 7.09408493e-01 7.09418838e-01
 7.09418838e-01 7.09428780e-01
 7.11396010e-01 7.11422846e-01
 7.11422846e-01 7.11449672e-01
 7.13363440e-01 7.13426854e-01
 7.13426854e-01 7.13491463e-01
 7.15345632e-01 7.15430862e-01
 7.15430862e-01 7.15515413e-01
 7.17386507e-01 7.17434870e-01
 7.17434870e-01 7.17482337e-01
 7.19428298e-01 7.19438878e-01
 7.19438878e-01 7.19449032e-01
 7.21414047e-01 7.21442886e-01
 7.21442886e-01 7.21471749e-01
 7.23379294e-01 7.23446894e-01
 7.23446894e-01 7.23515845e-01
 7.25360892e-01 7.25450902e-01
 7.25450902e-01 7.25540117e-01
 7.27403998e-01 7.27454910e-01
 7.27454910e-01 7.27504823e-01
 7.29448094e-01 7.29458918e-01
 7.29458918e-01 7.29469348e-01
 7.31431721e-01 7.31462926e-01
 7.31462926e-01 7.31494032e-01
 7.33394751e-01 7.33466934e-01
 7.33466934e-01 7.33540652e-01
 7.35375713e-01 7.35470942e-01
 7.35470942e-01 7.35565239e-01
 7.37421259e-01 7.37474950e-01
 7.37474950e-01 7.37527522e-01
 7.39467879e-01 7.39478958e-01
 7.39478958e-01 7.39489561e-01
 7.41449505e-01 7.41482966e-01
 7.41482966e-01 7.41516549e-01
 7.43409758e-01 7.43486974e-01
 7.43486974e-01 7.43565938e-01
 7.45390039e-01 7.45490982e-01
 7.45490982e-01 7.45590830e-01
 7.47438263e-01 7.47494990e-01
 7.47494990e-01 7.47550461e-01
 7.49487653e-01 7.49498998e-01
 7.49498998e-01 7.49509840e-01
 7.51466870e-01 7.51503006e-01
 7.51503006e-01 7.51539331e-01
 7.53424256e-01 7.53507014e-01
 7.53507014e-01 7.53591772e-01
 7.55403801e-01 7.55511022e-01
 7.55511022e-01 7.55616952e-01
 7.57454973e-01 7.57515030e-01
 7.57515030e-01 7.57573670e-01
 7.59507414e-01 7.59519038e-01
 7.59519038e-01 7.59530192e-01
 7.61483723e-01 7.61523046e-01
 7.61523046e-01 7.61562418e-01
 7.63438175e-01 7.63527054e-01
 7.63527054e-01 7.63618231e-01
 7.65416923e-01 7.65531062e-01
 7.65531062e-01 7.65643677e-01
 7.67471350e-01 7.67535070e-01
 7.67535070e-01 7.67597185e-01
 7.69527163e-01 7.69539078e-01
 7.69539078e-01 7.69550494e-01
 7.71500446e-01 7.71543086e-01
 7.71543086e-01 7.71585856e-01
 7.73451431e-01 7.73547094e-01
 7.73547094e-01 7.73645409e-01
 7.75429311e-01 7.75551102e-01
 7.75551102e-01 7.75671087e-01
 7.77487345e-01 7.77555110e-01
 7.77555110e-01 7.77621048e-01
 7.79546898e-01 7.79559118e-01
 7.79559118e-01 7.79570807e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.91532683e-01 7.91583166e-01
 7.91583166e-01 7.91634016e-01
 7.93475543e-01 7.93587174e-01
 7.93587174e-01 7.93702392e-01
 7.95451415e-01 7.95591182e-01
 7.95591182e-01 7.95728384e-01
 7.97517950e-01 7.97595190e-01
 7.97595190e-01 7.97670027e-01
 7.99586325e-01 7.99599198e-01
 7.99599198e-01 7.99611390e-01
 8.01548409e-01 8.01603206e-01
 8.01603206e-01 8.01658887e-01
 8.03486139e-01 8.03607214e-01
 8.03607214e-01 8.03732495e-01
 8.05460834e-01 8.05611222e-01
 8.05611222e-01 8.05758531e-01
 8.07532406e-01 8.07615230e-01
 8.07615230e-01 8.07695275e-01
 8.09606014e-01 8.09619238e-01
 8.09619238e-01 8.09631735e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.41602921e-01 8.41683367e-01
 8.41683367e-01 8.41766301e-01
 8.43514239e-01 8.43687375e-01
 8.43687375e-01 8.43869040e-01
 8.45482304e-01 8.45691383e-01
 8.45691383e-01 8.45893688e-01
 8.47581850e-01 8.47695391e-01
 8.47695391e-01 8.47803601e-01
 8.49684589e-01 8.49699399e-01
 8.49699399e-01 8.49713358e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.61623625e-01 8.61723447e-01
 8.61723447e-01 8.61827481e-01
 8.63515259e-01 8.63727455e-01
 8.63727455e-01 8.63952460e-01
 8.65477928e-01 8.65731463e-01
 8.65731463e-01 8.65974461e-01
 8.67598775e-01 8.67735471e-01
 8.67735471e-01 8.67864386e-01
 8.69723753e-01 8.69739479e-01
 8.69739479e-01 8.69754108e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.81636058e-01 8.81763527e-01
 8.81763527e-01 8.81897377e-01
 8.83501756e-01 8.83767535e-01
 8.83767535e-01 8.84053487e-01
 8.85456114e-01 8.85771543e-01
 8.85771543e-01 8.86069838e-01
 8.87606718e-01 8.87775551e-01
 8.87775551e-01 8.87932474e-01
 8.89762828e-01 8.89779559e-01
 8.89779559e-01 8.89795146e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.31600019e-01 9.31863727e-01
 9.31863727e-01 9.32165544e-01
 9.33328681e-01 9.33867735e-01
 9.33867735e-01 9.34494085e-01
 9.35216989e-01 9.35871743e-01
 9.35871743e-01 9.36447107e-01
 9.37531746e-01 9.37875752e-01
 9.37875752e-01 9.38171812e-01
 9.39860288e-01 9.39879760e-01
 9.39879760e-01 9.39897431e-01
 9.41566589e-01 9.41883768e-01
 9.41883768e-01 9.42258567e-01
 9.43242616e-01 9.43887776e-01
 9.43887776e-01 9.44661297e-01
 9.45091908e-01 9.45891784e-01
 9.45891784e-01 9.46573524e-01
 9.47477133e-01 9.47895792e-01
 9.47895792e-01 9.48244976e-01
 9.49879863e-01 9.49899800e-01
 9.49899800e-01 9.49917850e-01
 9.51514670e-01 9.51903808e-01
 9.51903808e-01 9.52384532e-01
 9.53119996e-01 9.53907816e-01
 9.53907816e-01 9.54894565e-01
 9.54902470e-01 9.55911824e-01
 9.55911824e-01 9.56736004e-01
 9.57389565e-01 9.57915832e-01
 9.57915832e-01 9.58336002e-01
 9.59899599e-01 9.59919840e-01
 9.59919840e-01 9.59938170e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.71301124e-01 9.71943888e-01
 9.71943888e-01 9.72879289e-01
 9.72665334e-01 9.73947896e-01
 9.73947896e-01 9.75847628e-01
 9.74049722e-01 9.75951904e-01
 9.75951904e-01 9.77267018e-01
 9.76972294e-01 9.77955912e-01
 9.77955912e-01 9.78619979e-01
 9.79940633e-01 9.79959920e-01
 9.79959920e-01 9.79978143e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.90685509e-01 9.91983968e-01
 9.91395605e-01 9.93987976e-01
 9.91983968e-01 9.95648435e-01
 9.92104637e-01 9.95991984e-01
 9.93987976e-01 9.97887621e-01
 9.94294511e-01 9.97995992e-01
 9.95991984e-01 9.98592216e-01
 9.97995992e-01 9.99296108e-01
 1.00000000e+00 1.00000000e+00
 9.97995992e-01 1.00000000e+00
 9.95991984e-01 1.00000000e+00
 9.93987976e-01 1.00000000e+00
 9.91983968e-01 1.00000000e+00
 9.89979960e-01 1.00000000e+00
 9.87975952e-01 1.00000000e+00
 9.85971944e-01 1.00000000e+00
 9.83967936e-01 1.00000000e+00
 9.81963928e-01 1.00000000e+00
 9.79959920e-01 1.00000000e+00
 9.77955912e-01 1.00000000e+00
 9.75951904e-01 1.00000000e+00
 9.73947896e-01 1.00000000e+00
 9.71943888e-01 1.00000000e+00
 9.69939880e-01 1.00000000e+00
 9.67935872e-01 1.00000000e+00
 9.65931864e-01 1.00000000e+00
 9.63927856e-01 1.00000000e+00
 9.61923848e-01 1.00000000e+00
 9.59919840e-01 1.00000000e+00
 9.57915832e-01 1.00000000e+00
 9.55911824e-01 1.00000000e+00
 9.53907816e-01 1.00000000e+00
 9.51903808e-01 1.00000000e+00
 9.49899800e-01 1.00000000e+00
 9.47895792e-01 1.00000000e+00
 9.45891784e-01 1.00000000e+00
 9.43887776e-01 1.00000000e+00
 9.41883768e-01 1.00000000e+00
 9.39879760e-01 1.00000000e+00
 9.37875752e-01 1.00000000e+00
 9.35871743e-01 1.00000000e+00
 9.33867735e-01 1.00000000e+00
 9.31863727e-01 1.00000000e+00
 9.29859719e-01 1.00000000e+00
 9.27855711e-01 1.00000000e+00
 9.25851703e-01 1.00000000e+00
 9.23847695e-01 1.00000000e+00
 9.21843687e-01 1.00000000e+00
 9.19839679e-01 1.00000000e+00
 9.17835671e-01 1.00000000e+00
 9.15831663e-01 1.00000000e+00
 9.13827655e-01 1.00000000e+00
 9.11823647e-01 1.00000000e+00
 9.09819639e-01 1.00000000e+00
 9.07815631e-01 1.00000000e+00
 9.05811623e-01 1.00000000e+00
 9.03807615e-01 1.00000000e+00
 9.01803607e-01 1.00000000e+00
 8.99799599e-01 1.00000000e+00
 8.97795591e-01 1.00000000e+00
 8.95791583e-01 1.00000000e+00
 8.93787575e-01 1.00000000e+00
 8.91783567e-01 1.00000000e+00
 8.89779559e-01 1.00000000e+00
 8.87775551e-01 1.00000000e+00
 8.85771543e-01 1.00000000e+00
 8.83767535e-01 1.00000000e+00
 8.81763527e-01 1.00000000e+00
 8.79759519e-01 1.00000000e+00
 8.77755511e-01 1.00000000e+00
 8.75751503e-01 1.00000000e+00
 8.73747495e-01 1.00000000e+00
 8.71743487e-01 1.00000000e+00
 8.69739479e-01 1.00000000e+00
 8.67735471e-01 1.00000000e+00
 8.65731463e-01 1.00000000e+00
 8.63727455e-01 1.00000000e+00
 8.61723447e-01 1.00000000e+00
 8.59719439e-01 1.00000000e+00
 8.57715431e-01 1.00000000e+00
 8.55711423e-01 1.00000000e+00
 8.53707415e-01 1.00000000e+00
 8.51703407e-01 1.00000000e+00
 8.49699399e-01 1.00000000e+00
 8.47695391e-01 1.00000000e+00
 8.45691383e-01 1.00000000e+00
 8.43687375e-01 1.00000000e+00
 8.41683367e-01 1.00000000e+00
 8.39679359e-01 1.00000000e+00
 8.37675351e-01 1.00000000e+00
 8.35671343e-01 1.00000000e+00
 8.33667335e-01 1.00000000e+00
 8.31663327e-01 1.00000000e+00
 8.29659319e-01 1.00000000e+00
 8.27655311e-01 1.00000000e+00
 8.25651303e-01 1.00000000e+00
 8.23647295e-01 1.00000000e+00
 8.21643287e-01 1.00000000e+00
 8.19639279e-01 1.00000000e+00
 8.17635271e-01 1.00000000e+00
 8.15631263e-01 1.00000000e+00
 8.13627255e-01 1.00000000e+00
 8.11623246e-01 1.00000000e+00
 8.09619238e-01 1.00000000e+00
 8.07615230e-01 1.00000000e+00
 8.05611222e-01 1.00000000e+00
 8.03607214e-01 1.00000000e+00
 8.01603206e-01 1.00000000e+00
 7.99599198e-01 1.00000000e+00
 7.97595190e-01 1.00000000e+00
 7.95591182e-01 1.00000000e+00
 7.93587174e-01 1.00000000e+00
 7.91583166e-01 1.00000000e+00
 7.89579158e-01 1.00000000e+00
 7.87575150e-01 1.00000000e+00
 7.85571142e-01 1.00000000e+00
 7.83567134e-01 1.00000000e+00
 7.81563126e-01 1.00000000e+00
 7.79559118e-01 1.00000000e+00
 7.77555110e-01 1.00000000e+00
 7.75551102e-01 1.00000000e+00
 7.73547094e-01 1.00000000e+00
 7.71543086e-01 1.00000000e+00
 7.69539078e-01 1.00000000e+00
 7.67535070e-01 1.00000000e+00
 7.65531062e-01 1.00000000e+00
 7.63527054e-01 1.00000000e+00
 7.61523046e-01 1.00000000e+00
 7.59519038e-01 1.00000000e+00
 7.57515030e-01 1.00000000e+00
 7.55511022e-01 1.00000000e+00
 7.53507014e-01 1.00000000e+00
 7.51503006e-01 1.00000000e+00
 7.49498998e-01 1.00000000e+00
 7.47494990e-01 1.00000000e+00
 7.45490982e-01 1.00000000e+00
 7.43486974e-01 1.00000000e+00
 7.41482966e-01 1.00000000e+00
 7.39478958e-01 1.00000000e+00
 7.37474950e-01 1.00000000e+00
 7.35470942e-01 1.00000000e+00
 7.33466934e-01 1.00000000e+00
 7.31462926e-01 1.00000000e+00
 7.29458918e-01 1.00000000e+00
 7.27454910e-01 1.00000000e+00
 7.25450902e-01 1.00000000e+00
 7.23446894e-01 1.00000000e+00
 7.21442886e-01 1.00000000e+00
 7.19438878e-01 1.00000000e+00
 7.17434870e-01 1.00000000e+00
 7.15430862e-01 1.00000000e+00
 7.13426854e-01 1.00000000e+00
 7.11422846e-01 1.00000000e+00
 7.09418838e-01 1.00000000e+00
 7.07414830e-01 1.00000000e+00
 7.05410822e-01 1.00000000e+00
 7.03406814e-01 1.00000000e+00
 7.01402806e-01 1.00000000e+00
 6.99398798e-01 1.00000000e+00
 6.97394790e-01 1.00000000e+00
 6.95390782e-01 1.00000000e+00
 6.93386774e-01 1.00000000e+00
 6.91382766e-01 1.00000000e+00
 6.89378758e-01 1.00000000e+00
 6.87374749e-01 1.00000000e+00
 6.85370741e-01 1.00000000e+00
 6.83366733e-01 1.00000000e+00
 6.81362725e-01 1.00000000e+00
 6.79358717e-01 1.00000000e+00
 6.77354709e-01 1.00000000e+00
 6.75350701e-01 1.00000000e+00
 6.73346693e-01 1.00000000e+00
 6.71342685e-01 1.00000000e+00
 6.69338677e-01 1.00000000e+00
 6.67334669e-01 1.00000000e+00
 6.65330661e-01 1.00000000e+00
 6.63326653e-01 1.00000000e+00
 6.61322645e-01 1.00000000e+00
 6.59318637e-01 1.00000000e+00
 6.57314629e-01 1.00000000e+00
 6.55310621e-01 1.00000000e+00
 6.53306613e-01 1.00000000e+00
 6.51302605e-01 1.00000000e+00
 6.49298597e-01 1.00000000e+00
 6.47294589e-01 1.00000000e+00
 6.45290581e-01 1.00000000e+00
 6.43286573e-01 1.00000000e+00
 6.41282565e-01 1.00000000e+00
 6.39278557e-01 1.00000000e+00
 6.37274549e-01 1.00000000e+00
 6.35270541e-01 1.00000000e+00
 6.33266533e-01 1.00000000e+00
 6.31262525e-01 1.00000000e+00
 6.29258517e-01 1.00000000e+00
 6.27254509e-01 1.00000000e+00
 6.25250501e-01 1.00000000e+00
 6.23246493e-01 1.00000000e+00
 6.21242485e-01 1.00000000e+00
 6.19238477e-01 1.00000000e+00
 6.17234469e-01 1.00000000e+00
 6.15230461e-01 1.00000000e+00
 6.13226453e-01 1.00000000e+00
 6.11222445e-01 1.00000000e+00
 6.09218437e-01 1.00000000e+00
 6.07214429e-01 1.00000000e+00
 6.05210421e-01 1.00000000e+00
 6.03206413e-01 1.00000000e+00
 6.01202405e-01 1.00000000e+00
 5.99198397e-01 1.00000000e+00
 5.97194389e-01 1.00000000e+00
 5.95190381e-01 1.00000000e+00
 5.93186373e-01 1.00000000e+00
 5.91182365e-01 1.00000000e+00
 5.89178357e-01 1.00000000e+00
 5.87174349e-01 1.00000000e+00
 5.85170341e-01 1.00000000e+00
 5.83166333e-01 1.00000000e+00
 5.81162325e-01 1.00000000e+00
 5.79158317e-01 1.00000000e+00
 5.77154309e-01 1.00000000e+00
 5.75150301e-01 1.00000000e+00
 5.73146293e-01 1.00000000e+00
 5.71142285e-01 1.00000000e+00
 5.69138277e-01 1.00000000e+00
 5.67134269e-01 1.00000000e+00
 5.65130261e-01 1.00000000e+00
 5.63126253e-01 1.00000000e+00
 5.61122244e-01 1.00000000e+00
 5.59118236e-01 1.00000000e+00
 5.57114228e-01 1.00000000e+00
 5.55110220e-01 1.00000000e+00
 5.53106212e-01 1.00000000e+00
 5.51102204e-01 1.00000000e+00
 5.49098196e-01 1.00000000e+00
 5.47094188e-01 1.00000000e+00
 5.45090180e-01 1.00000000e+00
 5.43086172e-01 1.00000000e+00
 5.41082164e-01 1.00000000e+00
 5.39078156e-01 1.00000000e+00
 5.37074148e-01 1.00000000e+00
 5.35070140e-01 1.00000000e+00
 5.33066132e-01 1.00000000e+00
 5.31062124e-01 1.00000000e+00
 5.29058116e-01 1.00000000e+00
 5.27054108e-01 1.00000000e+00
 5.25050100e-01 1.00000000e+00
 5.23046092e-01 1.00000000e+00
 5.21042084e-01 1.00000000e+00
 5.19038076e-01 1.00000000e+00
 5.17034068e-01 1.00000000e+00
 5.15030060e-01 1.00000000e+00
 5.13026052e-01 1.00000000e+00
 5.11022044e-01 1.00000000e+00
 5.09018036e-01 1.00000000e+00
 5.07014028e-01 1.00000000e+00
 5.05010020e-01 1.00000000e+00
 5.03006012e-01 1.00000000e+00
 5.01002004e-01 1.00000000e+00
 4.98997996e-01 1.00000000e+00
 4.96993988e-01 1.00000000e+00
 4.94989980e-01 1.00000000e+00
 4.92985972e-01 1.00000000e+00
 4.90981964e-01 1.00000000e+00
 4.88977956e-01 1.00000000e+00
 4.86973948e-01 1.00000000e+00
 4.84969940e-01 1.00000000e+00
 4.82965932e-01 1.00000000e+00
 4.80961924e-01 1.00000000e+00
 4.78957916e-01 1.00000000e+00
 4.76953908e-01 1.00000000e+00
 4.74949900e-01 1.00000000e+00
 4.72945892e-01 1.00000000e+00
 4.70941884e-01 1.00000000e+00
 4.68937876e-01 1.00000000e+00
 4.66933868e-01 1.00000000e+00
 4.64929860e-01 1.00000000e+00
 4.62925852e-01 1.00000000e+00
 4.60921844e-01 1.00000000e+00
 4.58917836e-01 1.00000000e+00
 4.56913828e-01 1.00000000e+00
 4.54909820e-01 1.00000000e+00
 4.52905812e-01 1.00000000e+00
 4.50901804e-01 1.00000000e+00
 4.48897796e-01 1.00000000e+00
 4.46893788e-01 1.00000000e+00
 4.44889780e-01 1.00000000e+00
 4.42885772e-01 1.00000000e+00
 4.40881764e-01 1.00000000e+00
 4.38877756e-01 1.00000000e+00
 4.36873747e-01 1.00000000e+00
 4.34869739e-01 1.00000000e+00
 4.32865731e-01 1.00000000e+00
 4.30861723e-01 1.00000000e+00
 4.28857715e-01 1.00000000e+00
 4.26853707e-01 1.00000000e+00
 4.24849699e-01 1.00000000e+00
 4.22845691e-01 1.00000000e+00
 4.20841683e-01 1.00000000e+00
 4.18837675e-01 1.00000000e+00
 4.16833667e-01 1.00000000e+00
 4.14829659e-01 1.00000000e+00
 4.12825651e-01 1.00000000e+00
 4.10821643e-01 1.00000000e+00
 4.08817635e-01 1.00000000e+00
 4.06813627e-01 1.00000000e+00
 4.04809619e-01 1.00000000e+00
 4.02805611e-01 1.00000000e+00
 4.00801603e-01 1.00000000e+00
 3.98797595e-01 1.00000000e+00
 3.96793587e-01 1.00000000e+00
 3.94789579e-01 1.00000000e+00
 3.92785571e-01 1.00000000e+00
 3.90781563e-01 1.00000000e+00
 3.88777555e-01 1.00000000e+00
 3.86773547e-01 1.00000000e+00
 3.84769539e-01 1.00000000e+00
 3.82765531e-01 1.00000000e+00
 3.80761523e-01 1.00000000e+00
 3.78757515e-01 1.00000000e+00
 3.76753507e-01 1.00000000e+00
 3.74749499e-01 1.00000000e+00
 3.72745491e-01 1.00000000e+00
 3.70741483e-01 1.00000000e+00
 3.68737475e-01 1.00000000e+00
 3.66733467e-01 1.00000000e+00
 3.64729459e-01 1.00000000e+00
 3.62725451e-01 1.00000000e+00
 3.60721443e-01 1.00000000e+00
 3.58717435e-01 1.00000000e+00
 3.56713427e-01 1.00000000e+00
 3.54709419e-01 1.00000000e+00
 3.52705411e-01 1.00000000e+00
 3.50701403e-01 1.00000000e+00
 3.48697395e-01 1.00000000e+00
 3.46693387e-01 1.00000000e+00
 3.44689379e-01 1.00000000e+00
 3.42685371e-01 1.00000000e+00
 3.40681363e-01 1.00000000e+00
 3.38677355e-01 1.00000000e+00
 3.36673347e-01 1.00000000e+00
 3.34669339e-01 1.00000000e+00
 3.32665331e-01 1.00000000e+00
 3.30661323e-01 1.00000000e+00
 3.28657315e-01 1.00000000e+00
 3.26653307e-01 1.00000000e+00
 3.24649299e-01 1.00000000e+00
 3.22645291e-01 1.00000000e+00
 3.20641283e-01 1.00000000e+00
 3.18637275e-01 1.00000000e+00
 3.16633267e-01 1.00000000e+00
 3.14629259e-01 1.00000000e+00
 3.12625251e-01 1.00000000e+00
 3.10621242e-01 1.00000000e+00
 3.08617234e-01 1.00000000e+00
 3.06613226e-01 1.00000000e+00
 3.04609218e-01 1.00000000e+00
 3.02605210e-01 1.00000000e+00
 3.00601202e-01 1.00000000e+00
 2.98597194e-01 1.00000000e+00
 2.96593186e-01 1.00000000e+00
 2.94589178e-01 1.00000000e+00
 2.92585170e-01 1.00000000e+00
 2.90581162e-01 1.00000000e+00
 2.88577154e-01 1.00000000e+00
 2.86573146e-01 1.00000000e+00
 2.84569138e-01 1.00000000e+00
 2.82565130e-01 1.00000000e+00
 2.80561122e-01 1.00000000e+00
 2.78557114e-01 1.00000000e+00
 2.76553106e-01 1.00000000e+00
 2.74549098e-01 1.00000000e+00
 2.72545090e-01 1.00000000e+00
 2.70541082e-01 1.00000000e+00
 2.68537074e-01 1.00000000e+00
 2.66533066e-01 1.00000000e+00
 2.64529058e-01 1.00000000e+00
 2.62525050e-01 1.00000000e+00
 2.60521042e-01 1.00000000e+00
 2.58517034e-01 1.00000000e+00
 2.56513026e-01 1.00000000e+00
 2.54509018e-01 1.00000000e+00
 2.52505010e-01 1.00000000e+00
 2.50501002e-01 1.00000000e+00
 2.48496994e-01 1.00000000e+00
 2.46492986e-01 1.00000000e+00
 2.44488978e-01 1.00000000e+00
 2.42484970e-01 1.00000000e+00
 2.40480962e-01 1.00000000e+00
 2.38476954e-01 1.00000000e+00
 2.36472946e-01 1.00000000e+00
 2.34468938e-01 1.00000000e+00
 2.32464930e-01 1.00000000e+00
 2.30460922e-01 1.00000000e+00
 2.28456914e-01 1.00000000e+00
 2.26452906e-01 1.00000000e+00
 2.24448898e-01 1.00000000e+00
 2.22444890e-01 1.00000000e+00
 2.20440882e-01 1.00000000e+00
 2.18436874e-01 1.00000000e+00
 2.16432866e-01 1.00000000e+00
 2.14428858e-01 1.00000000e+00
 2.12424850e-01 1.00000000e+00
 2.10420842e-01 1.00000000e+00
 2.08416834e-01 1.00000000e+00
 2.06412826e-01 1.00000000e+00
 2.04408818e-01 1.00000000e+00
 2.02404810e-01 1.00000000e+00
 2.00400802e-01 1.00000000e+00
 1.98396794e-01 1.00000000e+00
 1.96392786e-01 1.00000000e+00
 1.94388778e-01 1.00000000e+00
 1.92384770e-01 1.00000000e+00
 1.90380762e-01 1.00000000e+00
 1.88376754e-01 1.00000000e+00
 1.86372745e-01 1.00000000e+00
 1.84368737e-01 1.00000000e+00
 1.82364729e-01 1.00000000e+00
 1.80360721e-01 1.00000000e+00
 1.78356713e-01 1.00000000e+00
 1.76352705e-01 1.00000000e+00
 1.74348697e-01 1.00000000e+00
 1.72344689e-01 1.00000000e+00
 1.70340681e-01 1.00000000e+00
 1.68336673e-01 1.00000000e+00
 1.66332665e-01 1.00000000e+00
 1.64328657e-01 1.00000000e+00
 1.62324649e-01 1.00000000e+00
 1.60320641e-01 1.00000000e+00
 1.58316633e-01 1.00000000e+00
 1.56312625e-01 1.00000000e+00
 1.54308617e-01 1.00000000e+00
 1.52304609e-01 1.00000000e+00
 1.50300601e-01 1.00000000e+00
 1.48296593e-01 1.00000000e+00
 1.46292585e-01 1.00000000e+00
 1.44288577e-01 1.00000000e+00
 1.42284569e-01 1.00000000e+00
 1.40280561e-01 1.00000000e+00
 1.38276553e-01 1.00000000e+00
 1.36272545e-01 1.00000000e+00
 1.34268537e-01 1.00000000e+00
 1.32264529e-01 1.00000000e+00
 1.30260521e-01 1.00000000e+00
 1.28256513e-01 1.00000000e+00
 1.26252505e-01 1.00000000e+00
 1.24248497e-01 1.00000000e+00
 1.22244489e-01 1.00000000e+00
 1.20240481e-01 1.00000000e+00
 1.18236473e-01 1.00000000e+00
 1.16232465e-01 1.00000000e+00
 1.14228457e-01 1.00000000e+00
 1.12224449e-01 1.00000000e+00
 1.10220441e-01 1.00000000e+00
 1.08216433e-01 1.00000000e+00
 1.06212425e-01 1.00000000e+00
 1.04208417e-01 1.00000000e+00
 1.02204409e-01 1.00000000e+00
 1.00200401e-01 1.00000000e+00
 9.81963928e-02 1.00000000e+00
 9.61923848e-02 1.00000000e+00
 9.41883768e-02 1.00000000e+00
 9.21843687e-02 1.00000000e+00
 9.01803607e-02 1.00000000e+00
 8.81763527e-02 1.00000000e+00
 8.61723447e-02 1.00000000e+00
 8.41683367e-02 1.00000000e+00
 8.21643287e-02 1.00000000e+00
 8.01603206e-02 1.00000000e+00
 7.81563126e-02 1.00000000e+00
 7.61523046e-02 1.00000000e+00
 7.41482966e-02 1.00000000e+00
 7.21442886e-02 1.00000000e+00
 7.01402806e-02 1.00000000e+00
 6.81362725e-02 1.00000000e+00
 6.61322645e-02 1.00000000e+00
 6.41282565e-02 1.00000000e+00
 6.21242485e-02 1.00000000e+00
 6.01202405e-02 1.00000000e+00
 5.81162325e-02 1.00000000e+00
 5.61122244e-02 1.00000000e+00
 5.41082164e-02 1.00000000e+00
 5.21042084e-02 1.00000000e+00
 5.01002004e-02 1.00000000e+00
 4.80961924e-02 1.00000000e+00
 4.60921844e-02 1.00000000e+00
 4.40881764e-02 1.00000000e+00
 4.20841683e-02 1.00000000e+00
 4.00801603e-02 1.00000000e+00
 3.80761523e-02 1.00000000e+00
 3.60721443e-02 1.00000000e+00
 3.40681363e-02 1.00000000e+00
 3.20641283e-02 1.00000000e+00
 3.00601202e-02 1.00000000e+00
 2.80561122e-02 1.00000000e+00
 2.60521042e-02 1.00000000e+00
 2.40480962e-02 1.00000000e+00
 2.20440882e-02 1.00000000e+00
 2.00400802e-02 1.00000000e+00
 1.80360721e-02 1.00000000e+00
 1.60320641e-02 1.00000000e+00
 1.40280561e-02 1.00000000e+00
 1.20240481e-02 1.00000000e+00
 1.00200401e-02 1.00000000e+00
 8.01603206e-03 1.00000000e+00
 6.01202405e-03 1.00000000e+00
 4.00801603e-03 1.00000000e+00
 2.00400802e-03 1.00000000e+00
 0.00000000e+00 1.00000000e+00
 0.00000000e+00 1.00000000e+00
 0.00000000e+00 9.97995992e-01
 0.00000000e+00 9.95991984e-01
 0.00000000e+00 9.93987976e-01
 0.00000000e+00 9.91983968e-01
 0.00000000e+00 9.89979960e-01
 0.00000000e+00 9.87975952e-01
 0.00000000e+00 9.85971944e-01
 0.00000000e+00 9.83967936e-01
 0.00000000e+00 9.81963928e-01
 0.00000000e+00 9.79959920e-01
 0.00000000e+00 9.77955912e-01
 0.00000000e+00 9.75951904e-01
 0.00000000e+00 9.73947896e-01
 0.00000000e+00 9.71943888e-01
 0.00000000e+00 9.69939880e-01
 0.00000000e+00 9.67935872e-01
 0.00000000e+00 9.65931864e-01
 0.00000000e+00 9.63927856e-01
 0.00000000e+00 9.61923848e-01
 0.00000000e+00 9.59919840e-01
 0.00000000e+00 9.57915832e-01
 0.00000000e+00 9.55911824e-01
 0.00000000e+00 9.53907816e-01
 0.00000000e+00 9.51903808e-01
 0.00000000e+00 9.49899800e-01
 0.00000000e+00 9.47895792e-01
 0.00000000e+00 9.45891784e-01
 0.00000000e+00 9.43887776e-01
 0.00000000e+00 9.41883768e-01
 0.00000000e+00 9.39879760e-01
 0.00000000e+00 9.37875752e-01
 0.00000000e+00 9.35871743e-01
 0.00000000e+00 9.33867735e-01
 0.00000000e+00 9.31863727e-01
 0.00000000e+00 9.29859719e-01
 0.00000000e+00 9.29458631e-01
 3.43908503e-04 9.27855711e-01
 7.73871176e-04 9.25851703e-01
 1.20383385e-03 9.23847695e-01
 1.63379652e-03 9.21843687e-01
 2.00400802e-03 9.20119363e-01
 2.06405600e-03 9.19839679e-01
 2.49772869e-03 9.17835671e-01
 2.93140138e-03 9.15831663e-01
 3.35182953e-03 9.13827655e-01
 3.60432396e-03 9.11823647e-01
 3.81557745e-03 9.09819639e-01
 4.00801603e-03 9.08827207e-01
 4.20416655e-03 9.07815631e-01
 4.58732328e-03 9.05811623e-01
 4.88071619e-03 9.03807615e-01
 5.06417829e-03 9.01803607e-01
 5.24791331e-03 8.99799599e-01
 5.43410458e-03 8.97795591e-01
 5.62346190e-03 8.95791583e-01
 5.83707143e-03 8.93787575e-01
 6.01202405e-03 8.92702610e-01
 6.16022134e-03 8.91783567e-01
 6.48253296e-03 8.89779559e-01
 6.79137667e-03 8.87775551e-01
 7.02405543e-03 8.85771543e-01
 7.18483479e-03 8.83767535e-01
 7.34561414e-03 8.81763527e-01
 7.50621138e-03 8.79759519e-01
 7.66547315e-03 8.77755511e-01
 7.82473492e-03 8.75751503e-01
 7.98423790e-03 8.73747495e-01
 8.01603206e-03 8.73379519e-01
 8.15834066e-03 8.71743487e-01
 8.41749196e-03 8.69739479e-01
 8.63181905e-03 8.67735471e-01
 8.77219042e-03 8.65731463e-01
 8.91256179e-03 8.63727455e-01
 9.05293316e-03 8.61723447e-01
 9.19851352e-03 8.59719439e-01
 9.36291796e-03 8.57715431e-01
 9.49356953e-03 8.55711423e-01
 9.62422110e-03 8.53707415e-01
 9.75487266e-03 8.51703407e-01
 9.88473131e-03 8.49699399e-01
 1.00118999e-02 8.47695391e-01
 1.00200401e-02 8.47567113e-01
 1.03673411e-02 8.45691383e-01
 1.07383935e-02 8.43687375e-01
 1.11094458e-02 8.41683367e-01
 1.14787297e-02 8.39679359e-01
 1.18387296e-02 8.37675351e-01
 1.20240481e-02 8.36643740e-01
 1.21987295e-02 8.35671343e-01
 1.25548799e-02 8.33667335e-01
 1.28701104e-02 8.31663327e-01
 1.31373912e-02 8.29659319e-01
 1.34026359e-02 8.27655311e-01
 1.36848354e-02 8.25651303e-01
 1.40078809e-02 8.23647295e-01
 1.40280561e-02 8.23522138e-01
 1.43309263e-02 8.21643287e-01
 1.46519694e-02 8.19639279e-01
 1.49638907e-02 8.17635271e-01
 1.52675592e-02 8.15631263e-01
 1.55245710e-02 8.13627255e-01
 1.57618782e-02 8.11623246e-01
 1.59978069e-02 8.09619238e-01
 1.60320641e-02 8.09320820e-01
 1.62278587e-02 8.07615230e-01
 1.64579104e-02 8.05611222e-01
 1.66952984e-02 8.03607214e-01
 1.69616397e-02 8.01603206e-01
 1.72307547e-02 7.99599198e-01
 1.74467878e-02 7.97595190e-01
 1.76628209e-02 7.95591182e-01
 1.78796808e-02 7.93587174e-01
 1.80360721e-02 7.92196938e-01
 1.81058044e-02 7.91583166e-01
 1.83674914e-02 7.89579158e-01
 1.85999772e-02 7.87575150e-01
 1.88000716e-02 7.85571142e-01
 1.90001660e-02 7.83567134e-01
 1.92002603e-02 7.81563126e-01
 1.93984757e-02 7.79559118e-01
 1.95914909e-02 7.77555110e-01
 1.97845062e-02 7.75551102e-01
 1.99775214e-02 7.73547094e-01
 2.00400802e-02 7.72897570e-01
 2.03017607e-02 7.71543086e-01
 2.06701738e-02 7.69539078e-01
 2.10189689e-02 7.67535070e-01
 2.13781398e-02 7.65531062e-01
 2.17373107e-02 7.63527054e-01
 2.20440882e-02 7.61815377e-01
 2.20964816e-02 7.61523046e-01
 2.24524516e-02 7.59519038e-01
 2.27982855e-02 7.57515030e-01
 2.31441194e-02 7.55511022e-01
 2.34823400e-02 7.53507014e-01
 2.37909318e-02 7.51503006e-01
 2.40480962e-02 7.49773686e-01
 2.40889446e-02 7.49498998e-01
 2.43790442e-02 7.47494990e-01
 2.46748679e-02 7.45490982e-01
 2.49868225e-02 7.43486974e-01
 2.53073433e-02 7.41482966e-01
 2.56159575e-02 7.39478958e-01
 2.58906834e-02 7.37474950e-01
 2.60521042e-02 7.36297454e-01
 2.61654094e-02 7.35470942e-01
 2.64465726e-02 7.33466934e-01
 2.67447297e-02 7.31462926e-01
 2.70445794e-02 7.29458918e-01
 2.73298276e-02 7.27454910e-01
 2.75939188e-02 7.25450902e-01
 2.78503136e-02 7.23446894e-01
 2.80561122e-02 7.21838350e-01
 2.81073391e-02 7.21442886e-01
 2.83710125e-02 7.19438878e-01
 2.86340054e-02 7.17434870e-01
 2.88804985e-02 7.15430862e-01
 2.91269915e-02 7.13426854e-01
 2.93734846e-02 7.11422846e-01
 2.96165257e-02 7.09418838e-01
 2.98535775e-02 7.07414830e-01
 3.00601202e-02 7.05668742e-01
 3.01105992e-02 7.05410822e-01
 3.05028134e-02 7.03406814e-01
 3.08950277e-02 7.01402806e-01
 3.12827207e-02 6.99398798e-01
 3.16598644e-02 6.97394790e-01
 3.20370081e-02 6.95390782e-01
 3.20641283e-02 6.95246675e-01
 3.24127427e-02 6.93386774e-01
 3.27747480e-02 6.91382766e-01
 3.31199195e-02 6.89378758e-01
 3.34580589e-02 6.87374749e-01
 3.38015119e-02 6.85370741e-01
 3.40681363e-02 6.83862671e-01
 3.41558172e-02 6.83366733e-01
 3.45101226e-02 6.81362725e-01
 3.48599412e-02 6.79358717e-01
 3.52002258e-02 6.77354709e-01
 3.55352106e-02 6.75350701e-01
 3.58556187e-02 6.73346693e-01
 3.60721443e-02 6.71977838e-01
 3.61726128e-02 6.71342685e-01
 3.64917119e-02 6.69338677e-01
 3.68125668e-02 6.67334669e-01
 3.71219931e-02 6.65330661e-01
 3.74241692e-02 6.63326653e-01
 3.77263453e-02 6.61322645e-01
 3.80245643e-02 6.59318637e-01
 3.80761523e-02 6.58962804e-01
 3.83183964e-02 6.57314629e-01
 3.86129398e-02 6.55310621e-01
 3.89074831e-02 6.53306613e-01
 3.92043373e-02 6.51302605e-01
 3.94973044e-02 6.49298597e-01
 3.97780465e-02 6.47294589e-01
 4.00587886e-02 6.45290581e-01
 4.00801603e-02 6.45138025e-01
 4.04709773e-02 6.43286573e-01
 4.08915565e-02 6.41282565e-01
 4.12979977e-02 6.39278557e-01
 4.16928918e-02 6.37274549e-01
 4.20841683e-02 6.35316643e-01
 4.20933816e-02 6.35270541e-01
 4.24938715e-02 6.33266533e-01
 4.28943613e-02 6.31262525e-01
 4.32843458e-02 6.29258517e-01
 4.36573127e-02 6.27254509e-01
 4.40329246e-02 6.25250501e-01
 4.40881764e-02 6.24960663e-01
 4.44149475e-02 6.23246493e-01
 4.47969705e-02 6.21242485e-01
 4.51730497e-02 6.19238477e-01
 4.55394312e-02 6.17234469e-01
 4.59015513e-02 6.15230461e-01
 4.60921844e-02 6.14153094e-01
 4.62556394e-02 6.13226453e-01
 4.66091369e-02 6.11222445e-01
 4.69571808e-02 6.09218437e-01
 4.72966949e-02 6.07214429e-01
 4.76362090e-02 6.05210421e-01
 4.79759266e-02 6.03206413e-01
 4.80961924e-02 6.02502367e-01
 4.83216306e-02 6.01202405e-01
 4.86643179e-02 5.99198397e-01
 4.89935511e-02 5.97194389e-01
 4.93227843e-02 5.95190381e-01
 4.96520174e-02 5.93186373e-01
 4.99814342e-02 5.91182365e-01
 5.01002004e-02 5.90444731e-01
 5.03861163e-02 5.89178357e-01
 5.08265660e-02 5.87174349e-01
 5.12676562e-02 5.85170341e-01
 5.17087464e-02 5.83166333e-01
 5.21042084e-02 5.81369628e-01
 5.21498366e-02 5.81162325e-01
 5.25807205e-02 5.79158317e-01
 5.29987164e-02 5.77154309e-01
 5.34185055e-02 5.75150301e-01
 5.38399459e-02 5.73146293e-01
 5.41082164e-02 5.71870629e-01
 5.42613864e-02 5.71142285e-01
 5.46751032e-02 5.69138277e-01
 5.50785819e-02 5.67134269e-01
 5.54804609e-02 5.65130261e-01
 5.58789901e-02 5.63126253e-01
 5.61122244e-02 5.61951176e-01
 5.62767545e-02 5.61122244e-01
 5.66688908e-02 5.59118236e-01
 5.70530028e-02 5.57114228e-01
 5.74345819e-02 5.55110220e-01
 5.78151895e-02 5.53106212e-01
 5.81162325e-02 5.51521135e-01
 5.81970959e-02 5.51102204e-01
 5.85765552e-02 5.49098196e-01
 5.89470182e-02 5.47094188e-01
 5.93174812e-02 5.45090180e-01
 5.96879441e-02 5.43086172e-01
 6.00584395e-02 5.41082164e-01
 6.01202405e-02 5.40740787e-01
 6.05244030e-02 5.39078156e-01
 6.10000628e-02 5.37074148e-01
 6.14757227e-02 5.35070140e-01
 6.19513825e-02 5.33066132e-01
 6.21242485e-02 5.32336858e-01
 6.24262294e-02 5.31062124e-01
 6.28909906e-02 5.29058116e-01
 6.33451477e-02 5.27054108e-01
 6.37993371e-02 5.25050100e-01
 6.41282565e-02 5.23598964e-01
 6.42535723e-02 5.23046092e-01
 6.47078075e-02 5.21042084e-01
 6.51520865e-02 5.19038076e-01
 6.55855796e-02 5.17034068e-01
 6.60195580e-02 5.15030060e-01
 6.61322645e-02 5.14510281e-01
 6.64541652e-02 5.13026052e-01
 6.68887961e-02 5.11022044e-01
 6.73139451e-02 5.09018036e-01
 6.77292252e-02 5.07014028e-01
 6.81362725e-02 5.05049748e-01
 6.81446487e-02 5.05010020e-01
 6.85671667e-02 5.03006012e-01
 6.89891829e-02 5.01002004e-01
 6.94018204e-02 4.98997996e-01
 6.98053470e-02 4.96993988e-01
 7.01402806e-02 4.95330629e-01
 7.02294585e-02 4.94989980e-01
 7.07540848e-02 4.92985972e-01
 7.12798669e-02 4.90981964e-01
 7.17958003e-02 4.88977956e-01
 7.21442886e-02 4.87591603e-01
 7.22995488e-02 4.86973948e-01
 7.28015665e-02 4.84969940e-01
 7.33033845e-02 4.82965932e-01
 7.38052025e-02 4.80961924e-01
 7.41482966e-02 4.79564412e-01
 7.42971935e-02 4.78957916e-01
 7.47801135e-02 4.76953908e-01
 7.52618944e-02 4.74949900e-01
 7.57422241e-02 4.72945892e-01
 7.61523046e-02 4.71228731e-01
 7.62208076e-02 4.70941884e-01
 7.66864799e-02 4.68937876e-01
 7.71427580e-02 4.66933868e-01
 7.76040226e-02 4.64929860e-01
 7.80666365e-02 4.62925852e-01
 7.81563126e-02 4.62537381e-01
 7.85361401e-02 4.60921844e-01
 7.89920680e-02 4.58917836e-01
 7.94396160e-02 4.56913828e-01
 7.98889665e-02 4.54909820e-01
 8.01603206e-02 4.53699638e-01
 8.03854936e-02 4.52905812e-01
 8.09560897e-02 4.50901804e-01
 8.15126470e-02 4.48897796e-01
 8.20539148e-02 4.46893788e-01
 8.21643287e-02 4.46484988e-01
 8.25951826e-02 4.44889780e-01
 8.31394985e-02 4.42885772e-01
 8.36914403e-02 4.40881764e-01
 8.41683367e-02 4.39105047e-01
 8.42293449e-02 4.38877756e-01
 8.47547919e-02 4.36873747e-01
 8.52778781e-02 4.34869739e-01
 8.57983402e-02 4.32865731e-01
 8.61723447e-02 4.31416769e-01
 8.63156123e-02 4.30861723e-01
 8.68231163e-02 4.28857715e-01
 8.73232512e-02 4.26853707e-01
 8.78233862e-02 4.24849699e-01
 8.81763527e-02 4.23435386e-01
 8.83264191e-02 4.22845691e-01
 8.88322715e-02 4.20841683e-01
 8.93226560e-02 4.18837675e-01
 8.98084214e-02 4.16833667e-01
 9.01803607e-02 4.15305453e-01
 9.03250712e-02 4.14829659e-01
 9.09345811e-02 4.12825651e-01
 9.15440911e-02 4.10821643e-01
 9.21323948e-02 4.08817635e-01
 9.21843687e-02 4.08636041e-01
 9.27059618e-02 4.06813627e-01
 9.32795289e-02 4.04809619e-01
 9.38623178e-02 4.02805611e-01
 9.41883768e-02 4.01703319e-01
 9.44557688e-02 4.00801603e-01
 9.50292018e-02 3.98797595e-01
 9.55887486e-02 3.96793587e-01
 9.61480987e-02 3.94789579e-01
 9.61923848e-02 3.94629122e-01
 9.67012040e-02 3.92785571e-01
 9.72502556e-02 3.90781563e-01
 9.77865760e-02 3.88777555e-01
 9.81963928e-02 3.87226750e-01
 9.83186946e-02 3.86773547e-01
 9.88594982e-02 3.84769539e-01
 9.94003019e-02 3.82765531e-01
 9.99397934e-02 3.80761523e-01
 1.00200401e-01 3.79763048e-01
 1.00526386e-01 3.78757515e-01
 1.01157155e-01 3.76753507e-01
 1.01787925e-01 3.74749499e-01
 1.02204409e-01 3.73426294e-01
 1.02420432e-01 3.72745491e-01
 1.03075182e-01 3.70741483e-01
 1.03708076e-01 3.68737475e-01
 1.04208417e-01 3.67112103e-01
 1.04324973e-01 3.66733467e-01
 1.04933787e-01 3.64729459e-01
 1.05538055e-01 3.62725451e-01
 1.06138207e-01 3.60721443e-01
 1.06212425e-01 3.60461018e-01
 1.06709322e-01 3.58717435e-01
 1.07274371e-01 3.56713427e-01
 1.07859492e-01 3.54709419e-01
 1.08216433e-01 3.53493311e-01
 1.08453042e-01 3.52705411e-01
 1.09054852e-01 3.50701403e-01
 1.09623538e-01 3.48697395e-01
 1.10185822e-01 3.46693387e-01
 1.10220441e-01 3.46570454e-01
 1.10872880e-01 3.44689379e-01
 1.11567958e-01 3.42685371e-01
 1.12224449e-01 3.40792613e-01
 1.12263035e-01 3.40681363e-01
 1.12920621e-01 3.38677355e-01
 1.13558892e-01 3.36673347e-01
 1.14197164e-01 3.34669339e-01
 1.14228457e-01 3.34574835e-01
 1.14871170e-01 3.32665331e-01
 1.15552951e-01 3.30661323e-01
 1.16197238e-01 3.28657315e-01
 1.16232465e-01 3.28544510e-01
 1.16823057e-01 3.26653307e-01
 1.17448877e-01 3.24649299e-01
 1.18073098e-01 3.22645291e-01
 1.18236473e-01 3.22110497e-01
 1.18697747e-01 3.20641283e-01
 1.19302170e-01 3.18637275e-01
 1.19896823e-01 3.16633267e-01
 1.20240481e-01 3.15475123e-01
 1.20549754e-01 3.14629259e-01
 1.21282478e-01 3.12625251e-01
 1.22045342e-01 3.10621242e-01
 1.22244489e-01 3.10080355e-01
 1.22785344e-01 3.08617234e-01
 1.23494322e-01 3.06613226e-01
 1.24195842e-01 3.04609218e-01
 1.24248497e-01 3.04456132e-01
 1.24885132e-01 3.02605210e-01
 1.25574422e-01 3.00601202e-01
 1.26243960e-01 2.98597194e-01
 1.26252505e-01 2.98571290e-01
 1.26905033e-01 2.96593186e-01
 1.27566106e-01 2.94589178e-01
 1.28226764e-01 2.92585170e-01
 1.28256513e-01 2.92492321e-01
 1.28886918e-01 2.90581162e-01
 1.29509805e-01 2.88577154e-01
 1.30142129e-01 2.86573146e-01
 1.30260521e-01 2.86199880e-01
 1.30906265e-01 2.84569138e-01
 1.31699815e-01 2.82565130e-01
 1.32264529e-01 2.81139019e-01
 1.32493366e-01 2.80561122e-01
 1.33259613e-01 2.78557114e-01
 1.34010431e-01 2.76553106e-01
 1.34268537e-01 2.75846409e-01
 1.34742351e-01 2.74549098e-01
 1.35463596e-01 2.72545090e-01
 1.36178503e-01 2.70541082e-01
 1.36272545e-01 2.70267257e-01
 1.36866754e-01 2.68537074e-01
 1.37545145e-01 2.66533066e-01
 1.38223536e-01 2.64529058e-01
 1.38276553e-01 2.64372442e-01
 1.38926451e-01 2.62525050e-01
 1.39617233e-01 2.60521042e-01
 1.40256083e-01 2.58517034e-01
 1.40280561e-01 2.58439849e-01
 1.41038417e-01 2.56513026e-01
 1.41826632e-01 2.54509018e-01
 1.42284569e-01 2.53344729e-01
 1.42628180e-01 2.52505010e-01
 1.43535356e-01 2.50501002e-01
 1.44288577e-01 2.48633001e-01
 1.44343419e-01 2.48496994e-01
 1.45115668e-01 2.46492986e-01
 1.45875726e-01 2.44488978e-01
 1.46292585e-01 2.43352607e-01
 1.46610864e-01 2.42484970e-01
 1.47327330e-01 2.40480962e-01
 1.47918578e-01 2.38476954e-01
 1.48296593e-01 2.37311976e-01
 1.48597386e-01 2.36472946e-01
 1.49326378e-01 2.34468938e-01
 1.50055369e-01 2.32464930e-01
 1.50300601e-01 2.31790784e-01
 1.50956518e-01 2.30460922e-01
 1.51863368e-01 2.28456914e-01
 1.52304609e-01 2.27424091e-01
 1.52719518e-01 2.26452906e-01
 1.53553445e-01 2.24448898e-01
 1.54308617e-01 2.22606352e-01
 1.54374793e-01 2.22444890e-01
 1.55196141e-01 2.20440882e-01
 1.55825055e-01 2.18436874e-01
 1.56312625e-01 2.16736512e-01
 1.56407141e-01 2.16432866e-01
 1.57207213e-01 2.14428858e-01
 1.58017767e-01 2.12424850e-01
 1.58316633e-01 2.11685934e-01
 1.58855924e-01 2.10420842e-01
 1.59422097e-01 2.08416834e-01
 1.60018578e-01 2.06412826e-01
 1.60320641e-01 2.05560418e-01
 1.60840016e-01 2.04408818e-01
 1.61689395e-01 2.02404810e-01
 1.62324649e-01 2.00871774e-01
 1.62542567e-01 2.00400802e-01
 1.63366893e-01 1.98396794e-01
 1.64134017e-01 1.96392786e-01
 1.64328657e-01 1.95844033e-01
 1.64948488e-01 1.94388778e-01
 1.65741965e-01 1.92384770e-01
 1.66332665e-01 1.90778864e-01
 1.66515022e-01 1.90380762e-01
 1.67344548e-01 1.88376754e-01
 1.68108527e-01 1.86372745e-01
 1.68336673e-01 1.85681531e-01
 1.68934671e-01 1.84368737e-01
 1.69729787e-01 1.82364729e-01
 1.70340681e-01 1.80581058e-01
 1.70467607e-01 1.80360721e-01
 1.71393130e-01 1.78356713e-01
 1.72152463e-01 1.76352705e-01


==> case2_l10PQ1.txt <==
 0.00000000e+00 2.00400802e-03
 0.00000000e+00 9.28141356e-12
 6.29086086e-04 2.00400802e-03
 1.25817218e-03 4.00801603e-03
 1.88725826e-03 6.01202405e-03
 2.00400802e-03 6.37598576e-03
 3.67989895e-03 8.01603206e-03
 4.00801603e-03 8.11996801e-03
 6.01202405e-03 8.75476724e-03
 8.01603206e-03 9.38956647e-03
 1.00005405e-02 1.00200401e-02
 1.00200401e-02 1.00380311e-02
 1.10665509e-02 1.20240481e-02
 1.20240481e-02 1.38411394e-02
 1.21225419e-02 1.40280561e-02
 1.31951530e-02 1.60320641e-02
 1.40280561e-02 1.68531468e-02
 1.60320641e-02 1.79091378e-02
 1.62729539e-02 1.80360721e-02
 1.80360721e-02 1.89791097e-02
 2.00195426e-02 2.00400802e-02
 2.00400802e-02 2.00616581e-02
 2.13287374e-02 2.20440882e-02
 2.20440882e-02 2.31445615e-02
 2.26314211e-02 2.40480962e-02
 2.39677655e-02 2.60521042e-02
 2.40480962e-02 2.61310293e-02
 2.60521042e-02 2.74337131e-02
 2.70095837e-02 2.80561122e-02
 2.80561122e-02 2.87446962e-02
 3.00396041e-02 3.00601202e-02
 3.00601202e-02 3.00825896e-02
 3.15025610e-02 3.20641283e-02
 3.20641283e-02 3.28355757e-02
 3.29613581e-02 3.40681363e-02
 3.40681363e-02 3.55497989e-02
 3.46041472e-02 3.60721443e-02
 3.60721443e-02 3.71407577e-02
 3.73571333e-02 3.80761523e-02
 3.80761523e-02 3.86067100e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 4.20841683e-02 4.20841683e-02
 4.20841683e-02 4.20841684e-02
 4.40881763e-02 4.40881764e-02
 4.40881764e-02 4.40881764e-02
 4.60921844e-02 4.60921844e-02
 4.60921844e-02 4.60921844e-02
 4.80961924e-02 4.80961924e-02
 4.80961924e-02 4.80961924e-02
 5.00801728e-02 5.01002004e-02
 5.01002004e-02 5.01223776e-02
 5.17228850e-02 5.21042084e-02
 5.21042084e-02 5.25699295e-02
 5.33637279e-02 5.41082164e-02
 5.41082164e-02 5.49958705e-02
 5.52517493e-02 5.61122244e-02
 5.61122244e-02 5.68167648e-02
 5.76993012e-02 5.81162325e-02
 5.81162325e-02 5.84629404e-02
 6.01005985e-02 6.01202405e-02
 6.01202405e-02 6.01419608e-02
 6.17992344e-02 6.21242485e-02
 6.21242485e-02 6.25079731e-02
 6.34966254e-02 6.41282565e-02
 6.41282565e-02 6.48568752e-02
 6.54335961e-02 6.61322645e-02
 6.61322645e-02 6.67240354e-02
 6.77996085e-02 6.81362725e-02
 6.81362725e-02 6.84260817e-02
 7.01210477e-02 7.01402806e-02
 7.01402806e-02 7.01614923e-02
 7.18626404e-02 7.21442886e-02
 7.21442886e-02 7.24685245e-02
 7.36034259e-02 7.41482966e-02
 7.41482966e-02 7.47616451e-02
 7.55704982e-02 7.61523046e-02
 7.61523046e-02 7.66576919e-02
 7.78775304e-02 7.81563126e-02
 7.81563126e-02 7.84025761e-02
 8.01603206e-02 8.01603206e-02
 8.01603206e-02 8.01603207e-02
 8.21643286e-02 8.21643287e-02
 8.21643287e-02 8.21643287e-02
 8.41683367e-02 8.41683367e-02
 8.41683367e-02 8.41683367e-02
 8.61723447e-02 8.61723447e-02
 8.61723447e-02 8.61723447e-02
 8.81763527e-02 8.81763527e-02
 8.81763527e-02 8.81763527e-02
 9.01803607e-02 9.01803607e-02
 9.01803607e-02 9.01803607e-02
 9.21843687e-02 9.21843687e-02
 9.21843687e-02 9.21843688e-02
 9.41883767e-02 9.41883768e-02
 9.41883768e-02 9.41883768e-02
 9.61923847e-02 9.61923848e-02
 9.61923848e-02 9.61923848e-02
 9.81963928e-02 9.81963928e-02
 9.81963928e-02 9.81963928e-02
 1.00182352e-01 1.00200401e-01
 1.00200401e-01 1.00220115e-01
 1.02006979e-01 1.02204409e-01
 1.02204409e-01 1.02421260e-01
 1.03831505e-01 1.04208417e-01
 1.04208417e-01 1.04614027e-01
 1.05839835e-01 1.06212425e-01
 1.06212425e-01 1.06551645e-01
 1.08040980e-01 1.08216433e-01
 1.08216433e-01 1.08379106e-01
 1.10202746e-01 1.10220441e-01
 1.10220441e-01 1.10239708e-01
 1.12045650e-01 1.12224449e-01
 1.12224449e-01 1.12418875e-01
 1.13888579e-01 1.14228457e-01
 1.14228457e-01 1.14590759e-01
 1.15903166e-01 1.16232465e-01
 1.16232465e-01 1.16535295e-01
 1.18082333e-01 1.18236473e-01
 1.18236473e-01 1.18380887e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.24248497e-01 1.24248497e-01
 1.24248497e-01 1.24248497e-01
 1.26252505e-01 1.26252505e-01
 1.26252505e-01 1.26252505e-01
 1.28256513e-01 1.28256513e-01
 1.28256513e-01 1.28256513e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.36272545e-01 1.36272545e-01
 1.36272545e-01 1.36272545e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.40280561e-01 1.40280561e-01
 1.40280561e-01 1.40280561e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.44288577e-01 1.44288577e-01
 1.44288577e-01 1.44288577e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.48296593e-01 1.48296593e-01
 1.48296593e-01 1.48296593e-01
 1.50283900e-01 1.50300601e-01
 1.50300601e-01 1.50318439e-01
 1.52175516e-01 1.52304609e-01
 1.52304609e-01 1.52441363e-01
 1.54067269e-01 1.54308617e-01
 1.54308617e-01 1.54559668e-01
 1.56093820e-01 1.56312625e-01
 1.56312625e-01 1.56519174e-01
 1.58216744e-01 1.58316633e-01
 1.58316633e-01 1.58413644e-01
 1.60304156e-01 1.60320641e-01
 1.60320641e-01 1.60338212e-01
 1.62203879e-01 1.62324649e-01
 1.62324649e-01 1.62452038e-01
 1.64103775e-01 1.64328657e-01
 1.64328657e-01 1.64561650e-01
 1.66131699e-01 1.66332665e-01
 1.66332665e-01 1.66523191e-01
 1.68245525e-01 1.68336673e-01
 1.68336673e-01 1.68424886e-01
 1.70324518e-01 1.70340681e-01
 1.70340681e-01 1.70358022e-01
 1.72231126e-01 1.72344689e-01
 1.72344689e-01 1.72464033e-01
 1.74138071e-01 1.74348697e-01
 1.74348697e-01 1.74566170e-01
 1.76167059e-01 1.76352705e-01
 1.76352705e-01 1.76529360e-01
 1.78273071e-01 1.78356713e-01
 1.78356713e-01 1.78437997e-01
 1.80344710e-01 1.80360721e-01
 1.80360721e-01 1.80377868e-01
 1.82257424e-01 1.82364729e-01
 1.82364729e-01 1.82477135e-01
 1.84170495e-01 1.84368737e-01
 1.84368737e-01 1.84572814e-01
 1.86200326e-01 1.86372745e-01
 1.86372745e-01 1.86537341e-01
 1.88299593e-01 1.88376754e-01
 1.88376754e-01 1.88452012e-01
 1.90364871e-01 1.90380762e-01
 1.90380762e-01 1.90397751e-01
 1.92282907e-01 1.92384770e-01
 1.92384770e-01 1.92491177e-01
 1.94201316e-01 1.94388778e-01
 1.94388778e-01 1.94581254e-01
 1.96231833e-01 1.96392786e-01
 1.96392786e-01 1.96546863e-01
 1.98325259e-01 1.98396794e-01
 1.98396794e-01 1.98466793e-01
 2.00384999e-01 2.00400802e-01
 2.00400802e-01 2.00417671e-01
 2.02307681e-01 2.02404810e-01
 2.02404810e-01 2.02506026e-01
 2.04230748e-01 2.04408818e-01
 2.04408818e-01 2.04591234e-01
 2.06261844e-01 2.06412826e-01
 2.06412826e-01 2.06557709e-01
 2.08350199e-01 2.08416834e-01
 2.08416834e-01 2.08482229e-01
 2.10405096e-01 2.10420842e-01
 2.10420842e-01 2.10437629e-01
 2.12331832e-01 2.12424850e-01
 2.12424850e-01 2.12521578e-01
 2.14258966e-01 2.14428858e-01
 2.14428858e-01 2.14602547e-01
 2.16290571e-01 2.16432866e-01
 2.16432866e-01 2.16569702e-01
 2.18374520e-01 2.18436874e-01
 2.18436874e-01 2.18498724e-01
 2.20440882e-01 2.20440882e-01
 2.20440882e-01 2.20440882e-01
 2.22444890e-01 2.22444890e-01
 2.22444890e-01 2.22444890e-01
 2.24448898e-01 2.24448898e-01
 2.24448898e-01 2.24448898e-01
 2.26452906e-01 2.26452906e-01
 2.26452906e-01 2.26452906e-01
 2.28456914e-01 2.28456914e-01
 2.28456914e-01 2.28456914e-01
 2.30445183e-01 2.30460922e-01
 2.30460922e-01 2.30477666e-01
 2.32378526e-01 2.32464930e-01
 2.32464930e-01 2.32554473e-01
 2.34312287e-01 2.34468938e-01
 2.34468938e-01 2.34628555e-01
 2.36344820e-01 2.36472946e-01
 2.36472946e-01 2.36596581e-01
 2.38421627e-01 2.38476954e-01
 2.38476954e-01 2.38531651e-01
 2.40465170e-01 2.40480962e-01
 2.40480962e-01 2.40497748e-01
 2.42401167e-01 2.42484970e-01
 2.42484970e-01 2.42571698e-01
 2.44337592e-01 2.44488978e-01
 2.44488978e-01 2.44643013e-01
 2.46370588e-01 2.46492986e-01
 2.46492986e-01 2.46611256e-01
 2.48444538e-01 2.48496994e-01
 2.48496994e-01 2.48548960e-01
 2.50485116e-01 2.50501002e-01
 2.50501002e-01 2.50517877e-01
 2.52423386e-01 2.52505010e-01
 2.52505010e-01 2.52589383e-01
 2.54362095e-01 2.54509018e-01
 2.54509018e-01 2.54658325e-01
 2.56395578e-01 2.56513026e-01
 2.56513026e-01 2.56626647e-01
 2.58467085e-01 2.58517034e-01
 2.58517034e-01 2.58567019e-01
 2.60504884e-01 2.60521042e-01
 2.60521042e-01 2.60538056e-01
 2.62445207e-01 2.62525050e-01
 2.62525050e-01 2.62607500e-01
 2.64385848e-01 2.64529058e-01
 2.64529058e-01 2.64674429e-01
 2.66419861e-01 2.66533066e-01
 2.66533066e-01 2.66642692e-01
 2.68489305e-01 2.68537074e-01
 2.68537074e-01 2.68584970e-01
 2.70541082e-01 2.70541082e-01
 2.70541082e-01 2.70541082e-01
 2.72545090e-01 2.72545090e-01
 2.72545090e-01 2.72545090e-01
 2.74549098e-01 2.74549098e-01
 2.74549098e-01 2.74549098e-01
 2.76553106e-01 2.76553106e-01
 2.76553106e-01 2.76553106e-01
 2.78557114e-01 2.78557114e-01
 2.78557114e-01 2.78557114e-01
 2.80544668e-01 2.80561122e-01
 2.80561122e-01 2.80578584e-01
 2.82487715e-01 2.82565130e-01
 2.82565130e-01 2.82644954e-01
 2.84431243e-01 2.84569138e-01
 2.84569138e-01 2.84708847e-01
 2.86466506e-01 2.86573146e-01
 2.86573146e-01 2.86676568e-01
 2.88532877e-01 2.88577154e-01
 2.88577154e-01 2.88621336e-01
 2.90564405e-01 2.90581162e-01
 2.90581162e-01 2.90598946e-01
 2.92508413e-01 2.92585170e-01
 2.92585170e-01 2.92664277e-01
 2.94452919e-01 2.94589178e-01
 2.94589178e-01 2.94727117e-01
 2.96488938e-01 2.96593186e-01
 2.96593186e-01 2.96694340e-01
 2.98554268e-01 2.98597194e-01
 2.98597194e-01 2.98640098e-01
 3.00601202e-01 3.00601202e-01
 3.00601202e-01 3.00601202e-01
 3.02605210e-01 3.02605210e-01
 3.02605210e-01 3.02605211e-01
 3.04609218e-01 3.04609218e-01
 3.04609218e-01 3.04609219e-01
 3.06613226e-01 3.06613226e-01
 3.06613226e-01 3.06613227e-01
 3.08617234e-01 3.08617234e-01
 3.08617234e-01 3.08617235e-01
 3.10603664e-01 3.10621242e-01
 3.10621242e-01 3.10639911e-01
 3.12548662e-01 3.12625251e-01
 3.12625251e-01 3.12704140e-01
 3.14494206e-01 3.14629259e-01
 3.14629259e-01 3.14765785e-01
 3.16532095e-01 3.16633267e-01
 3.16633267e-01 3.16731487e-01
 3.18596324e-01 3.18637275e-01
 3.18637275e-01 3.18678720e-01
 3.20641282e-01 3.20641283e-01
 3.20641283e-01 3.20641283e-01
 3.22645290e-01 3.22645291e-01
 3.22645291e-01 3.22645291e-01
 3.24649298e-01 3.24649299e-01
 3.24649299e-01 3.24649299e-01
 3.26653306e-01 3.26653307e-01
 3.26653307e-01 3.26653307e-01
 3.28657314e-01 3.28657315e-01
 3.28657315e-01 3.28657315e-01
 3.30642376e-01 3.30661323e-01
 3.30661323e-01 3.30681286e-01
 3.32587231e-01 3.32665331e-01
 3.32665331e-01 3.32745788e-01
 3.34532517e-01 3.34669339e-01
 3.34669339e-01 3.34807496e-01
 3.36572926e-01 3.36673347e-01
 3.36673347e-01 3.36770825e-01
 3.38637428e-01 3.38677355e-01
 3.38677355e-01 3.38717931e-01
 3.40661630e-01 3.40681363e-01
 3.40681363e-01 3.40702174e-01
 3.42605782e-01 3.42685371e-01
 3.42685371e-01 3.42767391e-01
 3.44550395e-01 3.44689379e-01
 3.44689379e-01 3.44829651e-01
 3.46592392e-01 3.46693387e-01
 3.46693387e-01 3.46791388e-01
 3.48657609e-01 3.48697395e-01
 3.48697395e-01 3.48737922e-01
 3.50680731e-01 3.50701403e-01
 3.50701403e-01 3.50723232e-01
 3.52623755e-01 3.52705411e-01
 3.52705411e-01 3.52789608e-01
 3.54567277e-01 3.54709419e-01
 3.54709419e-01 3.54852815e-01
 3.56611143e-01 3.56713427e-01
 3.56713427e-01 3.56812623e-01
 3.58677519e-01 3.58717435e-01
 3.58717435e-01 3.58758197e-01
 3.60699646e-01 3.60721443e-01
 3.60721443e-01 3.60744497e-01
 3.62641054e-01 3.62725451e-01
 3.62725451e-01 3.62812545e-01
 3.64583006e-01 3.64729459e-01
 3.64729459e-01 3.64877147e-01
 3.66629083e-01 3.66733467e-01
 3.66733467e-01 3.66834619e-01
 3.68697130e-01 3.68737475e-01
 3.68737475e-01 3.68778792e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.80736730e-01 3.80761523e-01
 3.80761523e-01 3.80787869e-01
 3.82673053e-01 3.82765531e-01
 3.82765531e-01 3.82861208e-01
 3.84610049e-01 3.84769539e-01
 3.84769539e-01 3.84930266e-01
 3.86661924e-01 3.86773547e-01
 3.86773547e-01 3.86881438e-01
 3.88735263e-01 3.88777555e-01
 3.88777555e-01 3.88821168e-01
 3.90781563e-01 3.90781563e-01
 3.90781563e-01 3.90781563e-01
 3.92785571e-01 3.92785571e-01
 3.92785571e-01 3.92785571e-01
 3.94789579e-01 3.94789579e-01
 3.94789579e-01 3.94789579e-01
 3.96793587e-01 3.96793587e-01
 3.96793587e-01 3.96793587e-01
 3.98797595e-01 3.98797595e-01
 3.98797595e-01 3.98797595e-01
 4.00772740e-01 4.00801603e-01
 4.00801603e-01 4.00832964e-01
 4.02699981e-01 4.02805611e-01
 4.02805611e-01 4.02915374e-01
 4.04628540e-01 4.04809619e-01
 4.04809619e-01 4.04992004e-01
 4.06688969e-01 4.06813627e-01
 4.06813627e-01 4.06933593e-01
 4.08771378e-01 4.08817635e-01
 4.08817635e-01 4.08865033e-01
 4.10821643e-01 4.10821643e-01
 4.10821643e-01 4.10821644e-01
 4.12825651e-01 4.12825651e-01
 4.12825651e-01 4.12825652e-01
 4.14829659e-01 4.14829659e-01
 4.14829659e-01 4.14829660e-01
 4.16833667e-01 4.16833667e-01
 4.16833667e-01 4.16833668e-01
 4.18837675e-01 4.18837675e-01
 4.18837675e-01 4.18837676e-01
 4.20805887e-01 4.20841683e-01
 4.20841683e-01 4.20881200e-01
 4.22718079e-01 4.22845691e-01
 4.22845691e-01 4.22979295e-01
 4.24632220e-01 4.24849699e-01
 4.24849699e-01 4.25068652e-01
 4.26705991e-01 4.26853707e-01
 4.26853707e-01 4.26994799e-01
 4.28804086e-01 4.28857715e-01
 4.28857715e-01 4.28913252e-01
 4.30820811e-01 4.30861723e-01
 4.30861723e-01 4.30907431e-01
 4.32721385e-01 4.32865731e-01
 4.32865731e-01 4.33017734e-01
 4.34624452e-01 4.34869739e-01
 4.34869739e-01 4.35116644e-01
 4.36707927e-01 4.36873747e-01
 4.36873747e-01 4.37031216e-01
 4.38818230e-01 4.38877756e-01
 4.38877756e-01 4.38939879e-01
 4.40881763e-01 4.40881764e-01
 4.40881764e-01 4.40881764e-01
 4.42885771e-01 4.42885772e-01
 4.42885772e-01 4.42885772e-01
 4.44889779e-01 4.44889780e-01
 4.44889780e-01 4.44889780e-01
 4.46893787e-01 4.46893788e-01
 4.46893788e-01 4.46893788e-01
 4.48897795e-01 4.48897796e-01
 4.48897796e-01 4.48897796e-01
 4.50901803e-01 4.50901804e-01
 4.50901804e-01 4.50901804e-01
 4.52905171e-01 4.52905812e-01
 4.52905812e-01 4.52906480e-01
 4.54909182e-01 4.54909820e-01
 4.54909820e-01 4.54910487e-01
 4.56913827e-01 4.56913828e-01
 4.56913828e-01 4.56913828e-01
 4.58917835e-01 4.58917836e-01
 4.58917836e-01 4.58917836e-01
 4.60921213e-01 4.60921844e-01
 4.60921844e-01 4.60922509e-01
 4.62925851e-01 4.62925852e-01
 4.62925852e-01 4.62925852e-01
 4.64929859e-01 4.64929860e-01
 4.64929860e-01 4.64929861e-01
 4.66933243e-01 4.66933868e-01
 4.66933868e-01 4.66934532e-01
 4.68937875e-01 4.68937876e-01
 4.68937876e-01 4.68937877e-01
 4.70941883e-01 4.70941884e-01
 4.70941884e-01 4.70941885e-01
 4.72945274e-01 4.72945892e-01
 4.72945892e-01 4.72946558e-01
 4.74949284e-01 4.74949900e-01
 4.74949900e-01 4.74950567e-01
 4.76953295e-01 4.76953908e-01
 4.76953908e-01 4.76954578e-01
 4.78957305e-01 4.78957916e-01
 4.78957916e-01 4.78958589e-01
 4.80961316e-01 4.80961924e-01
 4.80961924e-01 4.80962601e-01
 4.82965327e-01 4.82965932e-01
 4.82965932e-01 4.82966614e-01
 4.84969339e-01 4.84969940e-01
 4.84969940e-01 4.84970629e-01
 4.86973351e-01 4.86973948e-01
 4.86973948e-01 4.86974647e-01
 4.88977954e-01 4.88977956e-01
 4.88977956e-01 4.88977959e-01
 4.90981379e-01 4.90981964e-01
 4.90981964e-01 4.90982701e-01
 4.92985969e-01 4.92985972e-01
 4.92985972e-01 4.92985977e-01
 4.94989976e-01 4.94989980e-01
 4.94989980e-01 4.94989987e-01
 4.96993980e-01 4.96993988e-01
 4.96993988e-01 4.96994005e-01
 4.98997983e-01 4.98997996e-01
 4.98362166e-01 5.01002004e-01
 4.96993988e-01 5.01401478e-01
 4.94989980e-01 5.02496408e-01
 4.94314884e-01 5.03006012e-01
 4.92985972e-01 5.03571980e-01
 4.90981964e-01 5.04657281e-01
 4.90444847e-01 5.05010020e-01
 4.88977956e-01 5.05696864e-01
 4.86973948e-01 5.06780845e-01
 4.86598902e-01 5.07014028e-01
 4.84969940e-01 5.07810274e-01
 4.82965932e-01 5.08894421e-01
 4.82761285e-01 5.09018036e-01
 4.80961924e-01 5.09919506e-01
 4.78957916e-01 5.11003082e-01
 4.78925946e-01 5.11022044e-01
 4.76953908e-01 5.12025555e-01
 4.75107177e-01 5.13026052e-01
 4.74949900e-01 5.13100672e-01
 4.72945892e-01 5.14130045e-01
 4.71286884e-01 5.15030060e-01
 4.70941884e-01 5.15196884e-01
 4.68937876e-01 5.16232429e-01
 4.67461549e-01 5.17034068e-01
 4.66933868e-01 5.17293018e-01
 4.64929860e-01 5.18333882e-01
 4.63633897e-01 5.19038076e-01
 4.62925852e-01 5.19389470e-01
 4.60921844e-01 5.20433511e-01
 4.59802091e-01 5.21042084e-01
 4.58917836e-01 5.21484890e-01
 4.56913828e-01 5.22531665e-01
 4.55967125e-01 5.23046092e-01
 4.54909820e-01 5.23579317e-01
 4.52905812e-01 5.24628663e-01
 4.52130075e-01 5.25050100e-01
 4.50901804e-01 5.25672990e-01
 4.48897796e-01 5.26753282e-01
 4.48347110e-01 5.27054108e-01
 4.46893788e-01 5.27829251e-01
 4.44889780e-01 5.28927584e-01
 4.44652108e-01 5.29058116e-01
 4.42885772e-01 5.29947261e-01
 4.40881764e-01 5.30887749e-01
 4.40556554e-01 5.31062124e-01
 4.38877756e-01 5.31855491e-01
 4.36873747e-01 5.32940448e-01
 4.36641598e-01 5.33066132e-01
 4.34869739e-01 5.34020716e-01
 4.32865731e-01 5.35005262e-01
 4.32727464e-01 5.35070140e-01
 4.30861723e-01 5.35945586e-01
 4.28857715e-01 5.37001372e-01
 4.28730105e-01 5.37074148e-01
 4.26853707e-01 5.38144262e-01
 4.25216164e-01 5.39078156e-01
 4.24849699e-01 5.39266705e-01
 4.22845691e-01 5.40297781e-01
 4.21305791e-01 5.41082164e-01
 4.20841683e-01 5.41292092e-01
 4.18837675e-01 5.42227014e-01
 4.17121596e-01 5.43086172e-01
 4.16833667e-01 5.43230324e-01
 4.14829659e-01 5.44263963e-01
 4.13235670e-01 5.45090180e-01
 4.12825651e-01 5.45302707e-01
 4.10821643e-01 5.46341450e-01
 4.09488747e-01 5.47094188e-01
 4.08817635e-01 5.47471226e-01
 4.06813627e-01 5.48602943e-01
 4.05895926e-01 5.49098196e-01
 4.04809619e-01 5.49638713e-01
 4.02805611e-01 5.50635853e-01
 4.01868358e-01 5.51102204e-01
 4.00801603e-01 5.51601150e-01
 3.98797595e-01 5.52580267e-01
 3.97751100e-01 5.53106212e-01
 3.96793587e-01 5.53587437e-01
 3.94789579e-01 5.54609632e-01
 3.93821461e-01 5.55110220e-01
 3.92785571e-01 5.55645851e-01
 3.90781563e-01 5.56682070e-01
 3.90004444e-01 5.57114228e-01
 3.88777555e-01 5.57792925e-01
 3.86773547e-01 5.58895117e-01
 3.86355309e-01 5.59118236e-01
 3.84769539e-01 5.59906939e-01
 3.82765531e-01 5.60903657e-01
 3.82326039e-01 5.61122244e-01
 3.80761523e-01 5.61861080e-01
 3.78757515e-01 5.62842270e-01
 3.78190344e-01 5.63126253e-01
 3.76753507e-01 5.63845677e-01
 3.74749499e-01 5.64856084e-01
 3.74215177e-01 5.65130261e-01
 3.72745491e-01 5.65884400e-01
 3.70741483e-01 5.66912716e-01
 3.70323439e-01 5.67134269e-01
 3.68737475e-01 5.67974788e-01
 3.66733467e-01 5.69056685e-01
 3.66582335e-01 5.69138277e-01
 3.64729459e-01 5.70063135e-01
 3.62725451e-01 5.71063431e-01
 3.62567475e-01 5.71142285e-01
 3.60721443e-01 5.72014121e-01
 3.58717435e-01 5.73020425e-01
 3.58474891e-01 5.73146293e-01
 3.56713427e-01 5.74060401e-01
 3.54709419e-01 5.75090080e-01
 3.54587085e-01 5.75150301e-01
 3.52705411e-01 5.76059591e-01
 3.50701403e-01 5.77027998e-01
 3.50455019e-01 5.77154309e-01
 3.48697395e-01 5.78055370e-01
 3.46693387e-01 5.79114494e-01
 3.46610468e-01 5.79158317e-01
 3.44689379e-01 5.80103531e-01
 3.42685371e-01 5.81089543e-01
 3.42537447e-01 5.81162325e-01
 3.40681363e-01 5.82032079e-01
 3.38677355e-01 5.83024215e-01
 3.38397990e-01 5.83166333e-01
 3.36673347e-01 5.84043689e-01
 3.34669339e-01 5.85052877e-01
 3.34426780e-01 5.85170341e-01
 3.32665331e-01 5.86009703e-01
 3.30661323e-01 5.86964649e-01
 3.30255768e-01 5.87174349e-01
 3.28657315e-01 5.87996213e-01
 3.26653307e-01 5.89025510e-01
 3.26350237e-01 5.89178357e-01
 3.24649299e-01 5.90001537e-01
 3.22645291e-01 5.90971391e-01
 3.22204263e-01 5.91182365e-01
 3.20641283e-01 5.91895280e-01
 3.18637275e-01 5.92827658e-01
 3.17884944e-01 5.93186373e-01
 3.16633267e-01 5.93783178e-01
 3.14629259e-01 5.94746809e-01
 3.13716935e-01 5.95190381e-01
 3.12625251e-01 5.95721158e-01
 3.10621242e-01 5.96695506e-01
 3.09614300e-01 5.97194389e-01
 3.08617234e-01 5.97688378e-01
 3.06613226e-01 5.98689572e-01
 3.05594754e-01 5.99198397e-01
 3.04609218e-01 5.99666101e-01
 3.02605210e-01 6.00617139e-01
 3.01356605e-01 6.01202405e-01
 3.00601202e-01 6.01538718e-01
 2.98597194e-01 6.02447189e-01
 2.96955055e-01 6.03206413e-01
 2.96593186e-01 6.03373719e-01
 2.94589178e-01 6.04315437e-01
 2.92690251e-01 6.05210421e-01
 2.92585170e-01 6.05259946e-01
 2.90581162e-01 6.06204456e-01
 2.88577154e-01 6.07162259e-01
 2.88468616e-01 6.07214429e-01
 2.86573146e-01 6.08125493e-01
 2.84569138e-01 6.09088727e-01
 2.84299276e-01 6.09218437e-01
 2.82565130e-01 6.10011888e-01
 2.80561122e-01 6.10919093e-01
 2.79911799e-01 6.11222445e-01
 2.78557114e-01 6.11830551e-01
 2.76553106e-01 6.12753750e-01
 2.75527002e-01 6.13226453e-01
 2.74549098e-01 6.13674211e-01
 2.72545090e-01 6.14563833e-01
 2.71012133e-01 6.15230461e-01
 2.70541082e-01 6.15435304e-01
 2.68537074e-01 6.16339954e-01
 2.66582038e-01 6.17234469e-01
 2.66533066e-01 6.17256876e-01
 2.64529058e-01 6.18173797e-01
 2.62525050e-01 6.19091041e-01
 2.62203644e-01 6.19238477e-01
 2.60521042e-01 6.19966446e-01
 2.58517034e-01 6.20845771e-01
 2.57617300e-01 6.21242485e-01
 2.56513026e-01 6.21716189e-01
 2.54509018e-01 6.22575856e-01
 2.52945665e-01 6.23246493e-01
 2.52505010e-01 6.23435523e-01
 2.50501002e-01 6.24295189e-01
 2.48496994e-01 6.25181473e-01
 2.48342459e-01 6.25250501e-01
 2.46492986e-01 6.26071140e-01
 2.44488978e-01 6.26928838e-01
 2.43716621e-01 6.27254509e-01
 2.42484970e-01 6.27773845e-01
 2.40480962e-01 6.28618852e-01
 2.39026118e-01 6.29258517e-01
 2.38476954e-01 6.29487624e-01
 2.36472946e-01 6.30317959e-01
 2.34468938e-01 6.31148294e-01
 2.34193242e-01 6.31262525e-01
 2.32464930e-01 6.31959798e-01
 2.30460922e-01 6.32739826e-01
 2.29114432e-01 6.33266533e-01
 2.28456914e-01 6.33523734e-01
 2.26452906e-01 6.34315024e-01
 2.24448898e-01 6.35109324e-01
 2.24049846e-01 6.35270541e-01
 2.22444890e-01 6.35918944e-01
 2.20440882e-01 6.36728563e-01
 2.19111851e-01 6.37274549e-01
 2.18436874e-01 6.37549803e-01
 2.16432866e-01 6.38345276e-01
 2.14428858e-01 6.39123389e-01
 2.14029226e-01 6.39278557e-01
 2.12424850e-01 6.39874005e-01
 2.10420842e-01 6.40617772e-01
 2.08646404e-01 6.41282565e-01
 2.08416834e-01 6.41366490e-01
 2.06412826e-01 6.42100926e-01
 2.04408818e-01 6.42835363e-01
 2.03151691e-01 6.43286573e-01
 2.02404810e-01 6.43550116e-01
 2.00400802e-01 6.44238286e-01
 1.98396794e-01 6.44954284e-01
 1.97464592e-01 6.45290581e-01
 1.96392786e-01 6.45674203e-01
 1.94388778e-01 6.46365417e-01
 1.92384770e-01 6.47041221e-01
 1.91633440e-01 6.47294589e-01
 1.90380762e-01 6.47717025e-01
 1.88376754e-01 6.48384772e-01
 1.86372745e-01 6.49050628e-01
 1.85626439e-01 6.49298597e-01
 1.84368737e-01 6.49698106e-01
 1.82364729e-01 6.50334678e-01
 1.80360721e-01 6.50958436e-01
 1.79176440e-01 6.51302605e-01
 1.78356713e-01 6.51533237e-01
 1.76352705e-01 6.52110816e-01
 1.74348697e-01 6.52691743e-01
 1.72344689e-01 6.53272670e-01
 1.72227597e-01 6.53306613e-01
 1.70340681e-01 6.53853597e-01
 1.68336673e-01 6.54376625e-01
 1.66332665e-01 6.54889185e-01
 1.64696182e-01 6.55310621e-01
 1.64328657e-01 6.55405268e-01
 1.62324649e-01 6.55941937e-01
 1.60320641e-01 6.56480005e-01
 1.58316633e-01 6.56945173e-01
 1.56675988e-01 6.57314629e-01
 1.56312625e-01 6.57396455e-01
 1.54308617e-01 6.57847737e-01
 1.52304609e-01 6.58302677e-01
 1.50300601e-01 6.58767952e-01
 1.48296593e-01 6.59171605e-01
 1.47498093e-01 6.59318637e-01
 1.46292585e-01 6.59529114e-01
 1.44288577e-01 6.59879006e-01
 1.42284569e-01 6.60228897e-01
 1.40280561e-01 6.60578789e-01
 1.38276553e-01 6.60834341e-01
 1.36272545e-01 6.61089070e-01
 1.34434960e-01 6.61322645e-01
 1.34268537e-01 6.61343348e-01
 1.32264529e-01 6.61592638e-01
 1.30260521e-01 6.61841929e-01
 1.28256513e-01 6.61960623e-01
 1.26252505e-01 6.62081264e-01
 1.24248497e-01 6.62212004e-01
 1.22244489e-01 6.62342744e-01
 1.20240481e-01 6.62473483e-01
 1.18236473e-01 6.62471990e-01
 1.16232465e-01 6.62452465e-01
 1.14228457e-01 6.62432939e-01
 1.12224449e-01 6.62400763e-01
 1.10220441e-01 6.62348486e-01
 1.08216433e-01 6.62152829e-01
 1.06212425e-01 6.61940527e-01
 1.04208417e-01 6.61728225e-01
 1.02204409e-01 6.61513537e-01
 1.00572539e-01 6.61322645e-01
 1.00200401e-01 6.61278427e-01
 9.81963928e-02 6.60815350e-01
 9.61923848e-02 6.60361682e-01
 9.41883768e-02 6.59908013e-01
 9.21843687e-02 6.59454344e-01
 9.15849054e-02 6.59318637e-01
 9.01803607e-02 6.58987233e-01
 8.81763527e-02 6.58208920e-01
 8.61723447e-02 6.57400396e-01
 8.59597639e-02 6.57314629e-01
 8.41683367e-02 6.56596607e-01
 8.21643287e-02 6.55834113e-01
 8.07446479e-02 6.55310621e-01
 8.01603206e-02 6.55095157e-01
 7.81563126e-02 6.53916490e-01
 7.71398738e-02 6.53306613e-01
 7.61523046e-02 6.52729493e-01
 7.41482966e-02 6.51596486e-01
 7.36284933e-02 6.51302605e-01
 7.21442886e-02 6.50438389e-01
 7.01620512e-02 6.49298597e-01
 7.01402806e-02 6.49285698e-01
 6.81362725e-02 6.47550442e-01
 6.78481243e-02 6.47294589e-01
 6.61322645e-02 6.45771043e-01
 6.55859720e-02 6.45290581e-01
 6.41282565e-02 6.44044720e-01
 6.32198862e-02 6.43286573e-01
 6.21242485e-02 6.42372129e-01
 6.08187930e-02 6.41282565e-01
 6.01202405e-02 6.40687561e-01
 5.89506312e-02 6.39278557e-01
 5.81162325e-02 6.38235275e-01
 5.73619642e-02 6.37274549e-01
 5.61122244e-02 6.35682731e-01
 5.57861054e-02 6.35270541e-01
 5.41512067e-02 6.33266533e-01
 5.41082164e-02 6.33214769e-01
 5.24868586e-02 6.31262525e-01
 5.21042084e-02 6.30792374e-01
 5.08558199e-02 6.29258517e-01
 5.01002004e-02 6.28296664e-01
 4.95139338e-02 6.27254509e-01
 4.83865745e-02 6.25250501e-01
 4.80961924e-02 6.24734314e-01
 4.72663157e-02 6.23246493e-01
 4.61102989e-02 6.21242485e-01
 4.60921844e-02 6.21210463e-01
 4.49766302e-02 6.19238477e-01
 4.40881764e-02 6.17577990e-01
 4.39031863e-02 6.17234469e-01
 4.27948420e-02 6.15230461e-01
 4.20841683e-02 6.13971717e-01
 4.16633998e-02 6.13226453e-01
 4.05319577e-02 6.11222445e-01
 4.00801603e-02 6.10404789e-01
 3.96099921e-02 6.09218437e-01
 3.88400771e-02 6.07214429e-01
 3.80761523e-02 6.05226013e-01
 3.80702351e-02 6.05210421e-01
 3.73056654e-02 6.03206413e-01
 3.65159401e-02 6.01202405e-01
 3.60721443e-02 6.00070226e-01
 3.57304012e-02 5.99198397e-01
 3.49686472e-02 5.97194389e-01
 3.42077771e-02 5.95190381e-01
 3.40681363e-02 5.94819160e-01
 3.34539372e-02 5.93186373e-01
 3.27052963e-02 5.91182365e-01
 3.20641283e-02 5.89418676e-01
 3.19762875e-02 5.89178357e-01
 3.12474659e-02 5.87174349e-01
 3.05014821e-02 5.85170341e-01
 3.00601202e-02 5.83984668e-01
 2.98456922e-02 5.83166333e-01
 2.93173388e-02 5.81162325e-01
 2.87863126e-02 5.79158317e-01
 2.82674626e-02 5.77154309e-01
 2.80561122e-02 5.76325507e-01
 2.77590048e-02 5.75150301e-01
 2.72523658e-02 5.73146293e-01
 2.67457269e-02 5.71142285e-01
 2.62492989e-02 5.69138277e-01
 2.60521042e-02 5.68319917e-01
 2.57664065e-02 5.67134269e-01
 2.52800960e-02 5.65130261e-01
 2.47779900e-02 5.63126253e-01
 2.42679490e-02 5.61122244e-01
 2.40480962e-02 5.60240945e-01
 2.37680204e-02 5.59118236e-01
 2.32809621e-02 5.57114228e-01
 2.27939038e-02 5.55110220e-01
 2.23081717e-02 5.53106212e-01
 2.20440882e-02 5.52002283e-01
 2.18287700e-02 5.51102204e-01
 2.13569350e-02 5.49098196e-01
 2.08864208e-02 5.47094188e-01
 2.04159066e-02 5.45090180e-01
 2.00400802e-02 5.43489465e-01
 1.99736207e-02 5.43086172e-01
 1.96419485e-02 5.41082164e-01
 1.93143302e-02 5.39078156e-01
 1.89958362e-02 5.37074148e-01
 1.86773423e-02 5.35070140e-01
 1.83588483e-02 5.33066132e-01
 1.80360721e-02 5.31080399e-01
 1.80330963e-02 5.31062124e-01
 1.77044716e-02 5.29058116e-01
 1.73885190e-02 5.27054108e-01
 1.70780853e-02 5.25050100e-01
 1.67702812e-02 5.23046092e-01
 1.64624771e-02 5.21042084e-01
 1.61533947e-02 5.19038076e-01
 1.60320641e-02 5.18254909e-01
 1.58429277e-02 5.17034068e-01
 1.55383680e-02 5.15030060e-01
 1.52393070e-02 5.13026052e-01
 1.49421924e-02 5.11022044e-01
 1.46435277e-02 5.09018036e-01
 1.43432499e-02 5.07014028e-01
 1.40430314e-02 5.05010020e-01
 1.40280561e-02 5.04907772e-01
 1.37495248e-02 5.03006012e-01
 1.34615072e-02 5.01002004e-01
 1.31804664e-02 4.98997996e-01
 1.29010730e-02 4.96993988e-01
 1.26116941e-02 4.94989980e-01
 1.23188364e-02 4.92985972e-01
 1.20259787e-02 4.90981964e-01
 1.20240481e-02 4.90968104e-01
 1.17457576e-02 4.88977956e-01
 1.14688718e-02 4.86973948e-01
 1.11852998e-02 4.84969940e-01
 1.09017279e-02 4.82965932e-01
 1.06181560e-02 4.80961924e-01
 1.03402751e-02 4.78957916e-01
 1.00676475e-02 4.76953908e-01
 1.00200401e-02 4.76603959e-01
 9.86704265e-03 4.74949900e-01
 9.68167561e-03 4.72945892e-01
 9.49630857e-03 4.70941884e-01
 9.31481728e-03 4.68937876e-01
 9.13648949e-03 4.66933868e-01
 8.95816171e-03 4.64929860e-01
 8.77983392e-03 4.62925852e-01
 8.59737949e-03 4.60921844e-01
 8.41811898e-03 4.58917836e-01
 8.24556022e-03 4.56913828e-01
 8.07300147e-03 4.54909820e-01
 8.01603206e-03 4.54248206e-01
 7.90048522e-03 4.52905812e-01
 7.72137882e-03 4.50901804e-01
 7.54707688e-03 4.48897796e-01
 7.38057427e-03 4.46893788e-01
 7.21407166e-03 4.44889780e-01
 7.04469334e-03 4.42885772e-01
 6.86895896e-03 4.40881764e-01
 6.69420913e-03 4.38877756e-01
 6.52377346e-03 4.36873747e-01
 6.35819214e-03 4.34869739e-01
 6.19607103e-03 4.32865731e-01
 6.03394992e-03 4.30861723e-01
 6.01202405e-03 4.30584953e-01
 5.87519163e-03 4.28857715e-01
 5.71897021e-03 4.26853707e-01
 5.56137306e-03 4.24849699e-01
 5.39711629e-03 4.22845691e-01
 5.22926292e-03 4.20841683e-01
 5.06472473e-03 4.18837675e-01
 4.90258718e-03 4.16833667e-01
 4.74277311e-03 4.14829659e-01
 4.58775646e-03 4.12825651e-01
 4.43554399e-03 4.10821643e-01
 4.28654695e-03 4.08817635e-01
 4.13978434e-03 4.06813627e-01
 4.00801603e-03 4.05089054e-01
 3.98655009e-03 4.04809619e-01
 3.82816271e-03 4.02805611e-01
 3.66977533e-03 4.00801603e-01
 3.52103717e-03 3.98797595e-01
 3.37668449e-03 3.96793587e-01
 3.22569938e-03 3.94789579e-01
 3.07173051e-03 3.92785571e-01
 2.91776164e-03 3.90781563e-01
 2.77352675e-03 3.88777555e-01
 2.63093939e-03 3.86773547e-01
 2.48253491e-03 3.84769539e-01
 2.33279126e-03 3.82765531e-01
 2.18304760e-03 3.80761523e-01
 2.03630790e-03 3.78757515e-01
 2.00400802e-03 3.78310794e-01
 1.89140933e-03 3.76753507e-01
 1.74651076e-03 3.74749499e-01
 1.60161220e-03 3.72745491e-01
 1.46178244e-03 3.70741483e-01
 1.32667323e-03 3.68737475e-01
 1.18759679e-03 3.66733467e-01
 1.04576784e-03 3.64729459e-01
 9.03938886e-04 3.62725451e-01
 7.62109936e-04 3.60721443e-01
 6.25423457e-04 3.58717435e-01
 4.88587031e-04 3.56713427e-01
 3.50467903e-04 3.54709419e-01
 2.12348775e-04 3.52705411e-01
 7.42296463e-05 3.50701403e-01
 0.00000000e+00 3.49601961e-01
 0.00000000e+00 3.48697395e-01
 0.00000000e+00 3.46693387e-01
 0.00000000e+00 3.44689379e-01
 0.00000000e+00 3.42685371e-01
 0.00000000e+00 3.40681363e-01
 0.00000000e+00 3.38677355e-01
 0.00000000e+00 3.36673347e-01
 0.00000000e+00 3.34669339e-01
 0.00000000e+00 3.32665331e-01
 0.00000000e+00 3.30661323e-01
 0.00000000e+00 3.28657315e-01
 0.00000000e+00 3.26653307e-01
 0.00000000e+00 3.24649299e-01
 0.00000000e+00 3.22645291e-01
 0.00000000e+00 3.20641283e-01
 0.00000000e+00 3.18637275e-01
 0.00000000e+00 3.16633267e-01
 0.00000000e+00 3.14629259e-01
 0.00000000e+00 3.12625251e-01
 0.00000000e+00 3.10621242e-01
 0.00000000e+00 3.08617234e-01
 0.00000000e+00 3.06613226e-01
 0.00000000e+00 3.04609218e-01
 0.00000000e+00 3.02605210e-01
 0.00000000e+00 3.00601202e-01
 0.00000000e+00 2.98597194e-01
 0.00000000e+00 2.96593186e-01
 0.00000000e+00 2.94589178e-01
 0.00000000e+00 2.92585170e-01
 0.00000000e+00 2.90581162e-01
 0.00000000e+00 2.88577154e-01
 0.00000000e+00 2.86573146e-01
 0.00000000e+00 2.84569138e-01
 0.00000000e+00 2.82565130e-01
 0.00000000e+00 2.80561122e-01
 0.00000000e+00 2.78557114e-01
 0.00000000e+00 2.76553106e-01
 0.00000000e+00 2.74549098e-01
 0.00000000e+00 2.72545090e-01
 0.00000000e+00 2.70541082e-01
 0.00000000e+00 2.68537074e-01
 0.00000000e+00 2.66533066e-01
 0.00000000e+00 2.64529058e-01
 0.00000000e+00 2.62525050e-01
 0.00000000e+00 2.60521042e-01
 0.00000000e+00 2.58517034e-01
 0.00000000e+00 2.56513026e-01
 0.00000000e+00 2.54509018e-01
 0.00000000e+00 2.52505010e-01
 0.00000000e+00 2.50501002e-01
 0.00000000e+00 2.48496994e-01
 0.00000000e+00 2.46492986e-01
 0.00000000e+00 2.44488978e-01
 0.00000000e+00 2.42484970e-01
 0.00000000e+00 2.40480962e-01
 0.00000000e+00 2.38476954e-01
 0.00000000e+00 2.36472946e-01
 0.00000000e+00 2.34468938e-01
 0.00000000e+00 2.32464930e-01
 0.00000000e+00 2.30460922e-01
 0.00000000e+00 2.28456914e-01
 0.00000000e+00 2.26452906e-01
 0.00000000e+00 2.24448898e-01
 0.00000000e+00 2.22444890e-01
 0.00000000e+00 2.20440882e-01
 0.00000000e+00 2.18436874e-01
 0.00000000e+00 2.16432866e-01
 0.00000000e+00 2.14428858e-01
 0.00000000e+00 2.12424850e-01
 0.00000000e+00 2.10420842e-01
 0.00000000e+00 2.08416834e-01
 0.00000000e+00 2.06412826e-01
 0.00000000e+00 2.04408818e-01
 0.00000000e+00 2.02404810e-01
 0.00000000e+00 2.00400802e-01
 0.00000000e+00 1.98396794e-01
 0.00000000e+00 1.96392786e-01
 0.00000000e+00 1.94388778e-01
 0.00000000e+00 1.92384770e-01
 0.00000000e+00 1.90380762e-01
 0.00000000e+00 1.88376754e-01
 0.00000000e+00 1.86372745e-01
 0.00000000e+00 1.84368737e-01
 0.00000000e+00 1.82364729e-01
 0.00000000e+00 1.80360721e-01
 0.00000000e+00 1.78356713e-01
 0.00000000e+00 1.76352705e-01
 0.00000000e+00 1.74348697e-01
 0.00000000e+00 1.72344689e-01
 0.00000000e+00 1.70340681e-01
 0.00000000e+00 1.68336673e-01
 0.00000000e+00 1.66332665e-01
 0.00000000e+00 1.64328657e-01
 0.00000000e+00 1.62324649e-01
 0.00000000e+00 1.60320641e-01
 0.00000000e+00 1.58316633e-01
 0.00000000e+00 1.56312625e-01
 0.00000000e+00 1.54308617e-01
 0.00000000e+00 1.52304609e-01
 0.00000000e+00 1.50300601e-01
 0.00000000e+00 1.48296593e-01
 0.00000000e+00 1.46292585e-01
 0.00000000e+00 1.44288577e-01
 0.00000000e+00 1.42284569e-01
 0.00000000e+00 1.40280561e-01
 0.00000000e+00 1.38276553e-01
 0.00000000e+00 1.36272545e-01
 0.00000000e+00 1.34268537e-01
 0.00000000e+00 1.32264529e-01
 0.00000000e+00 1.30260521e-01
 0.00000000e+00 1.28256513e-01
 0.00000000e+00 1.26252505e-01
 0.00000000e+00 1.24248497e-01
 0.00000000e+00 1.22244489e-01
 0.00000000e+00 1.20240481e-01
 0.00000000e+00 1.18236473e-01
 0.00000000e+00 1.16232465e-01
 0.00000000e+00 1.14228457e-01
 0.00000000e+00 1.12224449e-01
 0.00000000e+00 1.10220441e-01
 0.00000000e+00 1.08216433e-01
 0.00000000e+00 1.06212425e-01
 0.00000000e+00 1.04208417e-01
 0.00000000e+00 1.02204409e-01
 0.00000000e+00 1.00200401e-01
 0.00000000e+00 9.81963928e-02
 0.00000000e+00 9.61923848e-02
 0.00000000e+00 9.41883768e-02
 0.00000000e+00 9.21843687e-02
 0.00000000e+00 9.01803607e-02
 0.00000000e+00 8.81763527e-02
 0.00000000e+00 8.61723447e-02
 0.00000000e+00 8.41683367e-02
 0.00000000e+00 8.21643287e-02
 0.00000000e+00 8.01603206e-02
 0.00000000e+00 7.81563126e-02
 0.00000000e+00 7.61523046e-02
 0.00000000e+00 7.41482966e-02
 0.00000000e+00 7.21442886e-02
 0.00000000e+00 7.01402806e-02
 0.00000000e+00 6.81362725e-02
 0.00000000e+00 6.61322645e-02
 0.00000000e+00 6.41282565e-02
 0.00000000e+00 6.21242485e-02
 0.00000000e+00 6.01202405e-02
 0.00000000e+00 5.81162325e-02
 0.00000000e+00 5.61122244e-02
 0.00000000e+00 5.41082164e-02
 0.00000000e+00 5.21042084e-02
 0.00000000e+00 5.01002004e-02
 0.00000000e+00 4.80961924e-02
 0.00000000e+00 4.60921844e-02
 0.00000000e+00 4.40881764e-02
 0.00000000e+00 4.20841683e-02
 0.00000000e+00 4.00801603e-02
 0.00000000e+00 3.80761523e-02
 0.00000000e+00 3.60721443e-02
 0.00000000e+00 3.40681363e-02
 0.00000000e+00 3.20641283e-02
 0.00000000e+00 3.00601202e-02
 0.00000000e+00 2.80561122e-02
 0.00000000e+00 2.60521042e-02
 0.00000000e+00 2.40480962e-02
 0.00000000e+00 2.20440882e-02
 0.00000000e+00 2.00400802e-02
 0.00000000e+00 1.80360721e-02
 0.00000000e+00 1.60320641e-02
 0.00000000e+00 1.40280561e-02
 0.00000000e+00 1.20240481e-02
 0.00000000e+00 1.00200401e-02
 0.00000000e+00 8.01603206e-03
 0.00000000e+00 6.01202405e-03
 0.00000000e+00 4.00801603e-03
 0.00000000e+00 2.00400802e-03


==> case2_l10PQ2.txt <==
 8.64995692e-01 3.38677355e-01
 8.65731463e-01 3.38584090e-01
 8.67735471e-01 3.38333647e-01
 8.69739479e-01 3.38108103e-01
 8.71743487e-01 3.37964935e-01
 8.73747495e-01 3.37831829e-01
 8.75751503e-01 3.37698723e-01
 8.77755511e-01 3.37577762e-01
 8.79759519e-01 3.37479152e-01
 8.81763527e-01 3.37519591e-01
 8.83767535e-01 3.37558052e-01
 8.85771543e-01 3.37577642e-01
 8.87775551e-01 3.37597232e-01
 8.89779559e-01 3.37616823e-01
 8.91783567e-01 3.37808551e-01
 8.93787575e-01 3.38021555e-01
 8.95791583e-01 3.38234559e-01
 8.97795591e-01 3.38450401e-01
 8.99729954e-01 3.38677355e-01
 8.99799599e-01 3.38685637e-01
 9.01803607e-01 3.39126683e-01
 9.03807615e-01 3.39588445e-01
 9.05811623e-01 3.40050206e-01
 9.07815631e-01 3.40511968e-01
 9.08550790e-01 3.40681363e-01
 9.09819639e-01 3.40981387e-01
 9.11823647e-01 3.41761064e-01
 9.13827655e-01 3.42570987e-01
 9.14110677e-01 3.42685371e-01
 9.15831663e-01 3.43376352e-01
 9.17835671e-01 3.44140690e-01
 9.19320992e-01 3.44689379e-01
 9.19839679e-01 3.44880986e-01
 9.21843687e-01 3.46012144e-01
 9.23015399e-01 3.46693387e-01
 9.23847695e-01 3.47177291e-01
 9.25851703e-01 3.48342437e-01
 9.26462217e-01 3.48697395e-01
 9.27855711e-01 3.49524495e-01
 9.29859719e-01 3.50699174e-01
 9.29862413e-01 3.50701403e-01
 9.31863727e-01 3.52388043e-01
 9.32231710e-01 3.52705411e-01
 9.33867735e-01 3.54116404e-01
 9.34555327e-01 3.54709419e-01
 9.35871743e-01 3.55844765e-01
 9.36878944e-01 3.56713427e-01
 9.37875752e-01 3.57573126e-01
 9.39202561e-01 3.58717435e-01
 9.39879760e-01 3.59308425e-01
 9.41048723e-01 3.60721443e-01
 9.41883768e-01 3.61765510e-01
 9.42636390e-01 3.62725451e-01
 9.43887776e-01 3.64321545e-01
 9.44210068e-01 3.64729459e-01
 9.45842633e-01 3.66733467e-01
 9.45891784e-01 3.66792729e-01
 9.47504685e-01 3.68737475e-01
 9.47895792e-01 3.69218679e-01
 9.49133477e-01 3.70741483e-01
 9.49899800e-01 3.71718299e-01
 9.50476889e-01 3.72745491e-01
 9.51602765e-01 3.74749499e-01
 9.51903808e-01 3.75285340e-01
 9.52721641e-01 3.76753507e-01
 9.53875970e-01 3.78757515e-01
 9.53907816e-01 3.78813178e-01
 9.55022502e-01 3.80761523e-01
 9.55911824e-01 3.82369102e-01
 9.56131131e-01 3.82765531e-01
 9.57239760e-01 3.84769539e-01
 9.57915832e-01 3.85991637e-01
 9.58348389e-01 3.86773547e-01
 9.59453235e-01 3.88777555e-01
 9.59919840e-01 3.89633588e-01
 9.60373582e-01 3.90781563e-01
 9.61142515e-01 3.92785571e-01
 9.61911447e-01 3.94789579e-01
 9.61923848e-01 3.94821898e-01
 9.62675094e-01 3.96793587e-01
 9.63463626e-01 3.98797595e-01
 9.63927856e-01 3.99983414e-01
 9.64248164e-01 4.00801603e-01
 9.65008952e-01 4.02805611e-01
 9.65768709e-01 4.04809619e-01
 9.65931864e-01 4.05243906e-01
 9.66521584e-01 4.06813627e-01
 9.67269058e-01 4.08817635e-01
 9.67935872e-01 4.10654237e-01
 9.67996982e-01 4.10821643e-01
 9.68724621e-01 4.12825651e-01
 9.69469644e-01 4.14829659e-01
 9.69939880e-01 4.16094527e-01
 9.70133319e-01 4.16833667e-01
 9.70660930e-01 4.18837675e-01
 9.71191056e-01 4.20841683e-01
 9.71709126e-01 4.22845691e-01
 9.71943888e-01 4.23767442e-01
 9.72217157e-01 4.24849699e-01
 9.72723169e-01 4.26853707e-01
 9.73229180e-01 4.28857715e-01
 9.73724995e-01 4.30861723e-01
 9.73947896e-01 4.31787903e-01
 9.74207293e-01 4.32865731e-01
 9.74692887e-01 4.34869739e-01
 9.75194199e-01 4.36873747e-01
 9.75703612e-01 4.38877756e-01
 9.75951904e-01 4.39874279e-01
 9.76202927e-01 4.40881764e-01
 9.76689389e-01 4.42885772e-01
 9.77175852e-01 4.44889780e-01
 9.77660834e-01 4.46893788e-01
 9.77955912e-01 4.48128801e-01
 9.78139645e-01 4.48897796e-01
 9.78604123e-01 4.50901804e-01
 9.79070821e-01 4.52905812e-01
 9.79545785e-01 4.54909820e-01
 9.79959920e-01 4.56657172e-01
 9.80002513e-01 4.56913828e-01
 9.80335088e-01 4.58917836e-01
 9.80660807e-01 4.60921844e-01
 9.80978941e-01 4.62925852e-01
 9.81297075e-01 4.64929860e-01
 9.81615209e-01 4.66933868e-01
 9.81940504e-01 4.68937876e-01
 9.81963928e-01 4.69080618e-01
 9.82268800e-01 4.70941884e-01
 9.82584291e-01 4.72945892e-01
 9.82894261e-01 4.74949900e-01
 9.83201716e-01 4.76953908e-01
 9.83509170e-01 4.78957916e-01
 9.83817902e-01 4.80961924e-01
 9.83967936e-01 4.81931458e-01
 9.84128019e-01 4.82965932e-01
 9.84432120e-01 4.84969940e-01
 9.84730724e-01 4.86973948e-01
 9.85027501e-01 4.88977956e-01
 9.85325828e-01 4.90981964e-01
 9.85625766e-01 4.92985972e-01
 9.85925521e-01 4.94989980e-01
 9.85971944e-01 4.95307303e-01
 9.86218695e-01 4.96993988e-01
 9.86506264e-01 4.98997996e-01
 9.86786987e-01 5.01002004e-01
 9.87065940e-01 5.03006012e-01
 9.87354859e-01 5.05010020e-01
 9.87647383e-01 5.07014028e-01
 9.87939907e-01 5.09018036e-01
 9.87975952e-01 5.09269999e-01
 9.88226591e-01 5.11022044e-01
 9.88507665e-01 5.13026052e-01
 9.88788738e-01 5.15030060e-01
 9.89069811e-01 5.17034068e-01
 9.89348314e-01 5.19038076e-01
 9.89623426e-01 5.21042084e-01
 9.89895745e-01 5.23046092e-01
 9.89979960e-01 5.23665831e-01
 9.90107209e-01 5.25050100e-01
 9.90291427e-01 5.27054108e-01
 9.90477072e-01 5.29058116e-01
 9.90661699e-01 5.31062124e-01
 9.90842590e-01 5.33066132e-01
 9.91021757e-01 5.35070140e-01
 9.91200924e-01 5.37074148e-01
 9.91380092e-01 5.39078156e-01
 9.91555623e-01 5.41082164e-01
 9.91728056e-01 5.43086172e-01
 9.91900489e-01 5.45090180e-01
 9.91983968e-01 5.46060362e-01
 9.92072890e-01 5.47094188e-01
 9.92251795e-01 5.49098196e-01
 9.92431891e-01 5.51102204e-01
 9.92604882e-01 5.53106212e-01
 9.92773640e-01 5.55110220e-01
 9.92940922e-01 5.57114228e-01
 9.93108204e-01 5.59118236e-01
 9.93272044e-01 5.61122244e-01
 9.93433179e-01 5.63126253e-01
 9.93594315e-01 5.65130261e-01
 9.93760780e-01 5.67134269e-01
 9.93933036e-01 5.69138277e-01
 9.93987976e-01 5.69788251e-01
 9.94102428e-01 5.71142285e-01
 9.94269255e-01 5.73146293e-01
 9.94431240e-01 5.75150301e-01
 9.94589190e-01 5.77154309e-01
 9.94746139e-01 5.79158317e-01
 9.94899805e-01 5.81162325e-01
 9.95051094e-01 5.83166333e-01
 9.95206164e-01 5.85170341e-01
 9.95367274e-01 5.87174349e-01
 9.95530159e-01 5.89178357e-01
 9.95689816e-01 5.91182365e-01
 9.95847232e-01 5.93186373e-01
 9.95991984e-01 5.95029175e-01
 9.96004647e-01 5.95190381e-01
 9.96156137e-01 5.97194389e-01
 9.96303941e-01 5.99198397e-01
 9.96448244e-01 6.01202405e-01
 9.96592394e-01 6.03206413e-01
 9.96743197e-01 6.05210421e-01
 9.96897047e-01 6.07214429e-01
 9.97050896e-01 6.09218437e-01
 9.97201674e-01 6.11222445e-01
 9.97350488e-01 6.13226453e-01
 9.97499301e-01 6.15230461e-01
 9.97646938e-01 6.17234469e-01
 9.97789046e-01 6.19238477e-01
 9.97931509e-01 6.21242485e-01
 9.97995992e-01 6.22134994e-01
 9.98076297e-01 6.23246493e-01
 9.98221084e-01 6.25250501e-01
 9.98365872e-01 6.27254509e-01
 9.98505486e-01 6.29258517e-01
 9.98640315e-01 6.31262525e-01
 9.98779218e-01 6.33266533e-01
 9.98920937e-01 6.35270541e-01
 9.99062656e-01 6.37274549e-01
 9.99204375e-01 6.39278557e-01
 9.99343222e-01 6.41282565e-01
 9.99480454e-01 6.43286573e-01
 9.99617686e-01 6.45290581e-01
 9.99754917e-01 6.47294589e-01
 9.99891751e-01 6.49298597e-01
 1.00000000e+00 6.50906338e-01
 1.00000000e+00 6.51302605e-01
 1.00000000e+00 6.53306613e-01
 1.00000000e+00 6.55310621e-01
 1.00000000e+00 6.57314629e-01
 1.00000000e+00 6.59318637e-01
 1.00000000e+00 6.61322645e-01
 1.00000000e+00 6.63326653e-01
 1.00000000e+00 6.65330661e-01
 1.00000000e+00 6.67334669e-01
 1.00000000e+00 6.69338677e-01
 1.00000000e+00 6.71342685e-01
 1.00000000e+00 6.73346693e-01
 1.00000000e+00 6.75350701e-01
 1.00000000e+00 6.77354709e-01
 1.00000000e+00 6.79358717e-01
 1.00000000e+00 6.81362725e-01
 1.00000000e+00 6.83366733e-01
 1.00000000e+00 6.85370741e-01
 1.00000000e+00 6.87374749e-01
 1.00000000e+00 6.89378758e-01
 1.00000000e+00 6.91382766e-01
 1.00000000e+00 6.93386774e-01
 1.00000000e+00 6.95390782e-01
 1.00000000e+00 6.97394790e-01
 1.00000000e+00 6.99398798e-01
 1.00000000e+00 7.01402806e-01
 1.00000000e+00 7.03406814e-01
 1.00000000e+00 7.05410822e-01
 1.00000000e+00 7.07414830e-01
 1.00000000e+00 7.09418838e-01
 1.00000000e+00 7.11422846e-01
 1.00000000e+00 7.13426854e-01
 1.00000000e+00 7.15430862e-01
 1.00000000e+00 7.17434870e-01
 1.00000000e+00 7.19438878e-01
 1.00000000e+00 7.21442886e-01
 1.00000000e+00 7.23446894e-01
 1.00000000e+00 7.25450902e-01
 1.00000000e+00 7.27454910e-01
 1.00000000e+00 7.29458918e-01
 1.00000000e+00 7.31462926e-01
 1.00000000e+00 7.33466934e-01
 1.00000000e+00 7.35470942e-01
 1.00000000e+00 7.37474950e-01
 1.00000000e+00 7.39478958e-01
 1.00000000e+00 7.41482966e-01
 1.00000000e+00 7.43486974e-01
 1.00000000e+00 7.45490982e-01
 1.00000000e+00 7.47494990e-01
 1.00000000e+00 7.49498998e-01
 1.00000000e+00 7.51503006e-01
 1.00000000e+00 7.53507014e-01
 1.00000000e+00 7.55511022e-01
 1.00000000e+00 7.57515030e-01
 1.00000000e+00 7.59519038e-01
 1.00000000e+00 7.61523046e-01
 1.00000000e+00 7.63527054e-01
 1.00000000e+00 7.65531062e-01
 1.00000000e+00 7.67535070e-01
 1.00000000e+00 7.69539078e-01
 1.00000000e+00 7.71543086e-01
 1.00000000e+00 7.73547094e-01
 1.00000000e+00 7.75551102e-01
 1.00000000e+00 7.77555110e-01
 1.00000000e+00 7.79559118e-01
 1.00000000e+00 7.81563126e-01
 1.00000000e+00 7.83567134e-01
 1.00000000e+00 7.85571142e-01
 1.00000000e+00 7.87575150e-01
 1.00000000e+00 7.89579158e-01
 1.00000000e+00 7.91583166e-01
 1.00000000e+00 7.93587174e-01
 1.00000000e+00 7.95591182e-01
 1.00000000e+00 7.97595190e-01
 1.00000000e+00 7.99599198e-01
 1.00000000e+00 8.01603206e-01
 1.00000000e+00 8.03607214e-01
 1.00000000e+00 8.05611222e-01
 1.00000000e+00 8.07615230e-01
 1.00000000e+00 8.09619238e-01
 1.00000000e+00 8.11623246e-01
 1.00000000e+00 8.13627255e-01
 1.00000000e+00 8.15631263e-01
 1.00000000e+00 8.17635271e-01
 1.00000000e+00 8.19639279e-01
 1.00000000e+00 8.21643287e-01
 1.00000000e+00 8.23647295e-01
 1.00000000e+00 8.25651303e-01
 1.00000000e+00 8.27655311e-01
 1.00000000e+00 8.29659319e-01
 1.00000000e+00 8.31663327e-01
 1.00000000e+00 8.33667335e-01
 1.00000000e+00 8.35671343e-01
 1.00000000e+00 8.37675351e-01
 1.00000000e+00 8.39679359e-01
 1.00000000e+00 8.41683367e-01
 1.00000000e+00 8.43687375e-01
 1.00000000e+00 8.45691383e-01
 1.00000000e+00 8.47695391e-01
 1.00000000e+00 8.49699399e-01
 1.00000000e+00 8.51703407e-01
 1.00000000e+00 8.53707415e-01
 1.00000000e+00 8.55711423e-01
 1.00000000e+00 8.57715431e-01
 1.00000000e+00 8.59719439e-01
 1.00000000e+00 8.61723447e-01
 1.00000000e+00 8.63727455e-01
 1.00000000e+00 8.65731463e-01
 1.00000000e+00 8.67735471e-01
 1.00000000e+00 8.69739479e-01
 1.00000000e+00 8.71743487e-01
 1.00000000e+00 8.73747495e-01
 1.00000000e+00 8.75751503e-01
 1.00000000e+00 8.77755511e-01
 1.00000000e+00 8.79759519e-01
 1.00000000e+00 8.81763527e-01
 1.00000000e+00 8.83767535e-01
 1.00000000e+00 8.85771543e-01
 1.00000000e+00 8.87775551e-01
 1.00000000e+00 8.89779559e-01
 1.00000000e+00 8.91783567e-01
 1.00000000e+00 8.93787575e-01
 1.00000000e+00 8.95791583e-01
 1.00000000e+00 8.97795591e-01
 1.00000000e+00 8.99799599e-01
 1.00000000e+00 9.01803607e-01
 1.00000000e+00 9.03807615e-01
 1.00000000e+00 9.05811623e-01
 1.00000000e+00 9.07815631e-01
 1.00000000e+00 9.09819639e-01
 1.00000000e+00 9.11823647e-01
 1.00000000e+00 9.13827655e-01
 1.00000000e+00 9.15831663e-01
 1.00000000e+00 9.17835671e-01
 1.00000000e+00 9.19839679e-01
 1.00000000e+00 9.21843687e-01
 1.00000000e+00 9.23847695e-01
 1.00000000e+00 9.25851703e-01
 1.00000000e+00 9.27855711e-01
 1.00000000e+00 9.29859719e-01
 1.00000000e+00 9.31863727e-01
 1.00000000e+00 9.33867735e-01
 1.00000000e+00 9.35871743e-01
 1.00000000e+00 9.37875752e-01
 1.00000000e+00 9.39879760e-01
 1.00000000e+00 9.41883768e-01
 1.00000000e+00 9.43887776e-01
 1.00000000e+00 9.45891784e-01
 1.00000000e+00 9.47895792e-01
 1.00000000e+00 9.49899800e-01
 1.00000000e+00 9.51903808e-01
 1.00000000e+00 9.53907816e-01
 1.00000000e+00 9.55911824e-01
 1.00000000e+00 9.57915832e-01
 1.00000000e+00 9.59919840e-01
 1.00000000e+00 9.61923848e-01
 1.00000000e+00 9.63927856e-01
 1.00000000e+00 9.65931864e-01
 1.00000000e+00 9.67935872e-01
 1.00000000e+00 9.69939880e-01
 1.00000000e+00 9.71943888e-01
 1.00000000e+00 9.73947896e-01
 1.00000000e+00 9.75951904e-01
 1.00000000e+00 9.77955912e-01
 1.00000000e+00 9.79959920e-01
 1.00000000e+00 9.81963928e-01
 1.00000000e+00 9.83967936e-01
 1.00000000e+00 9.85971944e-01
 1.00000000e+00 9.87975952e-01
 1.00000000e+00 9.89979960e-01
 1.00000000e+00 9.91983968e-01
 1.00000000e+00 9.93987976e-01
 1.00000000e+00 9.95991984e-01
 1.00000000e+00 9.97995992e-01
 1.00000000e+00 1.00000000e+00
 9.99372215e-01 9.97995992e-01
 9.98744430e-01 9.95991984e-01
 9.98116646e-01 9.93987976e-01
 9.97995992e-01 9.93611089e-01
 9.96333202e-01 9.91983968e-01
 9.95991984e-01 9.91876105e-01
 9.93987976e-01 9.91242617e-01
 9.91983968e-01 9.90609129e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.79980493e-01 9.79959920e-01
 9.79959920e-01 9.79938312e-01
 9.78671910e-01 9.77955912e-01
 9.77955912e-01 9.76853904e-01
 9.77369862e-01 9.75951904e-01
 9.76034156e-01 9.73947896e-01
 9.75951904e-01 9.73867084e-01
 9.73947896e-01 9.72565036e-01
 9.72991875e-01 9.71943888e-01
 9.71943888e-01 9.71250175e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.59940207e-01 9.59919840e-01
 9.59919840e-01 9.59897325e-01
 9.58372849e-01 9.57915832e-01
 9.57915832e-01 9.57330452e-01
 9.56808281e-01 9.55911824e-01
 9.55911824e-01 9.54791889e-01
 9.55005402e-01 9.53907816e-01
 9.53907816e-01 9.53050908e-01
 9.52438529e-01 9.51903808e-01
 9.51903808e-01 9.51480174e-01
 9.49919844e-01 9.49899800e-01
 9.49899800e-01 9.49877605e-01
 9.48277367e-01 9.47895792e-01
 9.47895792e-01 9.47429695e-01
 9.46636763e-01 9.45891784e-01
 9.45891784e-01 9.45003431e-01
 9.44748944e-01 9.43887776e-01
 9.43887776e-01 9.43182770e-01
 9.42301035e-01 9.41883768e-01
 9.41883768e-01 9.41536829e-01
 9.39899415e-01 9.39879760e-01
 9.39879760e-01 9.39858024e-01
 9.38200961e-01 9.37875752e-01
 9.37875752e-01 9.37491754e-01
 9.36503755e-01 9.35871743e-01
 9.35871743e-01 9.35142618e-01
 9.34566901e-01 9.33867735e-01
 9.33867735e-01 9.33275608e-01
 9.32200631e-01 9.31863727e-01
 9.31863727e-01 9.31573742e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.89797426e-01 8.89779559e-01
 8.89779559e-01 8.89760283e-01
 8.87954423e-01 8.87775551e-01
 8.87775551e-01 8.87581038e-01
 8.86111561e-01 8.85771543e-01
 8.85771543e-01 8.85409082e-01
 8.84096981e-01 8.83767535e-01
 8.83767535e-01 8.83464580e-01
 8.81917736e-01 8.81763527e-01
 8.81763527e-01 8.81617819e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.69756554e-01 8.69739479e-01
 8.69739479e-01 8.69720992e-01
 8.67885518e-01 8.67735471e-01
 8.67735471e-01 8.67574777e-01
 8.66014294e-01 8.65731463e-01
 8.65731463e-01 8.65434256e-01
 8.63991960e-01 8.63727455e-01
 8.63727455e-01 8.63480475e-01
 8.61845745e-01 8.61723447e-01
 8.61723447e-01 8.61607013e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.49716105e-01 8.49699399e-01
 8.49699399e-01 8.49681555e-01
 8.47824525e-01 8.47695391e-01
 8.47695391e-01 8.47558592e-01
 8.45932807e-01 8.45691383e-01
 8.45691383e-01 8.45440249e-01
 8.43906253e-01 8.43687375e-01
 8.43687375e-01 8.43480761e-01
 8.41783290e-01 8.41683367e-01
 8.41683367e-01 8.41587118e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635270e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631262e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627254e-01
 8.11623247e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.09635133e-01 8.09619238e-01
 8.09619238e-01 8.09602245e-01
 8.07717117e-01 8.07615230e-01
 8.07615230e-01 8.07508796e-01
 8.05798729e-01 8.05611222e-01
 8.05611222e-01 8.05418699e-01
 8.03768207e-01 8.03607214e-01
 8.03607214e-01 8.03453100e-01
 8.01674759e-01 8.01603206e-01
 8.01603206e-01 8.01533190e-01
 7.99615004e-01 7.99599198e-01
 7.99599198e-01 7.99582325e-01
 7.97692341e-01 7.97595190e-01
 7.97595190e-01 7.97493950e-01
 7.95769291e-01 7.95591182e-01
 7.95591182e-01 7.95408725e-01
 7.93738191e-01 7.93587174e-01
 7.93587174e-01 7.93442259e-01
 7.91649816e-01 7.91583166e-01
 7.91583166e-01 7.91517231e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.79574975e-01 7.79559118e-01
 7.79559118e-01 7.79542370e-01
 7.77644588e-01 7.77555110e-01
 7.77555110e-01 7.77462233e-01
 7.75713923e-01 7.75551102e-01
 7.75551102e-01 7.75384937e-01
 7.73681842e-01 7.73547094e-01
 7.73547094e-01 7.73417278e-01
 7.71601705e-01 7.71543086e-01
 7.71543086e-01 7.71484799e-01
 7.69554949e-01 7.69539078e-01
 7.69539078e-01 7.69522331e-01
 7.67621489e-01 7.67535070e-01
 7.67535070e-01 7.67445511e-01
 7.65687740e-01 7.65531062e-01
 7.65531062e-01 7.65371418e-01
 7.63655203e-01 7.63527054e-01
 7.63527054e-01 7.63403398e-01
 7.61578383e-01 7.61523046e-01
 7.61523046e-01 7.61467898e-01
 7.59534962e-01 7.59519038e-01
 7.59519038e-01 7.59502249e-01
 7.57598846e-01 7.57515030e-01
 7.57515030e-01 7.57428289e-01
 7.55662431e-01 7.55511022e-01
 7.55511022e-01 7.55356963e-01
 7.53629431e-01 7.53507014e-01
 7.53507014e-01 7.53388726e-01
 7.51555471e-01 7.51503006e-01
 7.51503006e-01 7.51451032e-01
 7.49514886e-01 7.49498998e-01
 7.49498998e-01 7.49482121e-01
 7.47576625e-01 7.47494990e-01
 7.47494990e-01 7.47410605e-01
 7.45637925e-01 7.45490982e-01
 7.45490982e-01 7.45341654e-01
 7.43604438e-01 7.43486974e-01
 7.43486974e-01 7.43373338e-01
 7.41532922e-01 7.41482966e-01
 7.41482966e-01 7.41433381e-01
 7.39494985e-01 7.39478958e-01
 7.39478958e-01 7.39461942e-01
 7.37554803e-01 7.37474950e-01
 7.37474950e-01 7.37392489e-01
 7.35614170e-01 7.35470942e-01
 7.35470942e-01 7.35325553e-01
 7.33580153e-01 7.33466934e-01
 7.33466934e-01 7.33357295e-01
 7.31510701e-01 7.31462926e-01
 7.31462926e-01 7.31415025e-01
 7.29475269e-01 7.29458918e-01
 7.29458918e-01 7.29441709e-01
 7.27533361e-01 7.27454910e-01
 7.27454910e-01 7.27373963e-01
 7.25591126e-01 7.25450902e-01
 7.25450902e-01 7.25308706e-01
 7.23556522e-01 7.23446894e-01
 7.23446894e-01 7.23340645e-01
 7.21488777e-01 7.21442886e-01
 7.21442886e-01 7.21397172e-01
 7.19455334e-01 7.19438878e-01
 7.19438878e-01 7.19421415e-01
 7.17512291e-01 7.17434870e-01
 7.17434870e-01 7.17355039e-01
 7.15568769e-01 7.15430862e-01
 7.15430862e-01 7.15291141e-01
 7.13533503e-01 7.13426854e-01
 7.13426854e-01 7.13323423e-01
 7.11467127e-01 7.11422846e-01
 7.11422846e-01 7.11378661e-01
 7.09435596e-01 7.09418838e-01
 7.09418838e-01 7.09401053e-01
 7.07491592e-01 7.07414830e-01
 7.07414830e-01 7.07335718e-01
 7.05547090e-01 7.05410822e-01
 7.05410822e-01 7.05272874e-01
 7.03511069e-01 7.03406814e-01
 7.03406814e-01 7.03305654e-01
 7.01445734e-01 7.01402806e-01
 7.01402806e-01 7.01359899e-01
 6.99415927e-01 6.99398798e-01
 6.99398798e-01 6.99380614e-01
 6.97471270e-01 6.97394790e-01
 6.97394790e-01 6.97315996e-01
 6.95526093e-01 6.95390782e-01
 6.95390782e-01 6.95253903e-01
 6.93489205e-01 6.93386774e-01
 6.93386774e-01 6.93287349e-01
 6.91424587e-01 6.91382766e-01
 6.91382766e-01 6.91340521e-01
 6.89396497e-01 6.89378758e-01
 6.89378758e-01 6.89360088e-01
 6.87451340e-01 6.87374749e-01
 6.87374749e-01 6.87295858e-01
 6.85505798e-01 6.85370741e-01
 6.85370741e-01 6.85234212e-01
 6.83467908e-01 6.83366733e-01
 6.83366733e-01 6.83268511e-01
 6.81403677e-01 6.81362725e-01
 6.81362725e-01 6.81321279e-01
 6.79377007e-01 6.79358717e-01
 6.79358717e-01 6.79339461e-01
 6.77431827e-01 6.77354709e-01
 6.77354709e-01 6.77275277e-01
 6.75486241e-01 6.75350701e-01
 6.75350701e-01 6.75213765e-01
 6.73447188e-01 6.73346693e-01
 6.73346693e-01 6.73249129e-01
 6.71383004e-01 6.71342685e-01
 6.71342685e-01 6.71301798e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.49319052e-01 6.49298597e-01
 6.49298597e-01 6.49276770e-01
 6.47376239e-01 6.47294589e-01
 6.47294589e-01 6.47210399e-01
 6.45432712e-01 6.45290581e-01
 6.45290581e-01 6.45147196e-01
 6.43388849e-01 6.43286573e-01
 6.43286573e-01 6.43187384e-01
 6.41322478e-01 6.41282565e-01
 6.41282565e-01 6.41242251e-01
 6.39300112e-01 6.39278557e-01
 6.39278557e-01 6.39255505e-01
 6.37358937e-01 6.37274549e-01
 6.37274549e-01 6.37187465e-01
 6.35416978e-01 6.35270541e-01
 6.35270541e-01 6.35122869e-01
 6.33370906e-01 6.33266533e-01
 6.33266533e-01 6.33165392e-01
 6.31302866e-01 6.31262525e-01
 6.31262525e-01 6.31221690e-01
 6.29281395e-01 6.29258517e-01
 6.29258517e-01 6.29233983e-01
 6.27342440e-01 6.27254509e-01
 6.27254509e-01 6.27163668e-01
 6.25402615e-01 6.25250501e-01
 6.25250501e-01 6.25097159e-01
 6.23353910e-01 6.23246493e-01
 6.23246493e-01 6.23142516e-01
 6.21283595e-01 6.21242485e-01
 6.21242485e-01 6.21200249e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190380e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186372e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182364e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178356e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174348e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170340e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166332e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162324e-01
 5.79194759e-01 5.79158317e-01
 5.79158317e-01 5.79118817e-01
 5.77281869e-01 5.77154309e-01
 5.77154309e-01 5.77020762e-01
 5.75367692e-01 5.75150301e-01
 5.75150301e-01 5.74931438e-01
 5.73293946e-01 5.73146293e-01
 5.73146293e-01 5.73005258e-01
 5.71195892e-01 5.71142285e-01
 5.71142285e-01 5.71086773e-01
 5.69179170e-01 5.69138277e-01
 5.69138277e-01 5.69092593e-01
 5.67278543e-01 5.67134269e-01
 5.67134269e-01 5.66982345e-01
 5.65375427e-01 5.65130261e-01
 5.65130261e-01 5.64883479e-01
 5.63291987e-01 5.63126253e-01
 5.63126253e-01 5.62968862e-01
 5.61181739e-01 5.61122244e-01
 5.61122244e-01 5.61060155e-01
 5.59166075e-01 5.59118236e-01
 5.59118236e-01 5.59063905e-01
 5.57281719e-01 5.57114228e-01
 5.57114228e-01 5.56936418e-01
 5.55394023e-01 5.55110220e-01
 5.55110220e-01 5.54824594e-01
 5.53297606e-01 5.53106212e-01
 5.53106212e-01 5.52925928e-01
 5.51170118e-01 5.51102204e-01
 5.51102204e-01 5.51034194e-01
 5.49098197e-01 5.49098196e-01
 5.49098196e-01 5.49098196e-01
 5.47094189e-01 5.47094188e-01
 5.47094188e-01 5.47094188e-01
 5.45090181e-01 5.45090180e-01
 5.45090180e-01 5.45090180e-01
 5.43086807e-01 5.43086172e-01
 5.43086172e-01 5.43085507e-01
 5.41082797e-01 5.41082164e-01
 5.41082164e-01 5.41081499e-01
 5.39078786e-01 5.39078156e-01
 5.39078156e-01 5.39077492e-01
 5.37074149e-01 5.37074148e-01
 5.37074148e-01 5.37074148e-01
 5.35070766e-01 5.35070140e-01
 5.35070140e-01 5.35069477e-01
 5.33066133e-01 5.33066132e-01
 5.33066132e-01 5.33066132e-01
 5.31062746e-01 5.31062124e-01
 5.31062124e-01 5.31061461e-01
 5.29058735e-01 5.29058116e-01
 5.29058116e-01 5.29057452e-01
 5.27054109e-01 5.27054108e-01
 5.27054108e-01 5.27054107e-01
 5.25050101e-01 5.25050100e-01
 5.25050100e-01 5.25050099e-01
 5.23046704e-01 5.23046092e-01
 5.23046092e-01 5.23045423e-01
 5.21042085e-01 5.21042084e-01
 5.21042084e-01 5.21042083e-01
 5.19038077e-01 5.19038076e-01
 5.19038076e-01 5.19038075e-01
 5.17034672e-01 5.17034068e-01
 5.17034068e-01 5.17033388e-01
 5.15030062e-01 5.15030060e-01
 5.15030060e-01 5.15030058e-01
 5.13026054e-01 5.13026052e-01
 5.13026052e-01 5.13026050e-01
 5.11022633e-01 5.11022044e-01
 5.11022044e-01 5.11021333e-01
 5.09018618e-01 5.09018036e-01
 5.09018036e-01 5.09017303e-01
 5.07014598e-01 5.07014028e-01
 5.07014028e-01 5.07013258e-01
 5.05010571e-01 5.05010020e-01
 5.05010020e-01 5.05009172e-01
 5.03006524e-01 5.03006012e-01
 5.03006012e-01 5.03004901e-01
 5.01002385e-01 5.01002004e-01
 5.01543070e-01 4.98997996e-01
 5.03006012e-01 4.98550024e-01
 5.05010020e-01 4.97433614e-01
 5.05580010e-01 4.96993988e-01
 5.07014028e-01 4.96372407e-01
 5.09018036e-01 4.95276604e-01
 5.09449345e-01 4.94989980e-01
 5.11022044e-01 4.94245610e-01
 5.13026052e-01 4.93154199e-01
 5.13294369e-01 4.92985972e-01
 5.15030060e-01 4.92131175e-01
 5.17034068e-01 4.91042085e-01
 5.17132956e-01 4.90981964e-01
 5.19038076e-01 4.90021519e-01
 5.20957713e-01 4.88977956e-01
 5.21042084e-01 4.88938797e-01
 5.23046092e-01 4.87914953e-01
 5.24774644e-01 4.86973948e-01
 5.25050100e-01 4.86842677e-01
 5.27054108e-01 4.85810520e-01
 5.28596709e-01 4.84969940e-01
 5.29058116e-01 4.84745827e-01
 5.31062124e-01 4.83707613e-01
 5.32422671e-01 4.82965932e-01
 5.33066132e-01 4.82648954e-01
 5.35070140e-01 4.81606138e-01
 5.36252304e-01 4.80961924e-01
 5.37074148e-01 4.80552716e-01
 5.39078156e-01 4.79506028e-01
 5.40084214e-01 4.78957916e-01
 5.41082164e-01 4.78456918e-01
 5.43086172e-01 4.77407953e-01
 5.43919427e-01 4.76953908e-01
 5.45090180e-01 4.76361962e-01
 5.47094188e-01 4.75311007e-01
 5.47757171e-01 4.74949900e-01
 5.49098196e-01 4.74268340e-01
 5.51102204e-01 4.73186184e-01
 5.51541099e-01 4.72945892e-01
 5.53106212e-01 4.72109275e-01
 5.55110220e-01 4.71007832e-01
 5.55230035e-01 4.70941884e-01
 5.57114228e-01 4.69991386e-01
 5.59118236e-01 4.69050912e-01
 5.59328631e-01 4.68937876e-01
 5.61122244e-01 4.68088630e-01
 5.63126253e-01 4.67001775e-01
 5.63251465e-01 4.66933868e-01
 5.65130261e-01 4.65919905e-01
 5.67134269e-01 4.64936114e-01
 5.67147573e-01 4.64929860e-01
 5.69138277e-01 4.63994069e-01
 5.71142285e-01 4.62936488e-01
 5.71160905e-01 4.62925852e-01
 5.73146293e-01 4.61791748e-01
 5.74669167e-01 4.60921844e-01
 5.75150301e-01 4.60673909e-01
 5.77154309e-01 4.59641215e-01
 5.78572205e-01 4.58917836e-01
 5.79158317e-01 4.58652318e-01
 5.81162325e-01 4.57716083e-01
 5.82762458e-01 4.56913828e-01
 5.83166333e-01 4.56711338e-01
 5.85170341e-01 4.55678367e-01
 5.86651072e-01 4.54909820e-01
 5.87174349e-01 4.54638222e-01
 5.89178357e-01 4.53598077e-01
 5.90402604e-01 4.52905812e-01
 5.91182365e-01 4.52467174e-01
 5.93186373e-01 4.51335958e-01
 5.93989836e-01 4.50901804e-01
 5.95190381e-01 4.50292529e-01
 5.97194389e-01 4.49275498e-01
 5.97946180e-01 4.48897796e-01
 5.99198397e-01 4.48317271e-01
 6.01202405e-01 4.47324870e-01
 6.02009613e-01 4.46893788e-01
 6.03206413e-01 4.46254648e-01
 6.05210421e-01 4.45193041e-01
 6.05817124e-01 4.44889780e-01
 6.07214429e-01 4.44209340e-01
 6.09218437e-01 4.43233457e-01
 6.09879691e-01 4.42885772e-01
 6.11222445e-01 4.42179756e-01
 6.13226453e-01 4.41076302e-01
 6.13579758e-01 4.40881764e-01
 6.15230461e-01 4.40049623e-01
 6.17234469e-01 4.39039376e-01
 6.17555073e-01 4.38877756e-01
 6.19238477e-01 4.38081946e-01
 6.21242485e-01 4.37066405e-01
 6.21607641e-01 4.36873747e-01
 6.23246493e-01 4.36009083e-01
 6.25250501e-01 4.34961647e-01
 6.25435122e-01 4.34869739e-01
 6.27254509e-01 4.33983454e-01
 6.29258517e-01 4.33007233e-01
 6.29521728e-01 4.32865731e-01
 6.31262525e-01 4.31934882e-01
 6.33259143e-01 4.30861723e-01
 6.33266533e-01 4.30858018e-01
 6.35270541e-01 4.29853160e-01
 6.37255776e-01 4.28857715e-01
 6.37274549e-01 4.28848672e-01
 6.39278557e-01 4.27911519e-01
 6.41282565e-01 4.26952172e-01
 6.41481018e-01 4.26853707e-01
 6.43286573e-01 4.25957860e-01
 6.45290581e-01 4.24961058e-01
 6.45510145e-01 4.24849699e-01
 6.47294589e-01 4.23944661e-01
 6.49298597e-01 4.22928264e-01
 6.49456986e-01 4.22845691e-01
 6.51302605e-01 4.21883516e-01
 6.53272239e-01 4.20841683e-01
 6.53306613e-01 4.20824533e-01
 6.55310621e-01 4.19824647e-01
 6.57288745e-01 4.18837675e-01
 6.57314629e-01 4.18825335e-01
 6.59318637e-01 4.17896005e-01
 6.61322645e-01 4.16917686e-01
 6.61487674e-01 4.16833667e-01
 6.63326653e-01 4.15897412e-01
 6.65330661e-01 4.14887750e-01
 6.65450520e-01 4.14829659e-01
 6.67334669e-01 4.13931110e-01
 6.69338677e-01 4.12975400e-01
 6.69636454e-01 4.12825651e-01
 6.71342685e-01 4.11967606e-01
 6.73346693e-01 4.10934158e-01
 6.73564876e-01 4.10821643e-01
 6.75350701e-01 4.09949419e-01
 6.77354709e-01 4.08970631e-01
 6.77671617e-01 4.08817635e-01
 6.79358717e-01 4.08047523e-01
 6.81362725e-01 4.07114550e-01
 6.81993383e-01 4.06813627e-01
 6.83366733e-01 4.06158324e-01
 6.85370741e-01 4.05195049e-01
 6.86162912e-01 4.04809619e-01
 6.87374749e-01 4.04220002e-01
 6.89378758e-01 4.03244955e-01
 6.90264898e-01 4.02805611e-01
 6.91382766e-01 4.02251378e-01
 6.93386774e-01 4.01249476e-01
 6.94282611e-01 4.00801603e-01
 6.95390782e-01 4.00275330e-01
 6.97394790e-01 3.99323622e-01
 6.98516219e-01 3.98797595e-01
 6.99398798e-01 3.98404386e-01
 7.01402806e-01 3.97495392e-01
 7.02919710e-01 3.96793587e-01
 7.03406814e-01 3.96568226e-01
 7.05410822e-01 3.95626848e-01
 7.07186107e-01 3.94789579e-01
 7.07414830e-01 3.94681708e-01
 7.09418838e-01 3.93736568e-01
 7.11407289e-01 3.92785571e-01
 7.11422846e-01 3.92778131e-01
 7.13426854e-01 3.91814263e-01
 7.15430862e-01 3.90850395e-01
 7.15573971e-01 3.90781563e-01
 7.17434870e-01 3.89929556e-01
 7.19438878e-01 3.89022223e-01
 7.19975364e-01 3.88777555e-01
 7.21442886e-01 3.88135755e-01
 7.23446894e-01 3.87238399e-01
 7.24473468e-01 3.86773547e-01
 7.25450902e-01 3.86330947e-01
 7.27454910e-01 3.85423494e-01
 7.28899097e-01 3.84769539e-01
 7.29458918e-01 3.84516042e-01
 7.31462926e-01 3.83574685e-01
 7.33185865e-01 3.82765531e-01
 7.33466934e-01 3.82635887e-01
 7.35470942e-01 3.81734770e-01
 7.37474950e-01 3.80833654e-01
 7.37635362e-01 3.80761523e-01
 7.39478958e-01 3.79970710e-01
 7.41482966e-01 3.79079205e-01
 7.42204186e-01 3.78757515e-01
 7.43486974e-01 3.78197345e-01
 7.45490982e-01 3.77322231e-01
 7.46812814e-01 3.76753507e-01
 7.47494990e-01 3.76465009e-01
 7.49498998e-01 3.75639054e-01
 7.51503006e-01 3.74787281e-01
 7.51591009e-01 3.74749499e-01
 7.53507014e-01 3.73926903e-01
 7.55511022e-01 3.73065791e-01
 7.56254813e-01 3.72745491e-01
 7.57515030e-01 3.72202801e-01
 7.59519038e-01 3.71330804e-01
 7.60846112e-01 3.70741483e-01
 7.61523046e-01 3.70459328e-01
 7.63527054e-01 3.69637506e-01
 7.65531062e-01 3.68815684e-01
 7.65721775e-01 3.68737475e-01
 7.67535070e-01 3.68012848e-01
 7.69539078e-01 3.67212009e-01
 7.70710438e-01 3.66733467e-01
 7.71543086e-01 3.66393301e-01
 7.73547094e-01 3.65569256e-01
 7.75551102e-01 3.64759205e-01
 7.75627151e-01 3.64729459e-01
 7.77555110e-01 3.63982920e-01
 7.79559118e-01 3.63206933e-01
 7.80782594e-01 3.62725451e-01
 7.81563126e-01 3.62418283e-01
 7.83567134e-01 3.61626061e-01
 7.85571142e-01 3.60833839e-01
 7.85855459e-01 3.60721443e-01
 7.87575150e-01 3.60079048e-01
 7.89579158e-01 3.59328918e-01
 7.91255268e-01 3.58717435e-01
 7.91583166e-01 3.58601413e-01
 7.93587174e-01 3.57880713e-01
 7.95591182e-01 3.57158345e-01
 7.96825486e-01 3.56713427e-01
 7.97595190e-01 3.56435978e-01
 7.99599198e-01 3.55713611e-01
 8.01603206e-01 3.54990521e-01
 8.02382074e-01 3.54709419e-01
 8.03607214e-01 3.54270726e-01
 8.05611222e-01 3.53579736e-01
 8.07615230e-01 3.52903637e-01
 8.08202789e-01 3.52705411e-01
 8.09619238e-01 3.52227538e-01
 8.11623246e-01 3.51539900e-01
 8.13627255e-01 3.50877567e-01
 8.14166813e-01 3.50701403e-01
 8.15631263e-01 3.50238832e-01
 8.17635271e-01 3.49605833e-01
 8.19639279e-01 3.48987031e-01
 8.20638630e-01 3.48697395e-01
 8.21643287e-01 3.48414636e-01
 8.23647295e-01 3.47837627e-01
 8.25651303e-01 3.47256511e-01
 8.27593266e-01 3.46693387e-01
 8.27655311e-01 3.46675395e-01
 8.29659319e-01 3.46094280e-01
 8.31663327e-01 3.45571120e-01
 8.33667335e-01 3.45058612e-01
 8.35100771e-01 3.44689379e-01
 8.35671343e-01 3.44542408e-01
 8.37675351e-01 3.44006386e-01
 8.39679359e-01 3.43468193e-01
 8.41683367e-01 3.42971061e-01
 8.42900688e-01 3.42685371e-01
 8.43687375e-01 3.42504179e-01
 8.45691383e-01 3.42061252e-01
 8.47695391e-01 3.41618325e-01
 8.49699399e-01 3.41175398e-01
 8.51703407e-01 3.40792212e-01
 8.52299533e-01 3.40681363e-01
 8.53707415e-01 3.40434042e-01
 8.55711423e-01 3.40082000e-01
 8.57715431e-01 3.39729958e-01
 8.59719439e-01 3.39375328e-01
 8.61723447e-01 3.39101277e-01
 8.63727455e-01 3.38841656e-01
 8.64995692e-01 3.38677355e-01


==> case2_l10QP1.txt <==
 9.28141356e-12 0.00000000e+00
 2.00400802e-03 0.00000000e+00
 4.00801603e-03 0.00000000e+00
 6.01202405e-03 0.00000000e+00
 8.01603206e-03 0.00000000e+00
 1.00200401e-02 0.00000000e+00
 1.20240481e-02 0.00000000e+00
 1.40280561e-02 0.00000000e+00
 1.60320641e-02 0.00000000e+00
 1.80360721e-02 0.00000000e+00
 2.00400802e-02 0.00000000e+00
 2.20440882e-02 0.00000000e+00
 2.40480962e-02 0.00000000e+00
 2.60521042e-02 0.00000000e+00
 2.80561122e-02 0.00000000e+00
 3.00601202e-02 0.00000000e+00
 3.20641283e-02 0.00000000e+00
 3.40681363e-02 0.00000000e+00
 3.60721443e-02 0.00000000e+00
 3.80761523e-02 0.00000000e+00
 4.00801603e-02 0.00000000e+00
 4.20841683e-02 0.00000000e+00
 4.40881764e-02 0.00000000e+00
 4.60921844e-02 0.00000000e+00
 4.80961924e-02 0.00000000e+00
 5.01002004e-02 0.00000000e+00
 5.21042084e-02 0.00000000e+00
 5.41082164e-02 0.00000000e+00
 5.61122244e-02 0.00000000e+00
 5.81162325e-02 0.00000000e+00
 6.01202405e-02 0.00000000e+00
 6.21242485e-02 0.00000000e+00
 6.41282565e-02 0.00000000e+00
 6.61322645e-02 0.00000000e+00
 6.81362725e-02 0.00000000e+00
 7.01402806e-02 0.00000000e+00
 7.21442886e-02 0.00000000e+00
 7.41482966e-02 0.00000000e+00
 7.61523046e-02 0.00000000e+00
 7.81563126e-02 0.00000000e+00
 8.01603206e-02 0.00000000e+00
 8.21643287e-02 0.00000000e+00
 8.41683367e-02 0.00000000e+00
 8.61723447e-02 0.00000000e+00
 8.81763527e-02 0.00000000e+00
 9.01803607e-02 0.00000000e+00
 9.21843687e-02 0.00000000e+00
 9.41883768e-02 0.00000000e+00
 9.61923848e-02 0.00000000e+00
 9.81963928e-02 0.00000000e+00
 1.00200401e-01 0.00000000e+00
 1.02204409e-01 0.00000000e+00
 1.04208417e-01 0.00000000e+00
 1.06212425e-01 0.00000000e+00
 1.08216433e-01 0.00000000e+00
 1.10220441e-01 0.00000000e+00
 1.12224449e-01 0.00000000e+00
 1.14228457e-01 0.00000000e+00
 1.16232465e-01 0.00000000e+00
 1.18236473e-01 0.00000000e+00
 1.20240481e-01 0.00000000e+00
 1.22244489e-01 0.00000000e+00
 1.24248497e-01 0.00000000e+00
 1.26252505e-01 0.00000000e+00
 1.28256513e-01 0.00000000e+00
 1.30260521e-01 0.00000000e+00
 1.32264529e-01 0.00000000e+00
 1.34268537e-01 0.00000000e+00
 1.36272545e-01 0.00000000e+00
 1.38276553e-01 0.00000000e+00
 1.40280561e-01 0.00000000e+00
 1.42284569e-01 0.00000000e+00
 1.44288577e-01 0.00000000e+00
 1.46292585e-01 0.00000000e+00
 1.48296593e-01 0.00000000e+00
 1.50300601e-01 0.00000000e+00
 1.52304609e-01 0.00000000e+00
 1.54308617e-01 0.00000000e+00
 1.56312625e-01 0.00000000e+00
 1.58316633e-01 0.00000000e+00
 1.60320641e-01 0.00000000e+00
 1.62324649e-01 0.00000000e+00
 1.64328657e-01 0.00000000e+00
 1.66332665e-01 0.00000000e+00
 1.68336673e-01 0.00000000e+00
 1.70340681e-01 0.00000000e+00
 1.72344689e-01 0.00000000e+00
 1.74348697e-01 0.00000000e+00
 1.76352705e-01 0.00000000e+00
 1.78356713e-01 0.00000000e+00
 1.80360721e-01 0.00000000e+00
 1.82364729e-01 0.00000000e+00
 1.84368737e-01 0.00000000e+00
 1.86372745e-01 0.00000000e+00
 1.88376754e-01 0.00000000e+00
 1.90380762e-01 0.00000000e+00
 1.92384770e-01 0.00000000e+00
 1.94388778e-01 0.00000000e+00
 1.96392786e-01 0.00000000e+00
 1.98396794e-01 0.00000000e+00
 2.00400802e-01 0.00000000e+00
 2.02404810e-01 0.00000000e+00
 2.04408818e-01 0.00000000e+00
 2.06412826e-01 0.00000000e+00
 2.08416834e-01 0.00000000e+00
 2.10420842e-01 0.00000000e+00
 2.12424850e-01 0.00000000e+00
 2.14428858e-01 0.00000000e+00
 2.16432866e-01 0.00000000e+00
 2.18436874e-01 0.00000000e+00
 2.20440882e-01 0.00000000e+00
 2.22444890e-01 0.00000000e+00
 2.24448898e-01 0.00000000e+00
 2.26452906e-01 0.00000000e+00
 2.28456914e-01 0.00000000e+00
 2.30460922e-01 0.00000000e+00
 2.32464930e-01 0.00000000e+00
 2.34468938e-01 0.00000000e+00
 2.36472946e-01 0.00000000e+00
 2.38476954e-01 0.00000000e+00
 2.40480962e-01 0.00000000e+00
 2.42484970e-01 0.00000000e+00
 2.44488978e-01 0.00000000e+00
 2.46492986e-01 0.00000000e+00
 2.48496994e-01 0.00000000e+00
 2.50501002e-01 0.00000000e+00
 2.52505010e-01 0.00000000e+00
 2.54509018e-01 0.00000000e+00
 2.56513026e-01 0.00000000e+00
 2.58517034e-01 0.00000000e+00
 2.60521042e-01 0.00000000e+00
 2.62525050e-01 0.00000000e+00
 2.64529058e-01 0.00000000e+00
 2.66533066e-01 0.00000000e+00
 2.68537074e-01 0.00000000e+00
 2.70541082e-01 0.00000000e+00
 2.72545090e-01 0.00000000e+00
 2.74549098e-01 0.00000000e+00
 2.76553106e-01 0.00000000e+00
 2.78557114e-01 0.00000000e+00
 2.80561122e-01 0.00000000e+00
 2.82565130e-01 0.00000000e+00
 2.84569138e-01 0.00000000e+00
 2.86573146e-01 0.00000000e+00
 2.88577154e-01 0.00000000e+00
 2.90581162e-01 0.00000000e+00
 2.92585170e-01 0.00000000e+00
 2.94589178e-01 0.00000000e+00
 2.96593186e-01 0.00000000e+00
 2.98597194e-01 0.00000000e+00
 3.00601202e-01 0.00000000e+00
 3.02605210e-01 0.00000000e+00
 3.04609218e-01 0.00000000e+00
 3.06613226e-01 0.00000000e+00
 3.08617234e-01 0.00000000e+00
 3.10621242e-01 0.00000000e+00
 3.12625251e-01 0.00000000e+00
 3.14629259e-01 0.00000000e+00
 3.16633267e-01 0.00000000e+00
 3.18637275e-01 0.00000000e+00
 3.20641283e-01 0.00000000e+00
 3.22645291e-01 0.00000000e+00
 3.24649299e-01 0.00000000e+00
 3.26653307e-01 0.00000000e+00
 3.28657315e-01 0.00000000e+00
 3.30661323e-01 0.00000000e+00
 3.32665331e-01 0.00000000e+00
 3.34669339e-01 0.00000000e+00
 3.36673347e-01 0.00000000e+00
 3.38677355e-01 0.00000000e+00
 3.40681363e-01 0.00000000e+00
 3.42685371e-01 0.00000000e+00
 3.44689379e-01 0.00000000e+00
 3.46693387e-01 0.00000000e+00
 3.48697395e-01 0.00000000e+00
 3.49601961e-01 0.00000000e+00
 3.50701403e-01 7.42296463e-05
 3.52705411e-01 2.12348775e-04
 3.54709419e-01 3.50467903e-04
 3.56713427e-01 4.88587031e-04
 3.58717435e-01 6.25423457e-04
 3.60721443e-01 7.62109936e-04
 3.62725451e-01 9.03938886e-04
 3.64729459e-01 1.04576784e-03
 3.66733467e-01 1.18759679e-03
 3.68737475e-01 1.32667323e-03
 3.70741483e-01 1.46178244e-03
 3.72745491e-01 1.60161220e-03
 3.74749499e-01 1.74651076e-03
 3.76753507e-01 1.89140933e-03
 3.78310794e-01 2.00400802e-03
 3.78757515e-01 2.03630790e-03
 3.80761523e-01 2.18304760e-03
 3.82765531e-01 2.33279126e-03
 3.84769539e-01 2.48253491e-03
 3.86773547e-01 2.63093939e-03
 3.88777555e-01 2.77352675e-03
 3.90781563e-01 2.91776164e-03
 3.92785571e-01 3.07173051e-03
 3.94789579e-01 3.22569938e-03
 3.96793587e-01 3.37668449e-03
 3.98797595e-01 3.52103717e-03
 4.00801603e-01 3.66977533e-03
 4.02805611e-01 3.82816271e-03
 4.04809619e-01 3.98655009e-03
 4.05089054e-01 4.00801603e-03
 4.06813627e-01 4.13978434e-03
 4.08817635e-01 4.28654695e-03
 4.10821643e-01 4.43554399e-03
 4.12825651e-01 4.58775646e-03
 4.14829659e-01 4.74277311e-03
 4.16833667e-01 4.90258718e-03
 4.18837675e-01 5.06472473e-03
 4.20841683e-01 5.22926292e-03
 4.22845691e-01 5.39711629e-03
 4.24849699e-01 5.56137306e-03
 4.26853707e-01 5.71897021e-03
 4.28857715e-01 5.87519163e-03
 4.30584953e-01 6.01202405e-03
 4.30861723e-01 6.03394992e-03
 4.32865731e-01 6.19607103e-03
 4.34869739e-01 6.35819214e-03
 4.36873747e-01 6.52377346e-03
 4.38877756e-01 6.69420913e-03
 4.40881764e-01 6.86895896e-03
 4.42885772e-01 7.04469334e-03
 4.44889780e-01 7.21407166e-03
 4.46893788e-01 7.38057427e-03
 4.48897796e-01 7.54707688e-03
 4.50901804e-01 7.72137882e-03
 4.52905812e-01 7.90048522e-03
 4.54248206e-01 8.01603206e-03
 4.54909820e-01 8.07300147e-03
 4.56913828e-01 8.24556022e-03
 4.58917836e-01 8.41811898e-03
 4.60921844e-01 8.59737949e-03
 4.62925852e-01 8.77983392e-03
 4.64929860e-01 8.95816171e-03
 4.66933868e-01 9.13648949e-03
 4.68937876e-01 9.31481728e-03
 4.70941884e-01 9.49630857e-03
 4.72945892e-01 9.68167561e-03
 4.74949900e-01 9.86704265e-03
 4.76603959e-01 1.00200401e-02
 4.76953908e-01 1.00676475e-02
 4.78957916e-01 1.03402751e-02
 4.80961924e-01 1.06181560e-02
 4.82965932e-01 1.09017279e-02
 4.84969940e-01 1.11852998e-02
 4.86973948e-01 1.14688718e-02
 4.88977956e-01 1.17457576e-02
 4.90968104e-01 1.20240481e-02
 4.90981964e-01 1.20259787e-02
 4.92985972e-01 1.23188364e-02
 4.94989980e-01 1.26116941e-02
 4.96993988e-01 1.29010730e-02
 4.98997996e-01 1.31804664e-02
 5.01002004e-01 1.34615072e-02
 5.03006012e-01 1.37495248e-02
 5.04907772e-01 1.40280561e-02
 5.05010020e-01 1.40430314e-02
 5.07014028e-01 1.43432499e-02
 5.09018036e-01 1.46435277e-02
 5.11022044e-01 1.49421924e-02
 5.13026052e-01 1.52393070e-02
 5.15030060e-01 1.55383680e-02
 5.17034068e-01 1.58429277e-02
 5.18254909e-01 1.60320641e-02
 5.19038076e-01 1.61533947e-02
 5.21042084e-01 1.64624771e-02
 5.23046092e-01 1.67702812e-02
 5.25050100e-01 1.70780853e-02
 5.27054108e-01 1.73885190e-02
 5.29058116e-01 1.77044716e-02
 5.31062124e-01 1.80330963e-02
 5.31080399e-01 1.80360721e-02
 5.33066132e-01 1.83588483e-02
 5.35070140e-01 1.86773423e-02
 5.37074148e-01 1.89958362e-02
 5.39078156e-01 1.93143302e-02
 5.41082164e-01 1.96419485e-02
 5.43086172e-01 1.99736207e-02
 5.43489465e-01 2.00400802e-02
 5.45090180e-01 2.04159066e-02
 5.47094188e-01 2.08864208e-02
 5.49098196e-01 2.13569350e-02
 5.51102204e-01 2.18287700e-02
 5.52002283e-01 2.20440882e-02
 5.53106212e-01 2.23081717e-02
 5.55110220e-01 2.27939038e-02
 5.57114228e-01 2.32809621e-02
 5.59118236e-01 2.37680204e-02
 5.60240945e-01 2.40480962e-02
 5.61122244e-01 2.42679490e-02
 5.63126253e-01 2.47779900e-02
 5.65130261e-01 2.52800960e-02
 5.67134269e-01 2.57664065e-02
 5.68319917e-01 2.60521042e-02
 5.69138277e-01 2.62492989e-02
 5.71142285e-01 2.67457269e-02
 5.73146293e-01 2.72523658e-02
 5.75150301e-01 2.77590048e-02
 5.76325507e-01 2.80561122e-02
 5.77154309e-01 2.82674626e-02
 5.79158317e-01 2.87863126e-02
 5.81162325e-01 2.93173388e-02
 5.83166333e-01 2.98456922e-02
 5.83984668e-01 3.00601202e-02
 5.85170341e-01 3.05014821e-02
 5.87174349e-01 3.12474659e-02
 5.89178357e-01 3.19762875e-02
 5.89418676e-01 3.20641283e-02
 5.91182365e-01 3.27052963e-02
 5.93186373e-01 3.34539372e-02
 5.94819160e-01 3.40681363e-02
 5.95190381e-01 3.42077771e-02
 5.97194389e-01 3.49686472e-02
 5.99198397e-01 3.57304012e-02
 6.00070226e-01 3.60721443e-02
 6.01202405e-01 3.65159401e-02
 6.03206413e-01 3.73056654e-02
 6.05210421e-01 3.80702351e-02
 6.05226013e-01 3.80761523e-02
 6.07214429e-01 3.88400771e-02
 6.09218437e-01 3.96099921e-02
 6.10404789e-01 4.00801603e-02
 6.11222445e-01 4.05319577e-02
 6.13226453e-01 4.16633998e-02
 6.13971717e-01 4.20841683e-02
 6.15230461e-01 4.27948420e-02
 6.17234469e-01 4.39031863e-02
 6.17577990e-01 4.40881764e-02
 6.19238477e-01 4.49766302e-02
 6.21210463e-01 4.60921844e-02
 6.21242485e-01 4.61102989e-02
 6.23246493e-01 4.72663157e-02
 6.24734314e-01 4.80961924e-02
 6.25250501e-01 4.83865745e-02
 6.27254509e-01 4.95139338e-02
 6.28296664e-01 5.01002004e-02
 6.29258517e-01 5.08558199e-02
 6.30792374e-01 5.21042084e-02
 6.31262525e-01 5.24868586e-02
 6.33214769e-01 5.41082164e-02
 6.33266533e-01 5.41512067e-02
 6.35270541e-01 5.57861054e-02
 6.35682731e-01 5.61122244e-02
 6.37274549e-01 5.73619642e-02
 6.38235275e-01 5.81162325e-02
 6.39278557e-01 5.89506312e-02
 6.40687561e-01 6.01202405e-02
 6.41282565e-01 6.08187930e-02
 6.42372129e-01 6.21242485e-02
 6.43286573e-01 6.32198862e-02
 6.44044720e-01 6.41282565e-02
 6.45290581e-01 6.55859720e-02
 6.45771043e-01 6.61322645e-02
 6.47294589e-01 6.78481243e-02
 6.47550442e-01 6.81362725e-02
 6.49285698e-01 7.01402806e-02
 6.49298597e-01 7.01620512e-02
 6.50438389e-01 7.21442886e-02
 6.51302605e-01 7.36284933e-02
 6.51596486e-01 7.41482966e-02
 6.52729493e-01 7.61523046e-02
 6.53306613e-01 7.71398738e-02
 6.53916490e-01 7.81563126e-02
 6.55095157e-01 8.01603206e-02
 6.55310621e-01 8.07446479e-02
 6.55834113e-01 8.21643287e-02
 6.56596607e-01 8.41683367e-02
 6.57314629e-01 8.59597639e-02
 6.57400396e-01 8.61723447e-02
 6.58208920e-01 8.81763527e-02
 6.58987233e-01 9.01803607e-02
 6.59318637e-01 9.15849054e-02
 6.59454344e-01 9.21843687e-02
 6.59908013e-01 9.41883768e-02
 6.60361682e-01 9.61923848e-02
 6.60815350e-01 9.81963928e-02
 6.61278427e-01 1.00200401e-01
 6.61322645e-01 1.00572539e-01
 6.61513537e-01 1.02204409e-01
 6.61728225e-01 1.04208417e-01
 6.61940527e-01 1.06212425e-01
 6.62152829e-01 1.08216433e-01
 6.62348486e-01 1.10220441e-01
 6.62400763e-01 1.12224449e-01
 6.62432939e-01 1.14228457e-01
 6.62452465e-01 1.16232465e-01
 6.62471990e-01 1.18236473e-01
 6.62473483e-01 1.20240481e-01
 6.62342744e-01 1.22244489e-01
 6.62212004e-01 1.24248497e-01
 6.62081264e-01 1.26252505e-01
 6.61960623e-01 1.28256513e-01
 6.61841929e-01 1.30260521e-01
 6.61592638e-01 1.32264529e-01
 6.61343348e-01 1.34268537e-01
 6.61322645e-01 1.34434960e-01
 6.61089070e-01 1.36272545e-01
 6.60834341e-01 1.38276553e-01
 6.60578789e-01 1.40280561e-01
 6.60228897e-01 1.42284569e-01
 6.59879006e-01 1.44288577e-01
 6.59529114e-01 1.46292585e-01
 6.59318637e-01 1.47498093e-01
 6.59171605e-01 1.48296593e-01
 6.58767952e-01 1.50300601e-01
 6.58302677e-01 1.52304609e-01
 6.57847737e-01 1.54308617e-01
 6.57396455e-01 1.56312625e-01
 6.57314629e-01 1.56675988e-01
 6.56945173e-01 1.58316633e-01
 6.56480005e-01 1.60320641e-01
 6.55941937e-01 1.62324649e-01
 6.55405268e-01 1.64328657e-01
 6.55310621e-01 1.64696182e-01
 6.54889185e-01 1.66332665e-01
 6.54376625e-01 1.68336673e-01
 6.53853597e-01 1.70340681e-01
 6.53306613e-01 1.72227597e-01
 6.53272670e-01 1.72344689e-01
 6.52691743e-01 1.74348697e-01
 6.52110816e-01 1.76352705e-01
 6.51533237e-01 1.78356713e-01
 6.51302605e-01 1.79176440e-01
 6.50958436e-01 1.80360721e-01
 6.50334678e-01 1.82364729e-01
 6.49698106e-01 1.84368737e-01
 6.49298597e-01 1.85626439e-01
 6.49050628e-01 1.86372745e-01
 6.48384772e-01 1.88376754e-01
 6.47717025e-01 1.90380762e-01
 6.47294589e-01 1.91633440e-01
 6.47041221e-01 1.92384770e-01
 6.46365417e-01 1.94388778e-01
 6.45674203e-01 1.96392786e-01
 6.45290581e-01 1.97464592e-01
 6.44954284e-01 1.98396794e-01
 6.44238286e-01 2.00400802e-01
 6.43550116e-01 2.02404810e-01
 6.43286573e-01 2.03151691e-01
 6.42835363e-01 2.04408818e-01
 6.42100926e-01 2.06412826e-01
 6.41366490e-01 2.08416834e-01
 6.41282565e-01 2.08646404e-01
 6.40617772e-01 2.10420842e-01
 6.39874005e-01 2.12424850e-01
 6.39278557e-01 2.14029226e-01
 6.39123389e-01 2.14428858e-01
 6.38345276e-01 2.16432866e-01
 6.37549803e-01 2.18436874e-01
 6.37274549e-01 2.19111851e-01
 6.36728563e-01 2.20440882e-01
 6.35918944e-01 2.22444890e-01
 6.35270541e-01 2.24049846e-01
 6.35109324e-01 2.24448898e-01
 6.34315024e-01 2.26452906e-01
 6.33523734e-01 2.28456914e-01
 6.33266533e-01 2.29114432e-01
 6.32739826e-01 2.30460922e-01
 6.31959798e-01 2.32464930e-01
 6.31262525e-01 2.34193242e-01
 6.31148294e-01 2.34468938e-01
 6.30317959e-01 2.36472946e-01
 6.29487624e-01 2.38476954e-01
 6.29258517e-01 2.39026118e-01
 6.28618852e-01 2.40480962e-01
 6.27773845e-01 2.42484970e-01
 6.27254509e-01 2.43716621e-01
 6.26928838e-01 2.44488978e-01
 6.26071140e-01 2.46492986e-01
 6.25250501e-01 2.48342459e-01
 6.25181473e-01 2.48496994e-01
 6.24295189e-01 2.50501002e-01
 6.23435523e-01 2.52505010e-01
 6.23246493e-01 2.52945665e-01
 6.22575856e-01 2.54509018e-01
 6.21716189e-01 2.56513026e-01
 6.21242485e-01 2.57617300e-01
 6.20845771e-01 2.58517034e-01
 6.19966446e-01 2.60521042e-01
 6.19238477e-01 2.62203644e-01
 6.19091041e-01 2.62525050e-01
 6.18173797e-01 2.64529058e-01
 6.17256876e-01 2.66533066e-01
 6.17234469e-01 2.66582038e-01
 6.16339954e-01 2.68537074e-01
 6.15435304e-01 2.70541082e-01
 6.15230461e-01 2.71012133e-01
 6.14563833e-01 2.72545090e-01
 6.13674211e-01 2.74549098e-01
 6.13226453e-01 2.75527002e-01
 6.12753750e-01 2.76553106e-01
 6.11830551e-01 2.78557114e-01
 6.11222445e-01 2.79911799e-01
 6.10919093e-01 2.80561122e-01
 6.10011888e-01 2.82565130e-01
 6.09218437e-01 2.84299276e-01
 6.09088727e-01 2.84569138e-01
 6.08125493e-01 2.86573146e-01
 6.07214429e-01 2.88468616e-01
 6.07162259e-01 2.88577154e-01
 6.06204456e-01 2.90581162e-01
 6.05259946e-01 2.92585170e-01
 6.05210421e-01 2.92690251e-01
 6.04315437e-01 2.94589178e-01
 6.03373719e-01 2.96593186e-01
 6.03206413e-01 2.96955055e-01
 6.02447189e-01 2.98597194e-01
 6.01538718e-01 3.00601202e-01
 6.01202405e-01 3.01356605e-01
 6.00617139e-01 3.02605210e-01
 5.99666101e-01 3.04609218e-01
 5.99198397e-01 3.05594754e-01
 5.98689572e-01 3.06613226e-01
 5.97688378e-01 3.08617234e-01
 5.97194389e-01 3.09614300e-01
 5.96695506e-01 3.10621242e-01
 5.95721158e-01 3.12625251e-01
 5.95190381e-01 3.13716935e-01
 5.94746809e-01 3.14629259e-01
 5.93783178e-01 3.16633267e-01
 5.93186373e-01 3.17884944e-01
 5.92827658e-01 3.18637275e-01
 5.91895280e-01 3.20641283e-01
 5.91182365e-01 3.22204263e-01
 5.90971391e-01 3.22645291e-01
 5.90001537e-01 3.24649299e-01
 5.89178357e-01 3.26350237e-01
 5.89025510e-01 3.26653307e-01
 5.87996213e-01 3.28657315e-01
 5.87174349e-01 3.30255768e-01
 5.86964649e-01 3.30661323e-01
 5.86009703e-01 3.32665331e-01
 5.85170341e-01 3.34426780e-01
 5.85052877e-01 3.34669339e-01
 5.84043689e-01 3.36673347e-01
 5.83166333e-01 3.38397990e-01
 5.83024215e-01 3.38677355e-01
 5.82032079e-01 3.40681363e-01
 5.81162325e-01 3.42537447e-01
 5.81089543e-01 3.42685371e-01
 5.80103531e-01 3.44689379e-01
 5.79158317e-01 3.46610468e-01
 5.79114494e-01 3.46693387e-01
 5.78055370e-01 3.48697395e-01
 5.77154309e-01 3.50455019e-01
 5.77027998e-01 3.50701403e-01
 5.76059591e-01 3.52705411e-01
 5.75150301e-01 3.54587085e-01
 5.75090080e-01 3.54709419e-01
 5.74060401e-01 3.56713427e-01
 5.73146293e-01 3.58474891e-01
 5.73020425e-01 3.58717435e-01
 5.72014121e-01 3.60721443e-01
 5.71142285e-01 3.62567475e-01
 5.71063431e-01 3.62725451e-01
 5.70063135e-01 3.64729459e-01
 5.69138277e-01 3.66582335e-01
 5.69056685e-01 3.66733467e-01
 5.67974788e-01 3.68737475e-01
 5.67134269e-01 3.70323439e-01
 5.66912716e-01 3.70741483e-01
 5.65884400e-01 3.72745491e-01
 5.65130261e-01 3.74215177e-01
 5.64856084e-01 3.74749499e-01
 5.63845677e-01 3.76753507e-01
 5.63126253e-01 3.78190344e-01
 5.62842270e-01 3.78757515e-01
 5.61861080e-01 3.80761523e-01
 5.61122244e-01 3.82326039e-01
 5.60903657e-01 3.82765531e-01
 5.59906939e-01 3.84769539e-01
 5.59118236e-01 3.86355309e-01
 5.58895117e-01 3.86773547e-01
 5.57792925e-01 3.88777555e-01
 5.57114228e-01 3.90004444e-01
 5.56682070e-01 3.90781563e-01
 5.55645851e-01 3.92785571e-01
 5.55110220e-01 3.93821461e-01
 5.54609632e-01 3.94789579e-01
 5.53587437e-01 3.96793587e-01
 5.53106212e-01 3.97751100e-01
 5.52580267e-01 3.98797595e-01
 5.51601150e-01 4.00801603e-01
 5.51102204e-01 4.01868358e-01
 5.50635853e-01 4.02805611e-01
 5.49638713e-01 4.04809619e-01
 5.49098196e-01 4.05895926e-01
 5.48602943e-01 4.06813627e-01
 5.47471226e-01 4.08817635e-01
 5.47094188e-01 4.09488747e-01
 5.46341450e-01 4.10821643e-01
 5.45302707e-01 4.12825651e-01
 5.45090180e-01 4.13235670e-01
 5.44263963e-01 4.14829659e-01
 5.43230324e-01 4.16833667e-01
 5.43086172e-01 4.17121596e-01
 5.42227014e-01 4.18837675e-01
 5.41292092e-01 4.20841683e-01
 5.41082164e-01 4.21305791e-01
 5.40297781e-01 4.22845691e-01
 5.39266705e-01 4.24849699e-01
 5.39078156e-01 4.25216164e-01
 5.38144262e-01 4.26853707e-01
 5.37074148e-01 4.28730105e-01
 5.37001372e-01 4.28857715e-01
 5.35945586e-01 4.30861723e-01
 5.35070140e-01 4.32727464e-01
 5.35005262e-01 4.32865731e-01
 5.34020716e-01 4.34869739e-01
 5.33066132e-01 4.36641598e-01
 5.32940448e-01 4.36873747e-01
 5.31855491e-01 4.38877756e-01
 5.31062124e-01 4.40556554e-01
 5.30887749e-01 4.40881764e-01
 5.29947261e-01 4.42885772e-01
 5.29058116e-01 4.44652108e-01
 5.28927584e-01 4.44889780e-01
 5.27829251e-01 4.46893788e-01
 5.27054108e-01 4.48347110e-01
 5.26753282e-01 4.48897796e-01
 5.25672990e-01 4.50901804e-01
 5.25050100e-01 4.52130075e-01
 5.24628663e-01 4.52905812e-01
 5.23579317e-01 4.54909820e-01
 5.23046092e-01 4.55967125e-01
 5.22531665e-01 4.56913828e-01
 5.21484890e-01 4.58917836e-01
 5.21042084e-01 4.59802091e-01
 5.20433511e-01 4.60921844e-01
 5.19389470e-01 4.62925852e-01
 5.19038076e-01 4.63633897e-01
 5.18333882e-01 4.64929860e-01
 5.17293018e-01 4.66933868e-01
 5.17034068e-01 4.67461549e-01
 5.16232429e-01 4.68937876e-01
 5.15196884e-01 4.70941884e-01
 5.15030060e-01 4.71286884e-01
 5.14130045e-01 4.72945892e-01
 5.13100672e-01 4.74949900e-01
 5.13026052e-01 4.75107177e-01
 5.12025555e-01 4.76953908e-01
 5.11022044e-01 4.78925946e-01
 5.11003082e-01 4.78957916e-01
 5.09919506e-01 4.80961924e-01
 5.09018036e-01 4.82761285e-01
 5.08894421e-01 4.82965932e-01
 5.07810274e-01 4.84969940e-01
 5.07014028e-01 4.86598902e-01
 5.06780845e-01 4.86973948e-01
 5.05696864e-01 4.88977956e-01
 5.05010020e-01 4.90444847e-01
 5.04657281e-01 4.90981964e-01
 5.03571980e-01 4.92985972e-01
 5.03006012e-01 4.94314884e-01
 5.02496408e-01 4.94989980e-01
 5.01401478e-01 4.96993988e-01
 5.01002004e-01 4.98362166e-01
 4.98997996e-01 4.98997983e-01
 4.96994005e-01 4.96993988e-01
 4.96993988e-01 4.96993980e-01
 4.94989987e-01 4.94989980e-01
 4.94989980e-01 4.94989976e-01
 4.92985977e-01 4.92985972e-01
 4.92985972e-01 4.92985969e-01
 4.90982701e-01 4.90981964e-01
 4.90981964e-01 4.90981379e-01
 4.88977959e-01 4.88977956e-01
 4.88977956e-01 4.88977954e-01
 4.86974647e-01 4.86973948e-01
 4.86973948e-01 4.86973351e-01
 4.84970629e-01 4.84969940e-01
 4.84969940e-01 4.84969339e-01
 4.82966614e-01 4.82965932e-01
 4.82965932e-01 4.82965327e-01
 4.80962601e-01 4.80961924e-01
 4.80961924e-01 4.80961316e-01
 4.78958589e-01 4.78957916e-01
 4.78957916e-01 4.78957305e-01
 4.76954578e-01 4.76953908e-01
 4.76953908e-01 4.76953295e-01
 4.74950567e-01 4.74949900e-01
 4.74949900e-01 4.74949284e-01
 4.72946558e-01 4.72945892e-01
 4.72945892e-01 4.72945274e-01
 4.70941885e-01 4.70941884e-01
 4.70941884e-01 4.70941883e-01
 4.68937877e-01 4.68937876e-01
 4.68937876e-01 4.68937875e-01
 4.66934532e-01 4.66933868e-01
 4.66933868e-01 4.66933243e-01
 4.64929861e-01 4.64929860e-01
 4.64929860e-01 4.64929859e-01
 4.62925852e-01 4.62925852e-01
 4.62925852e-01 4.62925851e-01
 4.60922509e-01 4.60921844e-01
 4.60921844e-01 4.60921213e-01
 4.58917836e-01 4.58917836e-01
 4.58917836e-01 4.58917835e-01
 4.56913828e-01 4.56913828e-01
 4.56913828e-01 4.56913827e-01
 4.54910487e-01 4.54909820e-01
 4.54909820e-01 4.54909182e-01
 4.52906480e-01 4.52905812e-01
 4.52905812e-01 4.52905171e-01
 4.50901804e-01 4.50901804e-01
 4.50901804e-01 4.50901803e-01
 4.48897796e-01 4.48897796e-01
 4.48897796e-01 4.48897795e-01
 4.46893788e-01 4.46893788e-01
 4.46893788e-01 4.46893787e-01
 4.44889780e-01 4.44889780e-01
 4.44889780e-01 4.44889779e-01
 4.42885772e-01 4.42885772e-01
 4.42885772e-01 4.42885771e-01
 4.40881764e-01 4.40881764e-01
 4.40881764e-01 4.40881763e-01
 4.38939879e-01 4.38877756e-01
 4.38877756e-01 4.38818230e-01
 4.37031216e-01 4.36873747e-01
 4.36873747e-01 4.36707927e-01
 4.35116644e-01 4.34869739e-01
 4.34869739e-01 4.34624452e-01
 4.33017734e-01 4.32865731e-01
 4.32865731e-01 4.32721385e-01
 4.30907431e-01 4.30861723e-01
 4.30861723e-01 4.30820811e-01
 4.28913252e-01 4.28857715e-01
 4.28857715e-01 4.28804086e-01
 4.26994799e-01 4.26853707e-01
 4.26853707e-01 4.26705991e-01
 4.25068652e-01 4.24849699e-01
 4.24849699e-01 4.24632220e-01
 4.22979295e-01 4.22845691e-01
 4.22845691e-01 4.22718079e-01
 4.20881200e-01 4.20841683e-01
 4.20841683e-01 4.20805887e-01
 4.18837676e-01 4.18837675e-01
 4.18837675e-01 4.18837675e-01
 4.16833668e-01 4.16833667e-01
 4.16833667e-01 4.16833667e-01
 4.14829660e-01 4.14829659e-01
 4.14829659e-01 4.14829659e-01
 4.12825652e-01 4.12825651e-01
 4.12825651e-01 4.12825651e-01
 4.10821644e-01 4.10821643e-01
 4.10821643e-01 4.10821643e-01
 4.08865033e-01 4.08817635e-01
 4.08817635e-01 4.08771378e-01
 4.06933593e-01 4.06813627e-01
 4.06813627e-01 4.06688969e-01
 4.04992004e-01 4.04809619e-01
 4.04809619e-01 4.04628540e-01
 4.02915374e-01 4.02805611e-01
 4.02805611e-01 4.02699981e-01
 4.00832964e-01 4.00801603e-01
 4.00801603e-01 4.00772740e-01
 3.98797595e-01 3.98797595e-01
 3.98797595e-01 3.98797595e-01
 3.96793587e-01 3.96793587e-01
 3.96793587e-01 3.96793587e-01
 3.94789579e-01 3.94789579e-01
 3.94789579e-01 3.94789579e-01
 3.92785571e-01 3.92785571e-01
 3.92785571e-01 3.92785571e-01
 3.90781563e-01 3.90781563e-01
 3.90781563e-01 3.90781563e-01
 3.88821168e-01 3.88777555e-01
 3.88777555e-01 3.88735263e-01
 3.86881438e-01 3.86773547e-01
 3.86773547e-01 3.86661924e-01
 3.84930266e-01 3.84769539e-01
 3.84769539e-01 3.84610049e-01
 3.82861208e-01 3.82765531e-01
 3.82765531e-01 3.82673053e-01
 3.80787869e-01 3.80761523e-01
 3.80761523e-01 3.80736730e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.68778792e-01 3.68737475e-01
 3.68737475e-01 3.68697130e-01
 3.66834619e-01 3.66733467e-01
 3.66733467e-01 3.66629083e-01
 3.64877147e-01 3.64729459e-01
 3.64729459e-01 3.64583006e-01
 3.62812545e-01 3.62725451e-01
 3.62725451e-01 3.62641054e-01
 3.60744497e-01 3.60721443e-01
 3.60721443e-01 3.60699646e-01
 3.58758197e-01 3.58717435e-01
 3.58717435e-01 3.58677519e-01
 3.56812623e-01 3.56713427e-01
 3.56713427e-01 3.56611143e-01
 3.54852815e-01 3.54709419e-01
 3.54709419e-01 3.54567277e-01
 3.52789608e-01 3.52705411e-01
 3.52705411e-01 3.52623755e-01
 3.50723232e-01 3.50701403e-01
 3.50701403e-01 3.50680731e-01
 3.48737922e-01 3.48697395e-01
 3.48697395e-01 3.48657609e-01
 3.46791388e-01 3.46693387e-01
 3.46693387e-01 3.46592392e-01
 3.44829651e-01 3.44689379e-01
 3.44689379e-01 3.44550395e-01
 3.42767391e-01 3.42685371e-01
 3.42685371e-01 3.42605782e-01
 3.40702174e-01 3.40681363e-01
 3.40681363e-01 3.40661630e-01
 3.38717931e-01 3.38677355e-01
 3.38677355e-01 3.38637428e-01
 3.36770825e-01 3.36673347e-01
 3.36673347e-01 3.36572926e-01
 3.34807496e-01 3.34669339e-01
 3.34669339e-01 3.34532517e-01
 3.32745788e-01 3.32665331e-01
 3.32665331e-01 3.32587231e-01
 3.30681286e-01 3.30661323e-01
 3.30661323e-01 3.30642376e-01
 3.28657315e-01 3.28657315e-01
 3.28657315e-01 3.28657314e-01
 3.26653307e-01 3.26653307e-01
 3.26653307e-01 3.26653306e-01
 3.24649299e-01 3.24649299e-01
 3.24649299e-01 3.24649298e-01
 3.22645291e-01 3.22645291e-01
 3.22645291e-01 3.22645290e-01
 3.20641283e-01 3.20641283e-01
 3.20641283e-01 3.20641282e-01
 3.18678720e-01 3.18637275e-01
 3.18637275e-01 3.18596324e-01
 3.16731487e-01 3.16633267e-01
 3.16633267e-01 3.16532095e-01
 3.14765785e-01 3.14629259e-01
 3.14629259e-01 3.14494206e-01
 3.12704140e-01 3.12625251e-01
 3.12625251e-01 3.12548662e-01
 3.10639911e-01 3.10621242e-01
 3.10621242e-01 3.10603664e-01
 3.08617235e-01 3.08617234e-01
 3.08617234e-01 3.08617234e-01
 3.06613227e-01 3.06613226e-01
 3.06613226e-01 3.06613226e-01
 3.04609219e-01 3.04609218e-01
 3.04609218e-01 3.04609218e-01
 3.02605211e-01 3.02605210e-01
 3.02605210e-01 3.02605210e-01
 3.00601202e-01 3.00601202e-01
 3.00601202e-01 3.00601202e-01
 2.98640098e-01 2.98597194e-01
 2.98597194e-01 2.98554268e-01
 2.96694340e-01 2.96593186e-01
 2.96593186e-01 2.96488938e-01
 2.94727117e-01 2.94589178e-01
 2.94589178e-01 2.94452919e-01
 2.92664277e-01 2.92585170e-01
 2.92585170e-01 2.92508413e-01
 2.90598946e-01 2.90581162e-01
 2.90581162e-01 2.90564405e-01
 2.88621336e-01 2.88577154e-01
 2.88577154e-01 2.88532877e-01
 2.86676568e-01 2.86573146e-01
 2.86573146e-01 2.86466506e-01
 2.84708847e-01 2.84569138e-01
 2.84569138e-01 2.84431243e-01
 2.82644954e-01 2.82565130e-01
 2.82565130e-01 2.82487715e-01
 2.80578584e-01 2.80561122e-01
 2.80561122e-01 2.80544668e-01
 2.78557114e-01 2.78557114e-01
 2.78557114e-01 2.78557114e-01
 2.76553106e-01 2.76553106e-01
 2.76553106e-01 2.76553106e-01
 2.74549098e-01 2.74549098e-01
 2.74549098e-01 2.74549098e-01
 2.72545090e-01 2.72545090e-01
 2.72545090e-01 2.72545090e-01
 2.70541082e-01 2.70541082e-01
 2.70541082e-01 2.70541082e-01
 2.68584970e-01 2.68537074e-01
 2.68537074e-01 2.68489305e-01
 2.66642692e-01 2.66533066e-01
 2.66533066e-01 2.66419861e-01
 2.64674429e-01 2.64529058e-01
 2.64529058e-01 2.64385848e-01
 2.62607500e-01 2.62525050e-01
 2.62525050e-01 2.62445207e-01
 2.60538056e-01 2.60521042e-01
 2.60521042e-01 2.60504884e-01
 2.58567019e-01 2.58517034e-01
 2.58517034e-01 2.58467085e-01
 2.56626647e-01 2.56513026e-01
 2.56513026e-01 2.56395578e-01
 2.54658325e-01 2.54509018e-01
 2.54509018e-01 2.54362095e-01
 2.52589383e-01 2.52505010e-01
 2.52505010e-01 2.52423386e-01
 2.50517877e-01 2.50501002e-01
 2.50501002e-01 2.50485116e-01
 2.48548960e-01 2.48496994e-01
 2.48496994e-01 2.48444538e-01
 2.46611256e-01 2.46492986e-01
 2.46492986e-01 2.46370588e-01
 2.44643013e-01 2.44488978e-01
 2.44488978e-01 2.44337592e-01
 2.42571698e-01 2.42484970e-01
 2.42484970e-01 2.42401167e-01
 2.40497748e-01 2.40480962e-01
 2.40480962e-01 2.40465170e-01
 2.38531651e-01 2.38476954e-01
 2.38476954e-01 2.38421627e-01
 2.36596581e-01 2.36472946e-01
 2.36472946e-01 2.36344820e-01
 2.34628555e-01 2.34468938e-01
 2.34468938e-01 2.34312287e-01
 2.32554473e-01 2.32464930e-01
 2.32464930e-01 2.32378526e-01
 2.30477666e-01 2.30460922e-01
 2.30460922e-01 2.30445183e-01
 2.28456914e-01 2.28456914e-01
 2.28456914e-01 2.28456914e-01
 2.26452906e-01 2.26452906e-01
 2.26452906e-01 2.26452906e-01
 2.24448898e-01 2.24448898e-01
 2.24448898e-01 2.24448898e-01
 2.22444890e-01 2.22444890e-01
 2.22444890e-01 2.22444890e-01
 2.20440882e-01 2.20440882e-01
 2.20440882e-01 2.20440882e-01
 2.18498724e-01 2.18436874e-01
 2.18436874e-01 2.18374520e-01
 2.16569702e-01 2.16432866e-01
 2.16432866e-01 2.16290571e-01
 2.14602547e-01 2.14428858e-01
 2.14428858e-01 2.14258966e-01
 2.12521578e-01 2.12424850e-01
 2.12424850e-01 2.12331832e-01
 2.10437629e-01 2.10420842e-01
 2.10420842e-01 2.10405096e-01
 2.08482229e-01 2.08416834e-01
 2.08416834e-01 2.08350199e-01
 2.06557709e-01 2.06412826e-01
 2.06412826e-01 2.06261844e-01
 2.04591234e-01 2.04408818e-01
 2.04408818e-01 2.04230748e-01
 2.02506026e-01 2.02404810e-01
 2.02404810e-01 2.02307681e-01
 2.00417671e-01 2.00400802e-01
 2.00400802e-01 2.00384999e-01
 1.98466793e-01 1.98396794e-01
 1.98396794e-01 1.98325259e-01
 1.96546863e-01 1.96392786e-01
 1.96392786e-01 1.96231833e-01
 1.94581254e-01 1.94388778e-01
 1.94388778e-01 1.94201316e-01
 1.92491177e-01 1.92384770e-01
 1.92384770e-01 1.92282907e-01
 1.90397751e-01 1.90380762e-01
 1.90380762e-01 1.90364871e-01
 1.88452012e-01 1.88376754e-01
 1.88376754e-01 1.88299593e-01
 1.86537341e-01 1.86372745e-01
 1.86372745e-01 1.86200326e-01
 1.84572814e-01 1.84368737e-01
 1.84368737e-01 1.84170495e-01
 1.82477135e-01 1.82364729e-01
 1.82364729e-01 1.82257424e-01
 1.80377868e-01 1.80360721e-01
 1.80360721e-01 1.80344710e-01
 1.78437997e-01 1.78356713e-01
 1.78356713e-01 1.78273071e-01
 1.76529360e-01 1.76352705e-01
 1.76352705e-01 1.76167059e-01
 1.74566170e-01 1.74348697e-01
 1.74348697e-01 1.74138071e-01
 1.72464033e-01 1.72344689e-01
 1.72344689e-01 1.72231126e-01
 1.70358022e-01 1.70340681e-01
 1.70340681e-01 1.70324518e-01
 1.68424886e-01 1.68336673e-01
 1.68336673e-01 1.68245525e-01
 1.66523191e-01 1.66332665e-01
 1.66332665e-01 1.66131699e-01
 1.64561650e-01 1.64328657e-01
 1.64328657e-01 1.64103775e-01
 1.62452038e-01 1.62324649e-01
 1.62324649e-01 1.62203879e-01
 1.60338212e-01 1.60320641e-01
 1.60320641e-01 1.60304156e-01
 1.58413644e-01 1.58316633e-01
 1.58316633e-01 1.58216744e-01
 1.56519174e-01 1.56312625e-01
 1.56312625e-01 1.56093820e-01
 1.54559668e-01 1.54308617e-01
 1.54308617e-01 1.54067269e-01
 1.52441363e-01 1.52304609e-01
 1.52304609e-01 1.52175516e-01
 1.50318439e-01 1.50300601e-01
 1.50300601e-01 1.50283900e-01
 1.48296593e-01 1.48296593e-01
 1.48296593e-01 1.48296593e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.44288577e-01 1.44288577e-01
 1.44288577e-01 1.44288577e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.40280561e-01 1.40280561e-01
 1.40280561e-01 1.40280561e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.36272545e-01 1.36272545e-01
 1.36272545e-01 1.36272545e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.28256513e-01 1.28256513e-01
 1.28256513e-01 1.28256513e-01
 1.26252505e-01 1.26252505e-01
 1.26252505e-01 1.26252505e-01
 1.24248497e-01 1.24248497e-01
 1.24248497e-01 1.24248497e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.18380887e-01 1.18236473e-01
 1.18236473e-01 1.18082333e-01
 1.16535295e-01 1.16232465e-01
 1.16232465e-01 1.15903166e-01
 1.14590759e-01 1.14228457e-01
 1.14228457e-01 1.13888579e-01
 1.12418875e-01 1.12224449e-01
 1.12224449e-01 1.12045650e-01
 1.10239708e-01 1.10220441e-01
 1.10220441e-01 1.10202746e-01
 1.08379106e-01 1.08216433e-01
 1.08216433e-01 1.08040980e-01
 1.06551645e-01 1.06212425e-01
 1.06212425e-01 1.05839835e-01
 1.04614027e-01 1.04208417e-01
 1.04208417e-01 1.03831505e-01
 1.02421260e-01 1.02204409e-01
 1.02204409e-01 1.02006979e-01
 1.00220115e-01 1.00200401e-01
 1.00200401e-01 1.00182352e-01
 9.81963928e-02 9.81963928e-02
 9.81963928e-02 9.81963928e-02
 9.61923848e-02 9.61923848e-02
 9.61923848e-02 9.61923847e-02
 9.41883768e-02 9.41883768e-02
 9.41883768e-02 9.41883767e-02
 9.21843688e-02 9.21843687e-02
 9.21843687e-02 9.21843687e-02
 9.01803607e-02 9.01803607e-02
 9.01803607e-02 9.01803607e-02
 8.81763527e-02 8.81763527e-02
 8.81763527e-02 8.81763527e-02
 8.61723447e-02 8.61723447e-02
 8.61723447e-02 8.61723447e-02
 8.41683367e-02 8.41683367e-02
 8.41683367e-02 8.41683367e-02
 8.21643287e-02 8.21643287e-02
 8.21643287e-02 8.21643286e-02
 8.01603207e-02 8.01603206e-02
 8.01603206e-02 8.01603206e-02
 7.84025761e-02 7.81563126e-02
 7.81563126e-02 7.78775304e-02
 7.66576919e-02 7.61523046e-02
 7.61523046e-02 7.55704982e-02
 7.47616451e-02 7.41482966e-02
 7.41482966e-02 7.36034259e-02
 7.24685245e-02 7.21442886e-02
 7.21442886e-02 7.18626404e-02
 7.01614923e-02 7.01402806e-02
 7.01402806e-02 7.01210477e-02
 6.84260817e-02 6.81362725e-02
 6.81362725e-02 6.77996085e-02
 6.67240354e-02 6.61322645e-02
 6.61322645e-02 6.54335961e-02
 6.48568752e-02 6.41282565e-02
 6.41282565e-02 6.34966254e-02
 6.25079731e-02 6.21242485e-02
 6.21242485e-02 6.17992344e-02
 6.01419608e-02 6.01202405e-02
 6.01202405e-02 6.01005985e-02
 5.84629404e-02 5.81162325e-02
 5.81162325e-02 5.76993012e-02
 5.68167648e-02 5.61122244e-02
 5.61122244e-02 5.52517493e-02
 5.49958705e-02 5.41082164e-02
 5.41082164e-02 5.33637279e-02
 5.25699295e-02 5.21042084e-02
 5.21042084e-02 5.17228850e-02
 5.01223776e-02 5.01002004e-02
 5.01002004e-02 5.00801728e-02
 4.80961924e-02 4.80961924e-02
 4.80961924e-02 4.80961924e-02
 4.60921844e-02 4.60921844e-02
 4.60921844e-02 4.60921844e-02
 4.40881764e-02 4.40881764e-02
 4.40881764e-02 4.40881763e-02
 4.20841684e-02 4.20841683e-02
 4.20841683e-02 4.20841683e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 3.86067100e-02 3.80761523e-02
 3.80761523e-02 3.73571333e-02
 3.71407577e-02 3.60721443e-02
 3.60721443e-02 3.46041472e-02
 3.55497989e-02 3.40681363e-02
 3.40681363e-02 3.29613581e-02
 3.28355757e-02 3.20641283e-02
 3.20641283e-02 3.15025610e-02
 3.00825896e-02 3.00601202e-02
 3.00601202e-02 3.00396041e-02
 2.87446962e-02 2.80561122e-02
 2.80561122e-02 2.70095837e-02
 2.74337131e-02 2.60521042e-02
 2.61310293e-02 2.40480962e-02
 2.60521042e-02 2.39677655e-02
 2.40480962e-02 2.26314211e-02
 2.31445615e-02 2.20440882e-02
 2.20440882e-02 2.13287374e-02
 2.00616581e-02 2.00400802e-02
 2.00400802e-02 2.00195426e-02
 1.89791097e-02 1.80360721e-02
 1.80360721e-02 1.62729539e-02
 1.79091378e-02 1.60320641e-02
 1.68531468e-02 1.40280561e-02
 1.60320641e-02 1.31951530e-02
 1.40280561e-02 1.21225419e-02
 1.38411394e-02 1.20240481e-02
 1.20240481e-02 1.10665509e-02
 1.00380311e-02 1.00200401e-02
 1.00200401e-02 1.00005405e-02
 9.38956647e-03 8.01603206e-03
 8.75476724e-03 6.01202405e-03
 8.11996801e-03 4.00801603e-03
 8.01603206e-03 3.67989895e-03
 6.37598576e-03 2.00400802e-03
 6.01202405e-03 1.88725826e-03
 4.00801603e-03 1.25817218e-03
 2.00400802e-03 6.29086086e-04
 9.28141356e-12 0.00000000e+00


==> case2_l10QP2.txt <==
 4.98550024e-01 5.03006012e-01
 4.98997996e-01 5.01543070e-01
 5.01002004e-01 5.01002385e-01
 5.03004901e-01 5.03006012e-01
 5.03006012e-01 5.03006524e-01
 5.05009172e-01 5.05010020e-01
 5.05010020e-01 5.05010571e-01
 5.07013258e-01 5.07014028e-01
 5.07014028e-01 5.07014598e-01
 5.09017303e-01 5.09018036e-01
 5.09018036e-01 5.09018618e-01
 5.11021333e-01 5.11022044e-01
 5.11022044e-01 5.11022633e-01
 5.13026050e-01 5.13026052e-01
 5.13026052e-01 5.13026054e-01
 5.15030058e-01 5.15030060e-01
 5.15030060e-01 5.15030062e-01
 5.17033388e-01 5.17034068e-01
 5.17034068e-01 5.17034672e-01
 5.19038075e-01 5.19038076e-01
 5.19038076e-01 5.19038077e-01
 5.21042083e-01 5.21042084e-01
 5.21042084e-01 5.21042085e-01
 5.23045423e-01 5.23046092e-01
 5.23046092e-01 5.23046704e-01
 5.25050099e-01 5.25050100e-01
 5.25050100e-01 5.25050101e-01
 5.27054107e-01 5.27054108e-01
 5.27054108e-01 5.27054109e-01
 5.29057452e-01 5.29058116e-01
 5.29058116e-01 5.29058735e-01
 5.31061461e-01 5.31062124e-01
 5.31062124e-01 5.31062746e-01
 5.33066132e-01 5.33066132e-01
 5.33066132e-01 5.33066133e-01
 5.35069477e-01 5.35070140e-01
 5.35070140e-01 5.35070766e-01
 5.37074148e-01 5.37074148e-01
 5.37074148e-01 5.37074149e-01
 5.39077492e-01 5.39078156e-01
 5.39078156e-01 5.39078786e-01
 5.41081499e-01 5.41082164e-01
 5.41082164e-01 5.41082797e-01
 5.43085507e-01 5.43086172e-01
 5.43086172e-01 5.43086807e-01
 5.45090180e-01 5.45090180e-01
 5.45090180e-01 5.45090181e-01
 5.47094188e-01 5.47094188e-01
 5.47094188e-01 5.47094189e-01
 5.49098196e-01 5.49098196e-01
 5.49098196e-01 5.49098197e-01
 5.51034194e-01 5.51102204e-01
 5.51102204e-01 5.51170118e-01
 5.52925928e-01 5.53106212e-01
 5.53106212e-01 5.53297606e-01
 5.54824594e-01 5.55110220e-01
 5.55110220e-01 5.55394023e-01
 5.56936418e-01 5.57114228e-01
 5.57114228e-01 5.57281719e-01
 5.59063905e-01 5.59118236e-01
 5.59118236e-01 5.59166075e-01
 5.61060155e-01 5.61122244e-01
 5.61122244e-01 5.61181739e-01
 5.62968862e-01 5.63126253e-01
 5.63126253e-01 5.63291987e-01
 5.64883479e-01 5.65130261e-01
 5.65130261e-01 5.65375427e-01
 5.66982345e-01 5.67134269e-01
 5.67134269e-01 5.67278543e-01
 5.69092593e-01 5.69138277e-01
 5.69138277e-01 5.69179170e-01
 5.71086773e-01 5.71142285e-01
 5.71142285e-01 5.71195892e-01
 5.73005258e-01 5.73146293e-01
 5.73146293e-01 5.73293946e-01
 5.74931438e-01 5.75150301e-01
 5.75150301e-01 5.75367692e-01
 5.77020762e-01 5.77154309e-01
 5.77154309e-01 5.77281869e-01
 5.79118817e-01 5.79158317e-01
 5.79158317e-01 5.79194759e-01
 5.81162324e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.83166332e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.85170340e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.87174348e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.89178356e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.91182364e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.93186372e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.95190380e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.21200249e-01 6.21242485e-01
 6.21242485e-01 6.21283595e-01
 6.23142516e-01 6.23246493e-01
 6.23246493e-01 6.23353910e-01
 6.25097159e-01 6.25250501e-01
 6.25250501e-01 6.25402615e-01
 6.27163668e-01 6.27254509e-01
 6.27254509e-01 6.27342440e-01
 6.29233983e-01 6.29258517e-01
 6.29258517e-01 6.29281395e-01
 6.31221690e-01 6.31262525e-01
 6.31262525e-01 6.31302866e-01
 6.33165392e-01 6.33266533e-01
 6.33266533e-01 6.33370906e-01
 6.35122869e-01 6.35270541e-01
 6.35270541e-01 6.35416978e-01
 6.37187465e-01 6.37274549e-01
 6.37274549e-01 6.37358937e-01
 6.39255505e-01 6.39278557e-01
 6.39278557e-01 6.39300112e-01
 6.41242251e-01 6.41282565e-01
 6.41282565e-01 6.41322478e-01
 6.43187384e-01 6.43286573e-01
 6.43286573e-01 6.43388849e-01
 6.45147196e-01 6.45290581e-01
 6.45290581e-01 6.45432712e-01
 6.47210399e-01 6.47294589e-01
 6.47294589e-01 6.47376239e-01
 6.49276770e-01 6.49298597e-01
 6.49298597e-01 6.49319052e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.71301798e-01 6.71342685e-01
 6.71342685e-01 6.71383004e-01
 6.73249129e-01 6.73346693e-01
 6.73346693e-01 6.73447188e-01
 6.75213765e-01 6.75350701e-01
 6.75350701e-01 6.75486241e-01
 6.77275277e-01 6.77354709e-01
 6.77354709e-01 6.77431827e-01
 6.79339461e-01 6.79358717e-01
 6.79358717e-01 6.79377007e-01
 6.81321279e-01 6.81362725e-01
 6.81362725e-01 6.81403677e-01
 6.83268511e-01 6.83366733e-01
 6.83366733e-01 6.83467908e-01
 6.85234212e-01 6.85370741e-01
 6.85370741e-01 6.85505798e-01
 6.87295858e-01 6.87374749e-01
 6.87374749e-01 6.87451340e-01
 6.89360088e-01 6.89378758e-01
 6.89378758e-01 6.89396497e-01
 6.91340521e-01 6.91382766e-01
 6.91382766e-01 6.91424587e-01
 6.93287349e-01 6.93386774e-01
 6.93386774e-01 6.93489205e-01
 6.95253903e-01 6.95390782e-01
 6.95390782e-01 6.95526093e-01
 6.97315996e-01 6.97394790e-01
 6.97394790e-01 6.97471270e-01
 6.99380614e-01 6.99398798e-01
 6.99398798e-01 6.99415927e-01
 7.01359899e-01 7.01402806e-01
 7.01402806e-01 7.01445734e-01
 7.03305654e-01 7.03406814e-01
 7.03406814e-01 7.03511069e-01
 7.05272874e-01 7.05410822e-01
 7.05410822e-01 7.05547090e-01
 7.07335718e-01 7.07414830e-01
 7.07414830e-01 7.07491592e-01
 7.09401053e-01 7.09418838e-01
 7.09418838e-01 7.09435596e-01
 7.11378661e-01 7.11422846e-01
 7.11422846e-01 7.11467127e-01
 7.13323423e-01 7.13426854e-01
 7.13426854e-01 7.13533503e-01
 7.15291141e-01 7.15430862e-01
 7.15430862e-01 7.15568769e-01
 7.17355039e-01 7.17434870e-01
 7.17434870e-01 7.17512291e-01
 7.19421415e-01 7.19438878e-01
 7.19438878e-01 7.19455334e-01
 7.21397172e-01 7.21442886e-01
 7.21442886e-01 7.21488777e-01
 7.23340645e-01 7.23446894e-01
 7.23446894e-01 7.23556522e-01
 7.25308706e-01 7.25450902e-01
 7.25450902e-01 7.25591126e-01
 7.27373963e-01 7.27454910e-01
 7.27454910e-01 7.27533361e-01
 7.29441709e-01 7.29458918e-01
 7.29458918e-01 7.29475269e-01
 7.31415025e-01 7.31462926e-01
 7.31462926e-01 7.31510701e-01
 7.33357295e-01 7.33466934e-01
 7.33466934e-01 7.33580153e-01
 7.35325553e-01 7.35470942e-01
 7.35470942e-01 7.35614170e-01
 7.37392489e-01 7.37474950e-01
 7.37474950e-01 7.37554803e-01
 7.39461942e-01 7.39478958e-01
 7.39478958e-01 7.39494985e-01
 7.41433381e-01 7.41482966e-01
 7.41482966e-01 7.41532922e-01
 7.43373338e-01 7.43486974e-01
 7.43486974e-01 7.43604438e-01
 7.45341654e-01 7.45490982e-01
 7.45490982e-01 7.45637925e-01
 7.47410605e-01 7.47494990e-01
 7.47494990e-01 7.47576625e-01
 7.49482121e-01 7.49498998e-01
 7.49498998e-01 7.49514886e-01
 7.51451032e-01 7.51503006e-01
 7.51503006e-01 7.51555471e-01
 7.53388726e-01 7.53507014e-01
 7.53507014e-01 7.53629431e-01
 7.55356963e-01 7.55511022e-01
 7.55511022e-01 7.55662431e-01
 7.57428289e-01 7.57515030e-01
 7.57515030e-01 7.57598846e-01
 7.59502249e-01 7.59519038e-01
 7.59519038e-01 7.59534962e-01
 7.61467898e-01 7.61523046e-01
 7.61523046e-01 7.61578383e-01
 7.63403398e-01 7.63527054e-01
 7.63527054e-01 7.63655203e-01
 7.65371418e-01 7.65531062e-01
 7.65531062e-01 7.65687740e-01
 7.67445511e-01 7.67535070e-01
 7.67535070e-01 7.67621489e-01
 7.69522331e-01 7.69539078e-01
 7.69539078e-01 7.69554949e-01
 7.71484799e-01 7.71543086e-01
 7.71543086e-01 7.71601705e-01
 7.73417278e-01 7.73547094e-01
 7.73547094e-01 7.73681842e-01
 7.75384937e-01 7.75551102e-01
 7.75551102e-01 7.75713923e-01
 7.77462233e-01 7.77555110e-01
 7.77555110e-01 7.77644588e-01
 7.79542370e-01 7.79559118e-01
 7.79559118e-01 7.79574975e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.91517231e-01 7.91583166e-01
 7.91583166e-01 7.91649816e-01
 7.93442259e-01 7.93587174e-01
 7.93587174e-01 7.93738191e-01
 7.95408725e-01 7.95591182e-01
 7.95591182e-01 7.95769291e-01
 7.97493950e-01 7.97595190e-01
 7.97595190e-01 7.97692341e-01
 7.99582325e-01 7.99599198e-01
 7.99599198e-01 7.99615004e-01
 8.01533190e-01 8.01603206e-01
 8.01603206e-01 8.01674759e-01
 8.03453100e-01 8.03607214e-01
 8.03607214e-01 8.03768207e-01
 8.05418699e-01 8.05611222e-01
 8.05611222e-01 8.05798729e-01
 8.07508796e-01 8.07615230e-01
 8.07615230e-01 8.07717117e-01
 8.09602245e-01 8.09619238e-01
 8.09619238e-01 8.09635133e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623247e-01
 8.13627254e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.15631262e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.17635270e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.41587118e-01 8.41683367e-01
 8.41683367e-01 8.41783290e-01
 8.43480761e-01 8.43687375e-01
 8.43687375e-01 8.43906253e-01
 8.45440249e-01 8.45691383e-01
 8.45691383e-01 8.45932807e-01
 8.47558592e-01 8.47695391e-01
 8.47695391e-01 8.47824525e-01
 8.49681555e-01 8.49699399e-01
 8.49699399e-01 8.49716105e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.61607013e-01 8.61723447e-01
 8.61723447e-01 8.61845745e-01
 8.63480475e-01 8.63727455e-01
 8.63727455e-01 8.63991960e-01
 8.65434256e-01 8.65731463e-01
 8.65731463e-01 8.66014294e-01
 8.67574777e-01 8.67735471e-01
 8.67735471e-01 8.67885518e-01
 8.69720992e-01 8.69739479e-01
 8.69739479e-01 8.69756554e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.81617819e-01 8.81763527e-01
 8.81763527e-01 8.81917736e-01
 8.83464580e-01 8.83767535e-01
 8.83767535e-01 8.84096981e-01
 8.85409082e-01 8.85771543e-01
 8.85771543e-01 8.86111561e-01
 8.87581038e-01 8.87775551e-01
 8.87775551e-01 8.87954423e-01
 8.89760283e-01 8.89779559e-01
 8.89779559e-01 8.89797426e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.31573742e-01 9.31863727e-01
 9.31863727e-01 9.32200631e-01
 9.33275608e-01 9.33867735e-01
 9.33867735e-01 9.34566901e-01
 9.35142618e-01 9.35871743e-01
 9.35871743e-01 9.36503755e-01
 9.37491754e-01 9.37875752e-01
 9.37875752e-01 9.38200961e-01
 9.39858024e-01 9.39879760e-01
 9.39879760e-01 9.39899415e-01
 9.41536829e-01 9.41883768e-01
 9.41883768e-01 9.42301035e-01
 9.43182770e-01 9.43887776e-01
 9.43887776e-01 9.44748944e-01
 9.45003431e-01 9.45891784e-01
 9.45891784e-01 9.46636763e-01
 9.47429695e-01 9.47895792e-01
 9.47895792e-01 9.48277367e-01
 9.49877605e-01 9.49899800e-01
 9.49899800e-01 9.49919844e-01
 9.51480174e-01 9.51903808e-01
 9.51903808e-01 9.52438529e-01
 9.53050908e-01 9.53907816e-01
 9.53907816e-01 9.55005402e-01
 9.54791889e-01 9.55911824e-01
 9.55911824e-01 9.56808281e-01
 9.57330452e-01 9.57915832e-01
 9.57915832e-01 9.58372849e-01
 9.59897325e-01 9.59919840e-01
 9.59919840e-01 9.59940207e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.71250175e-01 9.71943888e-01
 9.71943888e-01 9.72991875e-01
 9.72565036e-01 9.73947896e-01
 9.73867084e-01 9.75951904e-01
 9.73947896e-01 9.76034156e-01
 9.75951904e-01 9.77369862e-01
 9.76853904e-01 9.77955912e-01
 9.77955912e-01 9.78671910e-01
 9.79938312e-01 9.79959920e-01
 9.79959920e-01 9.79980493e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.90609129e-01 9.91983968e-01
 9.91242617e-01 9.93987976e-01
 9.91876105e-01 9.95991984e-01
 9.91983968e-01 9.96333202e-01
 9.93611089e-01 9.97995992e-01
 9.93987976e-01 9.98116646e-01
 9.95991984e-01 9.98744430e-01
 9.97995992e-01 9.99372215e-01
 1.00000000e+00 1.00000000e+00
 9.97995992e-01 1.00000000e+00
 9.95991984e-01 1.00000000e+00
 9.93987976e-01 1.00000000e+00
 9.91983968e-01 1.00000000e+00
 9.89979960e-01 1.00000000e+00
 9.87975952e-01 1.00000000e+00
 9.85971944e-01 1.00000000e+00
 9.83967936e-01 1.00000000e+00
 9.81963928e-01 1.00000000e+00
 9.79959920e-01 1.00000000e+00
 9.77955912e-01 1.00000000e+00
 9.75951904e-01 1.00000000e+00
 9.73947896e-01 1.00000000e+00
 9.71943888e-01 1.00000000e+00
 9.69939880e-01 1.00000000e+00
 9.67935872e-01 1.00000000e+00
 9.65931864e-01 1.00000000e+00
 9.63927856e-01 1.00000000e+00
 9.61923848e-01 1.00000000e+00
 9.59919840e-01 1.00000000e+00
 9.57915832e-01 1.00000000e+00
 9.55911824e-01 1.00000000e+00
 9.53907816e-01 1.00000000e+00
 9.51903808e-01 1.00000000e+00
 9.49899800e-01 1.00000000e+00
 9.47895792e-01 1.00000000e+00
 9.45891784e-01 1.00000000e+00
 9.43887776e-01 1.00000000e+00
 9.41883768e-01 1.00000000e+00
 9.39879760e-01 1.00000000e+00
 9.37875752e-01 1.00000000e+00
 9.35871743e-01 1.00000000e+00
 9.33867735e-01 1.00000000e+00
 9.31863727e-01 1.00000000e+00
 9.29859719e-01 1.00000000e+00
 9.27855711e-01 1.00000000e+00
 9.25851703e-01 1.00000000e+00
 9.23847695e-01 1.00000000e+00
 9.21843687e-01 1.00000000e+00
 9.19839679e-01 1.00000000e+00
 9.17835671e-01 1.00000000e+00
 9.15831663e-01 1.00000000e+00
 9.13827655e-01 1.00000000e+00
 9.11823647e-01 1.00000000e+00
 9.09819639e-01 1.00000000e+00
 9.07815631e-01 1.00000000e+00
 9.05811623e-01 1.00000000e+00
 9.03807615e-01 1.00000000e+00
 9.01803607e-01 1.00000000e+00
 8.99799599e-01 1.00000000e+00
 8.97795591e-01 1.00000000e+00
 8.95791583e-01 1.00000000e+00
 8.93787575e-01 1.00000000e+00
 8.91783567e-01 1.00000000e+00
 8.89779559e-01 1.00000000e+00
 8.87775551e-01 1.00000000e+00
 8.85771543e-01 1.00000000e+00
 8.83767535e-01 1.00000000e+00
 8.81763527e-01 1.00000000e+00
 8.79759519e-01 1.00000000e+00
 8.77755511e-01 1.00000000e+00
 8.75751503e-01 1.00000000e+00
 8.73747495e-01 1.00000000e+00
 8.71743487e-01 1.00000000e+00
 8.69739479e-01 1.00000000e+00
 8.67735471e-01 1.00000000e+00
 8.65731463e-01 1.00000000e+00
 8.63727455e-01 1.00000000e+00
 8.61723447e-01 1.00000000e+00
 8.59719439e-01 1.00000000e+00
 8.57715431e-01 1.00000000e+00
 8.55711423e-01 1.00000000e+00
 8.53707415e-01 1.00000000e+00
 8.51703407e-01 1.00000000e+00
 8.49699399e-01 1.00000000e+00
 8.47695391e-01 1.00000000e+00
 8.45691383e-01 1.00000000e+00
 8.43687375e-01 1.00000000e+00
 8.41683367e-01 1.00000000e+00
 8.39679359e-01 1.00000000e+00
 8.37675351e-01 1.00000000e+00
 8.35671343e-01 1.00000000e+00
 8.33667335e-01 1.00000000e+00
 8.31663327e-01 1.00000000e+00
 8.29659319e-01 1.00000000e+00
 8.27655311e-01 1.00000000e+00
 8.25651303e-01 1.00000000e+00
 8.23647295e-01 1.00000000e+00
 8.21643287e-01 1.00000000e+00
 8.19639279e-01 1.00000000e+00
 8.17635271e-01 1.00000000e+00
 8.15631263e-01 1.00000000e+00
 8.13627255e-01 1.00000000e+00
 8.11623246e-01 1.00000000e+00
 8.09619238e-01 1.00000000e+00
 8.07615230e-01 1.00000000e+00
 8.05611222e-01 1.00000000e+00
 8.03607214e-01 1.00000000e+00
 8.01603206e-01 1.00000000e+00
 7.99599198e-01 1.00000000e+00
 7.97595190e-01 1.00000000e+00
 7.95591182e-01 1.00000000e+00
 7.93587174e-01 1.00000000e+00
 7.91583166e-01 1.00000000e+00
 7.89579158e-01 1.00000000e+00
 7.87575150e-01 1.00000000e+00
 7.85571142e-01 1.00000000e+00
 7.83567134e-01 1.00000000e+00
 7.81563126e-01 1.00000000e+00
 7.79559118e-01 1.00000000e+00
 7.77555110e-01 1.00000000e+00
 7.75551102e-01 1.00000000e+00
 7.73547094e-01 1.00000000e+00
 7.71543086e-01 1.00000000e+00
 7.69539078e-01 1.00000000e+00
 7.67535070e-01 1.00000000e+00
 7.65531062e-01 1.00000000e+00
 7.63527054e-01 1.00000000e+00
 7.61523046e-01 1.00000000e+00
 7.59519038e-01 1.00000000e+00
 7.57515030e-01 1.00000000e+00
 7.55511022e-01 1.00000000e+00
 7.53507014e-01 1.00000000e+00
 7.51503006e-01 1.00000000e+00
 7.49498998e-01 1.00000000e+00
 7.47494990e-01 1.00000000e+00
 7.45490982e-01 1.00000000e+00
 7.43486974e-01 1.00000000e+00
 7.41482966e-01 1.00000000e+00
 7.39478958e-01 1.00000000e+00
 7.37474950e-01 1.00000000e+00
 7.35470942e-01 1.00000000e+00
 7.33466934e-01 1.00000000e+00
 7.31462926e-01 1.00000000e+00
 7.29458918e-01 1.00000000e+00
 7.27454910e-01 1.00000000e+00
 7.25450902e-01 1.00000000e+00
 7.23446894e-01 1.00000000e+00
 7.21442886e-01 1.00000000e+00
 7.19438878e-01 1.00000000e+00
 7.17434870e-01 1.00000000e+00
 7.15430862e-01 1.00000000e+00
 7.13426854e-01 1.00000000e+00
 7.11422846e-01 1.00000000e+00
 7.09418838e-01 1.00000000e+00
 7.07414830e-01 1.00000000e+00
 7.05410822e-01 1.00000000e+00
 7.03406814e-01 1.00000000e+00
 7.01402806e-01 1.00000000e+00
 6.99398798e-01 1.00000000e+00
 6.97394790e-01 1.00000000e+00
 6.95390782e-01 1.00000000e+00
 6.93386774e-01 1.00000000e+00
 6.91382766e-01 1.00000000e+00
 6.89378758e-01 1.00000000e+00
 6.87374749e-01 1.00000000e+00
 6.85370741e-01 1.00000000e+00
 6.83366733e-01 1.00000000e+00
 6.81362725e-01 1.00000000e+00
 6.79358717e-01 1.00000000e+00
 6.77354709e-01 1.00000000e+00
 6.75350701e-01 1.00000000e+00
 6.73346693e-01 1.00000000e+00
 6.71342685e-01 1.00000000e+00
 6.69338677e-01 1.00000000e+00
 6.67334669e-01 1.00000000e+00
 6.65330661e-01 1.00000000e+00
 6.63326653e-01 1.00000000e+00
 6.61322645e-01 1.00000000e+00
 6.59318637e-01 1.00000000e+00
 6.57314629e-01 1.00000000e+00
 6.55310621e-01 1.00000000e+00
 6.53306613e-01 1.00000000e+00
 6.51302605e-01 1.00000000e+00
 6.50906338e-01 1.00000000e+00
 6.49298597e-01 9.99891751e-01
 6.47294589e-01 9.99754917e-01
 6.45290581e-01 9.99617686e-01
 6.43286573e-01 9.99480454e-01
 6.41282565e-01 9.99343222e-01
 6.39278557e-01 9.99204375e-01
 6.37274549e-01 9.99062656e-01
 6.35270541e-01 9.98920937e-01
 6.33266533e-01 9.98779218e-01
 6.31262525e-01 9.98640315e-01
 6.29258517e-01 9.98505486e-01
 6.27254509e-01 9.98365872e-01
 6.25250501e-01 9.98221084e-01
 6.23246493e-01 9.98076297e-01
 6.22134994e-01 9.97995992e-01
 6.21242485e-01 9.97931509e-01
 6.19238477e-01 9.97789046e-01
 6.17234469e-01 9.97646938e-01
 6.15230461e-01 9.97499301e-01
 6.13226453e-01 9.97350488e-01
 6.11222445e-01 9.97201674e-01
 6.09218437e-01 9.97050896e-01
 6.07214429e-01 9.96897047e-01
 6.05210421e-01 9.96743197e-01
 6.03206413e-01 9.96592394e-01
 6.01202405e-01 9.96448244e-01
 5.99198397e-01 9.96303941e-01
 5.97194389e-01 9.96156137e-01
 5.95190381e-01 9.96004647e-01
 5.95029175e-01 9.95991984e-01
 5.93186373e-01 9.95847232e-01
 5.91182365e-01 9.95689816e-01
 5.89178357e-01 9.95530159e-01
 5.87174349e-01 9.95367274e-01
 5.85170341e-01 9.95206164e-01
 5.83166333e-01 9.95051094e-01
 5.81162325e-01 9.94899805e-01
 5.79158317e-01 9.94746139e-01
 5.77154309e-01 9.94589190e-01
 5.75150301e-01 9.94431240e-01
 5.73146293e-01 9.94269255e-01
 5.71142285e-01 9.94102428e-01
 5.69788251e-01 9.93987976e-01
 5.69138277e-01 9.93933036e-01
 5.67134269e-01 9.93760780e-01
 5.65130261e-01 9.93594315e-01
 5.63126253e-01 9.93433179e-01
 5.61122244e-01 9.93272044e-01
 5.59118236e-01 9.93108204e-01
 5.57114228e-01 9.92940922e-01
 5.55110220e-01 9.92773640e-01
 5.53106212e-01 9.92604882e-01
 5.51102204e-01 9.92431891e-01
 5.49098196e-01 9.92251795e-01
 5.47094188e-01 9.92072890e-01
 5.46060362e-01 9.91983968e-01
 5.45090180e-01 9.91900489e-01
 5.43086172e-01 9.91728056e-01
 5.41082164e-01 9.91555623e-01
 5.39078156e-01 9.91380092e-01
 5.37074148e-01 9.91200924e-01
 5.35070140e-01 9.91021757e-01
 5.33066132e-01 9.90842590e-01
 5.31062124e-01 9.90661699e-01
 5.29058116e-01 9.90477072e-01
 5.27054108e-01 9.90291427e-01
 5.25050100e-01 9.90107209e-01
 5.23665831e-01 9.89979960e-01
 5.23046092e-01 9.89895745e-01
 5.21042084e-01 9.89623426e-01
 5.19038076e-01 9.89348314e-01
 5.17034068e-01 9.89069811e-01
 5.15030060e-01 9.88788738e-01
 5.13026052e-01 9.88507665e-01
 5.11022044e-01 9.88226591e-01
 5.09269999e-01 9.87975952e-01
 5.09018036e-01 9.87939907e-01
 5.07014028e-01 9.87647383e-01
 5.05010020e-01 9.87354859e-01
 5.03006012e-01 9.87065940e-01
 5.01002004e-01 9.86786987e-01
 4.98997996e-01 9.86506264e-01
 4.96993988e-01 9.86218695e-01
 4.95307303e-01 9.85971944e-01
 4.94989980e-01 9.85925521e-01
 4.92985972e-01 9.85625766e-01
 4.90981964e-01 9.85325828e-01
 4.88977956e-01 9.85027501e-01
 4.86973948e-01 9.84730724e-01
 4.84969940e-01 9.84432120e-01
 4.82965932e-01 9.84128019e-01
 4.81931458e-01 9.83967936e-01
 4.80961924e-01 9.83817902e-01
 4.78957916e-01 9.83509170e-01
 4.76953908e-01 9.83201716e-01
 4.74949900e-01 9.82894261e-01
 4.72945892e-01 9.82584291e-01
 4.70941884e-01 9.82268800e-01
 4.69080618e-01 9.81963928e-01
 4.68937876e-01 9.81940504e-01
 4.66933868e-01 9.81615209e-01
 4.64929860e-01 9.81297075e-01
 4.62925852e-01 9.80978941e-01
 4.60921844e-01 9.80660807e-01
 4.58917836e-01 9.80335088e-01
 4.56913828e-01 9.80002513e-01
 4.56657172e-01 9.79959920e-01
 4.54909820e-01 9.79545785e-01
 4.52905812e-01 9.79070821e-01
 4.50901804e-01 9.78604123e-01
 4.48897796e-01 9.78139645e-01
 4.48128801e-01 9.77955912e-01
 4.46893788e-01 9.77660834e-01
 4.44889780e-01 9.77175852e-01
 4.42885772e-01 9.76689389e-01
 4.40881764e-01 9.76202927e-01
 4.39874279e-01 9.75951904e-01
 4.38877756e-01 9.75703612e-01
 4.36873747e-01 9.75194199e-01
 4.34869739e-01 9.74692887e-01
 4.32865731e-01 9.74207293e-01
 4.31787903e-01 9.73947896e-01
 4.30861723e-01 9.73724995e-01
 4.28857715e-01 9.73229180e-01
 4.26853707e-01 9.72723169e-01
 4.24849699e-01 9.72217157e-01
 4.23767442e-01 9.71943888e-01
 4.22845691e-01 9.71709126e-01
 4.20841683e-01 9.71191056e-01
 4.18837675e-01 9.70660930e-01
 4.16833667e-01 9.70133319e-01
 4.16094527e-01 9.69939880e-01
 4.14829659e-01 9.69469644e-01
 4.12825651e-01 9.68724621e-01
 4.10821643e-01 9.67996982e-01
 4.10654237e-01 9.67935872e-01
 4.08817635e-01 9.67269058e-01
 4.06813627e-01 9.66521584e-01
 4.05243906e-01 9.65931864e-01
 4.04809619e-01 9.65768709e-01
 4.02805611e-01 9.65008952e-01
 4.00801603e-01 9.64248164e-01
 3.99983414e-01 9.63927856e-01
 3.98797595e-01 9.63463626e-01
 3.96793587e-01 9.62675094e-01
 3.94821898e-01 9.61923848e-01
 3.94789579e-01 9.61911447e-01
 3.92785571e-01 9.61142515e-01
 3.90781563e-01 9.60373582e-01
 3.89633588e-01 9.59919840e-01
 3.88777555e-01 9.59453235e-01
 3.86773547e-01 9.58348389e-01
 3.85991637e-01 9.57915832e-01
 3.84769539e-01 9.57239760e-01
 3.82765531e-01 9.56131131e-01
 3.82369102e-01 9.55911824e-01
 3.80761523e-01 9.55022502e-01
 3.78813178e-01 9.53907816e-01
 3.78757515e-01 9.53875970e-01
 3.76753507e-01 9.52721641e-01
 3.75285340e-01 9.51903808e-01
 3.74749499e-01 9.51602765e-01
 3.72745491e-01 9.50476889e-01
 3.71718299e-01 9.49899800e-01
 3.70741483e-01 9.49133477e-01
 3.69218679e-01 9.47895792e-01
 3.68737475e-01 9.47504685e-01
 3.66792729e-01 9.45891784e-01
 3.66733467e-01 9.45842633e-01
 3.64729459e-01 9.44210068e-01
 3.64321545e-01 9.43887776e-01
 3.62725451e-01 9.42636390e-01
 3.61765510e-01 9.41883768e-01
 3.60721443e-01 9.41048723e-01
 3.59308425e-01 9.39879760e-01
 3.58717435e-01 9.39202561e-01
 3.57573126e-01 9.37875752e-01
 3.56713427e-01 9.36878944e-01
 3.55844765e-01 9.35871743e-01
 3.54709419e-01 9.34555327e-01
 3.54116404e-01 9.33867735e-01
 3.52705411e-01 9.32231710e-01
 3.52388043e-01 9.31863727e-01
 3.50701403e-01 9.29862413e-01
 3.50699174e-01 9.29859719e-01
 3.49524495e-01 9.27855711e-01
 3.48697395e-01 9.26462217e-01
 3.48342437e-01 9.25851703e-01
 3.47177291e-01 9.23847695e-01
 3.46693387e-01 9.23015399e-01
 3.46012144e-01 9.21843687e-01
 3.44880986e-01 9.19839679e-01
 3.44689379e-01 9.19320992e-01
 3.44140690e-01 9.17835671e-01
 3.43376352e-01 9.15831663e-01
 3.42685371e-01 9.14110677e-01
 3.42570987e-01 9.13827655e-01
 3.41761064e-01 9.11823647e-01
 3.40981387e-01 9.09819639e-01
 3.40681363e-01 9.08550790e-01
 3.40511968e-01 9.07815631e-01
 3.40050206e-01 9.05811623e-01
 3.39588445e-01 9.03807615e-01
 3.39126683e-01 9.01803607e-01
 3.38685637e-01 8.99799599e-01
 3.38677355e-01 8.99729954e-01
 3.38450401e-01 8.97795591e-01
 3.38234559e-01 8.95791583e-01
 3.38021555e-01 8.93787575e-01
 3.37808551e-01 8.91783567e-01
 3.37616823e-01 8.89779559e-01
 3.37597232e-01 8.87775551e-01
 3.37577642e-01 8.85771543e-01
 3.37558052e-01 8.83767535e-01
 3.37519591e-01 8.81763527e-01
 3.37479152e-01 8.79759519e-01
 3.37577762e-01 8.77755511e-01
 3.37698723e-01 8.75751503e-01
 3.37831829e-01 8.73747495e-01
 3.37964935e-01 8.71743487e-01
 3.38108103e-01 8.69739479e-01
 3.38333647e-01 8.67735471e-01
 3.38584090e-01 8.65731463e-01
 3.38677355e-01 8.64995692e-01
 3.38841656e-01 8.63727455e-01
 3.39101277e-01 8.61723447e-01
 3.39375328e-01 8.59719439e-01
 3.39729958e-01 8.57715431e-01
 3.40082000e-01 8.55711423e-01
 3.40434042e-01 8.53707415e-01
 3.40681363e-01 8.52299533e-01
 3.40792212e-01 8.51703407e-01
 3.41175398e-01 8.49699399e-01
 3.41618325e-01 8.47695391e-01
 3.42061252e-01 8.45691383e-01
 3.42504179e-01 8.43687375e-01
 3.42685371e-01 8.42900688e-01
 3.42971061e-01 8.41683367e-01
 3.43468193e-01 8.39679359e-01
 3.44006386e-01 8.37675351e-01
 3.44542408e-01 8.35671343e-01
 3.44689379e-01 8.35100771e-01
 3.45058612e-01 8.33667335e-01
 3.45571120e-01 8.31663327e-01
 3.46094280e-01 8.29659319e-01
 3.46675395e-01 8.27655311e-01
 3.46693387e-01 8.27593266e-01
 3.47256511e-01 8.25651303e-01
 3.47837627e-01 8.23647295e-01
 3.48414636e-01 8.21643287e-01
 3.48697395e-01 8.20638630e-01
 3.48987031e-01 8.19639279e-01
 3.49605833e-01 8.17635271e-01
 3.50238832e-01 8.15631263e-01
 3.50701403e-01 8.14166813e-01
 3.50877567e-01 8.13627255e-01
 3.51539900e-01 8.11623246e-01
 3.52227538e-01 8.09619238e-01
 3.52705411e-01 8.08202789e-01
 3.52903637e-01 8.07615230e-01
 3.53579736e-01 8.05611222e-01
 3.54270726e-01 8.03607214e-01
 3.54709419e-01 8.02382074e-01
 3.54990521e-01 8.01603206e-01
 3.55713611e-01 7.99599198e-01
 3.56435978e-01 7.97595190e-01
 3.56713427e-01 7.96825486e-01
 3.57158345e-01 7.95591182e-01
 3.57880713e-01 7.93587174e-01
 3.58601413e-01 7.91583166e-01
 3.58717435e-01 7.91255268e-01
 3.59328918e-01 7.89579158e-01
 3.60079048e-01 7.87575150e-01
 3.60721443e-01 7.85855459e-01
 3.60833839e-01 7.85571142e-01
 3.61626061e-01 7.83567134e-01
 3.62418283e-01 7.81563126e-01
 3.62725451e-01 7.80782594e-01
 3.63206933e-01 7.79559118e-01
 3.63982920e-01 7.77555110e-01
 3.64729459e-01 7.75627151e-01
 3.64759205e-01 7.75551102e-01
 3.65569256e-01 7.73547094e-01
 3.66393301e-01 7.71543086e-01
 3.66733467e-01 7.70710438e-01
 3.67212009e-01 7.69539078e-01
 3.68012848e-01 7.67535070e-01
 3.68737475e-01 7.65721775e-01
 3.68815684e-01 7.65531062e-01
 3.69637506e-01 7.63527054e-01
 3.70459328e-01 7.61523046e-01
 3.70741483e-01 7.60846112e-01
 3.71330804e-01 7.59519038e-01
 3.72202801e-01 7.57515030e-01
 3.72745491e-01 7.56254813e-01
 3.73065791e-01 7.55511022e-01
 3.73926903e-01 7.53507014e-01
 3.74749499e-01 7.51591009e-01
 3.74787281e-01 7.51503006e-01
 3.75639054e-01 7.49498998e-01
 3.76465009e-01 7.47494990e-01
 3.76753507e-01 7.46812814e-01
 3.77322231e-01 7.45490982e-01
 3.78197345e-01 7.43486974e-01
 3.78757515e-01 7.42204186e-01
 3.79079205e-01 7.41482966e-01
 3.79970710e-01 7.39478958e-01
 3.80761523e-01 7.37635362e-01
 3.80833654e-01 7.37474950e-01
 3.81734770e-01 7.35470942e-01
 3.82635887e-01 7.33466934e-01
 3.82765531e-01 7.33185865e-01
 3.83574685e-01 7.31462926e-01
 3.84516042e-01 7.29458918e-01
 3.84769539e-01 7.28899097e-01
 3.85423494e-01 7.27454910e-01
 3.86330947e-01 7.25450902e-01
 3.86773547e-01 7.24473468e-01
 3.87238399e-01 7.23446894e-01
 3.88135755e-01 7.21442886e-01
 3.88777555e-01 7.19975364e-01
 3.89022223e-01 7.19438878e-01
 3.89929556e-01 7.17434870e-01
 3.90781563e-01 7.15573971e-01
 3.90850395e-01 7.15430862e-01
 3.91814263e-01 7.13426854e-01
 3.92778131e-01 7.11422846e-01
 3.92785571e-01 7.11407289e-01
 3.93736568e-01 7.09418838e-01
 3.94681708e-01 7.07414830e-01
 3.94789579e-01 7.07186107e-01
 3.95626848e-01 7.05410822e-01
 3.96568226e-01 7.03406814e-01
 3.96793587e-01 7.02919710e-01
 3.97495392e-01 7.01402806e-01
 3.98404386e-01 6.99398798e-01
 3.98797595e-01 6.98516219e-01
 3.99323622e-01 6.97394790e-01
 4.00275330e-01 6.95390782e-01
 4.00801603e-01 6.94282611e-01
 4.01249476e-01 6.93386774e-01
 4.02251378e-01 6.91382766e-01
 4.02805611e-01 6.90264898e-01
 4.03244955e-01 6.89378758e-01
 4.04220002e-01 6.87374749e-01
 4.04809619e-01 6.86162912e-01
 4.05195049e-01 6.85370741e-01
 4.06158324e-01 6.83366733e-01
 4.06813627e-01 6.81993383e-01
 4.07114550e-01 6.81362725e-01
 4.08047523e-01 6.79358717e-01
 4.08817635e-01 6.77671617e-01
 4.08970631e-01 6.77354709e-01
 4.09949419e-01 6.75350701e-01
 4.10821643e-01 6.73564876e-01
 4.10934158e-01 6.73346693e-01
 4.11967606e-01 6.71342685e-01
 4.12825651e-01 6.69636454e-01
 4.12975400e-01 6.69338677e-01
 4.13931110e-01 6.67334669e-01
 4.14829659e-01 6.65450520e-01
 4.14887750e-01 6.65330661e-01
 4.15897412e-01 6.63326653e-01
 4.16833667e-01 6.61487674e-01
 4.16917686e-01 6.61322645e-01
 4.17896005e-01 6.59318637e-01
 4.18825335e-01 6.57314629e-01
 4.18837675e-01 6.57288745e-01
 4.19824647e-01 6.55310621e-01
 4.20824533e-01 6.53306613e-01
 4.20841683e-01 6.53272239e-01
 4.21883516e-01 6.51302605e-01
 4.22845691e-01 6.49456986e-01
 4.22928264e-01 6.49298597e-01
 4.23944661e-01 6.47294589e-01
 4.24849699e-01 6.45510145e-01
 4.24961058e-01 6.45290581e-01
 4.25957860e-01 6.43286573e-01
 4.26853707e-01 6.41481018e-01
 4.26952172e-01 6.41282565e-01
 4.27911519e-01 6.39278557e-01
 4.28848672e-01 6.37274549e-01
 4.28857715e-01 6.37255776e-01
 4.29853160e-01 6.35270541e-01
 4.30858018e-01 6.33266533e-01
 4.30861723e-01 6.33259143e-01
 4.31934882e-01 6.31262525e-01
 4.32865731e-01 6.29521728e-01
 4.33007233e-01 6.29258517e-01
 4.33983454e-01 6.27254509e-01
 4.34869739e-01 6.25435122e-01
 4.34961647e-01 6.25250501e-01
 4.36009083e-01 6.23246493e-01
 4.36873747e-01 6.21607641e-01
 4.37066405e-01 6.21242485e-01
 4.38081946e-01 6.19238477e-01
 4.38877756e-01 6.17555073e-01
 4.39039376e-01 6.17234469e-01
 4.40049623e-01 6.15230461e-01
 4.40881764e-01 6.13579758e-01
 4.41076302e-01 6.13226453e-01
 4.42179756e-01 6.11222445e-01
 4.42885772e-01 6.09879691e-01
 4.43233457e-01 6.09218437e-01
 4.44209340e-01 6.07214429e-01
 4.44889780e-01 6.05817124e-01
 4.45193041e-01 6.05210421e-01
 4.46254648e-01 6.03206413e-01
 4.46893788e-01 6.02009613e-01
 4.47324870e-01 6.01202405e-01
 4.48317271e-01 5.99198397e-01
 4.48897796e-01 5.97946180e-01
 4.49275498e-01 5.97194389e-01
 4.50292529e-01 5.95190381e-01
 4.50901804e-01 5.93989836e-01
 4.51335958e-01 5.93186373e-01
 4.52467174e-01 5.91182365e-01
 4.52905812e-01 5.90402604e-01
 4.53598077e-01 5.89178357e-01
 4.54638222e-01 5.87174349e-01
 4.54909820e-01 5.86651072e-01
 4.55678367e-01 5.85170341e-01
 4.56711338e-01 5.83166333e-01
 4.56913828e-01 5.82762458e-01
 4.57716083e-01 5.81162325e-01
 4.58652318e-01 5.79158317e-01
 4.58917836e-01 5.78572205e-01
 4.59641215e-01 5.77154309e-01
 4.60673909e-01 5.75150301e-01
 4.60921844e-01 5.74669167e-01
 4.61791748e-01 5.73146293e-01
 4.62925852e-01 5.71160905e-01
 4.62936488e-01 5.71142285e-01
 4.63994069e-01 5.69138277e-01
 4.64929860e-01 5.67147573e-01
 4.64936114e-01 5.67134269e-01
 4.65919905e-01 5.65130261e-01
 4.66933868e-01 5.63251465e-01
 4.67001775e-01 5.63126253e-01
 4.68088630e-01 5.61122244e-01
 4.68937876e-01 5.59328631e-01
 4.69050912e-01 5.59118236e-01
 4.69991386e-01 5.57114228e-01
 4.70941884e-01 5.55230035e-01
 4.71007832e-01 5.55110220e-01
 4.72109275e-01 5.53106212e-01
 4.72945892e-01 5.51541099e-01
 4.73186184e-01 5.51102204e-01
 4.74268340e-01 5.49098196e-01
 4.74949900e-01 5.47757171e-01
 4.75311007e-01 5.47094188e-01
 4.76361962e-01 5.45090180e-01
 4.76953908e-01 5.43919427e-01
 4.77407953e-01 5.43086172e-01
 4.78456918e-01 5.41082164e-01
 4.78957916e-01 5.40084214e-01
 4.79506028e-01 5.39078156e-01
 4.80552716e-01 5.37074148e-01
 4.80961924e-01 5.36252304e-01
 4.81606138e-01 5.35070140e-01
 4.82648954e-01 5.33066132e-01
 4.82965932e-01 5.32422671e-01
 4.83707613e-01 5.31062124e-01
 4.84745827e-01 5.29058116e-01
 4.84969940e-01 5.28596709e-01
 4.85810520e-01 5.27054108e-01
 4.86842677e-01 5.25050100e-01
 4.86973948e-01 5.24774644e-01
 4.87914953e-01 5.23046092e-01
 4.88938797e-01 5.21042084e-01
 4.88977956e-01 5.20957713e-01
 4.90021519e-01 5.19038076e-01
 4.90981964e-01 5.17132956e-01
 4.91042085e-01 5.17034068e-01
 4.92131175e-01 5.15030060e-01
 4.92985972e-01 5.13294369e-01
 4.93154199e-01 5.13026052e-01
 4.94245610e-01 5.11022044e-01
 4.94989980e-01 5.09449345e-01
 4.95276604e-01 5.09018036e-01
 4.96372407e-01 5.07014028e-01
 4.96993988e-01 5.05580010e-01
 4.97433614e-01 5.05010020e-01
 4.98550024e-01 5.03006012e-01


==> case2_l1PQ1.txt <==
 8.68005716e-01 0.00000000e+00
 8.69739479e-01 0.00000000e+00
 8.71743487e-01 0.00000000e+00
 8.73747495e-01 0.00000000e+00
 8.75751503e-01 0.00000000e+00
 8.77755511e-01 0.00000000e+00
 8.79759519e-01 0.00000000e+00
 8.81763527e-01 0.00000000e+00
 8.83767535e-01 0.00000000e+00
 8.85771543e-01 0.00000000e+00
 8.87775551e-01 0.00000000e+00
 8.89779559e-01 0.00000000e+00
 8.91783567e-01 0.00000000e+00
 8.93787575e-01 0.00000000e+00
 8.95791583e-01 0.00000000e+00
 8.97795591e-01 0.00000000e+00
 8.99799599e-01 0.00000000e+00
 9.01803607e-01 0.00000000e+00
 9.03807615e-01 0.00000000e+00
 9.05811623e-01 0.00000000e+00
 9.07815631e-01 0.00000000e+00
 9.09819639e-01 0.00000000e+00
 9.11823647e-01 0.00000000e+00
 9.13827655e-01 0.00000000e+00
 9.15831663e-01 0.00000000e+00
 9.17835671e-01 0.00000000e+00
 9.19839679e-01 0.00000000e+00
 9.21843687e-01 0.00000000e+00
 9.23847695e-01 0.00000000e+00
 9.25851703e-01 0.00000000e+00
 9.27855711e-01 0.00000000e+00
 9.29859719e-01 0.00000000e+00
 9.31863727e-01 0.00000000e+00
 9.33867735e-01 0.00000000e+00
 9.35871743e-01 0.00000000e+00
 9.37875752e-01 0.00000000e+00
 9.39879760e-01 0.00000000e+00
 9.41883768e-01 0.00000000e+00
 9.43887776e-01 0.00000000e+00
 9.45891784e-01 0.00000000e+00
 9.47895792e-01 0.00000000e+00
 9.49899800e-01 0.00000000e+00
 9.51903808e-01 0.00000000e+00
 9.53907816e-01 0.00000000e+00
 9.55911824e-01 0.00000000e+00
 9.57915832e-01 0.00000000e+00
 9.59919840e-01 0.00000000e+00
 9.61923848e-01 0.00000000e+00
 9.63927856e-01 0.00000000e+00
 9.65931864e-01 0.00000000e+00
 9.67935872e-01 0.00000000e+00
 9.69939880e-01 0.00000000e+00
 9.71943888e-01 0.00000000e+00
 9.73947896e-01 0.00000000e+00
 9.75951904e-01 0.00000000e+00
 9.77955912e-01 0.00000000e+00
 9.79959920e-01 0.00000000e+00
 9.81963928e-01 0.00000000e+00
 9.83967936e-01 0.00000000e+00
 9.85971944e-01 0.00000000e+00
 9.87975952e-01 0.00000000e+00
 9.89979960e-01 0.00000000e+00
 9.91983968e-01 0.00000000e+00
 9.93987976e-01 0.00000000e+00
 9.95991984e-01 0.00000000e+00
 9.97995992e-01 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 1.00000000e+00 2.00400802e-03
 1.00000000e+00 4.00801603e-03
 1.00000000e+00 6.01202405e-03
 1.00000000e+00 8.01603206e-03
 1.00000000e+00 1.00200401e-02
 1.00000000e+00 1.20240481e-02
 1.00000000e+00 1.40280561e-02
 1.00000000e+00 1.60320641e-02
 1.00000000e+00 1.80360721e-02
 1.00000000e+00 2.00400802e-02
 1.00000000e+00 2.20440882e-02
 1.00000000e+00 2.40480962e-02
 1.00000000e+00 2.60521042e-02
 1.00000000e+00 2.80561122e-02
 1.00000000e+00 3.00601202e-02
 1.00000000e+00 3.20641283e-02
 1.00000000e+00 3.40681363e-02
 1.00000000e+00 3.60721443e-02
 1.00000000e+00 3.80761523e-02
 1.00000000e+00 4.00801603e-02
 1.00000000e+00 4.20841683e-02
 1.00000000e+00 4.40881764e-02
 1.00000000e+00 4.60921844e-02
 1.00000000e+00 4.80961924e-02
 1.00000000e+00 5.01002004e-02
 1.00000000e+00 5.21042084e-02
 1.00000000e+00 5.41082164e-02
 1.00000000e+00 5.61122244e-02
 1.00000000e+00 5.81162325e-02
 1.00000000e+00 6.01202405e-02
 1.00000000e+00 6.21242485e-02
 1.00000000e+00 6.41282565e-02
 1.00000000e+00 6.61322645e-02
 1.00000000e+00 6.81362725e-02
 1.00000000e+00 7.01402806e-02
 1.00000000e+00 7.21442886e-02
 1.00000000e+00 7.41482966e-02
 1.00000000e+00 7.61523046e-02
 1.00000000e+00 7.81563126e-02
 1.00000000e+00 8.01603206e-02
 1.00000000e+00 8.21643287e-02
 1.00000000e+00 8.41683367e-02
 1.00000000e+00 8.61723447e-02
 1.00000000e+00 8.81763527e-02
 1.00000000e+00 9.01803607e-02
 1.00000000e+00 9.21843687e-02
 1.00000000e+00 9.41883768e-02
 1.00000000e+00 9.61923848e-02
 1.00000000e+00 9.81963928e-02
 1.00000000e+00 1.00200401e-01
 1.00000000e+00 1.02204409e-01
 1.00000000e+00 1.04208417e-01
 1.00000000e+00 1.06212425e-01
 1.00000000e+00 1.08216433e-01
 1.00000000e+00 1.10220441e-01
 1.00000000e+00 1.12224449e-01
 1.00000000e+00 1.14228457e-01
 1.00000000e+00 1.16232465e-01
 1.00000000e+00 1.18236473e-01
 1.00000000e+00 1.20240481e-01
 1.00000000e+00 1.22244489e-01
 1.00000000e+00 1.24248497e-01
 1.00000000e+00 1.26252505e-01
 1.00000000e+00 1.28256513e-01
 1.00000000e+00 1.30260521e-01
 1.00000000e+00 1.32264529e-01
 1.00000000e+00 1.34268537e-01
 1.00000000e+00 1.36272545e-01
 1.00000000e+00 1.38276553e-01
 1.00000000e+00 1.40280561e-01
 1.00000000e+00 1.42284569e-01
 1.00000000e+00 1.44288577e-01
 1.00000000e+00 1.46292585e-01
 1.00000000e+00 1.48296593e-01
 1.00000000e+00 1.50300601e-01
 1.00000000e+00 1.52304609e-01
 1.00000000e+00 1.54308617e-01
 1.00000000e+00 1.56312625e-01
 1.00000000e+00 1.58316633e-01
 1.00000000e+00 1.60320641e-01
 1.00000000e+00 1.62324649e-01
 1.00000000e+00 1.64328657e-01
 1.00000000e+00 1.66332665e-01
 1.00000000e+00 1.68336673e-01
 1.00000000e+00 1.70340681e-01
 1.00000000e+00 1.72344689e-01
 1.00000000e+00 1.74348697e-01
 1.00000000e+00 1.76352705e-01
 1.00000000e+00 1.78356713e-01
 1.00000000e+00 1.80360721e-01
 1.00000000e+00 1.82364729e-01
 1.00000000e+00 1.84368737e-01
 1.00000000e+00 1.86372745e-01
 1.00000000e+00 1.88376754e-01
 1.00000000e+00 1.90380762e-01
 1.00000000e+00 1.92384770e-01
 1.00000000e+00 1.94388778e-01
 1.00000000e+00 1.96392786e-01
 1.00000000e+00 1.98396794e-01
 1.00000000e+00 2.00400802e-01
 1.00000000e+00 2.02404810e-01
 1.00000000e+00 2.04408818e-01
 1.00000000e+00 2.06412826e-01
 1.00000000e+00 2.08416834e-01
 1.00000000e+00 2.10420842e-01
 1.00000000e+00 2.12424850e-01
 1.00000000e+00 2.14428858e-01
 1.00000000e+00 2.16432866e-01
 1.00000000e+00 2.18436874e-01
 1.00000000e+00 2.20440882e-01
 1.00000000e+00 2.22444890e-01
 1.00000000e+00 2.24448898e-01
 1.00000000e+00 2.26452906e-01
 1.00000000e+00 2.28456914e-01
 1.00000000e+00 2.30460922e-01
 1.00000000e+00 2.32464930e-01
 1.00000000e+00 2.34468938e-01
 1.00000000e+00 2.36472946e-01
 1.00000000e+00 2.38476954e-01
 1.00000000e+00 2.40480962e-01
 1.00000000e+00 2.42484970e-01
 1.00000000e+00 2.44488978e-01
 1.00000000e+00 2.46492986e-01
 1.00000000e+00 2.48496994e-01
 1.00000000e+00 2.50501002e-01
 1.00000000e+00 2.52505010e-01
 1.00000000e+00 2.54509018e-01
 1.00000000e+00 2.56513026e-01
 1.00000000e+00 2.58517034e-01
 1.00000000e+00 2.60521042e-01
 1.00000000e+00 2.62525050e-01
 1.00000000e+00 2.64529058e-01
 1.00000000e+00 2.66533066e-01
 1.00000000e+00 2.68537074e-01
 1.00000000e+00 2.70541082e-01
 1.00000000e+00 2.72545090e-01
 1.00000000e+00 2.74549098e-01
 1.00000000e+00 2.76553106e-01
 1.00000000e+00 2.78557114e-01
 1.00000000e+00 2.80561122e-01
 1.00000000e+00 2.82565130e-01
 1.00000000e+00 2.84569138e-01
 1.00000000e+00 2.86573146e-01
 1.00000000e+00 2.88577154e-01
 1.00000000e+00 2.90581162e-01
 1.00000000e+00 2.92585170e-01
 1.00000000e+00 2.94589178e-01
 1.00000000e+00 2.96593186e-01
 1.00000000e+00 2.98597194e-01
 1.00000000e+00 3.00601202e-01
 1.00000000e+00 3.02605210e-01
 1.00000000e+00 3.04609218e-01
 1.00000000e+00 3.06613226e-01
 1.00000000e+00 3.08617234e-01
 1.00000000e+00 3.10621242e-01
 1.00000000e+00 3.12625251e-01
 1.00000000e+00 3.14629259e-01
 1.00000000e+00 3.16633267e-01
 1.00000000e+00 3.18637275e-01
 1.00000000e+00 3.20641283e-01
 1.00000000e+00 3.22645291e-01
 1.00000000e+00 3.24649299e-01
 1.00000000e+00 3.26653307e-01
 1.00000000e+00 3.28657315e-01
 1.00000000e+00 3.30661323e-01
 1.00000000e+00 3.32665331e-01
 1.00000000e+00 3.34669339e-01
 1.00000000e+00 3.36673347e-01
 1.00000000e+00 3.38677355e-01
 1.00000000e+00 3.40681363e-01
 1.00000000e+00 3.42685371e-01
 1.00000000e+00 3.44689379e-01
 1.00000000e+00 3.46693387e-01
 1.00000000e+00 3.48697395e-01
 1.00000000e+00 3.50701403e-01
 1.00000000e+00 3.52705411e-01
 1.00000000e+00 3.54709419e-01
 1.00000000e+00 3.56713427e-01
 1.00000000e+00 3.58717435e-01
 1.00000000e+00 3.60721443e-01
 1.00000000e+00 3.62725451e-01
 1.00000000e+00 3.64729459e-01
 1.00000000e+00 3.66733467e-01
 1.00000000e+00 3.68737475e-01
 1.00000000e+00 3.70741483e-01
 1.00000000e+00 3.72745491e-01
 1.00000000e+00 3.74749499e-01
 1.00000000e+00 3.76753507e-01
 1.00000000e+00 3.78757515e-01
 1.00000000e+00 3.80761523e-01
 1.00000000e+00 3.82765531e-01
 1.00000000e+00 3.84769539e-01
 1.00000000e+00 3.86773547e-01
 1.00000000e+00 3.88777555e-01
 1.00000000e+00 3.90781563e-01
 1.00000000e+00 3.92785571e-01
 1.00000000e+00 3.94789579e-01
 1.00000000e+00 3.96793587e-01
 1.00000000e+00 3.98797595e-01
 1.00000000e+00 4.00801603e-01
 1.00000000e+00 4.02805611e-01
 1.00000000e+00 4.04809619e-01
 1.00000000e+00 4.06813627e-01
 1.00000000e+00 4.08817635e-01
 1.00000000e+00 4.10821643e-01
 1.00000000e+00 4.12825651e-01
 1.00000000e+00 4.14829659e-01
 1.00000000e+00 4.16833667e-01
 1.00000000e+00 4.18837675e-01
 1.00000000e+00 4.20841683e-01
 1.00000000e+00 4.22845691e-01
 1.00000000e+00 4.24849699e-01
 1.00000000e+00 4.26853707e-01
 1.00000000e+00 4.28857715e-01
 1.00000000e+00 4.30861723e-01
 1.00000000e+00 4.32865731e-01
 1.00000000e+00 4.34869739e-01
 1.00000000e+00 4.36873747e-01
 1.00000000e+00 4.38877756e-01
 1.00000000e+00 4.40881764e-01
 1.00000000e+00 4.42885772e-01
 1.00000000e+00 4.44889780e-01
 1.00000000e+00 4.46893788e-01
 1.00000000e+00 4.48897796e-01
 1.00000000e+00 4.50901804e-01
 1.00000000e+00 4.52905812e-01
 1.00000000e+00 4.54909820e-01
 1.00000000e+00 4.56913828e-01
 1.00000000e+00 4.58917836e-01
 1.00000000e+00 4.60921844e-01
 1.00000000e+00 4.62925852e-01
 1.00000000e+00 4.64929860e-01
 1.00000000e+00 4.66933868e-01
 1.00000000e+00 4.68937876e-01
 1.00000000e+00 4.70941884e-01
 1.00000000e+00 4.72945892e-01
 1.00000000e+00 4.74949900e-01
 1.00000000e+00 4.76953908e-01
 1.00000000e+00 4.78957916e-01
 1.00000000e+00 4.80961924e-01
 1.00000000e+00 4.82965932e-01
 1.00000000e+00 4.84969940e-01
 1.00000000e+00 4.86973948e-01
 1.00000000e+00 4.88977956e-01
 1.00000000e+00 4.90981964e-01
 1.00000000e+00 4.92985972e-01
 1.00000000e+00 4.94989980e-01
 1.00000000e+00 4.96993988e-01
 1.00000000e+00 4.98997996e-01
 1.00000000e+00 5.01002004e-01
 1.00000000e+00 5.03006012e-01
 1.00000000e+00 5.05010020e-01
 1.00000000e+00 5.07014028e-01
 1.00000000e+00 5.09018036e-01
 1.00000000e+00 5.11022044e-01
 1.00000000e+00 5.13026052e-01
 1.00000000e+00 5.15030060e-01
 1.00000000e+00 5.17034068e-01
 1.00000000e+00 5.19038076e-01
 1.00000000e+00 5.21042084e-01
 1.00000000e+00 5.23046092e-01
 1.00000000e+00 5.25050100e-01
 1.00000000e+00 5.27054108e-01
 1.00000000e+00 5.29058116e-01
 1.00000000e+00 5.31062124e-01
 1.00000000e+00 5.33066132e-01
 1.00000000e+00 5.35070140e-01
 1.00000000e+00 5.37074148e-01
 1.00000000e+00 5.39078156e-01
 1.00000000e+00 5.41082164e-01
 1.00000000e+00 5.43086172e-01
 1.00000000e+00 5.45090180e-01
 1.00000000e+00 5.47094188e-01
 1.00000000e+00 5.49098196e-01
 1.00000000e+00 5.51102204e-01
 1.00000000e+00 5.53106212e-01
 1.00000000e+00 5.55110220e-01
 1.00000000e+00 5.57114228e-01
 1.00000000e+00 5.59118236e-01
 1.00000000e+00 5.61122244e-01
 1.00000000e+00 5.63126253e-01
 1.00000000e+00 5.65130261e-01
 1.00000000e+00 5.67134269e-01
 1.00000000e+00 5.69138277e-01
 1.00000000e+00 5.71142285e-01
 1.00000000e+00 5.73146293e-01
 1.00000000e+00 5.75150301e-01
 1.00000000e+00 5.77154309e-01
 1.00000000e+00 5.79158317e-01
 1.00000000e+00 5.81162325e-01
 1.00000000e+00 5.83166333e-01
 1.00000000e+00 5.85170341e-01
 1.00000000e+00 5.87174349e-01
 1.00000000e+00 5.89178357e-01
 1.00000000e+00 5.91182365e-01
 1.00000000e+00 5.93186373e-01
 1.00000000e+00 5.95190381e-01
 1.00000000e+00 5.97194389e-01
 1.00000000e+00 5.99198397e-01
 1.00000000e+00 6.01202405e-01
 1.00000000e+00 6.03206413e-01
 1.00000000e+00 6.05210421e-01
 1.00000000e+00 6.07214429e-01
 1.00000000e+00 6.09218437e-01
 1.00000000e+00 6.11222445e-01
 1.00000000e+00 6.13226453e-01
 1.00000000e+00 6.15230461e-01
 1.00000000e+00 6.17234469e-01
 1.00000000e+00 6.19238477e-01
 1.00000000e+00 6.21242485e-01
 1.00000000e+00 6.23246493e-01
 1.00000000e+00 6.25250501e-01
 1.00000000e+00 6.27254509e-01
 1.00000000e+00 6.29258517e-01
 1.00000000e+00 6.31262525e-01
 1.00000000e+00 6.33266533e-01
 1.00000000e+00 6.35270541e-01
 1.00000000e+00 6.37274549e-01
 1.00000000e+00 6.39278557e-01
 1.00000000e+00 6.41282565e-01
 1.00000000e+00 6.43286573e-01
 1.00000000e+00 6.45290581e-01
 1.00000000e+00 6.47294589e-01
 1.00000000e+00 6.49298597e-01
 1.00000000e+00 6.51302605e-01
 1.00000000e+00 6.53306613e-01
 1.00000000e+00 6.55310621e-01
 1.00000000e+00 6.57314629e-01
 1.00000000e+00 6.59318637e-01
 1.00000000e+00 6.61322645e-01
 1.00000000e+00 6.63326653e-01
 1.00000000e+00 6.65330661e-01
 1.00000000e+00 6.67334669e-01
 1.00000000e+00 6.69338677e-01
 1.00000000e+00 6.71342685e-01
 1.00000000e+00 6.73346693e-01
 1.00000000e+00 6.75350701e-01
 1.00000000e+00 6.77354709e-01
 1.00000000e+00 6.79358717e-01
 1.00000000e+00 6.81362725e-01
 1.00000000e+00 6.83366733e-01
 1.00000000e+00 6.85370741e-01
 1.00000000e+00 6.87374749e-01
 1.00000000e+00 6.89378758e-01
 1.00000000e+00 6.91382766e-01
 1.00000000e+00 6.93386774e-01
 1.00000000e+00 6.95390782e-01
 1.00000000e+00 6.97394790e-01
 1.00000000e+00 6.99398798e-01
 1.00000000e+00 7.01402806e-01
 1.00000000e+00 7.03406814e-01
 1.00000000e+00 7.05410822e-01
 1.00000000e+00 7.07414830e-01
 1.00000000e+00 7.09418838e-01
 1.00000000e+00 7.11422846e-01
 1.00000000e+00 7.13426854e-01
 1.00000000e+00 7.15430862e-01
 1.00000000e+00 7.17434870e-01
 1.00000000e+00 7.19438878e-01
 1.00000000e+00 7.21442886e-01
 1.00000000e+00 7.23446894e-01
 1.00000000e+00 7.25450902e-01
 1.00000000e+00 7.27454910e-01
 1.00000000e+00 7.29458918e-01
 1.00000000e+00 7.31462926e-01
 1.00000000e+00 7.33466934e-01
 1.00000000e+00 7.35470942e-01
 1.00000000e+00 7.37474950e-01
 1.00000000e+00 7.39478958e-01
 1.00000000e+00 7.41482966e-01
 1.00000000e+00 7.43486974e-01
 1.00000000e+00 7.45490982e-01
 1.00000000e+00 7.47494990e-01
 1.00000000e+00 7.49498998e-01
 1.00000000e+00 7.51503006e-01
 1.00000000e+00 7.53507014e-01
 1.00000000e+00 7.55511022e-01
 1.00000000e+00 7.57515030e-01
 1.00000000e+00 7.59519038e-01
 1.00000000e+00 7.61523046e-01
 1.00000000e+00 7.63527054e-01
 1.00000000e+00 7.65531062e-01
 1.00000000e+00 7.67535070e-01
 1.00000000e+00 7.69539078e-01
 1.00000000e+00 7.71543086e-01
 1.00000000e+00 7.73547094e-01
 1.00000000e+00 7.75551102e-01
 1.00000000e+00 7.77555110e-01
 1.00000000e+00 7.79559118e-01
 1.00000000e+00 7.81563126e-01
 1.00000000e+00 7.83567134e-01
 1.00000000e+00 7.85571142e-01
 1.00000000e+00 7.87575150e-01
 1.00000000e+00 7.89579158e-01
 1.00000000e+00 7.91583166e-01
 1.00000000e+00 7.93587174e-01
 1.00000000e+00 7.95591182e-01
 1.00000000e+00 7.97595190e-01
 1.00000000e+00 7.99599198e-01
 1.00000000e+00 8.01603206e-01
 1.00000000e+00 8.03607214e-01
 1.00000000e+00 8.05611222e-01
 1.00000000e+00 8.07615230e-01
 1.00000000e+00 8.09619238e-01
 1.00000000e+00 8.11623246e-01
 1.00000000e+00 8.13627255e-01
 1.00000000e+00 8.15631263e-01
 1.00000000e+00 8.17635271e-01
 1.00000000e+00 8.19639279e-01
 1.00000000e+00 8.21643287e-01
 1.00000000e+00 8.23647295e-01
 1.00000000e+00 8.25651303e-01
 1.00000000e+00 8.27655311e-01
 1.00000000e+00 8.29659319e-01
 1.00000000e+00 8.31663327e-01
 1.00000000e+00 8.33667335e-01
 1.00000000e+00 8.35671343e-01
 1.00000000e+00 8.37675351e-01
 1.00000000e+00 8.39679359e-01
 1.00000000e+00 8.41683367e-01
 1.00000000e+00 8.43687375e-01
 1.00000000e+00 8.45691383e-01
 1.00000000e+00 8.47695391e-01
 1.00000000e+00 8.49699399e-01
 1.00000000e+00 8.51703407e-01
 1.00000000e+00 8.53707415e-01
 1.00000000e+00 8.55711423e-01
 1.00000000e+00 8.57715431e-01
 1.00000000e+00 8.59719439e-01
 1.00000000e+00 8.61723447e-01
 1.00000000e+00 8.63727455e-01
 1.00000000e+00 8.65731463e-01
 1.00000000e+00 8.67735471e-01
 1.00000000e+00 8.69739479e-01
 1.00000000e+00 8.71743487e-01
 1.00000000e+00 8.73747495e-01
 1.00000000e+00 8.75751503e-01
 1.00000000e+00 8.77755511e-01
 1.00000000e+00 8.79759519e-01
 1.00000000e+00 8.81763527e-01
 1.00000000e+00 8.83767535e-01
 1.00000000e+00 8.85771543e-01
 1.00000000e+00 8.87775551e-01
 1.00000000e+00 8.89779559e-01
 1.00000000e+00 8.91783567e-01
 1.00000000e+00 8.93787575e-01
 1.00000000e+00 8.95791583e-01
 1.00000000e+00 8.97795591e-01
 1.00000000e+00 8.99799599e-01
 1.00000000e+00 9.01803607e-01
 1.00000000e+00 9.03807615e-01
 1.00000000e+00 9.05811623e-01
 1.00000000e+00 9.07815631e-01
 1.00000000e+00 9.09819639e-01
 1.00000000e+00 9.11823647e-01
 1.00000000e+00 9.13827655e-01
 1.00000000e+00 9.15831663e-01
 1.00000000e+00 9.17835671e-01
 1.00000000e+00 9.19839679e-01
 1.00000000e+00 9.21843687e-01
 1.00000000e+00 9.23847695e-01
 1.00000000e+00 9.25851703e-01
 1.00000000e+00 9.27855711e-01
 1.00000000e+00 9.29859719e-01
 1.00000000e+00 9.31863727e-01
 1.00000000e+00 9.33867735e-01
 1.00000000e+00 9.35871743e-01
 1.00000000e+00 9.37875752e-01
 1.00000000e+00 9.39879760e-01
 1.00000000e+00 9.41883768e-01
 1.00000000e+00 9.43887776e-01
 1.00000000e+00 9.45891784e-01
 1.00000000e+00 9.47895792e-01
 1.00000000e+00 9.49899800e-01
 1.00000000e+00 9.51903808e-01
 1.00000000e+00 9.53907816e-01
 1.00000000e+00 9.55911824e-01
 1.00000000e+00 9.57915832e-01
 1.00000000e+00 9.59919840e-01
 1.00000000e+00 9.61923848e-01
 1.00000000e+00 9.63927856e-01
 1.00000000e+00 9.65931864e-01
 1.00000000e+00 9.67935872e-01
 1.00000000e+00 9.69939880e-01
 1.00000000e+00 9.71943888e-01
 1.00000000e+00 9.73947896e-01
 1.00000000e+00 9.75951904e-01
 1.00000000e+00 9.77955912e-01
 1.00000000e+00 9.79959920e-01
 1.00000000e+00 9.81963928e-01
 1.00000000e+00 9.83967936e-01
 1.00000000e+00 9.85971944e-01
 1.00000000e+00 9.87975952e-01
 1.00000000e+00 9.89979960e-01
 1.00000000e+00 9.91983968e-01
 1.00000000e+00 9.93987976e-01
 1.00000000e+00 9.95991984e-01
 1.00000000e+00 9.97995992e-01
 1.00000000e+00 1.00000000e+00
 9.99302349e-01 9.97995992e-01
 9.98604698e-01 9.95991984e-01
 9.97995992e-01 9.94243471e-01
 9.97906463e-01 9.93987976e-01
 9.95991984e-01 9.92085977e-01
 9.95698963e-01 9.91983968e-01
 9.93987976e-01 9.91383066e-01
 9.91983968e-01 9.90679254e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.79978298e-01 9.79959920e-01
 9.79959920e-01 9.79940484e-01
 9.78623428e-01 9.77955912e-01
 9.77955912e-01 9.76964708e-01
 9.77273848e-01 9.75951904e-01
 9.75951904e-01 9.74035399e-01
 9.75862279e-01 9.73947896e-01
 9.73947896e-01 9.72658673e-01
 9.72886503e-01 9.71943888e-01
 9.71943888e-01 9.71297751e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.59938283e-01 9.59919840e-01
 9.59919840e-01 9.59899478e-01
 9.58337993e-01 9.57915832e-01
 9.57915832e-01 9.57386438e-01
 9.56739910e-01 9.55911824e-01
 9.55911824e-01 9.54896606e-01
 9.54900429e-01 9.53907816e-01
 9.53907816e-01 9.53116262e-01
 9.52387389e-01 9.51903808e-01
 9.51903808e-01 9.51512811e-01
 9.49917950e-01 9.49899800e-01
 9.49899800e-01 9.49879756e-01
 9.48246548e-01 9.47895792e-01
 9.47895792e-01 9.47474871e-01
 9.46576593e-01 9.45891784e-01
 9.45891784e-01 9.45087680e-01
 9.44665476e-01 9.43887776e-01
 9.43887776e-01 9.43239712e-01
 9.42260592e-01 9.41883768e-01
 9.41883768e-01 9.41565150e-01
 9.39897521e-01 9.39879760e-01
 9.39879760e-01 9.39860191e-01
 9.38173079e-01 9.37875752e-01
 9.37875752e-01 9.37530034e-01
 9.36449569e-01 9.35871743e-01
 9.35871743e-01 9.35213798e-01
 9.34497202e-01 9.33867735e-01
 9.33867735e-01 9.33326375e-01
 9.32167045e-01 9.31863727e-01
 9.31863727e-01 9.31598882e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.89795205e-01 8.89779559e-01
 8.89779559e-01 8.89762767e-01
 8.87933006e-01 8.87775551e-01
 8.87775551e-01 8.87606102e-01
 8.86070850e-01 8.85771543e-01
 8.85771543e-01 8.85454983e-01
 8.84054531e-01 8.83767535e-01
 8.83767535e-01 8.83500854e-01
 8.81897865e-01 8.81763527e-01
 8.81763527e-01 8.81635621e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.69754158e-01 8.69739479e-01
 8.69739479e-01 8.69723701e-01
 8.67864787e-01 8.67735471e-01
 8.67735471e-01 8.67598323e-01
 8.65975218e-01 8.65731463e-01
 8.65731463e-01 8.65477104e-01
 8.63953203e-01 8.63727455e-01
 8.63727455e-01 8.63514598e-01
 8.61827825e-01 8.61723447e-01
 8.61723447e-01 8.61623313e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.49713402e-01 8.49699399e-01
 8.49699399e-01 8.49684545e-01
 8.47803911e-01 8.47695391e-01
 8.47695391e-01 8.47581508e-01
 8.45894268e-01 8.45691383e-01
 8.45691383e-01 8.45481684e-01
 8.43869587e-01 8.43687375e-01
 8.43687375e-01 8.43513743e-01
 8.41766550e-01 8.41683367e-01
 8.41683367e-01 8.41602692e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.09631768e-01 8.09619238e-01
 8.09619238e-01 8.09605982e-01
 8.07695467e-01 8.07615230e-01
 8.07615230e-01 8.07532200e-01
 8.05758885e-01 8.05611222e-01
 8.05611222e-01 8.05460466e-01
 8.03732806e-01 8.03607214e-01
 8.03607214e-01 8.03485848e-01
 8.01659025e-01 8.01603206e-01
 8.01603206e-01 8.01548280e-01
 7.99611421e-01 7.99599198e-01
 7.99599198e-01 7.99586295e-01
 7.97670198e-01 7.97595190e-01
 7.97595190e-01 7.97517768e-01
 7.95728697e-01 7.95591182e-01
 7.95591182e-01 7.95451090e-01
 7.93702663e-01 7.93587174e-01
 7.93587174e-01 7.93475288e-01
 7.91634136e-01 7.91583166e-01
 7.91583166e-01 7.91532570e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.79570834e-01 7.79559118e-01
 7.79559118e-01 7.79546873e-01
 7.77621182e-01 7.77555110e-01
 7.77555110e-01 7.77487204e-01
 7.75671331e-01 7.75551102e-01
 7.75551102e-01 7.75429060e-01
 7.73645614e-01 7.73547094e-01
 7.73547094e-01 7.73451236e-01
 7.71585945e-01 7.71543086e-01
 7.71543086e-01 7.71500361e-01
 7.69550519e-01 7.69539078e-01
 7.69539078e-01 7.69527140e-01
 7.67597303e-01 7.67535070e-01
 7.67535070e-01 7.67471226e-01
 7.65643890e-01 7.65531062e-01
 7.65531062e-01 7.65416704e-01
 7.63618408e-01 7.63527054e-01
 7.63527054e-01 7.63438006e-01
 7.61562495e-01 7.61523046e-01
 7.61523046e-01 7.61483651e-01
 7.59530215e-01 7.59519038e-01
 7.59519038e-01 7.59507393e-01
 7.57573773e-01 7.57515030e-01
 7.57515030e-01 7.57454865e-01
 7.55617138e-01 7.55511022e-01
 7.55511022e-01 7.55403612e-01
 7.53591924e-01 7.53507014e-01
 7.53507014e-01 7.53424111e-01
 7.51539396e-01 7.51503006e-01
 7.51503006e-01 7.51466810e-01
 7.49509860e-01 7.49498998e-01
 7.49498998e-01 7.49487634e-01
 7.47550549e-01 7.47494990e-01
 7.47494990e-01 7.47438170e-01
 7.45590989e-01 7.45490982e-01
 7.45490982e-01 7.45389876e-01
 7.43566067e-01 7.43486974e-01
 7.43486974e-01 7.43409635e-01
 7.41516603e-01 7.41482966e-01
 7.41482966e-01 7.41449455e-01
 7.39489580e-01 7.39478958e-01
 7.39478958e-01 7.39467863e-01
 7.37527597e-01 7.37474950e-01
 7.37474950e-01 7.37421182e-01
 7.35565372e-01 7.35470942e-01
 7.35470942e-01 7.35375577e-01
 7.33540758e-01 7.33466934e-01
 7.33466934e-01 7.33394649e-01
 7.31494077e-01 7.31462926e-01
 7.31462926e-01 7.31431680e-01
 7.29469365e-01 7.29458918e-01
 7.29458918e-01 7.29448081e-01
 7.27504884e-01 7.27454910e-01
 7.27454910e-01 7.27403934e-01
 7.25540226e-01 7.25450902e-01
 7.25450902e-01 7.25360781e-01
 7.23515931e-01 7.23446894e-01
 7.23446894e-01 7.23379212e-01
 7.21471785e-01 7.21442886e-01
 7.21442886e-01 7.21414015e-01
 7.19449046e-01 7.19438878e-01
 7.19438878e-01 7.19428288e-01
 7.17482385e-01 7.17434870e-01
 7.17434870e-01 7.17386457e-01
 7.15515499e-01 7.15430862e-01
 7.15430862e-01 7.15345545e-01
 7.13491530e-01 7.13426854e-01
 7.13426854e-01 7.13363376e-01
 7.11449699e-01 7.11422846e-01
 7.11422846e-01 7.11395986e-01
 7.09428791e-01 7.09418838e-01
 7.09418838e-01 7.09408485e-01
 7.07460077e-01 7.07414830e-01
 7.07414830e-01 7.07368776e-01
 7.05491144e-01 7.05410822e-01
 7.05410822e-01 7.05329918e-01
 7.03467504e-01 7.03406814e-01
 7.03406814e-01 7.03347185e-01
 7.01427796e-01 7.01402806e-01
 7.01402806e-01 7.01377782e-01
 6.99408545e-01 6.99398798e-01
 6.99398798e-01 6.99388672e-01
 6.97437940e-01 6.97394790e-01
 6.97394790e-01 6.97350913e-01
 6.95467124e-01 6.95390782e-01
 6.95390782e-01 6.95313943e-01
 6.93443813e-01 6.93386774e-01
 6.93386774e-01 6.93330678e-01
 6.91406054e-01 6.91382766e-01
 6.91382766e-01 6.91359306e-01
 6.89388353e-01 6.89378758e-01
 6.89378758e-01 6.89368851e-01
 6.87415956e-01 6.87374749e-01
 6.87374749e-01 6.87332886e-01
 6.85443404e-01 6.85370741e-01
 6.85370741e-01 6.85297655e-01
 6.83420421e-01 6.83366733e-01
 6.83366733e-01 6.83313888e-01
 6.81384456e-01 6.81362725e-01
 6.81362725e-01 6.81340816e-01
 6.79368119e-01 6.79358717e-01
 6.79358717e-01 6.79349021e-01
 6.77394111e-01 6.77354709e-01
 6.77354709e-01 6.77314712e-01
 6.75419953e-01 6.75350701e-01
 6.75350701e-01 6.75281086e-01
 6.73397297e-01 6.73346693e-01
 6.73346693e-01 6.73296844e-01
 6.71362987e-01 6.71342685e-01
 6.71342685e-01 6.71322201e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.49307418e-01 6.49298597e-01
 6.49298597e-01 6.49289484e-01
 6.47329287e-01 6.47294589e-01
 6.47294589e-01 6.47259440e-01
 6.45350982e-01 6.45290581e-01
 6.45290581e-01 6.45229955e-01
 6.43329273e-01 6.43286573e-01
 6.43286573e-01 6.43244421e-01
 6.41299228e-01 6.41282565e-01
 6.41282565e-01 6.41265792e-01
 6.39287212e-01 6.39278557e-01
 6.39278557e-01 6.39269624e-01
 6.37307882e-01 6.37274549e-01
 6.37274549e-01 6.37240803e-01
 6.35328384e-01 6.35270541e-01
 6.35270541e-01 6.35212507e-01
 6.33306979e-01 6.33266533e-01
 6.33266533e-01 6.33226582e-01
 6.31278157e-01 6.31262525e-01
 6.31262525e-01 6.31246778e-01
 6.29267012e-01 6.29258517e-01
 6.29258517e-01 6.29249757e-01
 6.27286565e-01 6.27254509e-01
 6.27254509e-01 6.27222075e-01
 6.25305955e-01 6.25250501e-01
 6.25250501e-01 6.25194885e-01
 6.23284846e-01 6.23246493e-01
 6.23246493e-01 6.23208588e-01
 6.21257163e-01 6.21242485e-01
 6.21242485e-01 6.21227626e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.79166129e-01 5.79158317e-01
 5.79158317e-01 5.79150325e-01
 5.77181072e-01 5.77154309e-01
 5.77154309e-01 5.77127291e-01
 5.75195912e-01 5.75150301e-01
 5.75150301e-01 5.75104625e-01
 5.73176164e-01 5.73146293e-01
 5.73146293e-01 5.73116702e-01
 5.71153130e-01 5.71142285e-01
 5.71142285e-01 5.71131321e-01
 5.69145932e-01 5.69138277e-01
 5.69138277e-01 5.69130420e-01
 5.67160160e-01 5.67134269e-01
 5.67134269e-01 5.67108141e-01
 5.65174258e-01 5.65130261e-01
 5.65130261e-01 5.65086212e-01
 5.63154755e-01 5.63126253e-01
 5.63126253e-01 5.63098007e-01
 5.61132476e-01 5.61122244e-01
 5.61122244e-01 5.61111896e-01
 5.59118236e-01 5.59118236e-01
 5.59118236e-01 5.59118236e-01
 5.57114228e-01 5.57114228e-01
 5.57114228e-01 5.57114228e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.49105618e-01 5.49098196e-01
 5.49098196e-01 5.49090590e-01
 5.47118493e-01 5.47094188e-01
 5.47094188e-01 5.47069679e-01
 5.45131247e-01 5.45090180e-01
 5.45090180e-01 5.45049083e-01
 5.43112203e-01 5.43086172e-01
 5.43086172e-01 5.43060359e-01
 5.41091292e-01 5.41082164e-01
 5.41082164e-01 5.41072923e-01
 5.39085471e-01 5.39078156e-01
 5.39078156e-01 5.39070665e-01
 5.37097734e-01 5.37074148e-01
 5.37074148e-01 5.37050371e-01
 5.35109881e-01 5.35070140e-01
 5.35070140e-01 5.35030377e-01
 5.33091050e-01 5.33066132e-01
 5.33066132e-01 5.33041415e-01
 5.31070756e-01 5.31062124e-01
 5.31062124e-01 5.31053348e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.19045222e-01 5.19038076e-01
 5.19038076e-01 5.19030793e-01
 5.17056357e-01 5.17034068e-01
 5.17034068e-01 5.17011610e-01
 5.15067409e-01 5.15030060e-01
 5.15030060e-01 5.14992703e-01
 5.13048965e-01 5.13026052e-01
 5.13026052e-01 5.13003311e-01
 5.11029783e-01 5.11022044e-01
 5.11022044e-01 5.11014198e-01
 5.09025069e-01 5.09018036e-01
 5.09018036e-01 5.09010845e-01
 5.07035737e-01 5.07014028e-01
 5.07014028e-01 5.06992160e-01
 5.05046299e-01 5.05010020e-01
 5.05010020e-01 5.04973739e-01
 5.03028027e-01 5.03006012e-01
 5.03006012e-01 5.02984157e-01
 5.01009342e-01 5.01002004e-01
 5.01002004e-01 5.00994560e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.80961924e-01 4.80961924e-01
 4.80961924e-01 4.80961924e-01
 4.78964765e-01 4.78957916e-01
 4.78957916e-01 4.78950945e-01
 4.76974149e-01 4.76953908e-01
 4.76953908e-01 4.76933531e-01
 4.74982802e-01 4.74949900e-01
 4.74949900e-01 4.74917008e-01
 4.72965598e-01 4.72945892e-01
 4.72945892e-01 4.72926317e-01
 4.70948184e-01 4.70941884e-01
 4.70941884e-01 4.70935483e-01
 4.68944655e-01 4.68937876e-01
 4.68937876e-01 4.68930956e-01
 4.66953713e-01 4.66933868e-01
 4.66933868e-01 4.66913893e-01
 4.64961783e-01 4.64929860e-01
 4.64929860e-01 4.64897951e-01
 4.62944913e-01 4.62925852e-01
 4.62925852e-01 4.62906914e-01
 4.60927849e-01 4.60921844e-01
 4.60921844e-01 4.60915740e-01
 4.58924580e-01 4.58917836e-01
 4.58917836e-01 4.58910955e-01
 4.56933327e-01 4.56913828e-01
 4.56913828e-01 4.56894204e-01
 4.54940860e-01 4.54909820e-01
 4.54909820e-01 4.54878797e-01
 4.52924289e-01 4.52905812e-01
 4.52905812e-01 4.52887451e-01
 4.50907538e-01 4.50901804e-01
 4.50901804e-01 4.50895956e-01
 4.48904538e-01 4.48897796e-01
 4.48897796e-01 4.48890938e-01
 4.46912995e-01 4.46893788e-01
 4.46893788e-01 4.46874461e-01
 4.44920036e-01 4.44889780e-01
 4.44889780e-01 4.44859544e-01
 4.42903727e-01 4.42885772e-01
 4.42885772e-01 4.42867928e-01
 4.40887250e-01 4.40881764e-01
 4.40881764e-01 4.40876166e-01
 4.38877756e-01 4.38877756e-01
 4.38877756e-01 4.38877755e-01
 4.36873748e-01 4.36873747e-01
 4.36873747e-01 4.36873747e-01
 4.34869740e-01 4.34869739e-01
 4.34869739e-01 4.34869739e-01
 4.32865731e-01 4.32865731e-01
 4.32865731e-01 4.32865731e-01
 4.30861723e-01 4.30861723e-01
 4.30861723e-01 4.30861723e-01
 4.28864468e-01 4.28857715e-01
 4.28857715e-01 4.28850850e-01
 4.26872504e-01 4.26853707e-01
 4.26853707e-01 4.26834797e-01
 4.24878699e-01 4.24849699e-01
 4.24849699e-01 4.24820726e-01
 4.22862795e-01 4.22845691e-01
 4.22845691e-01 4.22828690e-01
 4.20846742e-01 4.20841683e-01
 4.20841683e-01 4.20836530e-01
 4.18844448e-01 4.18837675e-01
 4.18837675e-01 4.18830773e-01
 4.16852359e-01 4.16833667e-01
 4.16833667e-01 4.16814865e-01
 4.14858198e-01 4.14829659e-01
 4.14829659e-01 4.14801149e-01
 4.12842431e-01 4.12825651e-01
 4.12825651e-01 4.12808971e-01
 4.10826522e-01 4.10821643e-01
 4.10821643e-01 4.10816670e-01
 4.08824471e-01 4.08817635e-01
 4.08817635e-01 4.08810670e-01
 4.06832289e-01 4.06813627e-01
 4.06813627e-01 4.06794855e-01
 4.04837819e-01 4.04809619e-01
 4.04809619e-01 4.04781450e-01
 4.02822140e-01 4.02805611e-01
 4.02805611e-01 4.02789179e-01
 4.00806326e-01 4.00801603e-01
 4.00801603e-01 4.00796786e-01
 3.98804526e-01 3.98797595e-01
 3.98797595e-01 3.98790534e-01
 3.96812306e-01 3.96793587e-01
 3.96793587e-01 3.96774759e-01
 3.94817574e-01 3.94789579e-01
 3.94789579e-01 3.94761618e-01
 3.92801928e-01 3.92785571e-01
 3.92785571e-01 3.92769309e-01
 3.90786153e-01 3.90781563e-01
 3.90781563e-01 3.90776878e-01
 3.88784616e-01 3.88777555e-01
 3.88777555e-01 3.88770362e-01
 3.86792421e-01 3.86773547e-01
 3.86773547e-01 3.86754562e-01
 3.84797477e-01 3.84769539e-01
 3.84769539e-01 3.84741639e-01
 3.82781804e-01 3.82765531e-01
 3.82765531e-01 3.82749354e-01
 3.80766004e-01 3.80761523e-01
 3.80761523e-01 3.80756945e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.68744935e-01 3.68737475e-01
 3.68737475e-01 3.68729875e-01
 3.66753012e-01 3.66733467e-01
 3.66733467e-01 3.66713805e-01
 3.64757802e-01 3.64729459e-01
 3.64729459e-01 3.64701161e-01
 3.62741856e-01 3.62725451e-01
 3.62725451e-01 3.62709144e-01
 3.60725786e-01 3.60721443e-01
 3.60721443e-01 3.60716998e-01
 3.58725183e-01 3.58717435e-01
 3.58717435e-01 3.58709542e-01
 3.56733530e-01 3.56713427e-01
 3.56713427e-01 3.56693200e-01
 3.54738276e-01 3.54709419e-01
 3.54709419e-01 3.54680613e-01
 3.52722061e-01 3.52705411e-01
 3.52705411e-01 3.52688863e-01
 3.50705719e-01 3.50701403e-01
 3.50701403e-01 3.50696979e-01
 3.48697395e-01 3.48697395e-01
 3.48697395e-01 3.48697395e-01
 3.46693387e-01 3.46693387e-01
 3.46693387e-01 3.46693387e-01
 3.44689379e-01 3.44689379e-01
 3.44689379e-01 3.44689379e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.40681363e-01 3.40681363e-01
 3.40681363e-01 3.40681363e-01
 3.38685921e-01 3.38677355e-01
 3.38677355e-01 3.38668624e-01
 3.36695161e-01 3.36673347e-01
 3.36673347e-01 3.36651388e-01
 3.34700024e-01 3.34669339e-01
 3.34669339e-01 3.34638719e-01
 3.32682924e-01 3.32665331e-01
 3.32665331e-01 3.32647853e-01
 3.30665688e-01 3.30661323e-01
 3.30661323e-01 3.30656828e-01
 3.28666470e-01 3.28657315e-01
 3.28657315e-01 3.28648002e-01
 3.26676359e-01 3.26653307e-01
 3.26653307e-01 3.26630094e-01
 3.24681401e-01 3.24649299e-01
 3.24649299e-01 3.24617274e-01
 3.22663638e-01 3.22645291e-01
 3.22645291e-01 3.22627070e-01
 3.20645730e-01 3.20641283e-01
 3.20641283e-01 3.20636695e-01
 3.18647139e-01 3.18637275e-01
 3.18637275e-01 3.18627236e-01
 3.16657887e-01 3.16633267e-01
 3.16633267e-01 3.16608465e-01
 3.14663203e-01 3.14629259e-01
 3.14629259e-01 3.14595406e-01
 3.12644590e-01 3.12625251e-01
 3.12625251e-01 3.12606053e-01
 3.10625819e-01 3.10621242e-01
 3.10621242e-01 3.10616514e-01
 3.08627984e-01 3.08617234e-01
 3.08617234e-01 3.08606290e-01
 3.06639822e-01 3.06613226e-01
 3.06613226e-01 3.06586420e-01
 3.04645525e-01 3.04609218e-01
 3.04609218e-01 3.04573023e-01
 3.02625831e-01 3.02605210e-01
 3.02605210e-01 3.02584752e-01
 3.00605961e-01 3.00601202e-01
 3.00601202e-01 3.00596275e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 2.96593186e-01 2.96593186e-01
 2.96593186e-01 2.96593186e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.88590390e-01 2.88577154e-01
 2.88577154e-01 2.88563657e-01
 2.86605349e-01 2.86573146e-01
 2.86573146e-01 2.86540639e-01
 2.84612249e-01 2.84569138e-01
 2.84569138e-01 2.84526202e-01
 2.82589464e-01 2.82565130e-01
 2.82565130e-01 2.82541026e-01
 2.80566445e-01 2.80561122e-01
 2.80561122e-01 2.80555596e-01
 2.78572047e-01 2.78557114e-01
 2.78557114e-01 2.78541825e-01
 2.76589247e-01 2.76553106e-01
 2.76553106e-01 2.76516582e-01
 2.74597022e-01 2.74549098e-01
 2.74549098e-01 2.74501401e-01
 2.72572058e-01 2.72545090e-01
 2.72545090e-01 2.72518405e-01
 2.70546816e-01 2.70541082e-01
 2.70541082e-01 2.70535111e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.58517034e-01 2.58517034e-01
 2.58517034e-01 2.58517034e-01
 2.56513026e-01 2.56513026e-01
 2.56513026e-01 2.56513026e-01
 2.54509018e-01 2.54509018e-01
 2.54509018e-01 2.54509018e-01
 2.52505010e-01 2.52505010e-01
 2.52505010e-01 2.52505010e-01
 2.50501002e-01 2.50501002e-01
 2.50501002e-01 2.50501002e-01
 2.48520628e-01 2.48496994e-01
 2.48496994e-01 2.48472731e-01
 2.46548700e-01 2.46492986e-01
 2.46492986e-01 2.46436372e-01
 2.44560875e-01 2.44488978e-01
 2.44488978e-01 2.44417663e-01
 2.42525085e-01 2.42484970e-01
 2.42484970e-01 2.42445492e-01
 2.40488726e-01 2.40480962e-01
 2.40480962e-01 2.40472760e-01
 2.38505222e-01 2.38476954e-01
 2.38476954e-01 2.38447720e-01
 2.36539369e-01 2.36472946e-01
 2.36472946e-01 2.36405247e-01
 2.34553948e-01 2.34468938e-01
 2.34468938e-01 2.34384776e-01
 2.32512242e-01 2.32464930e-01
 2.32464930e-01 2.32418509e-01
 2.30469769e-01 2.30460922e-01
 2.30460922e-01 2.30451461e-01
 2.28491622e-01 2.28456914e-01
 2.28456914e-01 2.28421032e-01
 2.26533513e-01 2.26452906e-01
 2.26452906e-01 2.26370424e-01
 2.24551278e-01 2.24448898e-01
 2.24448898e-01 2.24347797e-01
 2.22501741e-01 2.22444890e-01
 2.22444890e-01 2.22389330e-01
 2.20451134e-01 2.20440882e-01
 2.20440882e-01 2.20429807e-01
 2.18480142e-01 2.18436874e-01
 2.18436874e-01 2.18391901e-01
 2.16532626e-01 2.16432866e-01
 2.16432866e-01 2.16330236e-01
 2.14554723e-01 2.14428858e-01
 2.14428858e-01 2.14304999e-01
 2.12494615e-01 2.12424850e-01
 2.12424850e-01 2.12357035e-01
 2.10432950e-01 2.10420842e-01
 2.10420842e-01 2.10407682e-01
 2.08471611e-01 2.08416834e-01
 2.08416834e-01 2.08359073e-01
 2.06539095e-01 2.06412826e-01
 2.06412826e-01 2.06281950e-01
 2.04567300e-01 2.04408818e-01
 2.04408818e-01 2.04253626e-01
 2.02492548e-01 2.02404810e-01
 2.02404810e-01 2.02320160e-01
 2.00415425e-01 2.00400802e-01
 2.00400802e-01 2.00385582e-01
 1.98398443e-01 1.98396794e-01
 1.98396794e-01 1.98395083e-01
 1.96392786e-01 1.96392786e-01
 1.96392786e-01 1.96392785e-01
 1.94388778e-01 1.94388778e-01
 1.94388778e-01 1.94388777e-01
 1.92384770e-01 1.92384770e-01
 1.92384770e-01 1.92384769e-01
 1.90382758e-01 1.90380762e-01
 1.90380762e-01 1.90378699e-01
 1.88378852e-01 1.88376754e-01
 1.88376754e-01 1.88374584e-01
 1.86372746e-01 1.86372745e-01
 1.86372745e-01 1.86372745e-01
 1.84371062e-01 1.84368737e-01
 1.84368737e-01 1.84366327e-01
 1.82364730e-01 1.82364729e-01
 1.82364729e-01 1.82364729e-01
 1.80360722e-01 1.80360721e-01
 1.80360721e-01 1.80360721e-01
 1.78356714e-01 1.78356713e-01
 1.78356713e-01 1.78356713e-01
 1.76352706e-01 1.76352705e-01
 1.76352705e-01 1.76352705e-01
 1.74348698e-01 1.74348697e-01
 1.74348697e-01 1.74348697e-01
 1.72348026e-01 1.72344689e-01
 1.72344689e-01 1.72341181e-01
 1.70340682e-01 1.70340681e-01
 1.70340681e-01 1.70340681e-01
 1.68340522e-01 1.68336673e-01
 1.68336673e-01 1.68332597e-01
 1.66332666e-01 1.66332665e-01
 1.66332665e-01 1.66332665e-01
 1.64328658e-01 1.64328657e-01
 1.64328657e-01 1.64328657e-01
 1.62324650e-01 1.62324649e-01
 1.62324649e-01 1.62324649e-01
 1.60320642e-01 1.60320641e-01
 1.60320641e-01 1.60320641e-01
 1.58316634e-01 1.58316633e-01
 1.58316633e-01 1.58316633e-01
 1.56312626e-01 1.56312625e-01
 1.56312625e-01 1.56312625e-01
 1.54316069e-01 1.54308617e-01
 1.54308617e-01 1.54300307e-01
 1.52304610e-01 1.52304609e-01
 1.52304609e-01 1.52304609e-01
 1.50310416e-01 1.50300601e-01
 1.50300601e-01 1.50289263e-01
 1.48308176e-01 1.48296593e-01
 1.48296593e-01 1.48282747e-01
 1.46292586e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.44306301e-01 1.44288577e-01
 1.44288577e-01 1.44265026e-01
 1.42284570e-01 1.42284569e-01
 1.42284569e-01 1.42284568e-01
 1.40280563e-01 1.40280561e-01
 1.40280561e-01 1.40280558e-01
 1.38276556e-01 1.38276553e-01
 1.38276553e-01 1.38276500e-01
 1.37119875e-01 1.36272545e-01
 1.38276553e-01 1.36204063e-01
 1.40280561e-01 1.35776899e-01
 1.42284569e-01 1.35175445e-01
 1.44288577e-01 1.34465627e-01
 1.44781592e-01 1.34268537e-01
 1.46292585e-01 1.33910992e-01
 1.48296593e-01 1.33340930e-01
 1.50300601e-01 1.32717489e-01
 1.51637494e-01 1.32264529e-01
 1.52304609e-01 1.32098189e-01
 1.54308617e-01 1.31534401e-01
 1.56312625e-01 1.30926012e-01
 1.58316633e-01 1.30292316e-01
 1.58407335e-01 1.30260521e-01
 1.60320641e-01 1.29713937e-01
 1.62324649e-01 1.29107108e-01
 1.64328657e-01 1.28479919e-01
 1.64988685e-01 1.28256513e-01
 1.66332665e-01 1.27871303e-01
 1.68336673e-01 1.27270757e-01
 1.70340681e-01 1.26645638e-01
 1.71531033e-01 1.26252505e-01
 1.72344689e-01 1.26019437e-01
 1.74348697e-01 1.25417033e-01
 1.76352705e-01 1.24793303e-01
 1.78041240e-01 1.24248497e-01
 1.78356713e-01 1.24158605e-01
 1.80360721e-01 1.23556826e-01
 1.82364729e-01 1.22937854e-01
 1.84368737e-01 1.22297340e-01
 1.84527510e-01 1.22244489e-01
 1.86372745e-01 1.21693959e-01
 1.88376754e-01 1.21076312e-01
 1.90380762e-01 1.20443216e-01
 1.90997281e-01 1.20240481e-01
 1.92384770e-01 1.19827541e-01
 1.94388778e-01 1.19213716e-01
 1.96392786e-01 1.18587192e-01
 1.97478335e-01 1.18236473e-01
 1.98396794e-01 1.17965709e-01
 2.00400802e-01 1.17340107e-01
 2.02404810e-01 1.16678726e-01
 2.04062171e-01 1.16232465e-01
 2.04408818e-01 1.16149461e-01
 2.06412826e-01 1.15672047e-01
 2.08416834e-01 1.15194632e-01
 2.10420842e-01 1.14683188e-01
 2.11845933e-01 1.14228457e-01
 2.12424850e-01 1.14043731e-01
 2.14428858e-01 1.13404273e-01
 2.16432866e-01 1.12754681e-01
 2.18030624e-01 1.12224449e-01
 2.18436874e-01 1.12089631e-01
 2.20440882e-01 1.11358112e-01
 2.22444890e-01 1.10610343e-01
 2.23564603e-01 1.10220441e-01
 2.24448898e-01 1.09989266e-01
 2.26452906e-01 1.09465373e-01
 2.28456914e-01 1.08941480e-01
 2.30460922e-01 1.08412847e-01
 2.31171652e-01 1.08216433e-01
 2.32464930e-01 1.07869798e-01
 2.34468938e-01 1.07304227e-01
 2.36472946e-01 1.06729856e-01
 2.38278284e-01 1.06212425e-01
 2.38476954e-01 1.06155484e-01
 2.40480962e-01 1.05560700e-01
 2.42484970e-01 1.04901280e-01
 2.44488978e-01 1.04251848e-01
 2.44638136e-01 1.04208417e-01
 2.46492986e-01 1.03684639e-01
 2.48496994e-01 1.03118741e-01
 2.50501002e-01 1.02531526e-01
 2.51507724e-01 1.02204409e-01
 2.52505010e-01 1.01880357e-01
 2.54509018e-01 1.01229189e-01
 2.56513026e-01 1.00578020e-01
 2.57675170e-01 1.00200401e-01
 2.58517034e-01 9.99916095e-02
 2.60521042e-01 9.94955267e-02
 2.62525050e-01 9.89732992e-02
 2.64529058e-01 9.84388201e-02
 2.65438030e-01 9.81963928e-02
 2.66533066e-01 9.79122146e-02
 2.68537074e-01 9.73921448e-02
 2.70541082e-01 9.68560818e-02
 2.72545090e-01 9.62767781e-02
 2.72837035e-01 9.61923848e-02
 2.74549098e-01 9.56996850e-02
 2.76553106e-01 9.51530685e-02
 2.78557114e-01 9.46365914e-02
 2.80241320e-01 9.41883768e-02
 2.80561122e-01 9.41032682e-02
 2.82565130e-01 9.35266270e-02
 2.84569138e-01 9.29499857e-02
 2.86573146e-01 9.23717128e-02
 2.87210602e-01 9.21843687e-02
 2.88577154e-01 9.17827478e-02
 2.90581162e-01 9.11758086e-02
 2.92585170e-01 9.05537510e-02
 2.93788077e-01 9.01803607e-02
 2.94589178e-01 8.99880133e-02
 2.96593186e-01 8.95068438e-02
 2.98597194e-01 8.90304454e-02
 3.00601202e-01 8.85591203e-02
 3.02089940e-01 8.81763527e-02
 3.02605210e-01 8.80465835e-02
 3.04609218e-01 8.75418805e-02
 3.06613226e-01 8.70416214e-02
 3.08617234e-01 8.65689363e-02
 3.10292102e-01 8.61723447e-02
 3.10621242e-01 8.60944076e-02
 3.12625251e-01 8.55893806e-02
 3.14629259e-01 8.50783853e-02
 3.16633267e-01 8.45597661e-02
 3.18115536e-01 8.41683367e-02
 3.18637275e-01 8.40305587e-02
 3.20641283e-01 8.34881816e-02
 3.22645291e-01 8.29223324e-02
 3.24649299e-01 8.23816837e-02
 3.25467933e-01 8.21643287e-02
 3.26653307e-01 8.18496012e-02
 3.28657315e-01 8.13175187e-02
 3.30661323e-01 8.07671102e-02
 3.32665331e-01 8.01942568e-02
 3.32785355e-01 8.01603206e-02
 3.34669339e-01 7.97503309e-02
 3.36673347e-01 7.93142217e-02
 3.38677355e-01 7.88781125e-02
 3.40681363e-01 7.84310888e-02
 3.41857444e-01 7.81563126e-02
 3.42685371e-01 7.79666766e-02
 3.44689379e-01 7.75076598e-02
 3.46693387e-01 7.70521761e-02
 3.48697395e-01 7.66143131e-02
 3.50701403e-01 7.61726700e-02
 3.50789560e-01 7.61523046e-02
 3.52705411e-01 7.57097178e-02
 3.54709419e-01 7.52416625e-02
 3.56713427e-01 7.47677365e-02
 3.58717435e-01 7.42882370e-02
 3.59289105e-01 7.41482966e-02
 3.60721443e-01 7.37976713e-02
 3.62725451e-01 7.32899001e-02
 3.64729459e-01 7.27963579e-02
 3.66733467e-01 7.23108006e-02
 3.67420701e-01 7.21442886e-02
 3.68737475e-01 7.18252433e-02
 3.70741483e-01 7.13278152e-02
 3.72745491e-01 7.08101747e-02
 3.74749499e-01 7.02925342e-02
 3.75338938e-01 7.01402806e-02
 3.76753507e-01 6.98662221e-02
 3.78757515e-01 6.94779659e-02
 3.80761523e-01 6.90796918e-02
 3.82765531e-01 6.86676983e-02
 3.84769539e-01 6.82557048e-02
 3.85350479e-01 6.81362725e-02
 3.86773547e-01 6.78495544e-02
 3.88777555e-01 6.74542124e-02
 3.90781563e-01 6.70579737e-02
 3.92785571e-01 6.66448630e-02
 3.94789579e-01 6.62280031e-02
 3.95243847e-01 6.61322645e-02
 3.96793587e-01 6.58056507e-02
 3.98797595e-01 6.53832983e-02
 4.00801603e-01 6.49515347e-02
 4.02805611e-01 6.45056543e-02
 4.04517849e-01 6.41282565e-02
 4.04809619e-01 6.40643383e-02
 4.06813627e-01 6.36333707e-02
 4.08817635e-01 6.32024031e-02
 4.10821643e-01 6.27612278e-02
 4.12825651e-01 6.23053632e-02
 4.13621842e-01 6.21242485e-02
 4.14829659e-01 6.18494986e-02
 4.16833667e-01 6.13936341e-02
 4.18837675e-01 6.09356521e-02
 4.20841683e-01 6.04688420e-02
 4.22302151e-01 6.01202405e-02
 4.22845691e-01 6.00248681e-02
 4.24849699e-01 5.96732345e-02
 4.26853707e-01 5.93216010e-02
 4.28857715e-01 5.89718620e-02
 4.30861723e-01 5.86189483e-02
 4.32865731e-01 5.82547317e-02
 4.33621777e-01 5.81162325e-02
 4.34869739e-01 5.78914141e-02
 4.36873747e-01 5.75303954e-02
 4.38877756e-01 5.71693767e-02
 4.40881764e-01 5.68030830e-02
 4.42885772e-01 5.64295842e-02
 4.44579358e-01 5.61122244e-02
 4.44889780e-01 5.60540549e-02
 4.46893788e-01 5.56761011e-02
 4.48897796e-01 5.52980575e-02
 4.50901804e-01 5.49117605e-02
 4.52905812e-01 5.45153760e-02
 4.54909820e-01 5.41209633e-02
 4.54975145e-01 5.41082164e-02
 4.56913828e-01 5.37304875e-02
 4.58917836e-01 5.33400307e-02
 4.60921844e-01 5.29387764e-02
 4.62925852e-01 5.25260566e-02
 4.64929860e-01 5.21161641e-02
 4.64988378e-01 5.21042084e-02
 4.66933868e-01 5.17067348e-02
 4.68937876e-01 5.12973056e-02
 4.70941884e-01 5.08785023e-02
 4.72945892e-01 5.04491282e-02
 4.74574435e-01 5.01002004e-02
 4.74949900e-01 5.00435579e-02
 4.76953908e-01 4.97412341e-02
 4.78957916e-01 4.94392147e-02
 4.80961924e-01 4.91308899e-02
 4.82965932e-01 4.88150308e-02
 4.84969940e-01 4.84989556e-02
 4.86973948e-01 4.81828803e-02
 4.87523574e-01 4.80961924e-02
 4.88977956e-01 4.78703194e-02
 4.90981964e-01 4.75521243e-02
 4.92985972e-01 4.72266825e-02
 4.94989980e-01 4.69012407e-02
 4.96993988e-01 4.65757189e-02
 4.98997996e-01 4.62500358e-02
 4.99946470e-01 4.60921844e-02
 5.01002004e-01 4.59165154e-02
 5.03006012e-01 4.55751889e-02
 5.05010020e-01 4.52343040e-02
 5.07014028e-01 4.48938725e-02
 5.09018036e-01 4.45537116e-02
 5.11022044e-01 4.42060509e-02
 5.11687707e-01 4.40881764e-02
 5.13026052e-01 4.38510411e-02
 5.15030060e-01 4.34943432e-02
 5.17034068e-01 4.31364397e-02
 5.19038076e-01 4.27785362e-02
 5.21042084e-01 4.24122215e-02
 5.22799524e-01 4.20841683e-02
 5.23046092e-01 4.20381426e-02
 5.25050100e-01 4.16640636e-02
 5.27054108e-01 4.12899847e-02
 5.29058116e-01 4.09167999e-02
 5.31062124e-01 4.05348443e-02
 5.33066132e-01 4.01431610e-02
 5.33387997e-01 4.00801603e-02
 5.35070140e-01 3.98635004e-02
 5.37074148e-01 3.96053843e-02
 5.39078156e-01 3.93462980e-02
 5.41082164e-01 3.90807009e-02
 5.43086172e-01 3.88107751e-02
 5.45090180e-01 3.85408494e-02
 5.47094188e-01 3.82709236e-02
 5.48522636e-01 3.80761523e-02
 5.49098196e-01 3.79985282e-02
 5.51102204e-01 3.77182519e-02
 5.53106212e-01 3.74354479e-02
 5.55110220e-01 3.71551508e-02
 5.57114228e-01 3.68758604e-02
 5.59118236e-01 3.65965701e-02
 5.61122244e-01 3.63108267e-02
 5.62767015e-01 3.60721443e-02
 5.63126253e-01 3.60200132e-02
 5.65130261e-01 3.57283902e-02
 5.67134269e-01 3.54308183e-02
 5.69138277e-01 3.51297644e-02
 5.71142285e-01 3.48270629e-02
 5.73146293e-01 3.45231187e-02
 5.75150301e-01 3.42140734e-02
 5.76078750e-01 3.40681363e-02
 5.77154309e-01 3.38986787e-02
 5.79158317e-01 3.35829410e-02
 5.81162325e-01 3.32594083e-02
 5.83166333e-01 3.29302311e-02
 5.85170341e-01 3.26010538e-02
 5.87174349e-01 3.22726192e-02
 5.88467138e-01 3.20641283e-02
 5.89178357e-01 3.19494285e-02
 5.91182365e-01 3.16146852e-02
 5.93186373e-01 3.12697761e-02
 5.95190381e-01 3.09248670e-02
 5.97194389e-01 3.05799579e-02
 5.99198397e-01 3.02357601e-02
 6.00192629e-01 3.00601202e-02
 6.01202405e-01 2.99533233e-02
 6.03206413e-01 2.97365967e-02
 6.05210421e-01 2.95201626e-02
 6.07214429e-01 2.93037285e-02
 6.09218437e-01 2.90872943e-02
 6.11222445e-01 2.88597135e-02
 6.13226453e-01 2.86291970e-02
 6.15230461e-01 2.84022066e-02
 6.17234469e-01 2.81752161e-02
 6.18285989e-01 2.80561122e-02
 6.19238477e-01 2.79495613e-02
 6.21242485e-01 2.77089605e-02
 6.23246493e-01 2.74663530e-02
 6.25250501e-01 2.72293670e-02
 6.27254509e-01 2.69942063e-02
 6.29258517e-01 2.67590456e-02
 6.31262525e-01 2.65180740e-02
 6.33266533e-01 2.62736897e-02
 6.35083585e-01 2.60521042e-02
 6.35270541e-01 2.60291714e-02
 6.37274549e-01 2.57705210e-02
 6.39278557e-01 2.55044018e-02
 6.41282565e-01 2.52311988e-02
 6.43286573e-01 2.49540110e-02
 6.45290581e-01 2.46812461e-02
 6.47294589e-01 2.44174855e-02
 6.49298597e-01 2.41584911e-02
 6.50132104e-01 2.40480962e-02
 6.51302605e-01 2.38930676e-02
 6.53306613e-01 2.36211361e-02
 6.55310621e-01 2.33328991e-02
 6.57314629e-01 2.30379780e-02
 6.59318637e-01 2.27430569e-02
 6.61322645e-01 2.24402797e-02
 6.63326653e-01 2.21334553e-02
 6.63910350e-01 2.20440882e-02
 6.65330661e-01 2.18266309e-02
 6.67334669e-01 2.15198065e-02
 6.69338677e-01 2.12230038e-02
 6.71342685e-01 2.09172520e-02
 6.73346693e-01 2.05940384e-02
 6.75350701e-01 2.02666893e-02
 6.76737987e-01 2.00400802e-02
 6.77354709e-01 1.99902498e-02
 6.79358717e-01 1.98283285e-02
 6.81362725e-01 1.96585013e-02
 6.83366733e-01 1.94860329e-02
 6.85370741e-01 1.93152735e-02
 6.87374749e-01 1.91445140e-02
 6.89378758e-01 1.89737545e-02
 6.91382766e-01 1.87984384e-02
 6.93386774e-01 1.86210750e-02
 6.95390782e-01 1.84437116e-02
 6.97394790e-01 1.82663482e-02
 6.99398798e-01 1.80676765e-02
 6.99725708e-01 1.80360721e-02
 7.01402806e-01 1.78747897e-02
 7.03406814e-01 1.76896350e-02
 7.05410822e-01 1.75044802e-02
 7.07414830e-01 1.73108307e-02
 7.09418838e-01 1.70947183e-02
 7.11422846e-01 1.68652421e-02
 7.13426854e-01 1.66412519e-02
 7.15430862e-01 1.64351560e-02
 7.17434870e-01 1.62360894e-02
 7.19438878e-01 1.60370228e-02
 7.19487505e-01 1.60320641e-02
 7.21442886e-01 1.58326683e-02
 7.23446894e-01 1.56262574e-02
 7.25450902e-01 1.54111256e-02
 7.27454910e-01 1.51682012e-02
 7.29458918e-01 1.49171825e-02
 7.31462926e-01 1.46588643e-02
 7.33466934e-01 1.43978463e-02
 7.35470942e-01 1.41385996e-02
 7.36423213e-01 1.40280561e-02
 7.37474950e-01 1.39059663e-02
 7.39478958e-01 1.36823348e-02
 7.41482966e-01 1.34192754e-02
 7.43486974e-01 1.31421289e-02
 7.45490982e-01 1.28649824e-02
 7.47494990e-01 1.25979073e-02
 7.49498998e-01 1.23534673e-02
 7.51503006e-01 1.21110105e-02
 7.52121988e-01 1.20240481e-02
 7.53507014e-01 1.18244763e-02
 7.55511022e-01 1.15223634e-02
 7.57515030e-01 1.12202504e-02
 7.59519038e-01 1.09181375e-02
 7.61523046e-01 1.06201555e-02
 7.63527054e-01 1.03021947e-02
 7.65282352e-01 1.00200401e-02
 7.65531062e-01 1.00073063e-02
 7.67535070e-01 9.90470287e-03
 7.69539078e-01 9.79739796e-03
 7.71543086e-01 9.67957540e-03
 7.73547094e-01 9.56454292e-03
 7.75551102e-01 9.45183608e-03
 7.77555110e-01 9.33912924e-03
 7.79559118e-01 9.22642240e-03
 7.81563126e-01 9.08702943e-03
 7.83567134e-01 8.95979708e-03
 7.85571142e-01 8.83919067e-03
 7.87575150e-01 8.71858427e-03
 7.89579158e-01 8.59797786e-03
 7.91583166e-01 8.47414957e-03
 7.93587174e-01 8.34946483e-03
 7.95591182e-01 8.22478009e-03
 7.97595190e-01 8.10009534e-03
 7.98525609e-01 8.01603206e-03
 7.99599198e-01 7.91615475e-03
 8.01603206e-01 7.76977241e-03
 8.03607214e-01 7.63726109e-03
 8.05611222e-01 7.50474978e-03
 8.07615230e-01 7.35173160e-03
 8.09619238e-01 7.14422294e-03
 8.11623246e-01 6.91923178e-03
 8.13627255e-01 6.71706561e-03
 8.15631263e-01 6.55852470e-03
 8.17635271e-01 6.41028812e-03
 8.19639279e-01 6.26205153e-03
 8.21643287e-01 6.11045879e-03
 8.22938269e-01 6.01202405e-03
 8.23647295e-01 5.95812932e-03
 8.25651303e-01 5.79765853e-03
 8.27655311e-01 5.55625149e-03
 8.29659319e-01 5.29920001e-03
 8.31663327e-01 5.03485327e-03
 8.33667335e-01 4.76901232e-03
 8.35671343e-01 4.52533201e-03
 8.37675351e-01 4.34011362e-03
 8.39679359e-01 4.16767786e-03
 8.40863000e-01 4.00801603e-03
 8.41683367e-01 3.89735637e-03
 8.43687375e-01 3.60838998e-03
 8.45691383e-01 3.31942359e-03
 8.47695391e-01 3.08211943e-03
 8.49699399e-01 2.88731834e-03
 8.51703407e-01 2.69833518e-03
 8.53707415e-01 2.42465951e-03
 8.55711423e-01 2.09296613e-03
 8.56242143e-01 2.00400802e-03
 8.57715431e-01 1.75705881e-03
 8.59719439e-01 1.42115150e-03
 8.61723447e-01 1.14725289e-03
 8.63727455e-01 7.89503446e-04
 8.65731463e-01 4.19687025e-04
 8.67735471e-01 4.98706033e-05
 8.68005716e-01 0.00000000e+00


==> case2_l1PQ2.txt <==
 0.00000000e+00 2.00400802e-03
 0.00000000e+00 3.02694209e-11
 2.00400799e-03 2.00400802e-03
 2.00400802e-03 2.00400805e-03
 4.00801600e-03 4.00801603e-03
 4.00801603e-03 4.00801606e-03
 6.01202402e-03 6.01202405e-03
 6.01202405e-03 6.01202408e-03
 8.01603203e-03 8.01603206e-03
 8.01603206e-03 8.01603210e-03
 9.99266483e-03 1.00200401e-02
 1.00200401e-02 1.00450746e-02
 1.08998881e-02 1.20240481e-02
 1.17908665e-02 1.40280561e-02
 1.20240481e-02 1.45525332e-02
 1.26929909e-02 1.60320641e-02
 1.40280561e-02 1.73448844e-02
 1.55826906e-02 1.80360721e-02
 1.60320641e-02 1.82382468e-02
 1.80360721e-02 1.91398565e-02
 2.00123170e-02 2.00400802e-02
 2.00400802e-02 2.00705306e-02
 2.11615862e-02 2.20440882e-02
 2.20440882e-02 2.35970610e-02
 2.23003962e-02 2.40480962e-02
 2.34699867e-02 2.60521042e-02
 2.40480962e-02 2.66177342e-02
 2.60521042e-02 2.77565443e-02
 2.65792655e-02 2.80561122e-02
 2.80561122e-02 2.89081977e-02
 3.00601202e-02 3.00601202e-02
 3.00601202e-02 3.00601203e-02
 3.20641282e-02 3.20641283e-02
 3.20641283e-02 3.20641283e-02
 3.40681362e-02 3.40681363e-02
 3.40681363e-02 3.40681363e-02
 3.60721443e-02 3.60721443e-02
 3.60721443e-02 3.60721443e-02
 3.80761523e-02 3.80761523e-02
 3.80761523e-02 3.80761523e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801604e-02
 4.20841683e-02 4.20841683e-02
 4.20841683e-02 4.20841684e-02
 4.40881763e-02 4.40881764e-02
 4.40881764e-02 4.40881764e-02
 4.60921843e-02 4.60921844e-02
 4.60921844e-02 4.60921844e-02
 4.80961923e-02 4.80961924e-02
 4.80961924e-02 4.80961924e-02
 5.01002004e-02 5.01002004e-02
 5.01002004e-02 5.01002004e-02
 5.21042084e-02 5.21042084e-02
 5.21042084e-02 5.21042085e-02
 5.41082164e-02 5.41082164e-02
 5.41082164e-02 5.41082165e-02
 5.61122244e-02 5.61122244e-02
 5.61122244e-02 5.61122245e-02
 5.81162324e-02 5.81162325e-02
 5.81162325e-02 5.81162325e-02
 6.01202404e-02 6.01202405e-02
 6.01202405e-02 6.01202405e-02
 6.21242484e-02 6.21242485e-02
 6.21242485e-02 6.21242486e-02
 6.41282565e-02 6.41282565e-02
 6.41282565e-02 6.41282566e-02
 6.61322645e-02 6.61322645e-02
 6.61322645e-02 6.61322646e-02
 6.81362725e-02 6.81362725e-02
 6.81362725e-02 6.81362726e-02
 7.01402805e-02 7.01402806e-02
 7.01402806e-02 7.01402806e-02
 7.21442885e-02 7.21442886e-02
 7.21442886e-02 7.21442886e-02
 7.41482965e-02 7.41482966e-02
 7.41482966e-02 7.41482967e-02
 7.61523045e-02 7.61523046e-02
 7.61523046e-02 7.61523047e-02
 7.81563126e-02 7.81563126e-02
 7.81563126e-02 7.81563127e-02
 8.01603206e-02 8.01603206e-02
 8.01603206e-02 8.01603207e-02
 8.21643286e-02 8.21643287e-02
 8.21643287e-02 8.21643287e-02
 8.41683366e-02 8.41683367e-02
 8.41683367e-02 8.41683368e-02
 8.61723446e-02 8.61723447e-02
 8.61723447e-02 8.61723448e-02
 8.81763526e-02 8.81763527e-02
 8.81763527e-02 8.81763528e-02
 9.01803606e-02 9.01803607e-02
 9.01803607e-02 9.01803608e-02
 9.21843686e-02 9.21843687e-02
 9.21843687e-02 9.21843689e-02
 9.41883766e-02 9.41883768e-02
 9.41883768e-02 9.41883769e-02
 9.61923846e-02 9.61923848e-02
 9.61923848e-02 9.61923849e-02
 9.81963927e-02 9.81963928e-02
 9.81963928e-02 9.81963929e-02
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 1.02204409e-01 1.02204409e-01
 1.02204409e-01 1.02204409e-01
 1.04202470e-01 1.04208417e-01
 1.04208417e-01 1.04214817e-01
 1.06212425e-01 1.06212425e-01
 1.06212425e-01 1.06212425e-01
 1.08209877e-01 1.08216433e-01
 1.08216433e-01 1.08223548e-01
 1.10220441e-01 1.10220441e-01
 1.10220441e-01 1.10220441e-01
 1.12217059e-01 1.12224449e-01
 1.12224449e-01 1.12232565e-01
 1.14228457e-01 1.14228457e-01
 1.14228457e-01 1.14228457e-01
 1.16232465e-01 1.16232465e-01
 1.16232465e-01 1.16232465e-01
 1.18236473e-01 1.18236473e-01
 1.18236473e-01 1.18236473e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.24235315e-01 1.24248497e-01
 1.24248497e-01 1.24264148e-01
 1.26252505e-01 1.26252505e-01
 1.26252505e-01 1.26252506e-01
 1.28238032e-01 1.28256513e-01
 1.28256513e-01 1.28280887e-01
 1.30236700e-01 1.30260521e-01
 1.30260521e-01 1.30294624e-01
 1.32231190e-01 1.32264529e-01
 1.32264529e-01 1.32322444e-01
 1.34211893e-01 1.34268537e-01
 1.34268537e-01 1.34474582e-01
 1.36070652e-01 1.36272545e-01
 1.34268537e-01 1.36877367e-01
 1.32264529e-01 1.37636294e-01
 1.30426819e-01 1.38276553e-01
 1.30260521e-01 1.38303208e-01
 1.28256513e-01 1.38778766e-01
 1.26252505e-01 1.39300540e-01
 1.24248497e-01 1.39850640e-01
 1.22767373e-01 1.40280561e-01
 1.22244489e-01 1.40393414e-01
 1.20240481e-01 1.40856242e-01
 1.18236473e-01 1.41339394e-01
 1.16232465e-01 1.41821603e-01
 1.14355969e-01 1.42284569e-01
 1.14228457e-01 1.42310680e-01
 1.12224449e-01 1.42739729e-01
 1.10220441e-01 1.43164794e-01
 1.08216433e-01 1.43584043e-01
 1.06212425e-01 1.43997486e-01
 1.04793759e-01 1.44288577e-01
 1.04208417e-01 1.44394826e-01
 1.02204409e-01 1.44754383e-01
 1.00200401e-01 1.45098746e-01
 9.81963928e-02 1.45364143e-01
 9.61923848e-02 1.45562983e-01
 9.41883768e-02 1.45791655e-01
 9.21843687e-02 1.46020326e-01
 9.01803607e-02 1.46248998e-01
 8.99538399e-02 1.46292585e-01
 8.81763527e-02 1.46631275e-01
 8.61723447e-02 1.46914031e-01
 8.41683367e-02 1.46976117e-01
 8.21643287e-02 1.47038203e-01
 8.01603206e-02 1.47100289e-01
 7.81563126e-02 1.47000200e-01
 7.61523046e-02 1.46886008e-01
 7.41482966e-02 1.46771816e-01
 7.21442886e-02 1.46824566e-01
 7.01402806e-02 1.46964402e-01
 6.81362725e-02 1.46608273e-01
 6.65329369e-02 1.46292585e-01
 6.61322645e-02 1.46213695e-01
 6.41282565e-02 1.45863180e-01
 6.21242485e-02 1.45706325e-01
 6.01202405e-02 1.45587482e-01
 5.81162325e-02 1.45061901e-01
 5.61122244e-02 1.44508061e-01
 5.53359130e-02 1.44288577e-01
 5.41082164e-02 1.43941475e-01
 5.21042084e-02 1.43271542e-01
 5.01002004e-02 1.42568707e-01
 4.95758798e-02 1.42284569e-01
 4.80961924e-02 1.41482702e-01
 4.60921844e-02 1.40376530e-01
 4.59183219e-02 1.40280561e-01
 4.40881764e-02 1.39166123e-01
 4.26273118e-02 1.38276553e-01
 4.20841683e-02 1.37973530e-01
 4.00801603e-02 1.37080304e-01
 3.91562114e-02 1.36272545e-01
 3.80761523e-02 1.35328307e-01
 3.68892073e-02 1.34268537e-01
 3.60721443e-02 1.33539018e-01
 3.46447137e-02 1.32264529e-01
 3.40681363e-02 1.31749729e-01
 3.24002201e-02 1.30260521e-01
 3.20641283e-02 1.29968144e-01
 3.00965823e-02 1.28256513e-01
 3.00601202e-02 1.28224915e-01
 2.87717474e-02 1.26252505e-01
 2.80561122e-02 1.25156917e-01
 2.74705926e-02 1.24248497e-01
 2.60521042e-02 1.22253218e-01
 2.60453730e-02 1.22244489e-01
 2.44745418e-02 1.20240481e-01
 2.40480962e-02 1.19664147e-01
 2.29917214e-02 1.18236473e-01
 2.20440882e-02 1.16945312e-01
 2.15209025e-02 1.16232465e-01
 2.00500836e-02 1.14228457e-01
 2.00400802e-02 1.14214827e-01
 1.91510664e-02 1.12224449e-01
 1.82559647e-02 1.10220441e-01
 1.80360721e-02 1.09691532e-01
 1.74276632e-02 1.08216433e-01
 1.66086992e-02 1.06212425e-01
 1.60320641e-02 1.04801397e-01
 1.57755608e-02 1.04208417e-01
 1.47815007e-02 1.02204409e-01
 1.40280561e-02 1.00706647e-01
 1.37733902e-02 1.00200401e-01
 1.28171240e-02 9.81963928e-02
 1.20240481e-02 9.65243035e-02
 1.18666182e-02 9.61923848e-02
 1.09161125e-02 9.41883768e-02
 1.00200401e-02 9.22991337e-02
 9.98850402e-03 9.21843687e-02
 9.43782611e-03 9.01803607e-02
 8.92319711e-03 8.81763527e-02
 8.41141949e-03 8.61723447e-02
 8.01603206e-03 8.46240949e-02
 7.90018917e-03 8.41683367e-02
 7.36525039e-03 8.21643287e-02
 6.74796793e-03 8.01603206e-02
 6.14833557e-03 7.81563126e-02
 6.01202405e-03 7.76992169e-02
 5.55071587e-03 7.61523046e-02
 5.00651122e-03 7.41482966e-02
 4.49043154e-03 7.21442886e-02
 4.00801603e-03 7.02552790e-02
 3.97864772e-03 7.01402806e-02
 3.38215901e-03 6.81362725e-02
 2.77929466e-03 6.61322645e-02
 2.17643031e-03 6.41282565e-02
 2.00400802e-03 6.35550999e-02
 1.57356596e-03 6.21242485e-02
 1.04941921e-03 6.01202405e-02
 4.39697763e-04 5.81162325e-02
 0.00000000e+00 5.66779149e-02
 0.00000000e+00 5.61122244e-02
 0.00000000e+00 5.41082164e-02
 0.00000000e+00 5.21042084e-02
 0.00000000e+00 5.01002004e-02
 0.00000000e+00 4.80961924e-02
 0.00000000e+00 4.60921844e-02
 0.00000000e+00 4.40881764e-02
 0.00000000e+00 4.20841683e-02
 0.00000000e+00 4.00801603e-02
 0.00000000e+00 3.80761523e-02
 0.00000000e+00 3.60721443e-02
 0.00000000e+00 3.40681363e-02
 0.00000000e+00 3.20641283e-02
 0.00000000e+00 3.00601202e-02
 0.00000000e+00 2.80561122e-02
 0.00000000e+00 2.60521042e-02
 0.00000000e+00 2.40480962e-02
 0.00000000e+00 2.20440882e-02
 0.00000000e+00 2.00400802e-02
 0.00000000e+00 1.80360721e-02
 0.00000000e+00 1.60320641e-02
 0.00000000e+00 1.40280561e-02
 0.00000000e+00 1.20240481e-02
 0.00000000e+00 1.00200401e-02
 0.00000000e+00 8.01603206e-03
 0.00000000e+00 6.01202405e-03
 0.00000000e+00 4.00801603e-03
 0.00000000e+00 2.00400802e-03


==> case2_l1QP1.txt <==
 3.02694209e-11 0.00000000e+00
 2.00400802e-03 0.00000000e+00
 4.00801603e-03 0.00000000e+00
 6.01202405e-03 0.00000000e+00
 8.01603206e-03 0.00000000e+00
 1.00200401e-02 0.00000000e+00
 1.20240481e-02 0.00000000e+00
 1.40280561e-02 0.00000000e+00
 1.60320641e-02 0.00000000e+00
 1.80360721e-02 0.00000000e+00
 2.00400802e-02 0.00000000e+00
 2.20440882e-02 0.00000000e+00
 2.40480962e-02 0.00000000e+00
 2.60521042e-02 0.00000000e+00
 2.80561122e-02 0.00000000e+00
 3.00601202e-02 0.00000000e+00
 3.20641283e-02 0.00000000e+00
 3.40681363e-02 0.00000000e+00
 3.60721443e-02 0.00000000e+00
 3.80761523e-02 0.00000000e+00
 4.00801603e-02 0.00000000e+00
 4.20841683e-02 0.00000000e+00
 4.40881764e-02 0.00000000e+00
 4.60921844e-02 0.00000000e+00
 4.80961924e-02 0.00000000e+00
 5.01002004e-02 0.00000000e+00
 5.21042084e-02 0.00000000e+00
 5.41082164e-02 0.00000000e+00
 5.61122244e-02 0.00000000e+00
 5.66779149e-02 0.00000000e+00
 5.81162325e-02 4.39697763e-04
 6.01202405e-02 1.04941921e-03
 6.21242485e-02 1.57356596e-03
 6.35550999e-02 2.00400802e-03
 6.41282565e-02 2.17643031e-03
 6.61322645e-02 2.77929466e-03
 6.81362725e-02 3.38215901e-03
 7.01402806e-02 3.97864772e-03
 7.02552790e-02 4.00801603e-03
 7.21442886e-02 4.49043154e-03
 7.41482966e-02 5.00651122e-03
 7.61523046e-02 5.55071587e-03
 7.76992169e-02 6.01202405e-03
 7.81563126e-02 6.14833557e-03
 8.01603206e-02 6.74796793e-03
 8.21643287e-02 7.36525039e-03
 8.41683367e-02 7.90018917e-03
 8.46240949e-02 8.01603206e-03
 8.61723447e-02 8.41141949e-03
 8.81763527e-02 8.92319711e-03
 9.01803607e-02 9.43782611e-03
 9.21843687e-02 9.98850402e-03
 9.22991337e-02 1.00200401e-02
 9.41883768e-02 1.09161125e-02
 9.61923848e-02 1.18666182e-02
 9.65243035e-02 1.20240481e-02
 9.81963928e-02 1.28171240e-02
 1.00200401e-01 1.37733902e-02
 1.00706647e-01 1.40280561e-02
 1.02204409e-01 1.47815007e-02
 1.04208417e-01 1.57755608e-02
 1.04801397e-01 1.60320641e-02
 1.06212425e-01 1.66086992e-02
 1.08216433e-01 1.74276632e-02
 1.09691532e-01 1.80360721e-02
 1.10220441e-01 1.82559647e-02
 1.12224449e-01 1.91510664e-02
 1.14214827e-01 2.00400802e-02
 1.14228457e-01 2.00500836e-02
 1.16232465e-01 2.15209025e-02
 1.16945312e-01 2.20440882e-02
 1.18236473e-01 2.29917214e-02
 1.19664147e-01 2.40480962e-02
 1.20240481e-01 2.44745418e-02
 1.22244489e-01 2.60453730e-02
 1.22253218e-01 2.60521042e-02
 1.24248497e-01 2.74705926e-02
 1.25156917e-01 2.80561122e-02
 1.26252505e-01 2.87717474e-02
 1.28224915e-01 3.00601202e-02
 1.28256513e-01 3.00965823e-02
 1.29968144e-01 3.20641283e-02
 1.30260521e-01 3.24002201e-02
 1.31749729e-01 3.40681363e-02
 1.32264529e-01 3.46447137e-02
 1.33539018e-01 3.60721443e-02
 1.34268537e-01 3.68892073e-02
 1.35328307e-01 3.80761523e-02
 1.36272545e-01 3.91562114e-02
 1.37080304e-01 4.00801603e-02
 1.37973530e-01 4.20841683e-02
 1.38276553e-01 4.26273118e-02
 1.39166123e-01 4.40881764e-02
 1.40280561e-01 4.59183219e-02
 1.40376530e-01 4.60921844e-02
 1.41482702e-01 4.80961924e-02
 1.42284569e-01 4.95758798e-02
 1.42568707e-01 5.01002004e-02
 1.43271542e-01 5.21042084e-02
 1.43941475e-01 5.41082164e-02
 1.44288577e-01 5.53359130e-02
 1.44508061e-01 5.61122244e-02
 1.45061901e-01 5.81162325e-02
 1.45587482e-01 6.01202405e-02
 1.45706325e-01 6.21242485e-02
 1.45863180e-01 6.41282565e-02
 1.46213695e-01 6.61322645e-02
 1.46292585e-01 6.65329369e-02
 1.46608273e-01 6.81362725e-02
 1.46964402e-01 7.01402806e-02
 1.46824566e-01 7.21442886e-02
 1.46771816e-01 7.41482966e-02
 1.46886008e-01 7.61523046e-02
 1.47000200e-01 7.81563126e-02
 1.47100289e-01 8.01603206e-02
 1.47038203e-01 8.21643287e-02
 1.46976117e-01 8.41683367e-02
 1.46914031e-01 8.61723447e-02
 1.46631275e-01 8.81763527e-02
 1.46292585e-01 8.99538399e-02
 1.46248998e-01 9.01803607e-02
 1.46020326e-01 9.21843687e-02
 1.45791655e-01 9.41883768e-02
 1.45562983e-01 9.61923848e-02
 1.45364143e-01 9.81963928e-02
 1.45098746e-01 1.00200401e-01
 1.44754383e-01 1.02204409e-01
 1.44394826e-01 1.04208417e-01
 1.44288577e-01 1.04793759e-01
 1.43997486e-01 1.06212425e-01
 1.43584043e-01 1.08216433e-01
 1.43164794e-01 1.10220441e-01
 1.42739729e-01 1.12224449e-01
 1.42310680e-01 1.14228457e-01
 1.42284569e-01 1.14355969e-01
 1.41821603e-01 1.16232465e-01
 1.41339394e-01 1.18236473e-01
 1.40856242e-01 1.20240481e-01
 1.40393414e-01 1.22244489e-01
 1.40280561e-01 1.22767373e-01
 1.39850640e-01 1.24248497e-01
 1.39300540e-01 1.26252505e-01
 1.38778766e-01 1.28256513e-01
 1.38303208e-01 1.30260521e-01
 1.38276553e-01 1.30426819e-01
 1.37636294e-01 1.32264529e-01
 1.36877367e-01 1.34268537e-01
 1.36272545e-01 1.36070652e-01
 1.34474582e-01 1.34268537e-01
 1.34268537e-01 1.34211893e-01
 1.32322444e-01 1.32264529e-01
 1.32264529e-01 1.32231190e-01
 1.30294624e-01 1.30260521e-01
 1.30260521e-01 1.30236700e-01
 1.28280887e-01 1.28256513e-01
 1.28256513e-01 1.28238032e-01
 1.26252506e-01 1.26252505e-01
 1.26252505e-01 1.26252505e-01
 1.24264148e-01 1.24248497e-01
 1.24248497e-01 1.24235315e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.18236473e-01 1.18236473e-01
 1.18236473e-01 1.18236473e-01
 1.16232465e-01 1.16232465e-01
 1.16232465e-01 1.16232465e-01
 1.14228457e-01 1.14228457e-01
 1.14228457e-01 1.14228457e-01
 1.12232565e-01 1.12224449e-01
 1.12224449e-01 1.12217059e-01
 1.10220441e-01 1.10220441e-01
 1.10220441e-01 1.10220441e-01
 1.08223548e-01 1.08216433e-01
 1.08216433e-01 1.08209877e-01
 1.06212425e-01 1.06212425e-01
 1.06212425e-01 1.06212425e-01
 1.04214817e-01 1.04208417e-01
 1.04208417e-01 1.04202470e-01
 1.02204409e-01 1.02204409e-01
 1.02204409e-01 1.02204409e-01
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 9.81963929e-02 9.81963928e-02
 9.81963928e-02 9.81963927e-02
 9.61923849e-02 9.61923848e-02
 9.61923848e-02 9.61923846e-02
 9.41883769e-02 9.41883768e-02
 9.41883768e-02 9.41883766e-02
 9.21843689e-02 9.21843687e-02
 9.21843687e-02 9.21843686e-02
 9.01803608e-02 9.01803607e-02
 9.01803607e-02 9.01803606e-02
 8.81763528e-02 8.81763527e-02
 8.81763527e-02 8.81763526e-02
 8.61723448e-02 8.61723447e-02
 8.61723447e-02 8.61723446e-02
 8.41683368e-02 8.41683367e-02
 8.41683367e-02 8.41683366e-02
 8.21643287e-02 8.21643287e-02
 8.21643287e-02 8.21643286e-02
 8.01603207e-02 8.01603206e-02
 8.01603206e-02 8.01603206e-02
 7.81563127e-02 7.81563126e-02
 7.81563126e-02 7.81563126e-02
 7.61523047e-02 7.61523046e-02
 7.61523046e-02 7.61523045e-02
 7.41482967e-02 7.41482966e-02
 7.41482966e-02 7.41482965e-02
 7.21442886e-02 7.21442886e-02
 7.21442886e-02 7.21442885e-02
 7.01402806e-02 7.01402806e-02
 7.01402806e-02 7.01402805e-02
 6.81362726e-02 6.81362725e-02
 6.81362725e-02 6.81362725e-02
 6.61322646e-02 6.61322645e-02
 6.61322645e-02 6.61322645e-02
 6.41282566e-02 6.41282565e-02
 6.41282565e-02 6.41282565e-02
 6.21242486e-02 6.21242485e-02
 6.21242485e-02 6.21242484e-02
 6.01202405e-02 6.01202405e-02
 6.01202405e-02 6.01202404e-02
 5.81162325e-02 5.81162325e-02
 5.81162325e-02 5.81162324e-02
 5.61122245e-02 5.61122244e-02
 5.61122244e-02 5.61122244e-02
 5.41082165e-02 5.41082164e-02
 5.41082164e-02 5.41082164e-02
 5.21042085e-02 5.21042084e-02
 5.21042084e-02 5.21042084e-02
 5.01002004e-02 5.01002004e-02
 5.01002004e-02 5.01002004e-02
 4.80961924e-02 4.80961924e-02
 4.80961924e-02 4.80961923e-02
 4.60921844e-02 4.60921844e-02
 4.60921844e-02 4.60921843e-02
 4.40881764e-02 4.40881764e-02
 4.40881764e-02 4.40881763e-02
 4.20841684e-02 4.20841683e-02
 4.20841683e-02 4.20841683e-02
 4.00801604e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 3.80761523e-02 3.80761523e-02
 3.80761523e-02 3.80761523e-02
 3.60721443e-02 3.60721443e-02
 3.60721443e-02 3.60721443e-02
 3.40681363e-02 3.40681363e-02
 3.40681363e-02 3.40681362e-02
 3.20641283e-02 3.20641283e-02
 3.20641283e-02 3.20641282e-02
 3.00601203e-02 3.00601202e-02
 3.00601202e-02 3.00601202e-02
 2.89081977e-02 2.80561122e-02
 2.80561122e-02 2.65792655e-02
 2.77565443e-02 2.60521042e-02
 2.66177342e-02 2.40480962e-02
 2.60521042e-02 2.34699867e-02
 2.40480962e-02 2.23003962e-02
 2.35970610e-02 2.20440882e-02
 2.20440882e-02 2.11615862e-02
 2.00705306e-02 2.00400802e-02
 2.00400802e-02 2.00123170e-02
 1.91398565e-02 1.80360721e-02
 1.82382468e-02 1.60320641e-02
 1.80360721e-02 1.55826906e-02
 1.73448844e-02 1.40280561e-02
 1.60320641e-02 1.26929909e-02
 1.45525332e-02 1.20240481e-02
 1.40280561e-02 1.17908665e-02
 1.20240481e-02 1.08998881e-02
 1.00450746e-02 1.00200401e-02
 1.00200401e-02 9.99266483e-03
 8.01603210e-03 8.01603206e-03
 8.01603206e-03 8.01603203e-03
 6.01202408e-03 6.01202405e-03
 6.01202405e-03 6.01202402e-03
 4.00801606e-03 4.00801603e-03
 4.00801603e-03 4.00801600e-03
 2.00400805e-03 2.00400802e-03
 2.00400802e-03 2.00400799e-03
 3.02694209e-11 0.00000000e+00


==> case2_l1QP2.txt <==
 1.36204063e-01 1.38276553e-01
 1.36272545e-01 1.37119875e-01
 1.38276500e-01 1.38276553e-01
 1.38276553e-01 1.38276556e-01
 1.40280558e-01 1.40280561e-01
 1.40280561e-01 1.40280563e-01
 1.42284568e-01 1.42284569e-01
 1.42284569e-01 1.42284570e-01
 1.44265026e-01 1.44288577e-01
 1.44288577e-01 1.44306301e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292586e-01
 1.48282747e-01 1.48296593e-01
 1.48296593e-01 1.48308176e-01
 1.50289263e-01 1.50300601e-01
 1.50300601e-01 1.50310416e-01
 1.52304609e-01 1.52304609e-01
 1.52304609e-01 1.52304610e-01
 1.54300307e-01 1.54308617e-01
 1.54308617e-01 1.54316069e-01
 1.56312625e-01 1.56312625e-01
 1.56312625e-01 1.56312626e-01
 1.58316633e-01 1.58316633e-01
 1.58316633e-01 1.58316634e-01
 1.60320641e-01 1.60320641e-01
 1.60320641e-01 1.60320642e-01
 1.62324649e-01 1.62324649e-01
 1.62324649e-01 1.62324650e-01
 1.64328657e-01 1.64328657e-01
 1.64328657e-01 1.64328658e-01
 1.66332665e-01 1.66332665e-01
 1.66332665e-01 1.66332666e-01
 1.68332597e-01 1.68336673e-01
 1.68336673e-01 1.68340522e-01
 1.70340681e-01 1.70340681e-01
 1.70340681e-01 1.70340682e-01
 1.72341181e-01 1.72344689e-01
 1.72344689e-01 1.72348026e-01
 1.74348697e-01 1.74348697e-01
 1.74348697e-01 1.74348698e-01
 1.76352705e-01 1.76352705e-01
 1.76352705e-01 1.76352706e-01
 1.78356713e-01 1.78356713e-01
 1.78356713e-01 1.78356714e-01
 1.80360721e-01 1.80360721e-01
 1.80360721e-01 1.80360722e-01
 1.82364729e-01 1.82364729e-01
 1.82364729e-01 1.82364730e-01
 1.84366327e-01 1.84368737e-01
 1.84368737e-01 1.84371062e-01
 1.86372745e-01 1.86372745e-01
 1.86372745e-01 1.86372746e-01
 1.88374584e-01 1.88376754e-01
 1.88376754e-01 1.88378852e-01
 1.90378699e-01 1.90380762e-01
 1.90380762e-01 1.90382758e-01
 1.92384769e-01 1.92384770e-01
 1.92384770e-01 1.92384770e-01
 1.94388777e-01 1.94388778e-01
 1.94388778e-01 1.94388778e-01
 1.96392785e-01 1.96392786e-01
 1.96392786e-01 1.96392786e-01
 1.98395083e-01 1.98396794e-01
 1.98396794e-01 1.98398443e-01
 2.00385582e-01 2.00400802e-01
 2.00400802e-01 2.00415425e-01
 2.02320160e-01 2.02404810e-01
 2.02404810e-01 2.02492548e-01
 2.04253626e-01 2.04408818e-01
 2.04408818e-01 2.04567300e-01
 2.06281950e-01 2.06412826e-01
 2.06412826e-01 2.06539095e-01
 2.08359073e-01 2.08416834e-01
 2.08416834e-01 2.08471611e-01
 2.10407682e-01 2.10420842e-01
 2.10420842e-01 2.10432950e-01
 2.12357035e-01 2.12424850e-01
 2.12424850e-01 2.12494615e-01
 2.14304999e-01 2.14428858e-01
 2.14428858e-01 2.14554723e-01
 2.16330236e-01 2.16432866e-01
 2.16432866e-01 2.16532626e-01
 2.18391901e-01 2.18436874e-01
 2.18436874e-01 2.18480142e-01
 2.20429807e-01 2.20440882e-01
 2.20440882e-01 2.20451134e-01
 2.22389330e-01 2.22444890e-01
 2.22444890e-01 2.22501741e-01
 2.24347797e-01 2.24448898e-01
 2.24448898e-01 2.24551278e-01
 2.26370424e-01 2.26452906e-01
 2.26452906e-01 2.26533513e-01
 2.28421032e-01 2.28456914e-01
 2.28456914e-01 2.28491622e-01
 2.30451461e-01 2.30460922e-01
 2.30460922e-01 2.30469769e-01
 2.32418509e-01 2.32464930e-01
 2.32464930e-01 2.32512242e-01
 2.34384776e-01 2.34468938e-01
 2.34468938e-01 2.34553948e-01
 2.36405247e-01 2.36472946e-01
 2.36472946e-01 2.36539369e-01
 2.38447720e-01 2.38476954e-01
 2.38476954e-01 2.38505222e-01
 2.40472760e-01 2.40480962e-01
 2.40480962e-01 2.40488726e-01
 2.42445492e-01 2.42484970e-01
 2.42484970e-01 2.42525085e-01
 2.44417663e-01 2.44488978e-01
 2.44488978e-01 2.44560875e-01
 2.46436372e-01 2.46492986e-01
 2.46492986e-01 2.46548700e-01
 2.48472731e-01 2.48496994e-01
 2.48496994e-01 2.48520628e-01
 2.50501002e-01 2.50501002e-01
 2.50501002e-01 2.50501002e-01
 2.52505010e-01 2.52505010e-01
 2.52505010e-01 2.52505010e-01
 2.54509018e-01 2.54509018e-01
 2.54509018e-01 2.54509018e-01
 2.56513026e-01 2.56513026e-01
 2.56513026e-01 2.56513026e-01
 2.58517034e-01 2.58517034e-01
 2.58517034e-01 2.58517034e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.70535111e-01 2.70541082e-01
 2.70541082e-01 2.70546816e-01
 2.72518405e-01 2.72545090e-01
 2.72545090e-01 2.72572058e-01
 2.74501401e-01 2.74549098e-01
 2.74549098e-01 2.74597022e-01
 2.76516582e-01 2.76553106e-01
 2.76553106e-01 2.76589247e-01
 2.78541825e-01 2.78557114e-01
 2.78557114e-01 2.78572047e-01
 2.80555596e-01 2.80561122e-01
 2.80561122e-01 2.80566445e-01
 2.82541026e-01 2.82565130e-01
 2.82565130e-01 2.82589464e-01
 2.84526202e-01 2.84569138e-01
 2.84569138e-01 2.84612249e-01
 2.86540639e-01 2.86573146e-01
 2.86573146e-01 2.86605349e-01
 2.88563657e-01 2.88577154e-01
 2.88577154e-01 2.88590390e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.96593186e-01 2.96593186e-01
 2.96593186e-01 2.96593186e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 3.00596275e-01 3.00601202e-01
 3.00601202e-01 3.00605961e-01
 3.02584752e-01 3.02605210e-01
 3.02605210e-01 3.02625831e-01
 3.04573023e-01 3.04609218e-01
 3.04609218e-01 3.04645525e-01
 3.06586420e-01 3.06613226e-01
 3.06613226e-01 3.06639822e-01
 3.08606290e-01 3.08617234e-01
 3.08617234e-01 3.08627984e-01
 3.10616514e-01 3.10621242e-01
 3.10621242e-01 3.10625819e-01
 3.12606053e-01 3.12625251e-01
 3.12625251e-01 3.12644590e-01
 3.14595406e-01 3.14629259e-01
 3.14629259e-01 3.14663203e-01
 3.16608465e-01 3.16633267e-01
 3.16633267e-01 3.16657887e-01
 3.18627236e-01 3.18637275e-01
 3.18637275e-01 3.18647139e-01
 3.20636695e-01 3.20641283e-01
 3.20641283e-01 3.20645730e-01
 3.22627070e-01 3.22645291e-01
 3.22645291e-01 3.22663638e-01
 3.24617274e-01 3.24649299e-01
 3.24649299e-01 3.24681401e-01
 3.26630094e-01 3.26653307e-01
 3.26653307e-01 3.26676359e-01
 3.28648002e-01 3.28657315e-01
 3.28657315e-01 3.28666470e-01
 3.30656828e-01 3.30661323e-01
 3.30661323e-01 3.30665688e-01
 3.32647853e-01 3.32665331e-01
 3.32665331e-01 3.32682924e-01
 3.34638719e-01 3.34669339e-01
 3.34669339e-01 3.34700024e-01
 3.36651388e-01 3.36673347e-01
 3.36673347e-01 3.36695161e-01
 3.38668624e-01 3.38677355e-01
 3.38677355e-01 3.38685921e-01
 3.40681363e-01 3.40681363e-01
 3.40681363e-01 3.40681363e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.44689379e-01 3.44689379e-01
 3.44689379e-01 3.44689379e-01
 3.46693387e-01 3.46693387e-01
 3.46693387e-01 3.46693387e-01
 3.48697395e-01 3.48697395e-01
 3.48697395e-01 3.48697395e-01
 3.50696979e-01 3.50701403e-01
 3.50701403e-01 3.50705719e-01
 3.52688863e-01 3.52705411e-01
 3.52705411e-01 3.52722061e-01
 3.54680613e-01 3.54709419e-01
 3.54709419e-01 3.54738276e-01
 3.56693200e-01 3.56713427e-01
 3.56713427e-01 3.56733530e-01
 3.58709542e-01 3.58717435e-01
 3.58717435e-01 3.58725183e-01
 3.60716998e-01 3.60721443e-01
 3.60721443e-01 3.60725786e-01
 3.62709144e-01 3.62725451e-01
 3.62725451e-01 3.62741856e-01
 3.64701161e-01 3.64729459e-01
 3.64729459e-01 3.64757802e-01
 3.66713805e-01 3.66733467e-01
 3.66733467e-01 3.66753012e-01
 3.68729875e-01 3.68737475e-01
 3.68737475e-01 3.68744935e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.80756945e-01 3.80761523e-01
 3.80761523e-01 3.80766004e-01
 3.82749354e-01 3.82765531e-01
 3.82765531e-01 3.82781804e-01
 3.84741639e-01 3.84769539e-01
 3.84769539e-01 3.84797477e-01
 3.86754562e-01 3.86773547e-01
 3.86773547e-01 3.86792421e-01
 3.88770362e-01 3.88777555e-01
 3.88777555e-01 3.88784616e-01
 3.90776878e-01 3.90781563e-01
 3.90781563e-01 3.90786153e-01
 3.92769309e-01 3.92785571e-01
 3.92785571e-01 3.92801928e-01
 3.94761618e-01 3.94789579e-01
 3.94789579e-01 3.94817574e-01
 3.96774759e-01 3.96793587e-01
 3.96793587e-01 3.96812306e-01
 3.98790534e-01 3.98797595e-01
 3.98797595e-01 3.98804526e-01
 4.00796786e-01 4.00801603e-01
 4.00801603e-01 4.00806326e-01
 4.02789179e-01 4.02805611e-01
 4.02805611e-01 4.02822140e-01
 4.04781450e-01 4.04809619e-01
 4.04809619e-01 4.04837819e-01
 4.06794855e-01 4.06813627e-01
 4.06813627e-01 4.06832289e-01
 4.08810670e-01 4.08817635e-01
 4.08817635e-01 4.08824471e-01
 4.10816670e-01 4.10821643e-01
 4.10821643e-01 4.10826522e-01
 4.12808971e-01 4.12825651e-01
 4.12825651e-01 4.12842431e-01
 4.14801149e-01 4.14829659e-01
 4.14829659e-01 4.14858198e-01
 4.16814865e-01 4.16833667e-01
 4.16833667e-01 4.16852359e-01
 4.18830773e-01 4.18837675e-01
 4.18837675e-01 4.18844448e-01
 4.20836530e-01 4.20841683e-01
 4.20841683e-01 4.20846742e-01
 4.22828690e-01 4.22845691e-01
 4.22845691e-01 4.22862795e-01
 4.24820726e-01 4.24849699e-01
 4.24849699e-01 4.24878699e-01
 4.26834797e-01 4.26853707e-01
 4.26853707e-01 4.26872504e-01
 4.28850850e-01 4.28857715e-01
 4.28857715e-01 4.28864468e-01
 4.30861723e-01 4.30861723e-01
 4.30861723e-01 4.30861723e-01
 4.32865731e-01 4.32865731e-01
 4.32865731e-01 4.32865731e-01
 4.34869739e-01 4.34869739e-01
 4.34869739e-01 4.34869740e-01
 4.36873747e-01 4.36873747e-01
 4.36873747e-01 4.36873748e-01
 4.38877755e-01 4.38877756e-01
 4.38877756e-01 4.38877756e-01
 4.40876166e-01 4.40881764e-01
 4.40881764e-01 4.40887250e-01
 4.42867928e-01 4.42885772e-01
 4.42885772e-01 4.42903727e-01
 4.44859544e-01 4.44889780e-01
 4.44889780e-01 4.44920036e-01
 4.46874461e-01 4.46893788e-01
 4.46893788e-01 4.46912995e-01
 4.48890938e-01 4.48897796e-01
 4.48897796e-01 4.48904538e-01
 4.50895956e-01 4.50901804e-01
 4.50901804e-01 4.50907538e-01
 4.52887451e-01 4.52905812e-01
 4.52905812e-01 4.52924289e-01
 4.54878797e-01 4.54909820e-01
 4.54909820e-01 4.54940860e-01
 4.56894204e-01 4.56913828e-01
 4.56913828e-01 4.56933327e-01
 4.58910955e-01 4.58917836e-01
 4.58917836e-01 4.58924580e-01
 4.60915740e-01 4.60921844e-01
 4.60921844e-01 4.60927849e-01
 4.62906914e-01 4.62925852e-01
 4.62925852e-01 4.62944913e-01
 4.64897951e-01 4.64929860e-01
 4.64929860e-01 4.64961783e-01
 4.66913893e-01 4.66933868e-01
 4.66933868e-01 4.66953713e-01
 4.68930956e-01 4.68937876e-01
 4.68937876e-01 4.68944655e-01
 4.70935483e-01 4.70941884e-01
 4.70941884e-01 4.70948184e-01
 4.72926317e-01 4.72945892e-01
 4.72945892e-01 4.72965598e-01
 4.74917008e-01 4.74949900e-01
 4.74949900e-01 4.74982802e-01
 4.76933531e-01 4.76953908e-01
 4.76953908e-01 4.76974149e-01
 4.78950945e-01 4.78957916e-01
 4.78957916e-01 4.78964765e-01
 4.80961924e-01 4.80961924e-01
 4.80961924e-01 4.80961924e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 5.00994560e-01 5.01002004e-01
 5.01002004e-01 5.01009342e-01
 5.02984157e-01 5.03006012e-01
 5.03006012e-01 5.03028027e-01
 5.04973739e-01 5.05010020e-01
 5.05010020e-01 5.05046299e-01
 5.06992160e-01 5.07014028e-01
 5.07014028e-01 5.07035737e-01
 5.09010845e-01 5.09018036e-01
 5.09018036e-01 5.09025069e-01
 5.11014198e-01 5.11022044e-01
 5.11022044e-01 5.11029783e-01
 5.13003311e-01 5.13026052e-01
 5.13026052e-01 5.13048965e-01
 5.14992703e-01 5.15030060e-01
 5.15030060e-01 5.15067409e-01
 5.17011610e-01 5.17034068e-01
 5.17034068e-01 5.17056357e-01
 5.19030793e-01 5.19038076e-01
 5.19038076e-01 5.19045222e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.31053348e-01 5.31062124e-01
 5.31062124e-01 5.31070756e-01
 5.33041415e-01 5.33066132e-01
 5.33066132e-01 5.33091050e-01
 5.35030377e-01 5.35070140e-01
 5.35070140e-01 5.35109881e-01
 5.37050371e-01 5.37074148e-01
 5.37074148e-01 5.37097734e-01
 5.39070665e-01 5.39078156e-01
 5.39078156e-01 5.39085471e-01
 5.41072923e-01 5.41082164e-01
 5.41082164e-01 5.41091292e-01
 5.43060359e-01 5.43086172e-01
 5.43086172e-01 5.43112203e-01
 5.45049083e-01 5.45090180e-01
 5.45090180e-01 5.45131247e-01
 5.47069679e-01 5.47094188e-01
 5.47094188e-01 5.47118493e-01
 5.49090590e-01 5.49098196e-01
 5.49098196e-01 5.49105618e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.57114228e-01 5.57114228e-01
 5.57114228e-01 5.57114228e-01
 5.59118236e-01 5.59118236e-01
 5.59118236e-01 5.59118236e-01
 5.61111896e-01 5.61122244e-01
 5.61122244e-01 5.61132476e-01
 5.63098007e-01 5.63126253e-01
 5.63126253e-01 5.63154755e-01
 5.65086212e-01 5.65130261e-01
 5.65130261e-01 5.65174258e-01
 5.67108141e-01 5.67134269e-01
 5.67134269e-01 5.67160160e-01
 5.69130420e-01 5.69138277e-01
 5.69138277e-01 5.69145932e-01
 5.71131321e-01 5.71142285e-01
 5.71142285e-01 5.71153130e-01
 5.73116702e-01 5.73146293e-01
 5.73146293e-01 5.73176164e-01
 5.75104625e-01 5.75150301e-01
 5.75150301e-01 5.75195912e-01
 5.77127291e-01 5.77154309e-01
 5.77154309e-01 5.77181072e-01
 5.79150325e-01 5.79158317e-01
 5.79158317e-01 5.79166129e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.21227626e-01 6.21242485e-01
 6.21242485e-01 6.21257163e-01
 6.23208588e-01 6.23246493e-01
 6.23246493e-01 6.23284846e-01
 6.25194885e-01 6.25250501e-01
 6.25250501e-01 6.25305955e-01
 6.27222075e-01 6.27254509e-01
 6.27254509e-01 6.27286565e-01
 6.29249757e-01 6.29258517e-01
 6.29258517e-01 6.29267012e-01
 6.31246778e-01 6.31262525e-01
 6.31262525e-01 6.31278157e-01
 6.33226582e-01 6.33266533e-01
 6.33266533e-01 6.33306979e-01
 6.35212507e-01 6.35270541e-01
 6.35270541e-01 6.35328384e-01
 6.37240803e-01 6.37274549e-01
 6.37274549e-01 6.37307882e-01
 6.39269624e-01 6.39278557e-01
 6.39278557e-01 6.39287212e-01
 6.41265792e-01 6.41282565e-01
 6.41282565e-01 6.41299228e-01
 6.43244421e-01 6.43286573e-01
 6.43286573e-01 6.43329273e-01
 6.45229955e-01 6.45290581e-01
 6.45290581e-01 6.45350982e-01
 6.47259440e-01 6.47294589e-01
 6.47294589e-01 6.47329287e-01
 6.49289484e-01 6.49298597e-01
 6.49298597e-01 6.49307418e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.71322201e-01 6.71342685e-01
 6.71342685e-01 6.71362987e-01
 6.73296844e-01 6.73346693e-01
 6.73346693e-01 6.73397297e-01
 6.75281086e-01 6.75350701e-01
 6.75350701e-01 6.75419953e-01
 6.77314712e-01 6.77354709e-01
 6.77354709e-01 6.77394111e-01
 6.79349021e-01 6.79358717e-01
 6.79358717e-01 6.79368119e-01
 6.81340816e-01 6.81362725e-01
 6.81362725e-01 6.81384456e-01
 6.83313888e-01 6.83366733e-01
 6.83366733e-01 6.83420421e-01
 6.85297655e-01 6.85370741e-01
 6.85370741e-01 6.85443404e-01
 6.87332886e-01 6.87374749e-01
 6.87374749e-01 6.87415956e-01
 6.89368851e-01 6.89378758e-01
 6.89378758e-01 6.89388353e-01
 6.91359306e-01 6.91382766e-01
 6.91382766e-01 6.91406054e-01
 6.93330678e-01 6.93386774e-01
 6.93386774e-01 6.93443813e-01
 6.95313943e-01 6.95390782e-01
 6.95390782e-01 6.95467124e-01
 6.97350913e-01 6.97394790e-01
 6.97394790e-01 6.97437940e-01
 6.99388672e-01 6.99398798e-01
 6.99398798e-01 6.99408545e-01
 7.01377782e-01 7.01402806e-01
 7.01402806e-01 7.01427796e-01
 7.03347185e-01 7.03406814e-01
 7.03406814e-01 7.03467504e-01
 7.05329918e-01 7.05410822e-01
 7.05410822e-01 7.05491144e-01
 7.07368776e-01 7.07414830e-01
 7.07414830e-01 7.07460077e-01
 7.09408485e-01 7.09418838e-01
 7.09418838e-01 7.09428791e-01
 7.11395986e-01 7.11422846e-01
 7.11422846e-01 7.11449699e-01
 7.13363376e-01 7.13426854e-01
 7.13426854e-01 7.13491530e-01
 7.15345545e-01 7.15430862e-01
 7.15430862e-01 7.15515499e-01
 7.17386457e-01 7.17434870e-01
 7.17434870e-01 7.17482385e-01
 7.19428288e-01 7.19438878e-01
 7.19438878e-01 7.19449046e-01
 7.21414015e-01 7.21442886e-01
 7.21442886e-01 7.21471785e-01
 7.23379212e-01 7.23446894e-01
 7.23446894e-01 7.23515931e-01
 7.25360781e-01 7.25450902e-01
 7.25450902e-01 7.25540226e-01
 7.27403934e-01 7.27454910e-01
 7.27454910e-01 7.27504884e-01
 7.29448081e-01 7.29458918e-01
 7.29458918e-01 7.29469365e-01
 7.31431680e-01 7.31462926e-01
 7.31462926e-01 7.31494077e-01
 7.33394649e-01 7.33466934e-01
 7.33466934e-01 7.33540758e-01
 7.35375577e-01 7.35470942e-01
 7.35470942e-01 7.35565372e-01
 7.37421182e-01 7.37474950e-01
 7.37474950e-01 7.37527597e-01
 7.39467863e-01 7.39478958e-01
 7.39478958e-01 7.39489580e-01
 7.41449455e-01 7.41482966e-01
 7.41482966e-01 7.41516603e-01
 7.43409635e-01 7.43486974e-01
 7.43486974e-01 7.43566067e-01
 7.45389876e-01 7.45490982e-01
 7.45490982e-01 7.45590989e-01
 7.47438170e-01 7.47494990e-01
 7.47494990e-01 7.47550549e-01
 7.49487634e-01 7.49498998e-01
 7.49498998e-01 7.49509860e-01
 7.51466810e-01 7.51503006e-01
 7.51503006e-01 7.51539396e-01
 7.53424111e-01 7.53507014e-01
 7.53507014e-01 7.53591924e-01
 7.55403612e-01 7.55511022e-01
 7.55511022e-01 7.55617138e-01
 7.57454865e-01 7.57515030e-01
 7.57515030e-01 7.57573773e-01
 7.59507393e-01 7.59519038e-01
 7.59519038e-01 7.59530215e-01
 7.61483651e-01 7.61523046e-01
 7.61523046e-01 7.61562495e-01
 7.63438006e-01 7.63527054e-01
 7.63527054e-01 7.63618408e-01
 7.65416704e-01 7.65531062e-01
 7.65531062e-01 7.65643890e-01
 7.67471226e-01 7.67535070e-01
 7.67535070e-01 7.67597303e-01
 7.69527140e-01 7.69539078e-01
 7.69539078e-01 7.69550519e-01
 7.71500361e-01 7.71543086e-01
 7.71543086e-01 7.71585945e-01
 7.73451236e-01 7.73547094e-01
 7.73547094e-01 7.73645614e-01
 7.75429060e-01 7.75551102e-01
 7.75551102e-01 7.75671331e-01
 7.77487204e-01 7.77555110e-01
 7.77555110e-01 7.77621182e-01
 7.79546873e-01 7.79559118e-01
 7.79559118e-01 7.79570834e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.91532570e-01 7.91583166e-01
 7.91583166e-01 7.91634136e-01
 7.93475288e-01 7.93587174e-01
 7.93587174e-01 7.93702663e-01
 7.95451090e-01 7.95591182e-01
 7.95591182e-01 7.95728697e-01
 7.97517768e-01 7.97595190e-01
 7.97595190e-01 7.97670198e-01
 7.99586295e-01 7.99599198e-01
 7.99599198e-01 7.99611421e-01
 8.01548280e-01 8.01603206e-01
 8.01603206e-01 8.01659025e-01
 8.03485848e-01 8.03607214e-01
 8.03607214e-01 8.03732806e-01
 8.05460466e-01 8.05611222e-01
 8.05611222e-01 8.05758885e-01
 8.07532200e-01 8.07615230e-01
 8.07615230e-01 8.07695467e-01
 8.09605982e-01 8.09619238e-01
 8.09619238e-01 8.09631768e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.41602692e-01 8.41683367e-01
 8.41683367e-01 8.41766550e-01
 8.43513743e-01 8.43687375e-01
 8.43687375e-01 8.43869587e-01
 8.45481684e-01 8.45691383e-01
 8.45691383e-01 8.45894268e-01
 8.47581508e-01 8.47695391e-01
 8.47695391e-01 8.47803911e-01
 8.49684545e-01 8.49699399e-01
 8.49699399e-01 8.49713402e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.61623313e-01 8.61723447e-01
 8.61723447e-01 8.61827825e-01
 8.63514598e-01 8.63727455e-01
 8.63727455e-01 8.63953203e-01
 8.65477104e-01 8.65731463e-01
 8.65731463e-01 8.65975218e-01
 8.67598323e-01 8.67735471e-01
 8.67735471e-01 8.67864787e-01
 8.69723701e-01 8.69739479e-01
 8.69739479e-01 8.69754158e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.81635621e-01 8.81763527e-01
 8.81763527e-01 8.81897865e-01
 8.83500854e-01 8.83767535e-01
 8.83767535e-01 8.84054531e-01
 8.85454983e-01 8.85771543e-01
 8.85771543e-01 8.86070850e-01
 8.87606102e-01 8.87775551e-01
 8.87775551e-01 8.87933006e-01
 8.89762767e-01 8.89779559e-01
 8.89779559e-01 8.89795205e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.31598882e-01 9.31863727e-01
 9.31863727e-01 9.32167045e-01
 9.33326375e-01 9.33867735e-01
 9.33867735e-01 9.34497202e-01
 9.35213798e-01 9.35871743e-01
 9.35871743e-01 9.36449569e-01
 9.37530034e-01 9.37875752e-01
 9.37875752e-01 9.38173079e-01
 9.39860191e-01 9.39879760e-01
 9.39879760e-01 9.39897521e-01
 9.41565150e-01 9.41883768e-01
 9.41883768e-01 9.42260592e-01
 9.43239712e-01 9.43887776e-01
 9.43887776e-01 9.44665476e-01
 9.45087680e-01 9.45891784e-01
 9.45891784e-01 9.46576593e-01
 9.47474871e-01 9.47895792e-01
 9.47895792e-01 9.48246548e-01
 9.49879756e-01 9.49899800e-01
 9.49899800e-01 9.49917950e-01
 9.51512811e-01 9.51903808e-01
 9.51903808e-01 9.52387389e-01
 9.53116262e-01 9.53907816e-01
 9.53907816e-01 9.54900429e-01
 9.54896606e-01 9.55911824e-01
 9.55911824e-01 9.56739910e-01
 9.57386438e-01 9.57915832e-01
 9.57915832e-01 9.58337993e-01
 9.59899478e-01 9.59919840e-01
 9.59919840e-01 9.59938283e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.71297751e-01 9.71943888e-01
 9.71943888e-01 9.72886503e-01
 9.72658673e-01 9.73947896e-01
 9.73947896e-01 9.75862279e-01
 9.74035399e-01 9.75951904e-01
 9.75951904e-01 9.77273848e-01
 9.76964708e-01 9.77955912e-01
 9.77955912e-01 9.78623428e-01
 9.79940484e-01 9.79959920e-01
 9.79959920e-01 9.79978298e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.90679254e-01 9.91983968e-01
 9.91383066e-01 9.93987976e-01
 9.91983968e-01 9.95698963e-01
 9.92085977e-01 9.95991984e-01
 9.93987976e-01 9.97906463e-01
 9.94243471e-01 9.97995992e-01
 9.95991984e-01 9.98604698e-01
 9.97995992e-01 9.99302349e-01
 1.00000000e+00 1.00000000e+00
 9.97995992e-01 1.00000000e+00
 9.95991984e-01 1.00000000e+00
 9.93987976e-01 1.00000000e+00
 9.91983968e-01 1.00000000e+00
 9.89979960e-01 1.00000000e+00
 9.87975952e-01 1.00000000e+00
 9.85971944e-01 1.00000000e+00
 9.83967936e-01 1.00000000e+00
 9.81963928e-01 1.00000000e+00
 9.79959920e-01 1.00000000e+00
 9.77955912e-01 1.00000000e+00
 9.75951904e-01 1.00000000e+00
 9.73947896e-01 1.00000000e+00
 9.71943888e-01 1.00000000e+00
 9.69939880e-01 1.00000000e+00
 9.67935872e-01 1.00000000e+00
 9.65931864e-01 1.00000000e+00
 9.63927856e-01 1.00000000e+00
 9.61923848e-01 1.00000000e+00
 9.59919840e-01 1.00000000e+00
 9.57915832e-01 1.00000000e+00
 9.55911824e-01 1.00000000e+00
 9.53907816e-01 1.00000000e+00
 9.51903808e-01 1.00000000e+00
 9.49899800e-01 1.00000000e+00
 9.47895792e-01 1.00000000e+00
 9.45891784e-01 1.00000000e+00
 9.43887776e-01 1.00000000e+00
 9.41883768e-01 1.00000000e+00
 9.39879760e-01 1.00000000e+00
 9.37875752e-01 1.00000000e+00
 9.35871743e-01 1.00000000e+00
 9.33867735e-01 1.00000000e+00
 9.31863727e-01 1.00000000e+00
 9.29859719e-01 1.00000000e+00
 9.27855711e-01 1.00000000e+00
 9.25851703e-01 1.00000000e+00
 9.23847695e-01 1.00000000e+00
 9.21843687e-01 1.00000000e+00
 9.19839679e-01 1.00000000e+00
 9.17835671e-01 1.00000000e+00
 9.15831663e-01 1.00000000e+00
 9.13827655e-01 1.00000000e+00
 9.11823647e-01 1.00000000e+00
 9.09819639e-01 1.00000000e+00
 9.07815631e-01 1.00000000e+00
 9.05811623e-01 1.00000000e+00
 9.03807615e-01 1.00000000e+00
 9.01803607e-01 1.00000000e+00
 8.99799599e-01 1.00000000e+00
 8.97795591e-01 1.00000000e+00
 8.95791583e-01 1.00000000e+00
 8.93787575e-01 1.00000000e+00
 8.91783567e-01 1.00000000e+00
 8.89779559e-01 1.00000000e+00
 8.87775551e-01 1.00000000e+00
 8.85771543e-01 1.00000000e+00
 8.83767535e-01 1.00000000e+00
 8.81763527e-01 1.00000000e+00
 8.79759519e-01 1.00000000e+00
 8.77755511e-01 1.00000000e+00
 8.75751503e-01 1.00000000e+00
 8.73747495e-01 1.00000000e+00
 8.71743487e-01 1.00000000e+00
 8.69739479e-01 1.00000000e+00
 8.67735471e-01 1.00000000e+00
 8.65731463e-01 1.00000000e+00
 8.63727455e-01 1.00000000e+00
 8.61723447e-01 1.00000000e+00
 8.59719439e-01 1.00000000e+00
 8.57715431e-01 1.00000000e+00
 8.55711423e-01 1.00000000e+00
 8.53707415e-01 1.00000000e+00
 8.51703407e-01 1.00000000e+00
 8.49699399e-01 1.00000000e+00
 8.47695391e-01 1.00000000e+00
 8.45691383e-01 1.00000000e+00
 8.43687375e-01 1.00000000e+00
 8.41683367e-01 1.00000000e+00
 8.39679359e-01 1.00000000e+00
 8.37675351e-01 1.00000000e+00
 8.35671343e-01 1.00000000e+00
 8.33667335e-01 1.00000000e+00
 8.31663327e-01 1.00000000e+00
 8.29659319e-01 1.00000000e+00
 8.27655311e-01 1.00000000e+00
 8.25651303e-01 1.00000000e+00
 8.23647295e-01 1.00000000e+00
 8.21643287e-01 1.00000000e+00
 8.19639279e-01 1.00000000e+00
 8.17635271e-01 1.00000000e+00
 8.15631263e-01 1.00000000e+00
 8.13627255e-01 1.00000000e+00
 8.11623246e-01 1.00000000e+00
 8.09619238e-01 1.00000000e+00
 8.07615230e-01 1.00000000e+00
 8.05611222e-01 1.00000000e+00
 8.03607214e-01 1.00000000e+00
 8.01603206e-01 1.00000000e+00
 7.99599198e-01 1.00000000e+00
 7.97595190e-01 1.00000000e+00
 7.95591182e-01 1.00000000e+00
 7.93587174e-01 1.00000000e+00
 7.91583166e-01 1.00000000e+00
 7.89579158e-01 1.00000000e+00
 7.87575150e-01 1.00000000e+00
 7.85571142e-01 1.00000000e+00
 7.83567134e-01 1.00000000e+00
 7.81563126e-01 1.00000000e+00
 7.79559118e-01 1.00000000e+00
 7.77555110e-01 1.00000000e+00
 7.75551102e-01 1.00000000e+00
 7.73547094e-01 1.00000000e+00
 7.71543086e-01 1.00000000e+00
 7.69539078e-01 1.00000000e+00
 7.67535070e-01 1.00000000e+00
 7.65531062e-01 1.00000000e+00
 7.63527054e-01 1.00000000e+00
 7.61523046e-01 1.00000000e+00
 7.59519038e-01 1.00000000e+00
 7.57515030e-01 1.00000000e+00
 7.55511022e-01 1.00000000e+00
 7.53507014e-01 1.00000000e+00
 7.51503006e-01 1.00000000e+00
 7.49498998e-01 1.00000000e+00
 7.47494990e-01 1.00000000e+00
 7.45490982e-01 1.00000000e+00
 7.43486974e-01 1.00000000e+00
 7.41482966e-01 1.00000000e+00
 7.39478958e-01 1.00000000e+00
 7.37474950e-01 1.00000000e+00
 7.35470942e-01 1.00000000e+00
 7.33466934e-01 1.00000000e+00
 7.31462926e-01 1.00000000e+00
 7.29458918e-01 1.00000000e+00
 7.27454910e-01 1.00000000e+00
 7.25450902e-01 1.00000000e+00
 7.23446894e-01 1.00000000e+00
 7.21442886e-01 1.00000000e+00
 7.19438878e-01 1.00000000e+00
 7.17434870e-01 1.00000000e+00
 7.15430862e-01 1.00000000e+00
 7.13426854e-01 1.00000000e+00
 7.11422846e-01 1.00000000e+00
 7.09418838e-01 1.00000000e+00
 7.07414830e-01 1.00000000e+00
 7.05410822e-01 1.00000000e+00
 7.03406814e-01 1.00000000e+00
 7.01402806e-01 1.00000000e+00
 6.99398798e-01 1.00000000e+00
 6.97394790e-01 1.00000000e+00
 6.95390782e-01 1.00000000e+00
 6.93386774e-01 1.00000000e+00
 6.91382766e-01 1.00000000e+00
 6.89378758e-01 1.00000000e+00
 6.87374749e-01 1.00000000e+00
 6.85370741e-01 1.00000000e+00
 6.83366733e-01 1.00000000e+00
 6.81362725e-01 1.00000000e+00
 6.79358717e-01 1.00000000e+00
 6.77354709e-01 1.00000000e+00
 6.75350701e-01 1.00000000e+00
 6.73346693e-01 1.00000000e+00
 6.71342685e-01 1.00000000e+00
 6.69338677e-01 1.00000000e+00
 6.67334669e-01 1.00000000e+00
 6.65330661e-01 1.00000000e+00
 6.63326653e-01 1.00000000e+00
 6.61322645e-01 1.00000000e+00
 6.59318637e-01 1.00000000e+00
 6.57314629e-01 1.00000000e+00
 6.55310621e-01 1.00000000e+00
 6.53306613e-01 1.00000000e+00
 6.51302605e-01 1.00000000e+00
 6.49298597e-01 1.00000000e+00
 6.47294589e-01 1.00000000e+00
 6.45290581e-01 1.00000000e+00
 6.43286573e-01 1.00000000e+00
 6.41282565e-01 1.00000000e+00
 6.39278557e-01 1.00000000e+00
 6.37274549e-01 1.00000000e+00
 6.35270541e-01 1.00000000e+00
 6.33266533e-01 1.00000000e+00
 6.31262525e-01 1.00000000e+00
 6.29258517e-01 1.00000000e+00
 6.27254509e-01 1.00000000e+00
 6.25250501e-01 1.00000000e+00
 6.23246493e-01 1.00000000e+00
 6.21242485e-01 1.00000000e+00
 6.19238477e-01 1.00000000e+00
 6.17234469e-01 1.00000000e+00
 6.15230461e-01 1.00000000e+00
 6.13226453e-01 1.00000000e+00
 6.11222445e-01 1.00000000e+00
 6.09218437e-01 1.00000000e+00
 6.07214429e-01 1.00000000e+00
 6.05210421e-01 1.00000000e+00
 6.03206413e-01 1.00000000e+00
 6.01202405e-01 1.00000000e+00
 5.99198397e-01 1.00000000e+00
 5.97194389e-01 1.00000000e+00
 5.95190381e-01 1.00000000e+00
 5.93186373e-01 1.00000000e+00
 5.91182365e-01 1.00000000e+00
 5.89178357e-01 1.00000000e+00
 5.87174349e-01 1.00000000e+00
 5.85170341e-01 1.00000000e+00
 5.83166333e-01 1.00000000e+00
 5.81162325e-01 1.00000000e+00
 5.79158317e-01 1.00000000e+00
 5.77154309e-01 1.00000000e+00
 5.75150301e-01 1.00000000e+00
 5.73146293e-01 1.00000000e+00
 5.71142285e-01 1.00000000e+00
 5.69138277e-01 1.00000000e+00
 5.67134269e-01 1.00000000e+00
 5.65130261e-01 1.00000000e+00
 5.63126253e-01 1.00000000e+00
 5.61122244e-01 1.00000000e+00
 5.59118236e-01 1.00000000e+00
 5.57114228e-01 1.00000000e+00
 5.55110220e-01 1.00000000e+00
 5.53106212e-01 1.00000000e+00
 5.51102204e-01 1.00000000e+00
 5.49098196e-01 1.00000000e+00
 5.47094188e-01 1.00000000e+00
 5.45090180e-01 1.00000000e+00
 5.43086172e-01 1.00000000e+00
 5.41082164e-01 1.00000000e+00
 5.39078156e-01 1.00000000e+00
 5.37074148e-01 1.00000000e+00
 5.35070140e-01 1.00000000e+00
 5.33066132e-01 1.00000000e+00
 5.31062124e-01 1.00000000e+00
 5.29058116e-01 1.00000000e+00
 5.27054108e-01 1.00000000e+00
 5.25050100e-01 1.00000000e+00
 5.23046092e-01 1.00000000e+00
 5.21042084e-01 1.00000000e+00
 5.19038076e-01 1.00000000e+00
 5.17034068e-01 1.00000000e+00
 5.15030060e-01 1.00000000e+00
 5.13026052e-01 1.00000000e+00
 5.11022044e-01 1.00000000e+00
 5.09018036e-01 1.00000000e+00
 5.07014028e-01 1.00000000e+00
 5.05010020e-01 1.00000000e+00
 5.03006012e-01 1.00000000e+00
 5.01002004e-01 1.00000000e+00
 4.98997996e-01 1.00000000e+00
 4.96993988e-01 1.00000000e+00
 4.94989980e-01 1.00000000e+00
 4.92985972e-01 1.00000000e+00
 4.90981964e-01 1.00000000e+00
 4.88977956e-01 1.00000000e+00
 4.86973948e-01 1.00000000e+00
 4.84969940e-01 1.00000000e+00
 4.82965932e-01 1.00000000e+00
 4.80961924e-01 1.00000000e+00
 4.78957916e-01 1.00000000e+00
 4.76953908e-01 1.00000000e+00
 4.74949900e-01 1.00000000e+00
 4.72945892e-01 1.00000000e+00
 4.70941884e-01 1.00000000e+00
 4.68937876e-01 1.00000000e+00
 4.66933868e-01 1.00000000e+00
 4.64929860e-01 1.00000000e+00
 4.62925852e-01 1.00000000e+00
 4.60921844e-01 1.00000000e+00
 4.58917836e-01 1.00000000e+00
 4.56913828e-01 1.00000000e+00
 4.54909820e-01 1.00000000e+00
 4.52905812e-01 1.00000000e+00
 4.50901804e-01 1.00000000e+00
 4.48897796e-01 1.00000000e+00
 4.46893788e-01 1.00000000e+00
 4.44889780e-01 1.00000000e+00
 4.42885772e-01 1.00000000e+00
 4.40881764e-01 1.00000000e+00
 4.38877756e-01 1.00000000e+00
 4.36873747e-01 1.00000000e+00
 4.34869739e-01 1.00000000e+00
 4.32865731e-01 1.00000000e+00
 4.30861723e-01 1.00000000e+00
 4.28857715e-01 1.00000000e+00
 4.26853707e-01 1.00000000e+00
 4.24849699e-01 1.00000000e+00
 4.22845691e-01 1.00000000e+00
 4.20841683e-01 1.00000000e+00
 4.18837675e-01 1.00000000e+00
 4.16833667e-01 1.00000000e+00
 4.14829659e-01 1.00000000e+00
 4.12825651e-01 1.00000000e+00
 4.10821643e-01 1.00000000e+00
 4.08817635e-01 1.00000000e+00
 4.06813627e-01 1.00000000e+00
 4.04809619e-01 1.00000000e+00
 4.02805611e-01 1.00000000e+00
 4.00801603e-01 1.00000000e+00
 3.98797595e-01 1.00000000e+00
 3.96793587e-01 1.00000000e+00
 3.94789579e-01 1.00000000e+00
 3.92785571e-01 1.00000000e+00
 3.90781563e-01 1.00000000e+00
 3.88777555e-01 1.00000000e+00
 3.86773547e-01 1.00000000e+00
 3.84769539e-01 1.00000000e+00
 3.82765531e-01 1.00000000e+00
 3.80761523e-01 1.00000000e+00
 3.78757515e-01 1.00000000e+00
 3.76753507e-01 1.00000000e+00
 3.74749499e-01 1.00000000e+00
 3.72745491e-01 1.00000000e+00
 3.70741483e-01 1.00000000e+00
 3.68737475e-01 1.00000000e+00
 3.66733467e-01 1.00000000e+00
 3.64729459e-01 1.00000000e+00
 3.62725451e-01 1.00000000e+00
 3.60721443e-01 1.00000000e+00
 3.58717435e-01 1.00000000e+00
 3.56713427e-01 1.00000000e+00
 3.54709419e-01 1.00000000e+00
 3.52705411e-01 1.00000000e+00
 3.50701403e-01 1.00000000e+00
 3.48697395e-01 1.00000000e+00
 3.46693387e-01 1.00000000e+00
 3.44689379e-01 1.00000000e+00
 3.42685371e-01 1.00000000e+00
 3.40681363e-01 1.00000000e+00
 3.38677355e-01 1.00000000e+00
 3.36673347e-01 1.00000000e+00
 3.34669339e-01 1.00000000e+00
 3.32665331e-01 1.00000000e+00
 3.30661323e-01 1.00000000e+00
 3.28657315e-01 1.00000000e+00
 3.26653307e-01 1.00000000e+00
 3.24649299e-01 1.00000000e+00
 3.22645291e-01 1.00000000e+00
 3.20641283e-01 1.00000000e+00
 3.18637275e-01 1.00000000e+00
 3.16633267e-01 1.00000000e+00
 3.14629259e-01 1.00000000e+00
 3.12625251e-01 1.00000000e+00
 3.10621242e-01 1.00000000e+00
 3.08617234e-01 1.00000000e+00
 3.06613226e-01 1.00000000e+00
 3.04609218e-01 1.00000000e+00
 3.02605210e-01 1.00000000e+00
 3.00601202e-01 1.00000000e+00
 2.98597194e-01 1.00000000e+00
 2.96593186e-01 1.00000000e+00
 2.94589178e-01 1.00000000e+00
 2.92585170e-01 1.00000000e+00
 2.90581162e-01 1.00000000e+00
 2.88577154e-01 1.00000000e+00
 2.86573146e-01 1.00000000e+00
 2.84569138e-01 1.00000000e+00
 2.82565130e-01 1.00000000e+00
 2.80561122e-01 1.00000000e+00
 2.78557114e-01 1.00000000e+00
 2.76553106e-01 1.00000000e+00
 2.74549098e-01 1.00000000e+00
 2.72545090e-01 1.00000000e+00
 2.70541082e-01 1.00000000e+00
 2.68537074e-01 1.00000000e+00
 2.66533066e-01 1.00000000e+00
 2.64529058e-01 1.00000000e+00
 2.62525050e-01 1.00000000e+00
 2.60521042e-01 1.00000000e+00
 2.58517034e-01 1.00000000e+00
 2.56513026e-01 1.00000000e+00
 2.54509018e-01 1.00000000e+00
 2.52505010e-01 1.00000000e+00
 2.50501002e-01 1.00000000e+00
 2.48496994e-01 1.00000000e+00
 2.46492986e-01 1.00000000e+00
 2.44488978e-01 1.00000000e+00
 2.42484970e-01 1.00000000e+00
 2.40480962e-01 1.00000000e+00
 2.38476954e-01 1.00000000e+00
 2.36472946e-01 1.00000000e+00
 2.34468938e-01 1.00000000e+00
 2.32464930e-01 1.00000000e+00
 2.30460922e-01 1.00000000e+00
 2.28456914e-01 1.00000000e+00
 2.26452906e-01 1.00000000e+00
 2.24448898e-01 1.00000000e+00
 2.22444890e-01 1.00000000e+00
 2.20440882e-01 1.00000000e+00
 2.18436874e-01 1.00000000e+00
 2.16432866e-01 1.00000000e+00
 2.14428858e-01 1.00000000e+00
 2.12424850e-01 1.00000000e+00
 2.10420842e-01 1.00000000e+00
 2.08416834e-01 1.00000000e+00
 2.06412826e-01 1.00000000e+00
 2.04408818e-01 1.00000000e+00
 2.02404810e-01 1.00000000e+00
 2.00400802e-01 1.00000000e+00
 1.98396794e-01 1.00000000e+00
 1.96392786e-01 1.00000000e+00
 1.94388778e-01 1.00000000e+00
 1.92384770e-01 1.00000000e+00
 1.90380762e-01 1.00000000e+00
 1.88376754e-01 1.00000000e+00
 1.86372745e-01 1.00000000e+00
 1.84368737e-01 1.00000000e+00
 1.82364729e-01 1.00000000e+00
 1.80360721e-01 1.00000000e+00
 1.78356713e-01 1.00000000e+00
 1.76352705e-01 1.00000000e+00
 1.74348697e-01 1.00000000e+00
 1.72344689e-01 1.00000000e+00
 1.70340681e-01 1.00000000e+00
 1.68336673e-01 1.00000000e+00
 1.66332665e-01 1.00000000e+00
 1.64328657e-01 1.00000000e+00
 1.62324649e-01 1.00000000e+00
 1.60320641e-01 1.00000000e+00
 1.58316633e-01 1.00000000e+00
 1.56312625e-01 1.00000000e+00
 1.54308617e-01 1.00000000e+00
 1.52304609e-01 1.00000000e+00
 1.50300601e-01 1.00000000e+00
 1.48296593e-01 1.00000000e+00
 1.46292585e-01 1.00000000e+00
 1.44288577e-01 1.00000000e+00
 1.42284569e-01 1.00000000e+00
 1.40280561e-01 1.00000000e+00
 1.38276553e-01 1.00000000e+00
 1.36272545e-01 1.00000000e+00
 1.34268537e-01 1.00000000e+00
 1.32264529e-01 1.00000000e+00
 1.30260521e-01 1.00000000e+00
 1.28256513e-01 1.00000000e+00
 1.26252505e-01 1.00000000e+00
 1.24248497e-01 1.00000000e+00
 1.22244489e-01 1.00000000e+00
 1.20240481e-01 1.00000000e+00
 1.18236473e-01 1.00000000e+00
 1.16232465e-01 1.00000000e+00
 1.14228457e-01 1.00000000e+00
 1.12224449e-01 1.00000000e+00
 1.10220441e-01 1.00000000e+00
 1.08216433e-01 1.00000000e+00
 1.06212425e-01 1.00000000e+00
 1.04208417e-01 1.00000000e+00
 1.02204409e-01 1.00000000e+00
 1.00200401e-01 1.00000000e+00
 9.81963928e-02 1.00000000e+00
 9.61923848e-02 1.00000000e+00
 9.41883768e-02 1.00000000e+00
 9.21843687e-02 1.00000000e+00
 9.01803607e-02 1.00000000e+00
 8.81763527e-02 1.00000000e+00
 8.61723447e-02 1.00000000e+00
 8.41683367e-02 1.00000000e+00
 8.21643287e-02 1.00000000e+00
 8.01603206e-02 1.00000000e+00
 7.81563126e-02 1.00000000e+00
 7.61523046e-02 1.00000000e+00
 7.41482966e-02 1.00000000e+00
 7.21442886e-02 1.00000000e+00
 7.01402806e-02 1.00000000e+00
 6.81362725e-02 1.00000000e+00
 6.61322645e-02 1.00000000e+00
 6.41282565e-02 1.00000000e+00
 6.21242485e-02 1.00000000e+00
 6.01202405e-02 1.00000000e+00
 5.81162325e-02 1.00000000e+00
 5.61122244e-02 1.00000000e+00
 5.41082164e-02 1.00000000e+00
 5.21042084e-02 1.00000000e+00
 5.01002004e-02 1.00000000e+00
 4.80961924e-02 1.00000000e+00
 4.60921844e-02 1.00000000e+00
 4.40881764e-02 1.00000000e+00
 4.20841683e-02 1.00000000e+00
 4.00801603e-02 1.00000000e+00
 3.80761523e-02 1.00000000e+00
 3.60721443e-02 1.00000000e+00
 3.40681363e-02 1.00000000e+00
 3.20641283e-02 1.00000000e+00
 3.00601202e-02 1.00000000e+00
 2.80561122e-02 1.00000000e+00
 2.60521042e-02 1.00000000e+00
 2.40480962e-02 1.00000000e+00
 2.20440882e-02 1.00000000e+00
 2.00400802e-02 1.00000000e+00
 1.80360721e-02 1.00000000e+00
 1.60320641e-02 1.00000000e+00
 1.40280561e-02 1.00000000e+00
 1.20240481e-02 1.00000000e+00
 1.00200401e-02 1.00000000e+00
 8.01603206e-03 1.00000000e+00
 6.01202405e-03 1.00000000e+00
 4.00801603e-03 1.00000000e+00
 2.00400802e-03 1.00000000e+00
 0.00000000e+00 1.00000000e+00
 0.00000000e+00 1.00000000e+00
 0.00000000e+00 9.97995992e-01
 0.00000000e+00 9.95991984e-01
 0.00000000e+00 9.93987976e-01
 0.00000000e+00 9.91983968e-01
 0.00000000e+00 9.89979960e-01
 0.00000000e+00 9.87975952e-01
 0.00000000e+00 9.85971944e-01
 0.00000000e+00 9.83967936e-01
 0.00000000e+00 9.81963928e-01
 0.00000000e+00 9.79959920e-01
 0.00000000e+00 9.77955912e-01
 0.00000000e+00 9.75951904e-01
 0.00000000e+00 9.73947896e-01
 0.00000000e+00 9.71943888e-01
 0.00000000e+00 9.69939880e-01
 0.00000000e+00 9.67935872e-01
 0.00000000e+00 9.65931864e-01
 0.00000000e+00 9.63927856e-01
 0.00000000e+00 9.61923848e-01
 0.00000000e+00 9.59919840e-01
 0.00000000e+00 9.57915832e-01
 0.00000000e+00 9.55911824e-01
 0.00000000e+00 9.53907816e-01
 0.00000000e+00 9.51903808e-01
 0.00000000e+00 9.49899800e-01
 0.00000000e+00 9.47895792e-01
 0.00000000e+00 9.45891784e-01
 0.00000000e+00 9.43887776e-01
 0.00000000e+00 9.41883768e-01
 0.00000000e+00 9.39879760e-01
 0.00000000e+00 9.37875752e-01
 0.00000000e+00 9.35871743e-01
 0.00000000e+00 9.33867735e-01
 0.00000000e+00 9.31863727e-01
 0.00000000e+00 9.29859719e-01
 0.00000000e+00 9.27855711e-01
 0.00000000e+00 9.25851703e-01
 0.00000000e+00 9.23847695e-01
 0.00000000e+00 9.21843687e-01
 0.00000000e+00 9.19839679e-01
 0.00000000e+00 9.17835671e-01
 0.00000000e+00 9.15831663e-01
 0.00000000e+00 9.13827655e-01
 0.00000000e+00 9.11823647e-01
 0.00000000e+00 9.09819639e-01
 0.00000000e+00 9.07815631e-01
 0.00000000e+00 9.05811623e-01
 0.00000000e+00 9.03807615e-01
 0.00000000e+00 9.01803607e-01
 0.00000000e+00 8.99799599e-01
 0.00000000e+00 8.97795591e-01
 0.00000000e+00 8.95791583e-01
 0.00000000e+00 8.93787575e-01
 0.00000000e+00 8.91783567e-01
 0.00000000e+00 8.89779559e-01
 0.00000000e+00 8.87775551e-01
 0.00000000e+00 8.85771543e-01
 0.00000000e+00 8.83767535e-01
 0.00000000e+00 8.81763527e-01
 0.00000000e+00 8.79759519e-01
 0.00000000e+00 8.77755511e-01
 0.00000000e+00 8.75751503e-01
 0.00000000e+00 8.73747495e-01
 0.00000000e+00 8.71743487e-01
 0.00000000e+00 8.69739479e-01
 0.00000000e+00 8.68005716e-01
 4.98706033e-05 8.67735471e-01
 4.19687025e-04 8.65731463e-01
 7.89503446e-04 8.63727455e-01
 1.14725289e-03 8.61723447e-01
 1.42115150e-03 8.59719439e-01
 1.75705881e-03 8.57715431e-01
 2.00400802e-03 8.56242143e-01
 2.09296613e-03 8.55711423e-01
 2.42465951e-03 8.53707415e-01
 2.69833518e-03 8.51703407e-01
 2.88731834e-03 8.49699399e-01
 3.08211943e-03 8.47695391e-01
 3.31942359e-03 8.45691383e-01
 3.60838998e-03 8.43687375e-01
 3.89735637e-03 8.41683367e-01
 4.00801603e-03 8.40863000e-01
 4.16767786e-03 8.39679359e-01
 4.34011362e-03 8.37675351e-01
 4.52533201e-03 8.35671343e-01
 4.76901232e-03 8.33667335e-01
 5.03485327e-03 8.31663327e-01
 5.29920001e-03 8.29659319e-01
 5.55625149e-03 8.27655311e-01
 5.79765853e-03 8.25651303e-01
 5.95812932e-03 8.23647295e-01
 6.01202405e-03 8.22938269e-01
 6.11045879e-03 8.21643287e-01
 6.26205153e-03 8.19639279e-01
 6.41028812e-03 8.17635271e-01
 6.55852470e-03 8.15631263e-01
 6.71706561e-03 8.13627255e-01
 6.91923178e-03 8.11623246e-01
 7.14422294e-03 8.09619238e-01
 7.35173160e-03 8.07615230e-01
 7.50474978e-03 8.05611222e-01
 7.63726109e-03 8.03607214e-01
 7.76977241e-03 8.01603206e-01
 7.91615475e-03 7.99599198e-01
 8.01603206e-03 7.98525609e-01
 8.10009534e-03 7.97595190e-01
 8.22478009e-03 7.95591182e-01
 8.34946483e-03 7.93587174e-01
 8.47414957e-03 7.91583166e-01
 8.59797786e-03 7.89579158e-01
 8.71858427e-03 7.87575150e-01
 8.83919067e-03 7.85571142e-01
 8.95979708e-03 7.83567134e-01
 9.08702943e-03 7.81563126e-01
 9.22642240e-03 7.79559118e-01
 9.33912924e-03 7.77555110e-01
 9.45183608e-03 7.75551102e-01
 9.56454292e-03 7.73547094e-01
 9.67957540e-03 7.71543086e-01
 9.79739796e-03 7.69539078e-01
 9.90470287e-03 7.67535070e-01
 1.00073063e-02 7.65531062e-01
 1.00200401e-02 7.65282352e-01
 1.03021947e-02 7.63527054e-01
 1.06201555e-02 7.61523046e-01
 1.09181375e-02 7.59519038e-01
 1.12202504e-02 7.57515030e-01
 1.15223634e-02 7.55511022e-01
 1.18244763e-02 7.53507014e-01
 1.20240481e-02 7.52121988e-01
 1.21110105e-02 7.51503006e-01
 1.23534673e-02 7.49498998e-01
 1.25979073e-02 7.47494990e-01
 1.28649824e-02 7.45490982e-01
 1.31421289e-02 7.43486974e-01
 1.34192754e-02 7.41482966e-01
 1.36823348e-02 7.39478958e-01
 1.39059663e-02 7.37474950e-01
 1.40280561e-02 7.36423213e-01
 1.41385996e-02 7.35470942e-01
 1.43978463e-02 7.33466934e-01
 1.46588643e-02 7.31462926e-01
 1.49171825e-02 7.29458918e-01
 1.51682012e-02 7.27454910e-01
 1.54111256e-02 7.25450902e-01
 1.56262574e-02 7.23446894e-01
 1.58326683e-02 7.21442886e-01
 1.60320641e-02 7.19487505e-01
 1.60370228e-02 7.19438878e-01
 1.62360894e-02 7.17434870e-01
 1.64351560e-02 7.15430862e-01
 1.66412519e-02 7.13426854e-01
 1.68652421e-02 7.11422846e-01
 1.70947183e-02 7.09418838e-01
 1.73108307e-02 7.07414830e-01
 1.75044802e-02 7.05410822e-01
 1.76896350e-02 7.03406814e-01
 1.78747897e-02 7.01402806e-01
 1.80360721e-02 6.99725708e-01
 1.80676765e-02 6.99398798e-01
 1.82663482e-02 6.97394790e-01
 1.84437116e-02 6.95390782e-01
 1.86210750e-02 6.93386774e-01
 1.87984384e-02 6.91382766e-01
 1.89737545e-02 6.89378758e-01
 1.91445140e-02 6.87374749e-01
 1.93152735e-02 6.85370741e-01
 1.94860329e-02 6.83366733e-01
 1.96585013e-02 6.81362725e-01
 1.98283285e-02 6.79358717e-01
 1.99902498e-02 6.77354709e-01
 2.00400802e-02 6.76737987e-01
 2.02666893e-02 6.75350701e-01
 2.05940384e-02 6.73346693e-01
 2.09172520e-02 6.71342685e-01
 2.12230038e-02 6.69338677e-01
 2.15198065e-02 6.67334669e-01
 2.18266309e-02 6.65330661e-01
 2.20440882e-02 6.63910350e-01
 2.21334553e-02 6.63326653e-01
 2.24402797e-02 6.61322645e-01
 2.27430569e-02 6.59318637e-01
 2.30379780e-02 6.57314629e-01
 2.33328991e-02 6.55310621e-01
 2.36211361e-02 6.53306613e-01
 2.38930676e-02 6.51302605e-01
 2.40480962e-02 6.50132104e-01
 2.41584911e-02 6.49298597e-01
 2.44174855e-02 6.47294589e-01
 2.46812461e-02 6.45290581e-01
 2.49540110e-02 6.43286573e-01
 2.52311988e-02 6.41282565e-01
 2.55044018e-02 6.39278557e-01
 2.57705210e-02 6.37274549e-01
 2.60291714e-02 6.35270541e-01
 2.60521042e-02 6.35083585e-01
 2.62736897e-02 6.33266533e-01
 2.65180740e-02 6.31262525e-01
 2.67590456e-02 6.29258517e-01
 2.69942063e-02 6.27254509e-01
 2.72293670e-02 6.25250501e-01
 2.74663530e-02 6.23246493e-01
 2.77089605e-02 6.21242485e-01
 2.79495613e-02 6.19238477e-01
 2.80561122e-02 6.18285989e-01
 2.81752161e-02 6.17234469e-01
 2.84022066e-02 6.15230461e-01
 2.86291970e-02 6.13226453e-01
 2.88597135e-02 6.11222445e-01
 2.90872943e-02 6.09218437e-01
 2.93037285e-02 6.07214429e-01
 2.95201626e-02 6.05210421e-01
 2.97365967e-02 6.03206413e-01
 2.99533233e-02 6.01202405e-01
 3.00601202e-02 6.00192629e-01
 3.02357601e-02 5.99198397e-01
 3.05799579e-02 5.97194389e-01
 3.09248670e-02 5.95190381e-01
 3.12697761e-02 5.93186373e-01
 3.16146852e-02 5.91182365e-01
 3.19494285e-02 5.89178357e-01
 3.20641283e-02 5.88467138e-01
 3.22726192e-02 5.87174349e-01
 3.26010538e-02 5.85170341e-01
 3.29302311e-02 5.83166333e-01
 3.32594083e-02 5.81162325e-01
 3.35829410e-02 5.79158317e-01
 3.38986787e-02 5.77154309e-01
 3.40681363e-02 5.76078750e-01
 3.42140734e-02 5.75150301e-01
 3.45231187e-02 5.73146293e-01
 3.48270629e-02 5.71142285e-01
 3.51297644e-02 5.69138277e-01
 3.54308183e-02 5.67134269e-01
 3.57283902e-02 5.65130261e-01
 3.60200132e-02 5.63126253e-01
 3.60721443e-02 5.62767015e-01
 3.63108267e-02 5.61122244e-01
 3.65965701e-02 5.59118236e-01
 3.68758604e-02 5.57114228e-01
 3.71551508e-02 5.55110220e-01
 3.74354479e-02 5.53106212e-01
 3.77182519e-02 5.51102204e-01
 3.79985282e-02 5.49098196e-01
 3.80761523e-02 5.48522636e-01
 3.82709236e-02 5.47094188e-01
 3.85408494e-02 5.45090180e-01
 3.88107751e-02 5.43086172e-01
 3.90807009e-02 5.41082164e-01
 3.93462980e-02 5.39078156e-01
 3.96053843e-02 5.37074148e-01
 3.98635004e-02 5.35070140e-01
 4.00801603e-02 5.33387997e-01
 4.01431610e-02 5.33066132e-01
 4.05348443e-02 5.31062124e-01
 4.09167999e-02 5.29058116e-01
 4.12899847e-02 5.27054108e-01
 4.16640636e-02 5.25050100e-01
 4.20381426e-02 5.23046092e-01
 4.20841683e-02 5.22799524e-01
 4.24122215e-02 5.21042084e-01
 4.27785362e-02 5.19038076e-01
 4.31364397e-02 5.17034068e-01
 4.34943432e-02 5.15030060e-01
 4.38510411e-02 5.13026052e-01
 4.40881764e-02 5.11687707e-01
 4.42060509e-02 5.11022044e-01
 4.45537116e-02 5.09018036e-01
 4.48938725e-02 5.07014028e-01
 4.52343040e-02 5.05010020e-01
 4.55751889e-02 5.03006012e-01
 4.59165154e-02 5.01002004e-01
 4.60921844e-02 4.99946470e-01
 4.62500358e-02 4.98997996e-01
 4.65757189e-02 4.96993988e-01
 4.69012407e-02 4.94989980e-01
 4.72266825e-02 4.92985972e-01
 4.75521243e-02 4.90981964e-01
 4.78703194e-02 4.88977956e-01
 4.80961924e-02 4.87523574e-01
 4.81828803e-02 4.86973948e-01
 4.84989556e-02 4.84969940e-01
 4.88150308e-02 4.82965932e-01
 4.91308899e-02 4.80961924e-01
 4.94392147e-02 4.78957916e-01
 4.97412341e-02 4.76953908e-01
 5.00435579e-02 4.74949900e-01
 5.01002004e-02 4.74574435e-01
 5.04491282e-02 4.72945892e-01
 5.08785023e-02 4.70941884e-01
 5.12973056e-02 4.68937876e-01
 5.17067348e-02 4.66933868e-01
 5.21042084e-02 4.64988378e-01
 5.21161641e-02 4.64929860e-01
 5.25260566e-02 4.62925852e-01
 5.29387764e-02 4.60921844e-01
 5.33400307e-02 4.58917836e-01
 5.37304875e-02 4.56913828e-01
 5.41082164e-02 4.54975145e-01
 5.41209633e-02 4.54909820e-01
 5.45153760e-02 4.52905812e-01
 5.49117605e-02 4.50901804e-01
 5.52980575e-02 4.48897796e-01
 5.56761011e-02 4.46893788e-01
 5.60540549e-02 4.44889780e-01
 5.61122244e-02 4.44579358e-01
 5.64295842e-02 4.42885772e-01
 5.68030830e-02 4.40881764e-01
 5.71693767e-02 4.38877756e-01
 5.75303954e-02 4.36873747e-01
 5.78914141e-02 4.34869739e-01
 5.81162325e-02 4.33621777e-01
 5.82547317e-02 4.32865731e-01
 5.86189483e-02 4.30861723e-01
 5.89718620e-02 4.28857715e-01
 5.93216010e-02 4.26853707e-01
 5.96732345e-02 4.24849699e-01
 6.00248681e-02 4.22845691e-01
 6.01202405e-02 4.22302151e-01
 6.04688420e-02 4.20841683e-01
 6.09356521e-02 4.18837675e-01
 6.13936341e-02 4.16833667e-01
 6.18494986e-02 4.14829659e-01
 6.21242485e-02 4.13621842e-01
 6.23053632e-02 4.12825651e-01
 6.27612278e-02 4.10821643e-01
 6.32024031e-02 4.08817635e-01
 6.36333707e-02 4.06813627e-01
 6.40643383e-02 4.04809619e-01
 6.41282565e-02 4.04517849e-01
 6.45056543e-02 4.02805611e-01
 6.49515347e-02 4.00801603e-01
 6.53832983e-02 3.98797595e-01
 6.58056507e-02 3.96793587e-01
 6.61322645e-02 3.95243847e-01
 6.62280031e-02 3.94789579e-01
 6.66448630e-02 3.92785571e-01
 6.70579737e-02 3.90781563e-01
 6.74542124e-02 3.88777555e-01
 6.78495544e-02 3.86773547e-01
 6.81362725e-02 3.85350479e-01
 6.82557048e-02 3.84769539e-01
 6.86676983e-02 3.82765531e-01
 6.90796918e-02 3.80761523e-01
 6.94779659e-02 3.78757515e-01
 6.98662221e-02 3.76753507e-01
 7.01402806e-02 3.75338938e-01
 7.02925342e-02 3.74749499e-01
 7.08101747e-02 3.72745491e-01
 7.13278152e-02 3.70741483e-01
 7.18252433e-02 3.68737475e-01
 7.21442886e-02 3.67420701e-01
 7.23108006e-02 3.66733467e-01
 7.27963579e-02 3.64729459e-01
 7.32899001e-02 3.62725451e-01
 7.37976713e-02 3.60721443e-01
 7.41482966e-02 3.59289105e-01
 7.42882370e-02 3.58717435e-01
 7.47677365e-02 3.56713427e-01
 7.52416625e-02 3.54709419e-01
 7.57097178e-02 3.52705411e-01
 7.61523046e-02 3.50789560e-01
 7.61726700e-02 3.50701403e-01
 7.66143131e-02 3.48697395e-01
 7.70521761e-02 3.46693387e-01
 7.75076598e-02 3.44689379e-01
 7.79666766e-02 3.42685371e-01
 7.81563126e-02 3.41857444e-01
 7.84310888e-02 3.40681363e-01
 7.88781125e-02 3.38677355e-01
 7.93142217e-02 3.36673347e-01
 7.97503309e-02 3.34669339e-01
 8.01603206e-02 3.32785355e-01
 8.01942568e-02 3.32665331e-01
 8.07671102e-02 3.30661323e-01
 8.13175187e-02 3.28657315e-01
 8.18496012e-02 3.26653307e-01
 8.21643287e-02 3.25467933e-01
 8.23816837e-02 3.24649299e-01
 8.29223324e-02 3.22645291e-01
 8.34881816e-02 3.20641283e-01
 8.40305587e-02 3.18637275e-01
 8.41683367e-02 3.18115536e-01
 8.45597661e-02 3.16633267e-01
 8.50783853e-02 3.14629259e-01
 8.55893806e-02 3.12625251e-01
 8.60944076e-02 3.10621242e-01
 8.61723447e-02 3.10292102e-01
 8.65689363e-02 3.08617234e-01
 8.70416214e-02 3.06613226e-01
 8.75418805e-02 3.04609218e-01
 8.80465835e-02 3.02605210e-01
 8.81763527e-02 3.02089940e-01
 8.85591203e-02 3.00601202e-01
 8.90304454e-02 2.98597194e-01
 8.95068438e-02 2.96593186e-01
 8.99880133e-02 2.94589178e-01
 9.01803607e-02 2.93788077e-01
 9.05537510e-02 2.92585170e-01
 9.11758086e-02 2.90581162e-01
 9.17827478e-02 2.88577154e-01
 9.21843687e-02 2.87210602e-01
 9.23717128e-02 2.86573146e-01
 9.29499857e-02 2.84569138e-01
 9.35266270e-02 2.82565130e-01
 9.41032682e-02 2.80561122e-01
 9.41883768e-02 2.80241320e-01
 9.46365914e-02 2.78557114e-01
 9.51530685e-02 2.76553106e-01
 9.56996850e-02 2.74549098e-01
 9.61923848e-02 2.72837035e-01
 9.62767781e-02 2.72545090e-01
 9.68560818e-02 2.70541082e-01
 9.73921448e-02 2.68537074e-01
 9.79122146e-02 2.66533066e-01
 9.81963928e-02 2.65438030e-01
 9.84388201e-02 2.64529058e-01
 9.89732992e-02 2.62525050e-01
 9.94955267e-02 2.60521042e-01
 9.99916095e-02 2.58517034e-01
 1.00200401e-01 2.57675170e-01
 1.00578020e-01 2.56513026e-01
 1.01229189e-01 2.54509018e-01
 1.01880357e-01 2.52505010e-01
 1.02204409e-01 2.51507724e-01
 1.02531526e-01 2.50501002e-01
 1.03118741e-01 2.48496994e-01
 1.03684639e-01 2.46492986e-01
 1.04208417e-01 2.44638136e-01
 1.04251848e-01 2.44488978e-01
 1.04901280e-01 2.42484970e-01
 1.05560700e-01 2.40480962e-01
 1.06155484e-01 2.38476954e-01
 1.06212425e-01 2.38278284e-01
 1.06729856e-01 2.36472946e-01
 1.07304227e-01 2.34468938e-01
 1.07869798e-01 2.32464930e-01
 1.08216433e-01 2.31171652e-01
 1.08412847e-01 2.30460922e-01
 1.08941480e-01 2.28456914e-01
 1.09465373e-01 2.26452906e-01
 1.09989266e-01 2.24448898e-01
 1.10220441e-01 2.23564603e-01
 1.10610343e-01 2.22444890e-01
 1.11358112e-01 2.20440882e-01
 1.12089631e-01 2.18436874e-01
 1.12224449e-01 2.18030624e-01
 1.12754681e-01 2.16432866e-01
 1.13404273e-01 2.14428858e-01
 1.14043731e-01 2.12424850e-01
 1.14228457e-01 2.11845933e-01
 1.14683188e-01 2.10420842e-01
 1.15194632e-01 2.08416834e-01
 1.15672047e-01 2.06412826e-01
 1.16149461e-01 2.04408818e-01
 1.16232465e-01 2.04062171e-01
 1.16678726e-01 2.02404810e-01
 1.17340107e-01 2.00400802e-01
 1.17965709e-01 1.98396794e-01
 1.18236473e-01 1.97478335e-01
 1.18587192e-01 1.96392786e-01
 1.19213716e-01 1.94388778e-01
 1.19827541e-01 1.92384770e-01
 1.20240481e-01 1.90997281e-01
 1.20443216e-01 1.90380762e-01
 1.21076312e-01 1.88376754e-01
 1.21693959e-01 1.86372745e-01
 1.22244489e-01 1.84527510e-01
 1.22297340e-01 1.84368737e-01
 1.22937854e-01 1.82364729e-01
 1.23556826e-01 1.80360721e-01
 1.24158605e-01 1.78356713e-01
 1.24248497e-01 1.78041240e-01
 1.24793303e-01 1.76352705e-01
 1.25417033e-01 1.74348697e-01
 1.26019437e-01 1.72344689e-01
 1.26252505e-01 1.71531033e-01
 1.26645638e-01 1.70340681e-01
 1.27270757e-01 1.68336673e-01
 1.27871303e-01 1.66332665e-01
 1.28256513e-01 1.64988685e-01
 1.28479919e-01 1.64328657e-01
 1.29107108e-01 1.62324649e-01
 1.29713937e-01 1.60320641e-01
 1.30260521e-01 1.58407335e-01
 1.30292316e-01 1.58316633e-01
 1.30926012e-01 1.56312625e-01
 1.31534401e-01 1.54308617e-01
 1.32098189e-01 1.52304609e-01
 1.32264529e-01 1.51637494e-01
 1.32717489e-01 1.50300601e-01
 1.33340930e-01 1.48296593e-01
 1.33910992e-01 1.46292585e-01
 1.34268537e-01 1.44781592e-01
 1.34465627e-01 1.44288577e-01
 1.35175445e-01 1.42284569e-01
 1.35776899e-01 1.40280561e-01
 1.36204063e-01 1.38276553e-01


==> case2_l2PQ1.txt <==
 7.67061264e-01 0.00000000e+00
 7.67535070e-01 0.00000000e+00
 7.69539078e-01 0.00000000e+00
 7.71543086e-01 0.00000000e+00
 7.73547094e-01 0.00000000e+00
 7.75551102e-01 0.00000000e+00
 7.77555110e-01 0.00000000e+00
 7.79559118e-01 0.00000000e+00
 7.81563126e-01 0.00000000e+00
 7.83567134e-01 0.00000000e+00
 7.85571142e-01 0.00000000e+00
 7.87575150e-01 0.00000000e+00
 7.89579158e-01 0.00000000e+00
 7.91583166e-01 0.00000000e+00
 7.93587174e-01 0.00000000e+00
 7.95591182e-01 0.00000000e+00
 7.97595190e-01 0.00000000e+00
 7.99599198e-01 0.00000000e+00
 8.01603206e-01 0.00000000e+00
 8.03607214e-01 0.00000000e+00
 8.05611222e-01 0.00000000e+00
 8.07615230e-01 0.00000000e+00
 8.09619238e-01 0.00000000e+00
 8.11623246e-01 0.00000000e+00
 8.13627255e-01 0.00000000e+00
 8.15631263e-01 0.00000000e+00
 8.17635271e-01 0.00000000e+00
 8.19639279e-01 0.00000000e+00
 8.21643287e-01 0.00000000e+00
 8.23647295e-01 0.00000000e+00
 8.25651303e-01 0.00000000e+00
 8.27655311e-01 0.00000000e+00
 8.29659319e-01 0.00000000e+00
 8.31663327e-01 0.00000000e+00
 8.33667335e-01 0.00000000e+00
 8.35671343e-01 0.00000000e+00
 8.37675351e-01 0.00000000e+00
 8.39679359e-01 0.00000000e+00
 8.41683367e-01 0.00000000e+00
 8.43687375e-01 0.00000000e+00
 8.45691383e-01 0.00000000e+00
 8.47695391e-01 0.00000000e+00
 8.49699399e-01 0.00000000e+00
 8.51703407e-01 0.00000000e+00
 8.53707415e-01 0.00000000e+00
 8.55711423e-01 0.00000000e+00
 8.57715431e-01 0.00000000e+00
 8.59719439e-01 0.00000000e+00
 8.61723447e-01 0.00000000e+00
 8.63727455e-01 0.00000000e+00
 8.65731463e-01 0.00000000e+00
 8.67735471e-01 0.00000000e+00
 8.69739479e-01 0.00000000e+00
 8.71743487e-01 0.00000000e+00
 8.73747495e-01 0.00000000e+00
 8.75751503e-01 0.00000000e+00
 8.77755511e-01 0.00000000e+00
 8.79759519e-01 0.00000000e+00
 8.81763527e-01 0.00000000e+00
 8.83767535e-01 0.00000000e+00
 8.85771543e-01 0.00000000e+00
 8.87775551e-01 0.00000000e+00
 8.89779559e-01 0.00000000e+00
 8.91783567e-01 0.00000000e+00
 8.93787575e-01 0.00000000e+00
 8.95791583e-01 0.00000000e+00
 8.97795591e-01 0.00000000e+00
 8.99799599e-01 0.00000000e+00
 9.01803607e-01 0.00000000e+00
 9.03807615e-01 0.00000000e+00
 9.05811623e-01 0.00000000e+00
 9.07815631e-01 0.00000000e+00
 9.09819639e-01 0.00000000e+00
 9.11823647e-01 0.00000000e+00
 9.13827655e-01 0.00000000e+00
 9.15831663e-01 0.00000000e+00
 9.17835671e-01 0.00000000e+00
 9.19839679e-01 0.00000000e+00
 9.21843687e-01 0.00000000e+00
 9.23847695e-01 0.00000000e+00
 9.25851703e-01 0.00000000e+00
 9.27855711e-01 0.00000000e+00
 9.29859719e-01 0.00000000e+00
 9.31863727e-01 0.00000000e+00
 9.33867735e-01 0.00000000e+00
 9.35871743e-01 0.00000000e+00
 9.37875752e-01 0.00000000e+00
 9.39879760e-01 0.00000000e+00
 9.41883768e-01 0.00000000e+00
 9.43887776e-01 0.00000000e+00
 9.45891784e-01 0.00000000e+00
 9.47895792e-01 0.00000000e+00
 9.49899800e-01 0.00000000e+00
 9.51903808e-01 0.00000000e+00
 9.53907816e-01 0.00000000e+00
 9.55911824e-01 0.00000000e+00
 9.57915832e-01 0.00000000e+00
 9.59919840e-01 0.00000000e+00
 9.61923848e-01 0.00000000e+00
 9.63927856e-01 0.00000000e+00
 9.65931864e-01 0.00000000e+00
 9.67935872e-01 0.00000000e+00
 9.69939880e-01 0.00000000e+00
 9.71943888e-01 0.00000000e+00
 9.73947896e-01 0.00000000e+00
 9.75951904e-01 0.00000000e+00
 9.77955912e-01 0.00000000e+00
 9.79959920e-01 0.00000000e+00
 9.81963928e-01 0.00000000e+00
 9.83967936e-01 0.00000000e+00
 9.85971944e-01 0.00000000e+00
 9.87975952e-01 0.00000000e+00
 9.89979960e-01 0.00000000e+00
 9.91983968e-01 0.00000000e+00
 9.93987976e-01 0.00000000e+00
 9.95991984e-01 0.00000000e+00
 9.97995992e-01 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 1.00000000e+00 2.00400802e-03
 1.00000000e+00 4.00801603e-03
 1.00000000e+00 6.01202405e-03
 1.00000000e+00 8.01603206e-03
 1.00000000e+00 1.00200401e-02
 1.00000000e+00 1.20240481e-02
 1.00000000e+00 1.40280561e-02
 1.00000000e+00 1.60320641e-02
 1.00000000e+00 1.80360721e-02
 1.00000000e+00 2.00400802e-02
 1.00000000e+00 2.20440882e-02
 1.00000000e+00 2.40480962e-02
 1.00000000e+00 2.60521042e-02
 1.00000000e+00 2.80561122e-02
 1.00000000e+00 3.00601202e-02
 1.00000000e+00 3.20641283e-02
 1.00000000e+00 3.40681363e-02
 1.00000000e+00 3.60721443e-02
 1.00000000e+00 3.80761523e-02
 1.00000000e+00 4.00801603e-02
 1.00000000e+00 4.20841683e-02
 1.00000000e+00 4.40881764e-02
 1.00000000e+00 4.60921844e-02
 1.00000000e+00 4.80961924e-02
 1.00000000e+00 5.01002004e-02
 1.00000000e+00 5.21042084e-02
 1.00000000e+00 5.41082164e-02
 1.00000000e+00 5.61122244e-02
 1.00000000e+00 5.81162325e-02
 1.00000000e+00 6.01202405e-02
 1.00000000e+00 6.21242485e-02
 1.00000000e+00 6.41282565e-02
 1.00000000e+00 6.61322645e-02
 1.00000000e+00 6.81362725e-02
 1.00000000e+00 7.01402806e-02
 1.00000000e+00 7.21442886e-02
 1.00000000e+00 7.41482966e-02
 1.00000000e+00 7.61523046e-02
 1.00000000e+00 7.81563126e-02
 1.00000000e+00 8.01603206e-02
 1.00000000e+00 8.21643287e-02
 1.00000000e+00 8.41683367e-02
 1.00000000e+00 8.61723447e-02
 1.00000000e+00 8.81763527e-02
 1.00000000e+00 9.01803607e-02
 1.00000000e+00 9.21843687e-02
 1.00000000e+00 9.41883768e-02
 1.00000000e+00 9.61923848e-02
 1.00000000e+00 9.81963928e-02
 1.00000000e+00 1.00200401e-01
 1.00000000e+00 1.02204409e-01
 1.00000000e+00 1.04208417e-01
 1.00000000e+00 1.06212425e-01
 1.00000000e+00 1.08216433e-01
 1.00000000e+00 1.10220441e-01
 1.00000000e+00 1.12224449e-01
 1.00000000e+00 1.14228457e-01
 1.00000000e+00 1.16232465e-01
 1.00000000e+00 1.18236473e-01
 1.00000000e+00 1.20240481e-01
 1.00000000e+00 1.22244489e-01
 1.00000000e+00 1.24248497e-01
 1.00000000e+00 1.26252505e-01
 1.00000000e+00 1.28256513e-01
 1.00000000e+00 1.30260521e-01
 1.00000000e+00 1.32264529e-01
 1.00000000e+00 1.34268537e-01
 1.00000000e+00 1.36272545e-01
 1.00000000e+00 1.38276553e-01
 1.00000000e+00 1.40280561e-01
 1.00000000e+00 1.42284569e-01
 1.00000000e+00 1.44288577e-01
 1.00000000e+00 1.46292585e-01
 1.00000000e+00 1.48296593e-01
 1.00000000e+00 1.50300601e-01
 1.00000000e+00 1.52304609e-01
 1.00000000e+00 1.54308617e-01
 1.00000000e+00 1.56312625e-01
 1.00000000e+00 1.58316633e-01
 1.00000000e+00 1.60320641e-01
 1.00000000e+00 1.62324649e-01
 1.00000000e+00 1.64328657e-01
 1.00000000e+00 1.66332665e-01
 1.00000000e+00 1.68336673e-01
 1.00000000e+00 1.70340681e-01
 1.00000000e+00 1.72344689e-01
 1.00000000e+00 1.74348697e-01
 1.00000000e+00 1.76352705e-01
 1.00000000e+00 1.78356713e-01
 1.00000000e+00 1.80360721e-01
 1.00000000e+00 1.82364729e-01
 1.00000000e+00 1.84368737e-01
 1.00000000e+00 1.86372745e-01
 1.00000000e+00 1.88376754e-01
 1.00000000e+00 1.90380762e-01
 1.00000000e+00 1.92384770e-01
 1.00000000e+00 1.94388778e-01
 1.00000000e+00 1.96392786e-01
 1.00000000e+00 1.98396794e-01
 1.00000000e+00 2.00400802e-01
 1.00000000e+00 2.02404810e-01
 1.00000000e+00 2.04408818e-01
 1.00000000e+00 2.06412826e-01
 1.00000000e+00 2.08416834e-01
 1.00000000e+00 2.10420842e-01
 1.00000000e+00 2.12424850e-01
 1.00000000e+00 2.14428858e-01
 1.00000000e+00 2.16432866e-01
 1.00000000e+00 2.18436874e-01
 1.00000000e+00 2.20440882e-01
 1.00000000e+00 2.22444890e-01
 1.00000000e+00 2.24448898e-01
 1.00000000e+00 2.26452906e-01
 1.00000000e+00 2.28456914e-01
 1.00000000e+00 2.30460922e-01
 1.00000000e+00 2.32464930e-01
 1.00000000e+00 2.34468938e-01
 1.00000000e+00 2.36472946e-01
 1.00000000e+00 2.38476954e-01
 1.00000000e+00 2.40480962e-01
 1.00000000e+00 2.42484970e-01
 1.00000000e+00 2.44488978e-01
 1.00000000e+00 2.46492986e-01
 1.00000000e+00 2.48496994e-01
 1.00000000e+00 2.50501002e-01
 1.00000000e+00 2.52505010e-01
 1.00000000e+00 2.54509018e-01
 1.00000000e+00 2.56513026e-01
 1.00000000e+00 2.58517034e-01
 1.00000000e+00 2.60521042e-01
 1.00000000e+00 2.62525050e-01
 1.00000000e+00 2.64529058e-01
 1.00000000e+00 2.66533066e-01
 1.00000000e+00 2.68537074e-01
 1.00000000e+00 2.70541082e-01
 1.00000000e+00 2.72545090e-01
 1.00000000e+00 2.74549098e-01
 1.00000000e+00 2.76553106e-01
 1.00000000e+00 2.78557114e-01
 1.00000000e+00 2.80561122e-01
 1.00000000e+00 2.82565130e-01
 1.00000000e+00 2.84569138e-01
 1.00000000e+00 2.86573146e-01
 1.00000000e+00 2.88577154e-01
 1.00000000e+00 2.90581162e-01
 1.00000000e+00 2.92585170e-01
 1.00000000e+00 2.94589178e-01
 1.00000000e+00 2.96593186e-01
 1.00000000e+00 2.98597194e-01
 1.00000000e+00 3.00601202e-01
 1.00000000e+00 3.02605210e-01
 1.00000000e+00 3.04609218e-01
 1.00000000e+00 3.06613226e-01
 1.00000000e+00 3.08617234e-01
 1.00000000e+00 3.10621242e-01
 1.00000000e+00 3.12625251e-01
 1.00000000e+00 3.14629259e-01
 1.00000000e+00 3.16633267e-01
 1.00000000e+00 3.18637275e-01
 1.00000000e+00 3.20641283e-01
 1.00000000e+00 3.22645291e-01
 1.00000000e+00 3.24649299e-01
 1.00000000e+00 3.26653307e-01
 1.00000000e+00 3.28657315e-01
 1.00000000e+00 3.30661323e-01
 1.00000000e+00 3.32665331e-01
 1.00000000e+00 3.34669339e-01
 1.00000000e+00 3.36673347e-01
 1.00000000e+00 3.38677355e-01
 1.00000000e+00 3.40681363e-01
 1.00000000e+00 3.42685371e-01
 1.00000000e+00 3.44689379e-01
 1.00000000e+00 3.46693387e-01
 1.00000000e+00 3.48697395e-01
 1.00000000e+00 3.50701403e-01
 1.00000000e+00 3.52705411e-01
 1.00000000e+00 3.54709419e-01
 1.00000000e+00 3.56713427e-01
 1.00000000e+00 3.58717435e-01
 1.00000000e+00 3.60721443e-01
 1.00000000e+00 3.62725451e-01
 1.00000000e+00 3.64729459e-01
 1.00000000e+00 3.66733467e-01
 1.00000000e+00 3.68737475e-01
 1.00000000e+00 3.70741483e-01
 1.00000000e+00 3.72745491e-01
 1.00000000e+00 3.74749499e-01
 1.00000000e+00 3.76753507e-01
 1.00000000e+00 3.78757515e-01
 1.00000000e+00 3.80761523e-01
 1.00000000e+00 3.82765531e-01
 1.00000000e+00 3.84769539e-01
 1.00000000e+00 3.86773547e-01
 1.00000000e+00 3.88777555e-01
 1.00000000e+00 3.90781563e-01
 1.00000000e+00 3.92785571e-01
 1.00000000e+00 3.94789579e-01
 1.00000000e+00 3.96793587e-01
 1.00000000e+00 3.98797595e-01
 1.00000000e+00 4.00801603e-01
 1.00000000e+00 4.02805611e-01
 1.00000000e+00 4.04809619e-01
 1.00000000e+00 4.06813627e-01
 1.00000000e+00 4.08817635e-01
 1.00000000e+00 4.10821643e-01
 1.00000000e+00 4.12825651e-01
 1.00000000e+00 4.14829659e-01
 1.00000000e+00 4.16833667e-01
 1.00000000e+00 4.18837675e-01
 1.00000000e+00 4.20841683e-01
 1.00000000e+00 4.22845691e-01
 1.00000000e+00 4.24849699e-01
 1.00000000e+00 4.26853707e-01
 1.00000000e+00 4.28857715e-01
 1.00000000e+00 4.30861723e-01
 1.00000000e+00 4.32865731e-01
 1.00000000e+00 4.34869739e-01
 1.00000000e+00 4.36873747e-01
 1.00000000e+00 4.38877756e-01
 1.00000000e+00 4.40881764e-01
 1.00000000e+00 4.42885772e-01
 1.00000000e+00 4.44889780e-01
 1.00000000e+00 4.46893788e-01
 1.00000000e+00 4.48897796e-01
 1.00000000e+00 4.50901804e-01
 1.00000000e+00 4.52905812e-01
 1.00000000e+00 4.54909820e-01
 1.00000000e+00 4.56913828e-01
 1.00000000e+00 4.58917836e-01
 1.00000000e+00 4.60921844e-01
 1.00000000e+00 4.62925852e-01
 1.00000000e+00 4.64929860e-01
 1.00000000e+00 4.66933868e-01
 1.00000000e+00 4.68937876e-01
 1.00000000e+00 4.70941884e-01
 1.00000000e+00 4.72945892e-01
 1.00000000e+00 4.74949900e-01
 1.00000000e+00 4.76953908e-01
 1.00000000e+00 4.78957916e-01
 1.00000000e+00 4.80961924e-01
 1.00000000e+00 4.82965932e-01
 1.00000000e+00 4.84969940e-01
 1.00000000e+00 4.86973948e-01
 1.00000000e+00 4.88977956e-01
 1.00000000e+00 4.90981964e-01
 1.00000000e+00 4.92985972e-01
 1.00000000e+00 4.94989980e-01
 1.00000000e+00 4.96993988e-01
 1.00000000e+00 4.98997996e-01
 1.00000000e+00 5.01002004e-01
 1.00000000e+00 5.03006012e-01
 1.00000000e+00 5.05010020e-01
 1.00000000e+00 5.07014028e-01
 1.00000000e+00 5.09018036e-01
 1.00000000e+00 5.11022044e-01
 1.00000000e+00 5.13026052e-01
 1.00000000e+00 5.15030060e-01
 1.00000000e+00 5.17034068e-01
 1.00000000e+00 5.19038076e-01
 1.00000000e+00 5.21042084e-01
 1.00000000e+00 5.23046092e-01
 1.00000000e+00 5.25050100e-01
 1.00000000e+00 5.27054108e-01
 1.00000000e+00 5.29058116e-01
 1.00000000e+00 5.31062124e-01
 1.00000000e+00 5.33066132e-01
 1.00000000e+00 5.35070140e-01
 1.00000000e+00 5.37074148e-01
 1.00000000e+00 5.39078156e-01
 1.00000000e+00 5.41082164e-01
 1.00000000e+00 5.43086172e-01
 1.00000000e+00 5.45090180e-01
 1.00000000e+00 5.47094188e-01
 1.00000000e+00 5.49098196e-01
 1.00000000e+00 5.51102204e-01
 1.00000000e+00 5.53106212e-01
 1.00000000e+00 5.55110220e-01
 1.00000000e+00 5.57114228e-01
 1.00000000e+00 5.59118236e-01
 1.00000000e+00 5.61122244e-01
 1.00000000e+00 5.63126253e-01
 1.00000000e+00 5.65130261e-01
 1.00000000e+00 5.67134269e-01
 1.00000000e+00 5.69138277e-01
 1.00000000e+00 5.71142285e-01
 1.00000000e+00 5.73146293e-01
 1.00000000e+00 5.75150301e-01
 1.00000000e+00 5.77154309e-01
 1.00000000e+00 5.79158317e-01
 1.00000000e+00 5.81162325e-01
 1.00000000e+00 5.83166333e-01
 1.00000000e+00 5.85170341e-01
 1.00000000e+00 5.87174349e-01
 1.00000000e+00 5.89178357e-01
 1.00000000e+00 5.91182365e-01
 1.00000000e+00 5.93186373e-01
 1.00000000e+00 5.95190381e-01
 1.00000000e+00 5.97194389e-01
 1.00000000e+00 5.99198397e-01
 1.00000000e+00 6.01202405e-01
 1.00000000e+00 6.03206413e-01
 1.00000000e+00 6.05210421e-01
 1.00000000e+00 6.07214429e-01
 1.00000000e+00 6.09218437e-01
 1.00000000e+00 6.11222445e-01
 1.00000000e+00 6.13226453e-01
 1.00000000e+00 6.15230461e-01
 1.00000000e+00 6.17234469e-01
 1.00000000e+00 6.19238477e-01
 1.00000000e+00 6.21242485e-01
 1.00000000e+00 6.23246493e-01
 1.00000000e+00 6.25250501e-01
 1.00000000e+00 6.27254509e-01
 1.00000000e+00 6.29258517e-01
 1.00000000e+00 6.31262525e-01
 1.00000000e+00 6.33266533e-01
 1.00000000e+00 6.35270541e-01
 1.00000000e+00 6.37274549e-01
 1.00000000e+00 6.39278557e-01
 1.00000000e+00 6.41282565e-01
 1.00000000e+00 6.43286573e-01
 1.00000000e+00 6.45290581e-01
 1.00000000e+00 6.47294589e-01
 1.00000000e+00 6.49298597e-01
 1.00000000e+00 6.51302605e-01
 1.00000000e+00 6.53306613e-01
 1.00000000e+00 6.55310621e-01
 1.00000000e+00 6.57314629e-01
 1.00000000e+00 6.59318637e-01
 1.00000000e+00 6.61322645e-01
 1.00000000e+00 6.63326653e-01
 1.00000000e+00 6.65330661e-01
 1.00000000e+00 6.67334669e-01
 1.00000000e+00 6.69338677e-01
 1.00000000e+00 6.71342685e-01
 1.00000000e+00 6.73346693e-01
 1.00000000e+00 6.75350701e-01
 1.00000000e+00 6.77354709e-01
 1.00000000e+00 6.79358717e-01
 1.00000000e+00 6.81362725e-01
 1.00000000e+00 6.83366733e-01
 1.00000000e+00 6.85370741e-01
 1.00000000e+00 6.87374749e-01
 1.00000000e+00 6.89378758e-01
 1.00000000e+00 6.91382766e-01
 1.00000000e+00 6.93386774e-01
 1.00000000e+00 6.95390782e-01
 1.00000000e+00 6.97394790e-01
 1.00000000e+00 6.99398798e-01
 1.00000000e+00 7.01402806e-01
 1.00000000e+00 7.03406814e-01
 1.00000000e+00 7.05410822e-01
 1.00000000e+00 7.07414830e-01
 1.00000000e+00 7.09418838e-01
 1.00000000e+00 7.11422846e-01
 1.00000000e+00 7.13426854e-01
 1.00000000e+00 7.15430862e-01
 1.00000000e+00 7.17434870e-01
 1.00000000e+00 7.19438878e-01
 1.00000000e+00 7.21442886e-01
 1.00000000e+00 7.23446894e-01
 1.00000000e+00 7.25450902e-01
 1.00000000e+00 7.27454910e-01
 1.00000000e+00 7.29458918e-01
 1.00000000e+00 7.31462926e-01
 1.00000000e+00 7.33466934e-01
 1.00000000e+00 7.35470942e-01
 1.00000000e+00 7.37474950e-01
 1.00000000e+00 7.39478958e-01
 1.00000000e+00 7.41482966e-01
 1.00000000e+00 7.43486974e-01
 1.00000000e+00 7.45490982e-01
 1.00000000e+00 7.47494990e-01
 1.00000000e+00 7.49498998e-01
 1.00000000e+00 7.51503006e-01
 1.00000000e+00 7.53507014e-01
 1.00000000e+00 7.55511022e-01
 1.00000000e+00 7.57515030e-01
 1.00000000e+00 7.59519038e-01
 1.00000000e+00 7.61523046e-01
 1.00000000e+00 7.63527054e-01
 1.00000000e+00 7.65531062e-01
 1.00000000e+00 7.67535070e-01
 1.00000000e+00 7.69539078e-01
 1.00000000e+00 7.71543086e-01
 1.00000000e+00 7.73547094e-01
 1.00000000e+00 7.75551102e-01
 1.00000000e+00 7.77555110e-01
 1.00000000e+00 7.79559118e-01
 1.00000000e+00 7.81563126e-01
 1.00000000e+00 7.83567134e-01
 1.00000000e+00 7.85571142e-01
 1.00000000e+00 7.87575150e-01
 1.00000000e+00 7.89579158e-01
 1.00000000e+00 7.91583166e-01
 1.00000000e+00 7.93587174e-01
 1.00000000e+00 7.95591182e-01
 1.00000000e+00 7.97595190e-01
 1.00000000e+00 7.99599198e-01
 1.00000000e+00 8.01603206e-01
 1.00000000e+00 8.03607214e-01
 1.00000000e+00 8.05611222e-01
 1.00000000e+00 8.07615230e-01
 1.00000000e+00 8.09619238e-01
 1.00000000e+00 8.11623246e-01
 1.00000000e+00 8.13627255e-01
 1.00000000e+00 8.15631263e-01
 1.00000000e+00 8.17635271e-01
 1.00000000e+00 8.19639279e-01
 1.00000000e+00 8.21643287e-01
 1.00000000e+00 8.23647295e-01
 1.00000000e+00 8.25651303e-01
 1.00000000e+00 8.27655311e-01
 1.00000000e+00 8.29659319e-01
 1.00000000e+00 8.31663327e-01
 1.00000000e+00 8.33667335e-01
 1.00000000e+00 8.35671343e-01
 1.00000000e+00 8.37675351e-01
 1.00000000e+00 8.39679359e-01
 1.00000000e+00 8.41683367e-01
 1.00000000e+00 8.43687375e-01
 1.00000000e+00 8.45691383e-01
 1.00000000e+00 8.47695391e-01
 1.00000000e+00 8.49699399e-01
 1.00000000e+00 8.51703407e-01
 1.00000000e+00 8.53707415e-01
 1.00000000e+00 8.55711423e-01
 1.00000000e+00 8.57715431e-01
 1.00000000e+00 8.59719439e-01
 1.00000000e+00 8.61723447e-01
 1.00000000e+00 8.63727455e-01
 1.00000000e+00 8.65731463e-01
 1.00000000e+00 8.67735471e-01
 1.00000000e+00 8.69739479e-01
 1.00000000e+00 8.71743487e-01
 1.00000000e+00 8.73747495e-01
 1.00000000e+00 8.75751503e-01
 1.00000000e+00 8.77755511e-01
 1.00000000e+00 8.79759519e-01
 1.00000000e+00 8.81763527e-01
 1.00000000e+00 8.83767535e-01
 1.00000000e+00 8.85771543e-01
 1.00000000e+00 8.87775551e-01
 1.00000000e+00 8.89779559e-01
 1.00000000e+00 8.91783567e-01
 1.00000000e+00 8.93787575e-01
 1.00000000e+00 8.95791583e-01
 1.00000000e+00 8.97795591e-01
 1.00000000e+00 8.99799599e-01
 1.00000000e+00 9.01803607e-01
 1.00000000e+00 9.03807615e-01
 1.00000000e+00 9.05811623e-01
 1.00000000e+00 9.07815631e-01
 1.00000000e+00 9.09819639e-01
 1.00000000e+00 9.11823647e-01
 1.00000000e+00 9.13827655e-01
 1.00000000e+00 9.15831663e-01
 1.00000000e+00 9.17835671e-01
 1.00000000e+00 9.19839679e-01
 1.00000000e+00 9.21843687e-01
 1.00000000e+00 9.23847695e-01
 1.00000000e+00 9.25851703e-01
 1.00000000e+00 9.27855711e-01
 1.00000000e+00 9.29859719e-01
 1.00000000e+00 9.31863727e-01
 1.00000000e+00 9.33867735e-01
 1.00000000e+00 9.35871743e-01
 1.00000000e+00 9.37875752e-01
 1.00000000e+00 9.39879760e-01
 1.00000000e+00 9.41883768e-01
 1.00000000e+00 9.43887776e-01
 1.00000000e+00 9.45891784e-01
 1.00000000e+00 9.47895792e-01
 1.00000000e+00 9.49899800e-01
 1.00000000e+00 9.51903808e-01
 1.00000000e+00 9.53907816e-01
 1.00000000e+00 9.55911824e-01
 1.00000000e+00 9.57915832e-01
 1.00000000e+00 9.59919840e-01
 1.00000000e+00 9.61923848e-01
 1.00000000e+00 9.63927856e-01
 1.00000000e+00 9.65931864e-01
 1.00000000e+00 9.67935872e-01
 1.00000000e+00 9.69939880e-01
 1.00000000e+00 9.71943888e-01
 1.00000000e+00 9.73947896e-01
 1.00000000e+00 9.75951904e-01
 1.00000000e+00 9.77955912e-01
 1.00000000e+00 9.79959920e-01
 1.00000000e+00 9.81963928e-01
 1.00000000e+00 9.83967936e-01
 1.00000000e+00 9.85971944e-01
 1.00000000e+00 9.87975952e-01
 1.00000000e+00 9.89979960e-01
 1.00000000e+00 9.91983968e-01
 1.00000000e+00 9.93987976e-01
 1.00000000e+00 9.95991984e-01
 1.00000000e+00 9.97995992e-01
 1.00000000e+00 1.00000000e+00
 9.99308564e-01 9.97995992e-01
 9.98617127e-01 9.95991984e-01
 9.97995992e-01 9.94191732e-01
 9.97925227e-01 9.93987976e-01
 9.95991984e-01 9.92067395e-01
 9.95750185e-01 9.91983968e-01
 9.93987976e-01 9.91370579e-01
 9.91983968e-01 9.90673025e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.79978457e-01 9.79959920e-01
 9.79959920e-01 9.79940333e-01
 9.78626913e-01 9.77955912e-01
 9.77955912e-01 9.76957005e-01
 9.77280749e-01 9.75951904e-01
 9.75951904e-01 9.74020861e-01
 9.75877156e-01 9.73947896e-01
 9.73947896e-01 9.72651943e-01
 9.72893828e-01 9.71943888e-01
 9.71943888e-01 9.71294343e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.59938399e-01 9.59919840e-01
 9.59919840e-01 9.59899355e-01
 9.58340031e-01 9.57915832e-01
 9.57915832e-01 9.57383229e-01
 9.56743907e-01 9.55911824e-01
 9.55911824e-01 9.54890591e-01
 9.54906445e-01 9.53907816e-01
 9.53907816e-01 9.53112441e-01
 9.52390319e-01 9.51903808e-01
 9.51903808e-01 9.51510909e-01
 9.49918054e-01 9.49899800e-01
 9.49899800e-01 9.49879645e-01
 9.48248168e-01 9.47895792e-01
 9.47895792e-01 9.47472535e-01
 9.46579757e-01 9.45891784e-01
 9.45891784e-01 9.45083314e-01
 9.44669792e-01 9.43887776e-01
 9.43887776e-01 9.43236717e-01
 9.42262683e-01 9.41883768e-01
 9.41883768e-01 9.41563667e-01
 9.39897614e-01 9.39879760e-01
 9.39879760e-01 9.39860090e-01
 9.38174396e-01 9.37875752e-01
 9.37875752e-01 9.37528253e-01
 9.36452128e-01 9.35871743e-01
 9.35871743e-01 9.35210479e-01
 9.34500445e-01 9.33867735e-01
 9.33867735e-01 9.33323977e-01
 9.32168608e-01 9.31863727e-01
 9.31863727e-01 9.31597701e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.89795269e-01 8.89779559e-01
 8.89779559e-01 8.89762700e-01
 8.87933591e-01 8.87775551e-01
 8.87775551e-01 8.87605424e-01
 8.86071962e-01 8.85771543e-01
 8.85771543e-01 8.85453738e-01
 8.84055679e-01 8.83767535e-01
 8.83767535e-01 8.83499863e-01
 8.81898403e-01 8.81763527e-01
 8.81763527e-01 8.81635140e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.69754214e-01 8.69739479e-01
 8.69739479e-01 8.69723642e-01
 8.67865243e-01 8.67735471e-01
 8.67735471e-01 8.67597810e-01
 8.65976078e-01 8.65731463e-01
 8.65731463e-01 8.65476168e-01
 8.63954047e-01 8.63727455e-01
 8.63727455e-01 8.63513848e-01
 8.61828215e-01 8.61723447e-01
 8.61723447e-01 8.61622959e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.49713453e-01 8.49699399e-01
 8.49699399e-01 8.49684492e-01
 8.47804277e-01 8.47695391e-01
 8.47695391e-01 8.47581105e-01
 8.45894952e-01 8.45691383e-01
 8.45691383e-01 8.45480953e-01
 8.43870232e-01 8.43687375e-01
 8.43687375e-01 8.43513157e-01
 8.41766845e-01 8.41683367e-01
 8.41683367e-01 8.41602420e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.11623247e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.09631811e-01 8.09619238e-01
 8.09619238e-01 8.09605938e-01
 8.07695719e-01 8.07615230e-01
 8.07615230e-01 8.07531930e-01
 8.05759349e-01 8.05611222e-01
 8.05611222e-01 8.05459982e-01
 8.03733215e-01 8.03607214e-01
 8.03607214e-01 8.03485467e-01
 8.01659207e-01 8.01603206e-01
 8.01603206e-01 8.01548109e-01
 7.99611462e-01 7.99599198e-01
 7.99599198e-01 7.99586253e-01
 7.97670430e-01 7.97595190e-01
 7.97595190e-01 7.97517520e-01
 7.95729122e-01 7.95591182e-01
 7.95591182e-01 7.95450648e-01
 7.93703032e-01 7.93587174e-01
 7.93587174e-01 7.93474942e-01
 7.91634299e-01 7.91583166e-01
 7.91583166e-01 7.91532414e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.79570873e-01 7.79559118e-01
 7.79559118e-01 7.79546835e-01
 7.77621380e-01 7.77555110e-01
 7.77555110e-01 7.77486994e-01
 7.75671691e-01 7.75551102e-01
 7.75551102e-01 7.75428688e-01
 7.73645918e-01 7.73547094e-01
 7.73547094e-01 7.73450949e-01
 7.71586077e-01 7.71543086e-01
 7.71543086e-01 7.71500235e-01
 7.69550557e-01 7.69539078e-01
 7.69539078e-01 7.69527104e-01
 7.67597486e-01 7.67535070e-01
 7.67535070e-01 7.67471033e-01
 7.65644223e-01 7.65531062e-01
 7.65531062e-01 7.65416362e-01
 7.63618685e-01 7.63527054e-01
 7.63527054e-01 7.63437744e-01
 7.61562614e-01 7.61523046e-01
 7.61523046e-01 7.61483536e-01
 7.59530251e-01 7.59519038e-01
 7.59519038e-01 7.59507359e-01
 7.57573943e-01 7.57515030e-01
 7.57515030e-01 7.57454687e-01
 7.55617445e-01 7.55511022e-01
 7.55511022e-01 7.55403297e-01
 7.53592176e-01 7.53507014e-01
 7.53507014e-01 7.53423871e-01
 7.51539504e-01 7.51503006e-01
 7.51503006e-01 7.51466707e-01
 7.49509895e-01 7.49498998e-01
 7.49498998e-01 7.49487601e-01
 7.47550707e-01 7.47494990e-01
 7.47494990e-01 7.47438005e-01
 7.45591273e-01 7.45490982e-01
 7.45490982e-01 7.45389586e-01
 7.43566296e-01 7.43486974e-01
 7.43486974e-01 7.43409416e-01
 7.41516701e-01 7.41482966e-01
 7.41482966e-01 7.41449362e-01
 7.39489613e-01 7.39478958e-01
 7.39478958e-01 7.39467832e-01
 7.37527743e-01 7.37474950e-01
 7.37474950e-01 7.37421030e-01
 7.35565634e-01 7.35470942e-01
 7.35470942e-01 7.35375310e-01
 7.33540967e-01 7.33466934e-01
 7.33466934e-01 7.33394448e-01
 7.31494165e-01 7.31462926e-01
 7.31462926e-01 7.31431595e-01
 7.29469397e-01 7.29458918e-01
 7.29458918e-01 7.29448051e-01
 7.27505019e-01 7.27454910e-01
 7.27454910e-01 7.27403794e-01
 7.25540467e-01 7.25450902e-01
 7.25450902e-01 7.25360536e-01
 7.23516121e-01 7.23446894e-01
 7.23446894e-01 7.23379029e-01
 7.21471865e-01 7.21442886e-01
 7.21442886e-01 7.21413940e-01
 7.19449076e-01 7.19438878e-01
 7.19438878e-01 7.19428259e-01
 7.17482509e-01 7.17434870e-01
 7.17434870e-01 7.17386329e-01
 7.15515719e-01 7.15430862e-01
 7.15430862e-01 7.15345321e-01
 7.13491701e-01 7.13426854e-01
 7.13426854e-01 7.13363210e-01
 7.11449771e-01 7.11422846e-01
 7.11422846e-01 7.11395919e-01
 7.09428820e-01 7.09418838e-01
 7.09418838e-01 7.09408458e-01
 7.07460190e-01 7.07414830e-01
 7.07414830e-01 7.07368659e-01
 7.05491345e-01 7.05410822e-01
 7.05410822e-01 7.05329714e-01
 7.03467659e-01 7.03406814e-01
 7.03406814e-01 7.03347036e-01
 7.01427859e-01 7.01402806e-01
 7.01402806e-01 7.01377723e-01
 6.99408571e-01 6.99398798e-01
 6.99398798e-01 6.99388648e-01
 6.97438042e-01 6.97394790e-01
 6.97394790e-01 6.97350807e-01
 6.95467306e-01 6.95390782e-01
 6.95390782e-01 6.95313759e-01
 6.93443951e-01 6.93386774e-01
 6.93386774e-01 6.93330545e-01
 6.91406110e-01 6.91382766e-01
 6.91382766e-01 6.91359254e-01
 6.89388378e-01 6.89378758e-01
 6.89378758e-01 6.89368828e-01
 6.87416048e-01 6.87374749e-01
 6.87374749e-01 6.87332791e-01
 6.85443566e-01 6.85370741e-01
 6.85370741e-01 6.85297491e-01
 6.83420543e-01 6.83366733e-01
 6.83366733e-01 6.83313770e-01
 6.81384505e-01 6.81362725e-01
 6.81362725e-01 6.81340771e-01
 6.79368143e-01 6.79358717e-01
 6.79358717e-01 6.79349001e-01
 6.77394192e-01 6.77354709e-01
 6.77354709e-01 6.77314628e-01
 6.75420096e-01 6.75350701e-01
 6.75350701e-01 6.75280943e-01
 6.73397402e-01 6.73346693e-01
 6.73346693e-01 6.73296741e-01
 6.71363030e-01 6.71342685e-01
 6.71342685e-01 6.71322162e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.49307434e-01 6.49298597e-01
 6.49298597e-01 6.49289472e-01
 6.47329333e-01 6.47294589e-01
 6.47294589e-01 6.47259394e-01
 6.45351061e-01 6.45290581e-01
 6.45290581e-01 6.45229876e-01
 6.43329329e-01 6.43286573e-01
 6.43286573e-01 6.43244366e-01
 6.41299250e-01 6.41282565e-01
 6.41282565e-01 6.41265774e-01
 6.39287225e-01 6.39278557e-01
 6.39278557e-01 6.39269616e-01
 6.37307914e-01 6.37274549e-01
 6.37274549e-01 6.37240771e-01
 6.35328439e-01 6.35270541e-01
 6.35270541e-01 6.35212451e-01
 6.33307018e-01 6.33266533e-01
 6.33266533e-01 6.33226544e-01
 6.31278172e-01 6.31262525e-01
 6.31262525e-01 6.31246768e-01
 6.29267021e-01 6.29258517e-01
 6.29258517e-01 6.29249753e-01
 6.27286582e-01 6.27254509e-01
 6.27254509e-01 6.27222057e-01
 6.25305985e-01 6.25250501e-01
 6.25250501e-01 6.25194855e-01
 6.23284867e-01 6.23246493e-01
 6.23246493e-01 6.23208567e-01
 6.21257171e-01 6.21242485e-01
 6.21242485e-01 6.21227622e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.79166111e-01 5.79158317e-01
 5.79158317e-01 5.79150349e-01
 5.77180993e-01 5.77154309e-01
 5.77154309e-01 5.77127371e-01
 5.75195777e-01 5.75150301e-01
 5.75150301e-01 5.75104760e-01
 5.73176075e-01 5.73146293e-01
 5.73146293e-01 5.73116789e-01
 5.71153097e-01 5.71142285e-01
 5.71142285e-01 5.71131359e-01
 5.69145906e-01 5.69138277e-01
 5.69138277e-01 5.69130452e-01
 5.67160055e-01 5.67134269e-01
 5.67134269e-01 5.67108248e-01
 5.65174079e-01 5.65130261e-01
 5.65130261e-01 5.65086391e-01
 5.63154638e-01 5.63126253e-01
 5.63126253e-01 5.63098122e-01
 5.61132434e-01 5.61122244e-01
 5.61122244e-01 5.61111944e-01
 5.59118237e-01 5.59118236e-01
 5.59118236e-01 5.59118236e-01
 5.57114228e-01 5.57114228e-01
 5.57114228e-01 5.57114228e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.49105573e-01 5.49098196e-01
 5.49098196e-01 5.49090643e-01
 5.47118326e-01 5.47094188e-01
 5.47094188e-01 5.47069848e-01
 5.45130965e-01 5.45090180e-01
 5.45090180e-01 5.45049365e-01
 5.43112023e-01 5.43086172e-01
 5.43086172e-01 5.43060536e-01
 5.41091229e-01 5.41082164e-01
 5.41082164e-01 5.41072993e-01
 5.39085413e-01 5.39078156e-01
 5.39078156e-01 5.39070730e-01
 5.37097531e-01 5.37074148e-01
 5.37074148e-01 5.37050578e-01
 5.35109538e-01 5.35070140e-01
 5.35070140e-01 5.35030721e-01
 5.33090833e-01 5.33066132e-01
 5.33066132e-01 5.33041629e-01
 5.31070681e-01 5.31062124e-01
 5.31062124e-01 5.31053431e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.19045133e-01 5.19038076e-01
 5.19038076e-01 5.19030889e-01
 5.17056065e-01 5.17034068e-01
 5.17034068e-01 5.17011907e-01
 5.15066920e-01 5.15030060e-01
 5.15030060e-01 5.14993192e-01
 5.13048663e-01 5.13026052e-01
 5.13026052e-01 5.13003609e-01
 5.11029681e-01 5.11022044e-01
 5.11022044e-01 5.11014307e-01
 5.09024963e-01 5.09018036e-01
 5.09018036e-01 5.09010960e-01
 5.07035392e-01 5.07014028e-01
 5.07014028e-01 5.06992510e-01
 5.05045722e-01 5.05010020e-01
 5.05010020e-01 5.04974316e-01
 5.03027674e-01 5.03006012e-01
 5.03006012e-01 5.02984505e-01
 5.01009225e-01 5.01002004e-01
 5.01002004e-01 5.00994686e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.80961924e-01 4.80961924e-01
 4.80961924e-01 4.80961924e-01
 4.78964584e-01 4.78957916e-01
 4.78957916e-01 4.78951136e-01
 4.76973596e-01 4.76953908e-01
 4.76953908e-01 4.76934091e-01
 4.74981904e-01 4.74949900e-01
 4.74949900e-01 4.74917906e-01
 4.72965057e-01 4.72945892e-01
 4.72945892e-01 4.72926851e-01
 4.70948011e-01 4.70941884e-01
 4.70941884e-01 4.70935666e-01
 4.68944442e-01 4.68937876e-01
 4.68937876e-01 4.68931182e-01
 4.66953071e-01 4.66933868e-01
 4.66933868e-01 4.66914543e-01
 4.64960750e-01 4.64929860e-01
 4.64929860e-01 4.64898983e-01
 4.62944292e-01 4.62925852e-01
 4.62925852e-01 4.62907527e-01
 4.60927654e-01 4.60921844e-01
 4.60921844e-01 4.60915946e-01
 4.58924329e-01 4.58917836e-01
 4.58917836e-01 4.58911219e-01
 4.56932583e-01 4.56913828e-01
 4.56913828e-01 4.56894958e-01
 4.54939674e-01 4.54909820e-01
 4.54909820e-01 4.54879982e-01
 4.52923579e-01 4.52905812e-01
 4.52905812e-01 4.52888152e-01
 4.50907318e-01 4.50901804e-01
 4.50901804e-01 4.50896189e-01
 4.48904242e-01 4.48897796e-01
 4.48897796e-01 4.48891247e-01
 4.46912132e-01 4.46893788e-01
 4.46893788e-01 4.46875334e-01
 4.44918677e-01 4.44889780e-01
 4.44889780e-01 4.44860901e-01
 4.42902916e-01 4.42885772e-01
 4.42885772e-01 4.42868729e-01
 4.40887002e-01 4.40881764e-01
 4.40881764e-01 4.40876428e-01
 4.38877756e-01 4.38877756e-01
 4.38877756e-01 4.38877755e-01
 4.36873748e-01 4.36873747e-01
 4.36873747e-01 4.36873747e-01
 4.34869740e-01 4.34869739e-01
 4.34869739e-01 4.34869739e-01
 4.32865731e-01 4.32865731e-01
 4.32865731e-01 4.32865731e-01
 4.30861723e-01 4.30861723e-01
 4.30861723e-01 4.30861723e-01
 4.28864060e-01 4.28857715e-01
 4.28857715e-01 4.28851274e-01
 4.26871350e-01 4.26853707e-01
 4.26853707e-01 4.26835965e-01
 4.24876917e-01 4.24849699e-01
 4.24849699e-01 4.24822505e-01
 4.22861738e-01 4.22845691e-01
 4.22845691e-01 4.22829734e-01
 4.20846430e-01 4.20841683e-01
 4.20841683e-01 4.20836857e-01
 4.18843972e-01 4.18837675e-01
 4.18837675e-01 4.18831269e-01
 4.16851023e-01 4.16833667e-01
 4.16833667e-01 4.16816216e-01
 4.14856157e-01 4.14829659e-01
 4.14829659e-01 4.14803187e-01
 4.12841225e-01 4.12825651e-01
 4.12825651e-01 4.12810163e-01
 4.10826172e-01 4.10821643e-01
 4.10821643e-01 4.10817037e-01
 4.08823914e-01 4.08817635e-01
 4.08817635e-01 4.08811250e-01
 4.06830743e-01 4.06813627e-01
 4.06813627e-01 4.06796420e-01
 4.04835480e-01 4.04809619e-01
 4.04809619e-01 4.04783785e-01
 4.02820763e-01 4.02805611e-01
 4.02805611e-01 4.02790541e-01
 4.00805932e-01 4.00801603e-01
 4.00801603e-01 4.00797197e-01
 3.98803871e-01 3.98797595e-01
 3.98797595e-01 3.98791214e-01
 3.96810514e-01 3.96793587e-01
 3.96793587e-01 3.96776571e-01
 3.94814891e-01 3.94789579e-01
 3.94789579e-01 3.94764295e-01
 3.92800354e-01 3.92785571e-01
 3.92785571e-01 3.92770866e-01
 3.90785711e-01 3.90781563e-01
 3.90781563e-01 3.90777331e-01
 3.88783861e-01 3.88777555e-01
 3.88777555e-01 3.88771159e-01
 3.86790341e-01 3.86773547e-01
 3.86773547e-01 3.86756665e-01
 3.84794395e-01 3.84769539e-01
 3.84769539e-01 3.84744713e-01
 3.82780002e-01 3.82765531e-01
 3.82765531e-01 3.82751136e-01
 3.80765508e-01 3.80761523e-01
 3.80761523e-01 3.80757455e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.68743872e-01 3.68737475e-01
 3.68737475e-01 3.68730975e-01
 3.66750197e-01 3.66733467e-01
 3.66733467e-01 3.66716651e-01
 3.64753715e-01 3.64729459e-01
 3.64729459e-01 3.64705236e-01
 3.62739482e-01 3.62725451e-01
 3.62725451e-01 3.62711492e-01
 3.60725157e-01 3.60721443e-01
 3.60721443e-01 3.60717654e-01
 3.58723929e-01 3.58717435e-01
 3.58717435e-01 3.58710838e-01
 3.56730244e-01 3.56713427e-01
 3.56713427e-01 3.56696523e-01
 3.54733553e-01 3.54709419e-01
 3.54709419e-01 3.54685321e-01
 3.52719325e-01 3.52705411e-01
 3.52705411e-01 3.52691567e-01
 3.50705010e-01 3.50701403e-01
 3.50701403e-01 3.50697721e-01
 3.48704023e-01 3.48697395e-01
 3.48697395e-01 3.48690663e-01
 3.46710387e-01 3.46693387e-01
 3.46693387e-01 3.46676298e-01
 3.44713527e-01 3.44689379e-01
 3.44689379e-01 3.44665269e-01
 3.42699249e-01 3.42685371e-01
 3.42685371e-01 3.42671564e-01
 3.40684884e-01 3.40681363e-01
 3.40681363e-01 3.40677760e-01
 3.38684174e-01 3.38677355e-01
 3.38677355e-01 3.38670442e-01
 3.36690643e-01 3.36673347e-01
 3.36673347e-01 3.36655960e-01
 3.34693658e-01 3.34669339e-01
 3.34669339e-01 3.34645061e-01
 3.32679261e-01 3.32665331e-01
 3.32665331e-01 3.32651472e-01
 3.30664779e-01 3.30661323e-01
 3.30661323e-01 3.30657789e-01
 3.28664355e-01 3.28657315e-01
 3.28657315e-01 3.28650165e-01
 3.26671033e-01 3.26653307e-01
 3.26653307e-01 3.26635486e-01
 3.24673970e-01 3.24649299e-01
 3.24649299e-01 3.24624673e-01
 3.22659376e-01 3.22645291e-01
 3.22645291e-01 3.22631280e-01
 3.20644697e-01 3.20641283e-01
 3.20641283e-01 3.20637789e-01
 3.18644614e-01 3.18637275e-01
 3.18637275e-01 3.18629821e-01
 3.16651581e-01 3.16633267e-01
 3.16633267e-01 3.16614852e-01
 3.14654491e-01 3.14629259e-01
 3.14629259e-01 3.14604076e-01
 3.12639609e-01 3.12625251e-01
 3.12625251e-01 3.12610970e-01
 3.10624640e-01 3.10621242e-01
 3.10621242e-01 3.10617763e-01
 3.08624953e-01 3.08617234e-01
 3.08617234e-01 3.08609395e-01
 3.06632320e-01 3.06613226e-01
 3.06613226e-01 3.06594025e-01
 3.04635261e-01 3.04609218e-01
 3.04609218e-01 3.04583233e-01
 3.02619981e-01 3.02605210e-01
 3.02605210e-01 3.02590523e-01
 3.00604611e-01 3.00601202e-01
 3.00601202e-01 3.00597708e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 2.96593186e-01 2.96593186e-01
 2.96593186e-01 2.96593186e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.88577154e-01 2.88577154e-01
 2.88577154e-01 2.88577154e-01
 2.86573146e-01 2.86573146e-01
 2.86573146e-01 2.86573146e-01
 2.84569138e-01 2.84569138e-01
 2.84569138e-01 2.84569138e-01
 2.82565130e-01 2.82565130e-01
 2.82565130e-01 2.82565130e-01
 2.80561122e-01 2.80561122e-01
 2.80561122e-01 2.80561122e-01
 2.78566668e-01 2.78557114e-01
 2.78557114e-01 2.78547402e-01
 2.76576151e-01 2.76553106e-01
 2.76553106e-01 2.76529906e-01
 2.74579604e-01 2.74549098e-01
 2.74549098e-01 2.74518684e-01
 2.72562221e-01 2.72545090e-01
 2.72545090e-01 2.72528074e-01
 2.70544724e-01 2.70541082e-01
 2.70541082e-01 2.70537333e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.58517034e-01 2.58517034e-01
 2.58517034e-01 2.58517034e-01
 2.56513026e-01 2.56513026e-01
 2.56513026e-01 2.56513026e-01
 2.54509018e-01 2.54509018e-01
 2.54509018e-01 2.54509018e-01
 2.52505010e-01 2.52505010e-01
 2.52505010e-01 2.52505010e-01
 2.50501002e-01 2.50501002e-01
 2.50501002e-01 2.50501002e-01
 2.48496994e-01 2.48496994e-01
 2.48496994e-01 2.48496994e-01
 2.46492986e-01 2.46492986e-01
 2.46492986e-01 2.46492986e-01
 2.44488978e-01 2.44488978e-01
 2.44488978e-01 2.44488978e-01
 2.42484970e-01 2.42484970e-01
 2.42484970e-01 2.42484970e-01
 2.40480962e-01 2.40480962e-01
 2.40480962e-01 2.40480962e-01
 2.38492088e-01 2.38476954e-01
 2.38476954e-01 2.38461554e-01
 2.36508252e-01 2.36472946e-01
 2.36472946e-01 2.36437282e-01
 2.34513911e-01 2.34468938e-01
 2.34468938e-01 2.34424203e-01
 2.32489854e-01 2.32464930e-01
 2.32464930e-01 2.32440255e-01
 2.30465582e-01 2.30460922e-01
 2.30460922e-01 2.30456079e-01
 2.28474445e-01 2.28456914e-01
 2.28456914e-01 2.28439005e-01
 2.26493600e-01 2.26452906e-01
 2.26452906e-01 2.26411740e-01
 2.24500262e-01 2.24448898e-01
 2.24448898e-01 2.24397858e-01
 2.22473264e-01 2.22444890e-01
 2.22444890e-01 2.22416841e-01
 2.20445999e-01 2.20440882e-01
 2.20440882e-01 2.20435546e-01
 2.18457536e-01 2.18436874e-01
 2.18436874e-01 2.18415725e-01
 2.16480484e-01 2.16432866e-01
 2.16432866e-01 2.16384604e-01
 2.14488432e-01 2.14428858e-01
 2.14428858e-01 2.14369737e-01
 2.12457657e-01 2.12424850e-01
 2.12424850e-01 2.12392480e-01
 2.10426536e-01 2.10420842e-01
 2.10420842e-01 2.10414879e-01
 2.08441566e-01 2.08416834e-01
 2.08416834e-01 2.08391453e-01
 2.06469426e-01 2.06412826e-01
 2.06412826e-01 2.06355318e-01
 2.04479035e-01 2.04408818e-01
 2.04408818e-01 2.04339254e-01
 2.02443362e-01 2.02404810e-01
 2.02404810e-01 2.02366866e-01
 2.00407227e-01 2.00400802e-01
 2.00400802e-01 2.00394038e-01
 1.98396794e-01 1.98396794e-01
 1.98396794e-01 1.98396793e-01
 1.96392786e-01 1.96392786e-01
 1.96392786e-01 1.96392785e-01
 1.94388778e-01 1.94388778e-01
 1.94388778e-01 1.94388777e-01
 1.92384770e-01 1.92384770e-01
 1.92384770e-01 1.92384769e-01
 1.90380762e-01 1.90380762e-01
 1.90380762e-01 1.90380761e-01
 1.88413998e-01 1.88376754e-01
 1.88376754e-01 1.88338229e-01
 1.86456835e-01 1.86372745e-01
 1.86372745e-01 1.86286660e-01
 1.84471517e-01 1.84368737e-01
 1.84368737e-01 1.84267459e-01
 1.82420851e-01 1.82364729e-01
 1.82364729e-01 1.82309909e-01
 1.80369282e-01 1.80360721e-01
 1.80360721e-01 1.80351576e-01
 1.78403689e-01 1.78356713e-01
 1.78356713e-01 1.78307824e-01
 1.76458080e-01 1.76352705e-01
 1.76352705e-01 1.76244196e-01
 1.74476741e-01 1.74348697e-01
 1.74348697e-01 1.74223058e-01
 1.72414446e-01 1.72344689e-01
 1.72344689e-01 1.72276949e-01
 1.70350817e-01 1.70340681e-01
 1.70340681e-01 1.70329735e-01
 1.68336673e-01 1.68336673e-01
 1.68336673e-01 1.68336673e-01
 1.66332665e-01 1.66332665e-01
 1.66332665e-01 1.66332665e-01
 1.64328657e-01 1.64328657e-01
 1.64328657e-01 1.64328657e-01
 1.62324649e-01 1.62324649e-01
 1.62324649e-01 1.62324649e-01
 1.60320641e-01 1.60320641e-01
 1.60320641e-01 1.60320641e-01
 1.58316633e-01 1.58316633e-01
 1.58316633e-01 1.58316633e-01
 1.56312625e-01 1.56312625e-01
 1.56312625e-01 1.56312625e-01
 1.54308617e-01 1.54308617e-01
 1.54308617e-01 1.54308617e-01
 1.52304609e-01 1.52304609e-01
 1.52304609e-01 1.52304609e-01
 1.50300601e-01 1.50300601e-01
 1.50300601e-01 1.50300601e-01
 1.48296593e-01 1.48296593e-01
 1.48296593e-01 1.48296593e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.44290517e-01 1.44288577e-01
 1.44288577e-01 1.44286575e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.40280561e-01 1.40280561e-01
 1.40280561e-01 1.40280561e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.36274957e-01 1.36272545e-01
 1.36272545e-01 1.36270039e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.28256513e-01 1.28256513e-01
 1.28256513e-01 1.28256513e-01
 1.26255835e-01 1.26252505e-01
 1.26252505e-01 1.26249006e-01
 1.24252078e-01 1.24248497e-01
 1.24248497e-01 1.24244720e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.18236473e-01 1.18236473e-01
 1.18236473e-01 1.18236473e-01
 1.16237455e-01 1.16232465e-01
 1.16232465e-01 1.16227097e-01
 1.14228457e-01 1.14228457e-01
 1.14228457e-01 1.14228457e-01
 1.12224449e-01 1.12224449e-01
 1.12224449e-01 1.12224449e-01
 1.10227282e-01 1.10220441e-01
 1.10220441e-01 1.10212883e-01
 1.08216433e-01 1.08216433e-01
 1.08216433e-01 1.08216432e-01
 1.06221319e-01 1.06212425e-01
 1.06212425e-01 1.06202293e-01
 1.04218806e-01 1.04208417e-01
 1.04208417e-01 1.04196234e-01
 1.02216903e-01 1.02204409e-01
 1.02204409e-01 1.02189354e-01
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200400e-01
 9.82162306e-02 9.81963928e-02
 9.81963928e-02 9.81693109e-02
 9.62201699e-02 9.61923848e-02
 9.61923848e-02 9.61480580e-02
 9.42338522e-02 9.41883768e-02
 9.41883768e-02 9.40722078e-02
 9.23034549e-02 9.21843687e-02
 9.41883768e-02 9.12570329e-02
 9.61923848e-02 9.08964327e-02
 9.81963928e-02 9.05613132e-02
 1.00200401e-01 9.02810120e-02
 1.00746313e-01 9.01803607e-02
 1.02204409e-01 9.00290202e-02
 1.04208417e-01 8.97979529e-02
 1.06212425e-01 8.95456371e-02
 1.08216433e-01 8.92696739e-02
 1.10220441e-01 8.89721414e-02
 1.12224449e-01 8.86589696e-02
 1.14228457e-01 8.83265657e-02
 1.15044493e-01 8.81763527e-02
 1.16232465e-01 8.80050402e-02
 1.18236473e-01 8.76993203e-02
 1.20240481e-01 8.73712755e-02
 1.22244489e-01 8.70267761e-02
 1.24248497e-01 8.66682965e-02
 1.26252505e-01 8.62949729e-02
 1.26872875e-01 8.61723447e-02
 1.28256513e-01 8.59425872e-02
 1.30260521e-01 8.55890971e-02
 1.32264529e-01 8.52197846e-02
 1.34268537e-01 8.48380230e-02
 1.36272545e-01 8.44427166e-02
 1.37609963e-01 8.41683367e-02
 1.38276553e-01 8.40497303e-02
 1.40280561e-01 8.36740279e-02
 1.42284569e-01 8.32871373e-02
 1.44288577e-01 8.28866421e-02
 1.46292585e-01 8.24772508e-02
 1.47770208e-01 8.21643287e-02
 1.48296593e-01 8.20655919e-02
 1.50300601e-01 8.16718280e-02
 1.52304609e-01 8.12575010e-02
 1.54308617e-01 8.08382289e-02
 1.56312625e-01 8.03982991e-02
 1.57343436e-01 8.01603206e-02
 1.58316633e-01 8.00012434e-02
 1.60320641e-01 7.97056715e-02
 1.62324649e-01 7.93031183e-02
 1.64328657e-01 7.89005650e-02
 1.66332665e-01 7.84980117e-02
 1.68095336e-01 7.81563126e-02
 1.68336673e-01 7.81140957e-02
 1.70340681e-01 7.78752937e-02
 1.72344689e-01 7.75324009e-02
 1.74348697e-01 7.71366247e-02
 1.76352705e-01 7.67116723e-02
 1.78356713e-01 7.62867199e-02
 1.78968675e-01 7.61523046e-02
 1.80360721e-01 7.58465460e-02
 1.82364729e-01 7.53370292e-02
 1.84368737e-01 7.48360342e-02
 1.86372745e-01 7.44322080e-02
 1.87911293e-01 7.41482966e-02
 1.88376754e-01 7.40624043e-02
 1.90380762e-01 7.36562881e-02
 1.92384770e-01 7.31019496e-02
 1.94388778e-01 7.26268281e-02
 1.96392786e-01 7.21936925e-02
 1.96621365e-01 7.21442886e-02
 1.98396794e-01 7.17605568e-02
 2.00400802e-01 7.13111938e-02
 2.02404810e-01 7.07969211e-02
 2.04408818e-01 7.02826485e-02
 2.04963594e-01 7.01402806e-02
 2.06412826e-01 6.98807483e-02
 2.08416834e-01 6.95254795e-02
 2.10420842e-01 6.91914283e-02
 2.12424850e-01 6.88322650e-02
 2.14428858e-01 6.84481078e-02
 2.16055589e-01 6.81362725e-02
 2.16432866e-01 6.80655221e-02
 2.18436874e-01 6.76897120e-02
 2.20440882e-01 6.73176716e-02
 2.22444890e-01 6.69510053e-02
 2.24448898e-01 6.65661589e-02
 2.26452906e-01 6.61539126e-02
 2.26558141e-01 6.61322645e-02
 2.28456914e-01 6.57416663e-02
 2.30460922e-01 6.53183374e-02
 2.32464930e-01 6.48579060e-02
 2.34468938e-01 6.44064484e-02
 2.35872970e-01 6.41282565e-02
 2.36472946e-01 6.40123070e-02
 2.38476954e-01 6.36250185e-02
 2.40480962e-01 6.32257388e-02
 2.42484970e-01 6.27884867e-02
 2.44488978e-01 6.23512345e-02
 2.45529297e-01 6.21242485e-02
 2.46492986e-01 6.19139824e-02
 2.48496994e-01 6.14651189e-02
 2.50501002e-01 6.09920419e-02
 2.52505010e-01 6.05128322e-02
 2.54208976e-01 6.01202405e-02
 2.54509018e-01 6.00715842e-02
 2.56513026e-01 5.97466053e-02
 2.58517034e-01 5.94216263e-02
 2.60521042e-01 5.90939257e-02
 2.62525050e-01 5.87582018e-02
 2.64529058e-01 5.84077121e-02
 2.66195662e-01 5.81162325e-02
 2.66533066e-01 5.80583679e-02
 2.68537074e-01 5.77146823e-02
 2.70541082e-01 5.73626124e-02
 2.72545090e-01 5.69878743e-02
 2.74549098e-01 5.66131363e-02
 2.76553106e-01 5.62463621e-02
 2.77356692e-01 5.61122244e-02
 2.78557114e-01 5.59148135e-02
 2.80561122e-01 5.55760601e-02
 2.82565130e-01 5.52136706e-02
 2.84569138e-01 5.48468397e-02
 2.86573146e-01 5.44704357e-02
 2.88430036e-01 5.41082164e-02
 2.88577154e-01 5.40795185e-02
 2.90581162e-01 5.36894343e-02
 2.92585170e-01 5.33013896e-02
 2.94589178e-01 5.29133448e-02
 2.96593186e-01 5.25229342e-02
 2.98597194e-01 5.21255872e-02
 2.98698629e-01 5.21042084e-02
 3.00601202e-01 5.17046842e-02
 3.02605210e-01 5.12801458e-02
 3.04609218e-01 5.08730606e-02
 3.06613226e-01 5.04659754e-02
 3.08413872e-01 5.01002004e-02
 3.08617234e-01 5.00719107e-02
 3.10621242e-01 4.97866489e-02
 3.12625251e-01 4.94869517e-02
 3.14629259e-01 4.91872545e-02
 3.16633267e-01 4.88875573e-02
 3.18637275e-01 4.85930213e-02
 3.20641283e-01 4.83029722e-02
 3.21950861e-01 4.80961924e-02
 3.22645291e-01 4.79882843e-02
 3.24649299e-01 4.76768797e-02
 3.26653307e-01 4.73677821e-02
 3.28657315e-01 4.70720023e-02
 3.30661323e-01 4.67792736e-02
 3.32665331e-01 4.64704149e-02
 3.34669339e-01 4.61560600e-02
 3.35063754e-01 4.60921844e-02
 3.36673347e-01 4.58315106e-02
 3.38677355e-01 4.55069613e-02
 3.40681363e-01 4.51757090e-02
 3.42685371e-01 4.48314449e-02
 3.44689379e-01 4.44915913e-02
 3.46693387e-01 4.41661298e-02
 3.47177200e-01 4.40881764e-02
 3.48697395e-01 4.38432383e-02
 3.50701403e-01 4.35128808e-02
 3.52705411e-01 4.31686577e-02
 3.54709419e-01 4.28244345e-02
 3.56713427e-01 4.24789154e-02
 3.58717435e-01 4.21290407e-02
 3.58963989e-01 4.20841683e-02
 3.60721443e-01 4.17650583e-02
 3.62725451e-01 4.13968317e-02
 3.64729459e-01 4.10368834e-02
 3.66733467e-01 4.06769352e-02
 3.68737475e-01 4.03169870e-02
 3.70028120e-01 4.00801603e-02
 3.70741483e-01 3.99953525e-02
 3.72745491e-01 3.97485277e-02
 3.74749499e-01 3.95017029e-02
 3.76753507e-01 3.92548781e-02
 3.78757515e-01 3.90102546e-02
 3.80761523e-01 3.87660800e-02
 3.82765531e-01 3.85124295e-02
 3.84769539e-01 3.82548226e-02
 3.86159474e-01 3.80761523e-02
 3.86773547e-01 3.79983555e-02
 3.88777555e-01 3.77444681e-02
 3.90781563e-01 3.74887660e-02
 3.92785571e-01 3.72280636e-02
 3.94789579e-01 3.69640573e-02
 3.96793587e-01 3.66979572e-02
 3.98797595e-01 3.64318572e-02
 4.00801603e-01 3.61632722e-02
 4.01472234e-01 3.60721443e-02
 4.02805611e-01 3.58909598e-02
 4.04809619e-01 3.56162069e-02
 4.06813627e-01 3.53386235e-02
 4.08817635e-01 3.50601287e-02
 4.10821643e-01 3.47784523e-02
 4.12825651e-01 3.44921978e-02
 4.14829659e-01 3.42057676e-02
 4.15785870e-01 3.40681363e-02
 4.16833667e-01 3.39173225e-02
 4.18837675e-01 3.36264422e-02
 4.20841683e-01 3.33296446e-02
 4.22845691e-01 3.30258573e-02
 4.24849699e-01 3.27248384e-02
 4.26853707e-01 3.24250547e-02
 4.28857715e-01 3.21252711e-02
 4.29256235e-01 3.20641283e-02
 4.30861723e-01 3.18179437e-02
 4.32865731e-01 3.15020643e-02
 4.34869739e-01 3.11876566e-02
 4.36873747e-01 3.08732488e-02
 4.38877756e-01 3.05588411e-02
 4.40881764e-01 3.02376578e-02
 4.41961532e-01 3.00601202e-02
 4.42885772e-01 2.99707489e-02
 4.44889780e-01 2.97769670e-02
 4.46893788e-01 2.95831851e-02
 4.48897796e-01 2.93895435e-02
 4.50901804e-01 2.91919773e-02
 4.52905812e-01 2.89892633e-02
 4.54909820e-01 2.87865494e-02
 4.56913828e-01 2.85838355e-02
 4.58917836e-01 2.83809833e-02
 4.60921844e-01 2.81738532e-02
 4.62035399e-01 2.80561122e-02
 4.62925852e-01 2.79631449e-02
 4.64929860e-01 2.77539174e-02
 4.66933868e-01 2.75444951e-02
 4.68937876e-01 2.73340747e-02
 4.70941884e-01 2.71179914e-02
 4.72945892e-01 2.68969888e-02
 4.74949900e-01 2.66771904e-02
 4.76953908e-01 2.64582855e-02
 4.78957916e-01 2.62393806e-02
 4.80638067e-01 2.60521042e-02
 4.80961924e-01 2.60160058e-02
 4.82965932e-01 2.57877886e-02
 4.84969940e-01 2.55590692e-02
 4.86973948e-01 2.53277090e-02
 4.88977956e-01 2.50945381e-02
 4.90981964e-01 2.48560582e-02
 4.92985972e-01 2.46120524e-02
 4.94989980e-01 2.43685286e-02
 4.96993988e-01 2.41272841e-02
 4.97658253e-01 2.40480962e-02
 4.98997996e-01 2.38883837e-02
 5.01002004e-01 2.36410597e-02
 5.03006012e-01 2.33853121e-02
 5.05010020e-01 2.31295645e-02
 5.07014028e-01 2.28753927e-02
 5.09018036e-01 2.26239421e-02
 5.11022044e-01 2.23694237e-02
 5.13026052e-01 2.21059937e-02
 5.13488123e-01 2.20440882e-02
 5.15030060e-01 2.18370567e-02
 5.17034068e-01 2.15679843e-02
 5.19038076e-01 2.12989119e-02
 5.21042084e-01 2.10238558e-02
 5.23046092e-01 2.07432764e-02
 5.25050100e-01 2.04626970e-02
 5.27054108e-01 2.01821176e-02
 5.28068596e-01 2.00400802e-02
 5.29058116e-01 1.99717877e-02
 5.31062124e-01 1.98294368e-02
 5.33066132e-01 1.96835837e-02
 5.35070140e-01 1.95382919e-02
 5.37074148e-01 1.93930000e-02
 5.39078156e-01 1.92477081e-02
 5.41082164e-01 1.90958949e-02
 5.43086172e-01 1.89408902e-02
 5.45090180e-01 1.87886572e-02
 5.47094188e-01 1.86364241e-02
 5.49098196e-01 1.84841911e-02
 5.51102204e-01 1.83216347e-02
 5.53106212e-01 1.81566277e-02
 5.54620859e-01 1.80360721e-02
 5.55110220e-01 1.79975221e-02
 5.57114228e-01 1.78396536e-02
 5.59118236e-01 1.76817852e-02
 5.61122244e-01 1.75204343e-02
 5.63126253e-01 1.73563472e-02
 5.65130261e-01 1.71922601e-02
 5.67134269e-01 1.70236658e-02
 5.69138277e-01 1.68455271e-02
 5.71142285e-01 1.66592465e-02
 5.73146293e-01 1.64718809e-02
 5.75150301e-01 1.62927418e-02
 5.77154309e-01 1.61193632e-02
 5.78163361e-01 1.60320641e-02
 5.79158317e-01 1.59459846e-02
 5.81162325e-01 1.57687697e-02
 5.83166333e-01 1.55887768e-02
 5.85170341e-01 1.54053032e-02
 5.87174349e-01 1.52096496e-02
 5.89178357e-01 1.50081694e-02
 5.91182365e-01 1.48017329e-02
 5.93186373e-01 1.45918523e-02
 5.95190381e-01 1.43842791e-02
 5.97194389e-01 1.41867577e-02
 5.98862802e-01 1.40280561e-02
 5.99198397e-01 1.39961339e-02
 6.01202405e-01 1.38012659e-02
 6.03206413e-01 1.36006592e-02
 6.05210421e-01 1.33848086e-02
 6.07214429e-01 1.31614130e-02
 6.09218437e-01 1.29380175e-02
 6.11222445e-01 1.27091373e-02
 6.13226453e-01 1.24767503e-02
 6.15230461e-01 1.22443634e-02
 6.17130369e-01 1.20240481e-02
 6.17234469e-01 1.20119765e-02
 6.19238477e-01 1.17935579e-02
 6.21242485e-01 1.15740970e-02
 6.23246493e-01 1.13343996e-02
 6.25250501e-01 1.10863966e-02
 6.27254509e-01 1.08383937e-02
 6.29258517e-01 1.05903907e-02
 6.31262525e-01 1.03394749e-02
 6.33266533e-01 1.00797778e-02
 6.33724343e-01 1.00200401e-02
 6.35270541e-01 9.95412199e-03
 6.37274549e-01 9.86868638e-03
 6.39278557e-01 9.78325078e-03
 6.41282565e-01 9.69232477e-03
 6.43286573e-01 9.60027930e-03
 6.45290581e-01 9.51011669e-03
 6.47294589e-01 9.41995408e-03
 6.49298597e-01 9.32979148e-03
 6.51302605e-01 9.23747070e-03
 6.53306613e-01 9.14388478e-03
 6.55310621e-01 9.05029886e-03
 6.57314629e-01 8.95671293e-03
 6.59318637e-01 8.84990330e-03
 6.61322645e-01 8.72944224e-03
 6.63326653e-01 8.62066467e-03
 6.65330661e-01 8.52000371e-03
 6.67334669e-01 8.41934274e-03
 6.69338677e-01 8.31868178e-03
 6.71342685e-01 8.21553404e-03
 6.73346693e-01 8.11116148e-03
 6.75173228e-01 8.01603206e-03
 6.75350701e-01 8.00685133e-03
 6.77354709e-01 7.90165229e-03
 6.79358717e-01 7.76772741e-03
 6.81362725e-01 7.64625732e-03
 6.83366733e-01 7.53663099e-03
 6.85370741e-01 7.42700465e-03
 6.87374749e-01 7.30701783e-03
 6.89378758e-01 7.16007469e-03
 6.91382766e-01 6.99966359e-03
 6.93386774e-01 6.85086473e-03
 6.95390782e-01 6.72380119e-03
 6.97394790e-01 6.60500966e-03
 6.99398798e-01 6.48621814e-03
 7.01402806e-01 6.32959243e-03
 7.03406814e-01 6.15935483e-03
 7.05410822e-01 6.01950069e-03
 7.05529628e-01 6.01202405e-03
 7.07414830e-01 5.89338567e-03
 7.09418838e-01 5.76727065e-03
 7.11422846e-01 5.63805598e-03
 7.13426854e-01 5.50757525e-03
 7.15430862e-01 5.36477886e-03
 7.17434870e-01 5.18635412e-03
 7.19438878e-01 4.99709434e-03
 7.21442886e-01 4.80260321e-03
 7.23446894e-01 4.60607766e-03
 7.25450902e-01 4.41820372e-03
 7.27454910e-01 4.26265193e-03
 7.29458918e-01 4.11990360e-03
 7.30992540e-01 4.00801603e-03
 7.31462926e-01 3.97369834e-03
 7.33466934e-01 3.82197917e-03
 7.35470942e-01 3.62103900e-03
 7.37474950e-01 3.40429821e-03
 7.39478958e-01 3.18755742e-03
 7.41482966e-01 3.01491454e-03
 7.43486974e-01 2.82833841e-03
 7.45490982e-01 2.60327324e-03
 7.47494990e-01 2.37073120e-03
 7.49498998e-01 2.13818915e-03
 7.50625127e-01 2.00400802e-03
 7.51503006e-01 1.89940654e-03
 7.53507014e-01 1.65854373e-03
 7.55511022e-01 1.41768092e-03
 7.57515030e-01 1.17681811e-03
 7.59519038e-01 9.62657801e-04
 7.61523046e-01 7.37007038e-04
 7.63527054e-01 4.74973926e-04
 7.65531062e-01 2.05648785e-04
 7.67061264e-01 0.00000000e+00


==> case2_l2PQ2.txt <==
 0.00000000e+00 2.00400802e-03
 0.00000000e+00 7.70459904e-11
 2.00400794e-03 2.00400802e-03
 2.00400802e-03 2.00400809e-03
 4.00801596e-03 4.00801603e-03
 4.00801603e-03 4.00801610e-03
 6.01202398e-03 6.01202405e-03
 6.01202405e-03 6.01202412e-03
 8.01603200e-03 8.01603206e-03
 8.01603206e-03 8.01603213e-03
 1.00200400e-02 1.00200401e-02
 1.00200401e-02 1.00200401e-02
 1.20240480e-02 1.20240481e-02
 1.20240481e-02 1.20240482e-02
 1.40280560e-02 1.40280561e-02
 1.40280561e-02 1.40280562e-02
 1.60320641e-02 1.60320641e-02
 1.60320641e-02 1.60320642e-02
 1.80360721e-02 1.80360721e-02
 1.80360721e-02 1.80360722e-02
 2.00400801e-02 2.00400802e-02
 2.00400802e-02 2.00400802e-02
 2.20440881e-02 2.20440882e-02
 2.20440882e-02 2.20440883e-02
 2.40480961e-02 2.40480962e-02
 2.40480962e-02 2.40480963e-02
 2.60521041e-02 2.60521042e-02
 2.60521042e-02 2.60521043e-02
 2.80561121e-02 2.80561122e-02
 2.80561122e-02 2.80561123e-02
 3.00601202e-02 3.00601202e-02
 3.00601202e-02 3.00601203e-02
 3.20641281e-02 3.20641283e-02
 3.20641283e-02 3.20641284e-02
 3.40681362e-02 3.40681363e-02
 3.40681363e-02 3.40681364e-02
 3.60721442e-02 3.60721443e-02
 3.60721443e-02 3.60721444e-02
 3.80761522e-02 3.80761523e-02
 3.80761523e-02 3.80761524e-02
 4.00801602e-02 4.00801603e-02
 4.00801603e-02 4.00801605e-02
 4.20841682e-02 4.20841683e-02
 4.20841683e-02 4.20841685e-02
 4.40881762e-02 4.40881764e-02
 4.40881764e-02 4.40881765e-02
 4.60921842e-02 4.60921844e-02
 4.60921844e-02 4.60921845e-02
 4.80961922e-02 4.80961924e-02
 4.80961924e-02 4.80961925e-02
 5.01002002e-02 5.01002004e-02
 5.01002004e-02 5.01002006e-02
 5.21042083e-02 5.21042084e-02
 5.21042084e-02 5.21042086e-02
 5.41026912e-02 5.41082164e-02
 5.41082164e-02 5.41141256e-02
 5.61122243e-02 5.61122244e-02
 5.61122244e-02 5.61122246e-02
 5.81102308e-02 5.81162325e-02
 5.81162325e-02 5.81227095e-02
 6.01202403e-02 6.01202405e-02
 6.01202405e-02 6.01202407e-02
 6.21242483e-02 6.21242485e-02
 6.21242485e-02 6.21242487e-02
 6.41212462e-02 6.41282565e-02
 6.41282565e-02 6.41359254e-02
 6.61322643e-02 6.61322645e-02
 6.61322645e-02 6.61322648e-02
 6.81362723e-02 6.81362725e-02
 6.81362725e-02 6.81362728e-02
 7.01402803e-02 7.01402806e-02
 7.01402806e-02 7.01402809e-02
 7.21349385e-02 7.21442886e-02
 7.21442886e-02 7.21548579e-02
 7.41380173e-02 7.41482966e-02
 7.41482966e-02 7.41601397e-02
 7.61407847e-02 7.61523046e-02
 7.61523046e-02 7.61657431e-02
 7.81432387e-02 7.81563126e-02
 7.81563126e-02 7.81719238e-02
 8.01451303e-02 8.01603206e-02
 8.01603206e-02 8.01790622e-02
 8.21643280e-02 8.21643287e-02
 8.21643287e-02 8.21643295e-02
 8.41683358e-02 8.41683367e-02
 8.41683367e-02 8.41683379e-02
 8.61413026e-02 8.61723447e-02
 8.61723447e-02 8.62234132e-02
 8.81763508e-02 8.81763527e-02
 8.81763527e-02 8.81763586e-02
 9.01803553e-02 9.01803607e-02
 8.81763527e-02 9.09761940e-02
 8.61723447e-02 9.12917500e-02
 8.41683367e-02 9.14809719e-02
 8.21643287e-02 9.15938259e-02
 8.01603206e-02 9.16648002e-02
 7.81563126e-02 9.17165856e-02
 7.61523046e-02 9.17298071e-02
 7.41482966e-02 9.17224376e-02
 7.21442886e-02 9.16725489e-02
 7.01402806e-02 9.15826967e-02
 6.81362725e-02 9.14683015e-02
 6.61322645e-02 9.13136973e-02
 6.41282565e-02 9.11289503e-02
 6.21242485e-02 9.08998780e-02
 6.01202405e-02 9.06291583e-02
 5.81162325e-02 9.03171342e-02
 5.73846606e-02 9.01803607e-02
 5.61122244e-02 8.99372171e-02
 5.41082164e-02 8.95028667e-02
 5.21042084e-02 8.90220980e-02
 5.01002004e-02 8.84868211e-02
 4.94752250e-02 8.81763527e-02
 4.80961924e-02 8.74268772e-02
 4.60921844e-02 8.64662870e-02
 4.53447907e-02 8.61723447e-02
 4.40881764e-02 8.57476496e-02
 4.20841683e-02 8.50703597e-02
 4.00801603e-02 8.43930698e-02
 3.98112084e-02 8.41683367e-02
 3.80761523e-02 8.27185439e-02
 3.71937745e-02 8.21643287e-02
 3.60721443e-02 8.16049235e-02
 3.40681363e-02 8.06549635e-02
 3.30246520e-02 8.01603206e-02
 3.20641283e-02 7.96148242e-02
 3.00601202e-02 7.84767167e-02
 2.97940223e-02 7.81563126e-02
 2.81583426e-02 7.61523046e-02
 2.80561122e-02 7.60270536e-02
 2.65473174e-02 7.41482966e-02
 2.60521042e-02 7.36621462e-02
 2.40480962e-02 7.21655136e-02
 2.40189977e-02 7.21442886e-02
 2.20440882e-02 7.07037502e-02
 2.12715981e-02 7.01402806e-02
 2.00400802e-02 6.90794572e-02
 1.95244959e-02 6.81362725e-02
 1.84356484e-02 6.61322645e-02
 1.80360721e-02 6.53968503e-02
 1.73568029e-02 6.41282565e-02
 1.60320641e-02 6.22052222e-02
 1.59651185e-02 6.21242485e-02
 1.42761999e-02 6.01202405e-02
 1.40280561e-02 5.97890343e-02
 1.27747721e-02 5.81162325e-02
 1.20240481e-02 5.71061640e-02
 1.12853118e-02 5.61122244e-02
 1.00200401e-02 5.44098531e-02
 9.90124230e-03 5.41082164e-02
 9.11197580e-03 5.21042084e-02
 8.32270930e-03 5.01002004e-02
 8.01603206e-03 4.91441262e-02
 7.68147792e-03 4.80961924e-02
 7.04936720e-03 4.60921844e-02
 6.41725648e-03 4.40881764e-02
 6.01202405e-03 4.32075638e-02
 5.40214509e-03 4.20841683e-02
 4.29617981e-03 4.00801603e-02
 4.00801603e-03 3.88676524e-02
 3.81990867e-03 3.80761523e-02
 3.14353999e-03 3.60721443e-02
 2.00400802e-03 3.43806219e-02
 1.79033742e-03 3.40681363e-02
 4.20041957e-04 3.20641283e-02
 0.00000000e+00 3.14498319e-02
 0.00000000e+00 3.00601202e-02
 0.00000000e+00 2.80561122e-02
 0.00000000e+00 2.60521042e-02
 0.00000000e+00 2.40480962e-02
 0.00000000e+00 2.20440882e-02
 0.00000000e+00 2.00400802e-02
 0.00000000e+00 1.80360721e-02
 0.00000000e+00 1.60320641e-02
 0.00000000e+00 1.40280561e-02
 0.00000000e+00 1.20240481e-02
 0.00000000e+00 1.00200401e-02
 0.00000000e+00 8.01603206e-03
 0.00000000e+00 6.01202405e-03
 0.00000000e+00 4.00801603e-03
 0.00000000e+00 2.00400802e-03


==> case2_l2QP1.txt <==
 7.70459904e-11 0.00000000e+00
 2.00400802e-03 0.00000000e+00
 4.00801603e-03 0.00000000e+00
 6.01202405e-03 0.00000000e+00
 8.01603206e-03 0.00000000e+00
 1.00200401e-02 0.00000000e+00
 1.20240481e-02 0.00000000e+00
 1.40280561e-02 0.00000000e+00
 1.60320641e-02 0.00000000e+00
 1.80360721e-02 0.00000000e+00
 2.00400802e-02 0.00000000e+00
 2.20440882e-02 0.00000000e+00
 2.40480962e-02 0.00000000e+00
 2.60521042e-02 0.00000000e+00
 2.80561122e-02 0.00000000e+00
 3.00601202e-02 0.00000000e+00
 3.14498319e-02 0.00000000e+00
 3.20641283e-02 4.20041957e-04
 3.40681363e-02 1.79033742e-03
 3.43806219e-02 2.00400802e-03
 3.60721443e-02 3.14353999e-03
 3.80761523e-02 3.81990867e-03
 3.88676524e-02 4.00801603e-03
 4.00801603e-02 4.29617981e-03
 4.20841683e-02 5.40214509e-03
 4.32075638e-02 6.01202405e-03
 4.40881764e-02 6.41725648e-03
 4.60921844e-02 7.04936720e-03
 4.80961924e-02 7.68147792e-03
 4.91441262e-02 8.01603206e-03
 5.01002004e-02 8.32270930e-03
 5.21042084e-02 9.11197580e-03
 5.41082164e-02 9.90124230e-03
 5.44098531e-02 1.00200401e-02
 5.61122244e-02 1.12853118e-02
 5.71061640e-02 1.20240481e-02
 5.81162325e-02 1.27747721e-02
 5.97890343e-02 1.40280561e-02
 6.01202405e-02 1.42761999e-02
 6.21242485e-02 1.59651185e-02
 6.22052222e-02 1.60320641e-02
 6.41282565e-02 1.73568029e-02
 6.53968503e-02 1.80360721e-02
 6.61322645e-02 1.84356484e-02
 6.81362725e-02 1.95244959e-02
 6.90794572e-02 2.00400802e-02
 7.01402806e-02 2.12715981e-02
 7.07037502e-02 2.20440882e-02
 7.21442886e-02 2.40189977e-02
 7.21655136e-02 2.40480962e-02
 7.36621462e-02 2.60521042e-02
 7.41482966e-02 2.65473174e-02
 7.60270536e-02 2.80561122e-02
 7.61523046e-02 2.81583426e-02
 7.81563126e-02 2.97940223e-02
 7.84767167e-02 3.00601202e-02
 7.96148242e-02 3.20641283e-02
 8.01603206e-02 3.30246520e-02
 8.06549635e-02 3.40681363e-02
 8.16049235e-02 3.60721443e-02
 8.21643287e-02 3.71937745e-02
 8.27185439e-02 3.80761523e-02
 8.41683367e-02 3.98112084e-02
 8.43930698e-02 4.00801603e-02
 8.50703597e-02 4.20841683e-02
 8.57476496e-02 4.40881764e-02
 8.61723447e-02 4.53447907e-02
 8.64662870e-02 4.60921844e-02
 8.74268772e-02 4.80961924e-02
 8.81763527e-02 4.94752250e-02
 8.84868211e-02 5.01002004e-02
 8.90220980e-02 5.21042084e-02
 8.95028667e-02 5.41082164e-02
 8.99372171e-02 5.61122244e-02
 9.01803607e-02 5.73846606e-02
 9.03171342e-02 5.81162325e-02
 9.06291583e-02 6.01202405e-02
 9.08998780e-02 6.21242485e-02
 9.11289503e-02 6.41282565e-02
 9.13136973e-02 6.61322645e-02
 9.14683015e-02 6.81362725e-02
 9.15826967e-02 7.01402806e-02
 9.16725489e-02 7.21442886e-02
 9.17224376e-02 7.41482966e-02
 9.17298071e-02 7.61523046e-02
 9.17165856e-02 7.81563126e-02
 9.16648002e-02 8.01603206e-02
 9.15938259e-02 8.21643287e-02
 9.14809719e-02 8.41683367e-02
 9.12917500e-02 8.61723447e-02
 9.09761940e-02 8.81763527e-02
 9.01803607e-02 9.01803553e-02
 8.81763586e-02 8.81763527e-02
 8.81763527e-02 8.81763508e-02
 8.62234132e-02 8.61723447e-02
 8.61723447e-02 8.61413026e-02
 8.41683379e-02 8.41683367e-02
 8.41683367e-02 8.41683358e-02
 8.21643295e-02 8.21643287e-02
 8.21643287e-02 8.21643280e-02
 8.01790622e-02 8.01603206e-02
 8.01603206e-02 8.01451303e-02
 7.81719238e-02 7.81563126e-02
 7.81563126e-02 7.81432387e-02
 7.61657431e-02 7.61523046e-02
 7.61523046e-02 7.61407847e-02
 7.41601397e-02 7.41482966e-02
 7.41482966e-02 7.41380173e-02
 7.21548579e-02 7.21442886e-02
 7.21442886e-02 7.21349385e-02
 7.01402809e-02 7.01402806e-02
 7.01402806e-02 7.01402803e-02
 6.81362728e-02 6.81362725e-02
 6.81362725e-02 6.81362723e-02
 6.61322648e-02 6.61322645e-02
 6.61322645e-02 6.61322643e-02
 6.41359254e-02 6.41282565e-02
 6.41282565e-02 6.41212462e-02
 6.21242487e-02 6.21242485e-02
 6.21242485e-02 6.21242483e-02
 6.01202407e-02 6.01202405e-02
 6.01202405e-02 6.01202403e-02
 5.81227095e-02 5.81162325e-02
 5.81162325e-02 5.81102308e-02
 5.61122246e-02 5.61122244e-02
 5.61122244e-02 5.61122243e-02
 5.41141256e-02 5.41082164e-02
 5.41082164e-02 5.41026912e-02
 5.21042086e-02 5.21042084e-02
 5.21042084e-02 5.21042083e-02
 5.01002006e-02 5.01002004e-02
 5.01002004e-02 5.01002002e-02
 4.80961925e-02 4.80961924e-02
 4.80961924e-02 4.80961922e-02
 4.60921845e-02 4.60921844e-02
 4.60921844e-02 4.60921842e-02
 4.40881765e-02 4.40881764e-02
 4.40881764e-02 4.40881762e-02
 4.20841685e-02 4.20841683e-02
 4.20841683e-02 4.20841682e-02
 4.00801605e-02 4.00801603e-02
 4.00801603e-02 4.00801602e-02
 3.80761524e-02 3.80761523e-02
 3.80761523e-02 3.80761522e-02
 3.60721444e-02 3.60721443e-02
 3.60721443e-02 3.60721442e-02
 3.40681364e-02 3.40681363e-02
 3.40681363e-02 3.40681362e-02
 3.20641284e-02 3.20641283e-02
 3.20641283e-02 3.20641281e-02
 3.00601203e-02 3.00601202e-02
 3.00601202e-02 3.00601202e-02
 2.80561123e-02 2.80561122e-02
 2.80561122e-02 2.80561121e-02
 2.60521043e-02 2.60521042e-02
 2.60521042e-02 2.60521041e-02
 2.40480963e-02 2.40480962e-02
 2.40480962e-02 2.40480961e-02
 2.20440883e-02 2.20440882e-02
 2.20440882e-02 2.20440881e-02
 2.00400802e-02 2.00400802e-02
 2.00400802e-02 2.00400801e-02
 1.80360722e-02 1.80360721e-02
 1.80360721e-02 1.80360721e-02
 1.60320642e-02 1.60320641e-02
 1.60320641e-02 1.60320641e-02
 1.40280562e-02 1.40280561e-02
 1.40280561e-02 1.40280560e-02
 1.20240482e-02 1.20240481e-02
 1.20240481e-02 1.20240480e-02
 1.00200401e-02 1.00200401e-02
 1.00200401e-02 1.00200400e-02
 8.01603213e-03 8.01603206e-03
 8.01603206e-03 8.01603200e-03
 6.01202412e-03 6.01202405e-03
 6.01202405e-03 6.01202398e-03
 4.00801610e-03 4.00801603e-03
 4.00801603e-03 4.00801596e-03
 2.00400809e-03 2.00400802e-03
 2.00400802e-03 2.00400794e-03
 7.70459904e-11 0.00000000e+00


==> case2_l2QP2.txt <==
 9.12570329e-02 9.41883768e-02
 9.21843687e-02 9.23034549e-02
 9.40722078e-02 9.41883768e-02
 9.41883768e-02 9.42338522e-02
 9.61480580e-02 9.61923848e-02
 9.61923848e-02 9.62201699e-02
 9.81693109e-02 9.81963928e-02
 9.81963928e-02 9.82162306e-02
 1.00200400e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 1.02189354e-01 1.02204409e-01
 1.02204409e-01 1.02216903e-01
 1.04196234e-01 1.04208417e-01
 1.04208417e-01 1.04218806e-01
 1.06202293e-01 1.06212425e-01
 1.06212425e-01 1.06221319e-01
 1.08216432e-01 1.08216433e-01
 1.08216433e-01 1.08216433e-01
 1.10212883e-01 1.10220441e-01
 1.10220441e-01 1.10227282e-01
 1.12224449e-01 1.12224449e-01
 1.12224449e-01 1.12224449e-01
 1.14228457e-01 1.14228457e-01
 1.14228457e-01 1.14228457e-01
 1.16227097e-01 1.16232465e-01
 1.16232465e-01 1.16237455e-01
 1.18236473e-01 1.18236473e-01
 1.18236473e-01 1.18236473e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.24244720e-01 1.24248497e-01
 1.24248497e-01 1.24252078e-01
 1.26249006e-01 1.26252505e-01
 1.26252505e-01 1.26255835e-01
 1.28256513e-01 1.28256513e-01
 1.28256513e-01 1.28256513e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.36270039e-01 1.36272545e-01
 1.36272545e-01 1.36274957e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.40280561e-01 1.40280561e-01
 1.40280561e-01 1.40280561e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.44286575e-01 1.44288577e-01
 1.44288577e-01 1.44290517e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.48296593e-01 1.48296593e-01
 1.48296593e-01 1.48296593e-01
 1.50300601e-01 1.50300601e-01
 1.50300601e-01 1.50300601e-01
 1.52304609e-01 1.52304609e-01
 1.52304609e-01 1.52304609e-01
 1.54308617e-01 1.54308617e-01
 1.54308617e-01 1.54308617e-01
 1.56312625e-01 1.56312625e-01
 1.56312625e-01 1.56312625e-01
 1.58316633e-01 1.58316633e-01
 1.58316633e-01 1.58316633e-01
 1.60320641e-01 1.60320641e-01
 1.60320641e-01 1.60320641e-01
 1.62324649e-01 1.62324649e-01
 1.62324649e-01 1.62324649e-01
 1.64328657e-01 1.64328657e-01
 1.64328657e-01 1.64328657e-01
 1.66332665e-01 1.66332665e-01
 1.66332665e-01 1.66332665e-01
 1.68336673e-01 1.68336673e-01
 1.68336673e-01 1.68336673e-01
 1.70329735e-01 1.70340681e-01
 1.70340681e-01 1.70350817e-01
 1.72276949e-01 1.72344689e-01
 1.72344689e-01 1.72414446e-01
 1.74223058e-01 1.74348697e-01
 1.74348697e-01 1.74476741e-01
 1.76244196e-01 1.76352705e-01
 1.76352705e-01 1.76458080e-01
 1.78307824e-01 1.78356713e-01
 1.78356713e-01 1.78403689e-01
 1.80351576e-01 1.80360721e-01
 1.80360721e-01 1.80369282e-01
 1.82309909e-01 1.82364729e-01
 1.82364729e-01 1.82420851e-01
 1.84267459e-01 1.84368737e-01
 1.84368737e-01 1.84471517e-01
 1.86286660e-01 1.86372745e-01
 1.86372745e-01 1.86456835e-01
 1.88338229e-01 1.88376754e-01
 1.88376754e-01 1.88413998e-01
 1.90380761e-01 1.90380762e-01
 1.90380762e-01 1.90380762e-01
 1.92384769e-01 1.92384770e-01
 1.92384770e-01 1.92384770e-01
 1.94388777e-01 1.94388778e-01
 1.94388778e-01 1.94388778e-01
 1.96392785e-01 1.96392786e-01
 1.96392786e-01 1.96392786e-01
 1.98396793e-01 1.98396794e-01
 1.98396794e-01 1.98396794e-01
 2.00394038e-01 2.00400802e-01
 2.00400802e-01 2.00407227e-01
 2.02366866e-01 2.02404810e-01
 2.02404810e-01 2.02443362e-01
 2.04339254e-01 2.04408818e-01
 2.04408818e-01 2.04479035e-01
 2.06355318e-01 2.06412826e-01
 2.06412826e-01 2.06469426e-01
 2.08391453e-01 2.08416834e-01
 2.08416834e-01 2.08441566e-01
 2.10414879e-01 2.10420842e-01
 2.10420842e-01 2.10426536e-01
 2.12392480e-01 2.12424850e-01
 2.12424850e-01 2.12457657e-01
 2.14369737e-01 2.14428858e-01
 2.14428858e-01 2.14488432e-01
 2.16384604e-01 2.16432866e-01
 2.16432866e-01 2.16480484e-01
 2.18415725e-01 2.18436874e-01
 2.18436874e-01 2.18457536e-01
 2.20435546e-01 2.20440882e-01
 2.20440882e-01 2.20445999e-01
 2.22416841e-01 2.22444890e-01
 2.22444890e-01 2.22473264e-01
 2.24397858e-01 2.24448898e-01
 2.24448898e-01 2.24500262e-01
 2.26411740e-01 2.26452906e-01
 2.26452906e-01 2.26493600e-01
 2.28439005e-01 2.28456914e-01
 2.28456914e-01 2.28474445e-01
 2.30456079e-01 2.30460922e-01
 2.30460922e-01 2.30465582e-01
 2.32440255e-01 2.32464930e-01
 2.32464930e-01 2.32489854e-01
 2.34424203e-01 2.34468938e-01
 2.34468938e-01 2.34513911e-01
 2.36437282e-01 2.36472946e-01
 2.36472946e-01 2.36508252e-01
 2.38461554e-01 2.38476954e-01
 2.38476954e-01 2.38492088e-01
 2.40480962e-01 2.40480962e-01
 2.40480962e-01 2.40480962e-01
 2.42484970e-01 2.42484970e-01
 2.42484970e-01 2.42484970e-01
 2.44488978e-01 2.44488978e-01
 2.44488978e-01 2.44488978e-01
 2.46492986e-01 2.46492986e-01
 2.46492986e-01 2.46492986e-01
 2.48496994e-01 2.48496994e-01
 2.48496994e-01 2.48496994e-01
 2.50501002e-01 2.50501002e-01
 2.50501002e-01 2.50501002e-01
 2.52505010e-01 2.52505010e-01
 2.52505010e-01 2.52505010e-01
 2.54509018e-01 2.54509018e-01
 2.54509018e-01 2.54509018e-01
 2.56513026e-01 2.56513026e-01
 2.56513026e-01 2.56513026e-01
 2.58517034e-01 2.58517034e-01
 2.58517034e-01 2.58517034e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.70537333e-01 2.70541082e-01
 2.70541082e-01 2.70544724e-01
 2.72528074e-01 2.72545090e-01
 2.72545090e-01 2.72562221e-01
 2.74518684e-01 2.74549098e-01
 2.74549098e-01 2.74579604e-01
 2.76529906e-01 2.76553106e-01
 2.76553106e-01 2.76576151e-01
 2.78547402e-01 2.78557114e-01
 2.78557114e-01 2.78566668e-01
 2.80561122e-01 2.80561122e-01
 2.80561122e-01 2.80561122e-01
 2.82565130e-01 2.82565130e-01
 2.82565130e-01 2.82565130e-01
 2.84569138e-01 2.84569138e-01
 2.84569138e-01 2.84569138e-01
 2.86573146e-01 2.86573146e-01
 2.86573146e-01 2.86573146e-01
 2.88577154e-01 2.88577154e-01
 2.88577154e-01 2.88577154e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.96593186e-01 2.96593186e-01
 2.96593186e-01 2.96593186e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 3.00597708e-01 3.00601202e-01
 3.00601202e-01 3.00604611e-01
 3.02590523e-01 3.02605210e-01
 3.02605210e-01 3.02619981e-01
 3.04583233e-01 3.04609218e-01
 3.04609218e-01 3.04635261e-01
 3.06594025e-01 3.06613226e-01
 3.06613226e-01 3.06632320e-01
 3.08609395e-01 3.08617234e-01
 3.08617234e-01 3.08624953e-01
 3.10617763e-01 3.10621242e-01
 3.10621242e-01 3.10624640e-01
 3.12610970e-01 3.12625251e-01
 3.12625251e-01 3.12639609e-01
 3.14604076e-01 3.14629259e-01
 3.14629259e-01 3.14654491e-01
 3.16614852e-01 3.16633267e-01
 3.16633267e-01 3.16651581e-01
 3.18629821e-01 3.18637275e-01
 3.18637275e-01 3.18644614e-01
 3.20637789e-01 3.20641283e-01
 3.20641283e-01 3.20644697e-01
 3.22631280e-01 3.22645291e-01
 3.22645291e-01 3.22659376e-01
 3.24624673e-01 3.24649299e-01
 3.24649299e-01 3.24673970e-01
 3.26635486e-01 3.26653307e-01
 3.26653307e-01 3.26671033e-01
 3.28650165e-01 3.28657315e-01
 3.28657315e-01 3.28664355e-01
 3.30657789e-01 3.30661323e-01
 3.30661323e-01 3.30664779e-01
 3.32651472e-01 3.32665331e-01
 3.32665331e-01 3.32679261e-01
 3.34645061e-01 3.34669339e-01
 3.34669339e-01 3.34693658e-01
 3.36655960e-01 3.36673347e-01
 3.36673347e-01 3.36690643e-01
 3.38670442e-01 3.38677355e-01
 3.38677355e-01 3.38684174e-01
 3.40677760e-01 3.40681363e-01
 3.40681363e-01 3.40684884e-01
 3.42671564e-01 3.42685371e-01
 3.42685371e-01 3.42699249e-01
 3.44665269e-01 3.44689379e-01
 3.44689379e-01 3.44713527e-01
 3.46676298e-01 3.46693387e-01
 3.46693387e-01 3.46710387e-01
 3.48690663e-01 3.48697395e-01
 3.48697395e-01 3.48704023e-01
 3.50697721e-01 3.50701403e-01
 3.50701403e-01 3.50705010e-01
 3.52691567e-01 3.52705411e-01
 3.52705411e-01 3.52719325e-01
 3.54685321e-01 3.54709419e-01
 3.54709419e-01 3.54733553e-01
 3.56696523e-01 3.56713427e-01
 3.56713427e-01 3.56730244e-01
 3.58710838e-01 3.58717435e-01
 3.58717435e-01 3.58723929e-01
 3.60717654e-01 3.60721443e-01
 3.60721443e-01 3.60725157e-01
 3.62711492e-01 3.62725451e-01
 3.62725451e-01 3.62739482e-01
 3.64705236e-01 3.64729459e-01
 3.64729459e-01 3.64753715e-01
 3.66716651e-01 3.66733467e-01
 3.66733467e-01 3.66750197e-01
 3.68730975e-01 3.68737475e-01
 3.68737475e-01 3.68743872e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.80757455e-01 3.80761523e-01
 3.80761523e-01 3.80765508e-01
 3.82751136e-01 3.82765531e-01
 3.82765531e-01 3.82780002e-01
 3.84744713e-01 3.84769539e-01
 3.84769539e-01 3.84794395e-01
 3.86756665e-01 3.86773547e-01
 3.86773547e-01 3.86790341e-01
 3.88771159e-01 3.88777555e-01
 3.88777555e-01 3.88783861e-01
 3.90777331e-01 3.90781563e-01
 3.90781563e-01 3.90785711e-01
 3.92770866e-01 3.92785571e-01
 3.92785571e-01 3.92800354e-01
 3.94764295e-01 3.94789579e-01
 3.94789579e-01 3.94814891e-01
 3.96776571e-01 3.96793587e-01
 3.96793587e-01 3.96810514e-01
 3.98791214e-01 3.98797595e-01
 3.98797595e-01 3.98803871e-01
 4.00797197e-01 4.00801603e-01
 4.00801603e-01 4.00805932e-01
 4.02790541e-01 4.02805611e-01
 4.02805611e-01 4.02820763e-01
 4.04783785e-01 4.04809619e-01
 4.04809619e-01 4.04835480e-01
 4.06796420e-01 4.06813627e-01
 4.06813627e-01 4.06830743e-01
 4.08811250e-01 4.08817635e-01
 4.08817635e-01 4.08823914e-01
 4.10817037e-01 4.10821643e-01
 4.10821643e-01 4.10826172e-01
 4.12810163e-01 4.12825651e-01
 4.12825651e-01 4.12841225e-01
 4.14803187e-01 4.14829659e-01
 4.14829659e-01 4.14856157e-01
 4.16816216e-01 4.16833667e-01
 4.16833667e-01 4.16851023e-01
 4.18831269e-01 4.18837675e-01
 4.18837675e-01 4.18843972e-01
 4.20836857e-01 4.20841683e-01
 4.20841683e-01 4.20846430e-01
 4.22829734e-01 4.22845691e-01
 4.22845691e-01 4.22861738e-01
 4.24822505e-01 4.24849699e-01
 4.24849699e-01 4.24876917e-01
 4.26835965e-01 4.26853707e-01
 4.26853707e-01 4.26871350e-01
 4.28851274e-01 4.28857715e-01
 4.28857715e-01 4.28864060e-01
 4.30861723e-01 4.30861723e-01
 4.30861723e-01 4.30861723e-01
 4.32865731e-01 4.32865731e-01
 4.32865731e-01 4.32865731e-01
 4.34869739e-01 4.34869739e-01
 4.34869739e-01 4.34869740e-01
 4.36873747e-01 4.36873747e-01
 4.36873747e-01 4.36873748e-01
 4.38877755e-01 4.38877756e-01
 4.38877756e-01 4.38877756e-01
 4.40876428e-01 4.40881764e-01
 4.40881764e-01 4.40887002e-01
 4.42868729e-01 4.42885772e-01
 4.42885772e-01 4.42902916e-01
 4.44860901e-01 4.44889780e-01
 4.44889780e-01 4.44918677e-01
 4.46875334e-01 4.46893788e-01
 4.46893788e-01 4.46912132e-01
 4.48891247e-01 4.48897796e-01
 4.48897796e-01 4.48904242e-01
 4.50896189e-01 4.50901804e-01
 4.50901804e-01 4.50907318e-01
 4.52888152e-01 4.52905812e-01
 4.52905812e-01 4.52923579e-01
 4.54879982e-01 4.54909820e-01
 4.54909820e-01 4.54939674e-01
 4.56894958e-01 4.56913828e-01
 4.56913828e-01 4.56932583e-01
 4.58911219e-01 4.58917836e-01
 4.58917836e-01 4.58924329e-01
 4.60915946e-01 4.60921844e-01
 4.60921844e-01 4.60927654e-01
 4.62907527e-01 4.62925852e-01
 4.62925852e-01 4.62944292e-01
 4.64898983e-01 4.64929860e-01
 4.64929860e-01 4.64960750e-01
 4.66914543e-01 4.66933868e-01
 4.66933868e-01 4.66953071e-01
 4.68931182e-01 4.68937876e-01
 4.68937876e-01 4.68944442e-01
 4.70935666e-01 4.70941884e-01
 4.70941884e-01 4.70948011e-01
 4.72926851e-01 4.72945892e-01
 4.72945892e-01 4.72965057e-01
 4.74917906e-01 4.74949900e-01
 4.74949900e-01 4.74981904e-01
 4.76934091e-01 4.76953908e-01
 4.76953908e-01 4.76973596e-01
 4.78951136e-01 4.78957916e-01
 4.78957916e-01 4.78964584e-01
 4.80961924e-01 4.80961924e-01
 4.80961924e-01 4.80961924e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 5.00994686e-01 5.01002004e-01
 5.01002004e-01 5.01009225e-01
 5.02984505e-01 5.03006012e-01
 5.03006012e-01 5.03027674e-01
 5.04974316e-01 5.05010020e-01
 5.05010020e-01 5.05045722e-01
 5.06992510e-01 5.07014028e-01
 5.07014028e-01 5.07035392e-01
 5.09010960e-01 5.09018036e-01
 5.09018036e-01 5.09024963e-01
 5.11014307e-01 5.11022044e-01
 5.11022044e-01 5.11029681e-01
 5.13003609e-01 5.13026052e-01
 5.13026052e-01 5.13048663e-01
 5.14993192e-01 5.15030060e-01
 5.15030060e-01 5.15066920e-01
 5.17011907e-01 5.17034068e-01
 5.17034068e-01 5.17056065e-01
 5.19030889e-01 5.19038076e-01
 5.19038076e-01 5.19045133e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.31053431e-01 5.31062124e-01
 5.31062124e-01 5.31070681e-01
 5.33041629e-01 5.33066132e-01
 5.33066132e-01 5.33090833e-01
 5.35030721e-01 5.35070140e-01
 5.35070140e-01 5.35109538e-01
 5.37050578e-01 5.37074148e-01
 5.37074148e-01 5.37097531e-01
 5.39070730e-01 5.39078156e-01
 5.39078156e-01 5.39085413e-01
 5.41072993e-01 5.41082164e-01
 5.41082164e-01 5.41091229e-01
 5.43060536e-01 5.43086172e-01
 5.43086172e-01 5.43112023e-01
 5.45049365e-01 5.45090180e-01
 5.45090180e-01 5.45130965e-01
 5.47069848e-01 5.47094188e-01
 5.47094188e-01 5.47118326e-01
 5.49090643e-01 5.49098196e-01
 5.49098196e-01 5.49105573e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.57114228e-01 5.57114228e-01
 5.57114228e-01 5.57114228e-01
 5.59118236e-01 5.59118236e-01
 5.59118236e-01 5.59118237e-01
 5.61111944e-01 5.61122244e-01
 5.61122244e-01 5.61132434e-01
 5.63098122e-01 5.63126253e-01
 5.63126253e-01 5.63154638e-01
 5.65086391e-01 5.65130261e-01
 5.65130261e-01 5.65174079e-01
 5.67108248e-01 5.67134269e-01
 5.67134269e-01 5.67160055e-01
 5.69130452e-01 5.69138277e-01
 5.69138277e-01 5.69145906e-01
 5.71131359e-01 5.71142285e-01
 5.71142285e-01 5.71153097e-01
 5.73116789e-01 5.73146293e-01
 5.73146293e-01 5.73176075e-01
 5.75104760e-01 5.75150301e-01
 5.75150301e-01 5.75195777e-01
 5.77127371e-01 5.77154309e-01
 5.77154309e-01 5.77180993e-01
 5.79150349e-01 5.79158317e-01
 5.79158317e-01 5.79166111e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.21227622e-01 6.21242485e-01
 6.21242485e-01 6.21257171e-01
 6.23208567e-01 6.23246493e-01
 6.23246493e-01 6.23284867e-01
 6.25194855e-01 6.25250501e-01
 6.25250501e-01 6.25305985e-01
 6.27222057e-01 6.27254509e-01
 6.27254509e-01 6.27286582e-01
 6.29249753e-01 6.29258517e-01
 6.29258517e-01 6.29267021e-01
 6.31246768e-01 6.31262525e-01
 6.31262525e-01 6.31278172e-01
 6.33226544e-01 6.33266533e-01
 6.33266533e-01 6.33307018e-01
 6.35212451e-01 6.35270541e-01
 6.35270541e-01 6.35328439e-01
 6.37240771e-01 6.37274549e-01
 6.37274549e-01 6.37307914e-01
 6.39269616e-01 6.39278557e-01
 6.39278557e-01 6.39287225e-01
 6.41265774e-01 6.41282565e-01
 6.41282565e-01 6.41299250e-01
 6.43244366e-01 6.43286573e-01
 6.43286573e-01 6.43329329e-01
 6.45229876e-01 6.45290581e-01
 6.45290581e-01 6.45351061e-01
 6.47259394e-01 6.47294589e-01
 6.47294589e-01 6.47329333e-01
 6.49289472e-01 6.49298597e-01
 6.49298597e-01 6.49307434e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.71322162e-01 6.71342685e-01
 6.71342685e-01 6.71363030e-01
 6.73296741e-01 6.73346693e-01
 6.73346693e-01 6.73397402e-01
 6.75280943e-01 6.75350701e-01
 6.75350701e-01 6.75420096e-01
 6.77314628e-01 6.77354709e-01
 6.77354709e-01 6.77394192e-01
 6.79349001e-01 6.79358717e-01
 6.79358717e-01 6.79368143e-01
 6.81340771e-01 6.81362725e-01
 6.81362725e-01 6.81384505e-01
 6.83313770e-01 6.83366733e-01
 6.83366733e-01 6.83420543e-01
 6.85297491e-01 6.85370741e-01
 6.85370741e-01 6.85443566e-01
 6.87332791e-01 6.87374749e-01
 6.87374749e-01 6.87416048e-01
 6.89368828e-01 6.89378758e-01
 6.89378758e-01 6.89388378e-01
 6.91359254e-01 6.91382766e-01
 6.91382766e-01 6.91406110e-01
 6.93330545e-01 6.93386774e-01
 6.93386774e-01 6.93443951e-01
 6.95313759e-01 6.95390782e-01
 6.95390782e-01 6.95467306e-01
 6.97350807e-01 6.97394790e-01
 6.97394790e-01 6.97438042e-01
 6.99388648e-01 6.99398798e-01
 6.99398798e-01 6.99408571e-01
 7.01377723e-01 7.01402806e-01
 7.01402806e-01 7.01427859e-01
 7.03347036e-01 7.03406814e-01
 7.03406814e-01 7.03467659e-01
 7.05329714e-01 7.05410822e-01
 7.05410822e-01 7.05491345e-01
 7.07368659e-01 7.07414830e-01
 7.07414830e-01 7.07460190e-01
 7.09408458e-01 7.09418838e-01
 7.09418838e-01 7.09428820e-01
 7.11395919e-01 7.11422846e-01
 7.11422846e-01 7.11449771e-01
 7.13363210e-01 7.13426854e-01
 7.13426854e-01 7.13491701e-01
 7.15345321e-01 7.15430862e-01
 7.15430862e-01 7.15515719e-01
 7.17386329e-01 7.17434870e-01
 7.17434870e-01 7.17482509e-01
 7.19428259e-01 7.19438878e-01
 7.19438878e-01 7.19449076e-01
 7.21413940e-01 7.21442886e-01
 7.21442886e-01 7.21471865e-01
 7.23379029e-01 7.23446894e-01
 7.23446894e-01 7.23516121e-01
 7.25360536e-01 7.25450902e-01
 7.25450902e-01 7.25540467e-01
 7.27403794e-01 7.27454910e-01
 7.27454910e-01 7.27505019e-01
 7.29448051e-01 7.29458918e-01
 7.29458918e-01 7.29469397e-01
 7.31431595e-01 7.31462926e-01
 7.31462926e-01 7.31494165e-01
 7.33394448e-01 7.33466934e-01
 7.33466934e-01 7.33540967e-01
 7.35375310e-01 7.35470942e-01
 7.35470942e-01 7.35565634e-01
 7.37421030e-01 7.37474950e-01
 7.37474950e-01 7.37527743e-01
 7.39467832e-01 7.39478958e-01
 7.39478958e-01 7.39489613e-01
 7.41449362e-01 7.41482966e-01
 7.41482966e-01 7.41516701e-01
 7.43409416e-01 7.43486974e-01
 7.43486974e-01 7.43566296e-01
 7.45389586e-01 7.45490982e-01
 7.45490982e-01 7.45591273e-01
 7.47438005e-01 7.47494990e-01
 7.47494990e-01 7.47550707e-01
 7.49487601e-01 7.49498998e-01
 7.49498998e-01 7.49509895e-01
 7.51466707e-01 7.51503006e-01
 7.51503006e-01 7.51539504e-01
 7.53423871e-01 7.53507014e-01
 7.53507014e-01 7.53592176e-01
 7.55403297e-01 7.55511022e-01
 7.55511022e-01 7.55617445e-01
 7.57454687e-01 7.57515030e-01
 7.57515030e-01 7.57573943e-01
 7.59507359e-01 7.59519038e-01
 7.59519038e-01 7.59530251e-01
 7.61483536e-01 7.61523046e-01
 7.61523046e-01 7.61562614e-01
 7.63437744e-01 7.63527054e-01
 7.63527054e-01 7.63618685e-01
 7.65416362e-01 7.65531062e-01
 7.65531062e-01 7.65644223e-01
 7.67471033e-01 7.67535070e-01
 7.67535070e-01 7.67597486e-01
 7.69527104e-01 7.69539078e-01
 7.69539078e-01 7.69550557e-01
 7.71500235e-01 7.71543086e-01
 7.71543086e-01 7.71586077e-01
 7.73450949e-01 7.73547094e-01
 7.73547094e-01 7.73645918e-01
 7.75428688e-01 7.75551102e-01
 7.75551102e-01 7.75671691e-01
 7.77486994e-01 7.77555110e-01
 7.77555110e-01 7.77621380e-01
 7.79546835e-01 7.79559118e-01
 7.79559118e-01 7.79570873e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.91532414e-01 7.91583166e-01
 7.91583166e-01 7.91634299e-01
 7.93474942e-01 7.93587174e-01
 7.93587174e-01 7.93703032e-01
 7.95450648e-01 7.95591182e-01
 7.95591182e-01 7.95729122e-01
 7.97517520e-01 7.97595190e-01
 7.97595190e-01 7.97670430e-01
 7.99586253e-01 7.99599198e-01
 7.99599198e-01 7.99611462e-01
 8.01548109e-01 8.01603206e-01
 8.01603206e-01 8.01659207e-01
 8.03485467e-01 8.03607214e-01
 8.03607214e-01 8.03733215e-01
 8.05459982e-01 8.05611222e-01
 8.05611222e-01 8.05759349e-01
 8.07531930e-01 8.07615230e-01
 8.07615230e-01 8.07695719e-01
 8.09605938e-01 8.09619238e-01
 8.09619238e-01 8.09631811e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623247e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.41602420e-01 8.41683367e-01
 8.41683367e-01 8.41766845e-01
 8.43513157e-01 8.43687375e-01
 8.43687375e-01 8.43870232e-01
 8.45480953e-01 8.45691383e-01
 8.45691383e-01 8.45894952e-01
 8.47581105e-01 8.47695391e-01
 8.47695391e-01 8.47804277e-01
 8.49684492e-01 8.49699399e-01
 8.49699399e-01 8.49713453e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.61622959e-01 8.61723447e-01
 8.61723447e-01 8.61828215e-01
 8.63513848e-01 8.63727455e-01
 8.63727455e-01 8.63954047e-01
 8.65476168e-01 8.65731463e-01
 8.65731463e-01 8.65976078e-01
 8.67597810e-01 8.67735471e-01
 8.67735471e-01 8.67865243e-01
 8.69723642e-01 8.69739479e-01
 8.69739479e-01 8.69754214e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.81635140e-01 8.81763527e-01
 8.81763527e-01 8.81898403e-01
 8.83499863e-01 8.83767535e-01
 8.83767535e-01 8.84055679e-01
 8.85453738e-01 8.85771543e-01
 8.85771543e-01 8.86071962e-01
 8.87605424e-01 8.87775551e-01
 8.87775551e-01 8.87933591e-01
 8.89762700e-01 8.89779559e-01
 8.89779559e-01 8.89795269e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.31597701e-01 9.31863727e-01
 9.31863727e-01 9.32168608e-01
 9.33323977e-01 9.33867735e-01
 9.33867735e-01 9.34500445e-01
 9.35210479e-01 9.35871743e-01
 9.35871743e-01 9.36452128e-01
 9.37528253e-01 9.37875752e-01
 9.37875752e-01 9.38174396e-01
 9.39860090e-01 9.39879760e-01
 9.39879760e-01 9.39897614e-01
 9.41563667e-01 9.41883768e-01
 9.41883768e-01 9.42262683e-01
 9.43236717e-01 9.43887776e-01
 9.43887776e-01 9.44669792e-01
 9.45083314e-01 9.45891784e-01
 9.45891784e-01 9.46579757e-01
 9.47472535e-01 9.47895792e-01
 9.47895792e-01 9.48248168e-01
 9.49879645e-01 9.49899800e-01
 9.49899800e-01 9.49918054e-01
 9.51510909e-01 9.51903808e-01
 9.51903808e-01 9.52390319e-01
 9.53112441e-01 9.53907816e-01
 9.53907816e-01 9.54906445e-01
 9.54890591e-01 9.55911824e-01
 9.55911824e-01 9.56743907e-01
 9.57383229e-01 9.57915832e-01
 9.57915832e-01 9.58340031e-01
 9.59899355e-01 9.59919840e-01
 9.59919840e-01 9.59938399e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.71294343e-01 9.71943888e-01
 9.71943888e-01 9.72893828e-01
 9.72651943e-01 9.73947896e-01
 9.73947896e-01 9.75877156e-01
 9.74020861e-01 9.75951904e-01
 9.75951904e-01 9.77280749e-01
 9.76957005e-01 9.77955912e-01
 9.77955912e-01 9.78626913e-01
 9.79940333e-01 9.79959920e-01
 9.79959920e-01 9.79978457e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.90673025e-01 9.91983968e-01
 9.91370579e-01 9.93987976e-01
 9.91983968e-01 9.95750185e-01
 9.92067395e-01 9.95991984e-01
 9.93987976e-01 9.97925227e-01
 9.94191732e-01 9.97995992e-01
 9.95991984e-01 9.98617127e-01
 9.97995992e-01 9.99308564e-01
 1.00000000e+00 1.00000000e+00
 9.97995992e-01 1.00000000e+00
 9.95991984e-01 1.00000000e+00
 9.93987976e-01 1.00000000e+00
 9.91983968e-01 1.00000000e+00
 9.89979960e-01 1.00000000e+00
 9.87975952e-01 1.00000000e+00
 9.85971944e-01 1.00000000e+00
 9.83967936e-01 1.00000000e+00
 9.81963928e-01 1.00000000e+00
 9.79959920e-01 1.00000000e+00
 9.77955912e-01 1.00000000e+00
 9.75951904e-01 1.00000000e+00
 9.73947896e-01 1.00000000e+00
 9.71943888e-01 1.00000000e+00
 9.69939880e-01 1.00000000e+00
 9.67935872e-01 1.00000000e+00
 9.65931864e-01 1.00000000e+00
 9.63927856e-01 1.00000000e+00
 9.61923848e-01 1.00000000e+00
 9.59919840e-01 1.00000000e+00
 9.57915832e-01 1.00000000e+00
 9.55911824e-01 1.00000000e+00
 9.53907816e-01 1.00000000e+00
 9.51903808e-01 1.00000000e+00
 9.49899800e-01 1.00000000e+00
 9.47895792e-01 1.00000000e+00
 9.45891784e-01 1.00000000e+00
 9.43887776e-01 1.00000000e+00
 9.41883768e-01 1.00000000e+00
 9.39879760e-01 1.00000000e+00
 9.37875752e-01 1.00000000e+00
 9.35871743e-01 1.00000000e+00
 9.33867735e-01 1.00000000e+00
 9.31863727e-01 1.00000000e+00
 9.29859719e-01 1.00000000e+00
 9.27855711e-01 1.00000000e+00
 9.25851703e-01 1.00000000e+00
 9.23847695e-01 1.00000000e+00
 9.21843687e-01 1.00000000e+00
 9.19839679e-01 1.00000000e+00
 9.17835671e-01 1.00000000e+00
 9.15831663e-01 1.00000000e+00
 9.13827655e-01 1.00000000e+00
 9.11823647e-01 1.00000000e+00
 9.09819639e-01 1.00000000e+00
 9.07815631e-01 1.00000000e+00
 9.05811623e-01 1.00000000e+00
 9.03807615e-01 1.00000000e+00
 9.01803607e-01 1.00000000e+00
 8.99799599e-01 1.00000000e+00
 8.97795591e-01 1.00000000e+00
 8.95791583e-01 1.00000000e+00
 8.93787575e-01 1.00000000e+00
 8.91783567e-01 1.00000000e+00
 8.89779559e-01 1.00000000e+00
 8.87775551e-01 1.00000000e+00
 8.85771543e-01 1.00000000e+00
 8.83767535e-01 1.00000000e+00
 8.81763527e-01 1.00000000e+00
 8.79759519e-01 1.00000000e+00
 8.77755511e-01 1.00000000e+00
 8.75751503e-01 1.00000000e+00
 8.73747495e-01 1.00000000e+00
 8.71743487e-01 1.00000000e+00
 8.69739479e-01 1.00000000e+00
 8.67735471e-01 1.00000000e+00
 8.65731463e-01 1.00000000e+00
 8.63727455e-01 1.00000000e+00
 8.61723447e-01 1.00000000e+00
 8.59719439e-01 1.00000000e+00
 8.57715431e-01 1.00000000e+00
 8.55711423e-01 1.00000000e+00
 8.53707415e-01 1.00000000e+00
 8.51703407e-01 1.00000000e+00
 8.49699399e-01 1.00000000e+00
 8.47695391e-01 1.00000000e+00
 8.45691383e-01 1.00000000e+00
 8.43687375e-01 1.00000000e+00
 8.41683367e-01 1.00000000e+00
 8.39679359e-01 1.00000000e+00
 8.37675351e-01 1.00000000e+00
 8.35671343e-01 1.00000000e+00
 8.33667335e-01 1.00000000e+00
 8.31663327e-01 1.00000000e+00
 8.29659319e-01 1.00000000e+00
 8.27655311e-01 1.00000000e+00
 8.25651303e-01 1.00000000e+00
 8.23647295e-01 1.00000000e+00
 8.21643287e-01 1.00000000e+00
 8.19639279e-01 1.00000000e+00
 8.17635271e-01 1.00000000e+00
 8.15631263e-01 1.00000000e+00
 8.13627255e-01 1.00000000e+00
 8.11623246e-01 1.00000000e+00
 8.09619238e-01 1.00000000e+00
 8.07615230e-01 1.00000000e+00
 8.05611222e-01 1.00000000e+00
 8.03607214e-01 1.00000000e+00
 8.01603206e-01 1.00000000e+00
 7.99599198e-01 1.00000000e+00
 7.97595190e-01 1.00000000e+00
 7.95591182e-01 1.00000000e+00
 7.93587174e-01 1.00000000e+00
 7.91583166e-01 1.00000000e+00
 7.89579158e-01 1.00000000e+00
 7.87575150e-01 1.00000000e+00
 7.85571142e-01 1.00000000e+00
 7.83567134e-01 1.00000000e+00
 7.81563126e-01 1.00000000e+00
 7.79559118e-01 1.00000000e+00
 7.77555110e-01 1.00000000e+00
 7.75551102e-01 1.00000000e+00
 7.73547094e-01 1.00000000e+00
 7.71543086e-01 1.00000000e+00
 7.69539078e-01 1.00000000e+00
 7.67535070e-01 1.00000000e+00
 7.65531062e-01 1.00000000e+00
 7.63527054e-01 1.00000000e+00
 7.61523046e-01 1.00000000e+00
 7.59519038e-01 1.00000000e+00
 7.57515030e-01 1.00000000e+00
 7.55511022e-01 1.00000000e+00
 7.53507014e-01 1.00000000e+00
 7.51503006e-01 1.00000000e+00
 7.49498998e-01 1.00000000e+00
 7.47494990e-01 1.00000000e+00
 7.45490982e-01 1.00000000e+00
 7.43486974e-01 1.00000000e+00
 7.41482966e-01 1.00000000e+00
 7.39478958e-01 1.00000000e+00
 7.37474950e-01 1.00000000e+00
 7.35470942e-01 1.00000000e+00
 7.33466934e-01 1.00000000e+00
 7.31462926e-01 1.00000000e+00
 7.29458918e-01 1.00000000e+00
 7.27454910e-01 1.00000000e+00
 7.25450902e-01 1.00000000e+00
 7.23446894e-01 1.00000000e+00
 7.21442886e-01 1.00000000e+00
 7.19438878e-01 1.00000000e+00
 7.17434870e-01 1.00000000e+00
 7.15430862e-01 1.00000000e+00
 7.13426854e-01 1.00000000e+00
 7.11422846e-01 1.00000000e+00
 7.09418838e-01 1.00000000e+00
 7.07414830e-01 1.00000000e+00
 7.05410822e-01 1.00000000e+00
 7.03406814e-01 1.00000000e+00
 7.01402806e-01 1.00000000e+00
 6.99398798e-01 1.00000000e+00
 6.97394790e-01 1.00000000e+00
 6.95390782e-01 1.00000000e+00
 6.93386774e-01 1.00000000e+00
 6.91382766e-01 1.00000000e+00
 6.89378758e-01 1.00000000e+00
 6.87374749e-01 1.00000000e+00
 6.85370741e-01 1.00000000e+00
 6.83366733e-01 1.00000000e+00
 6.81362725e-01 1.00000000e+00
 6.79358717e-01 1.00000000e+00
 6.77354709e-01 1.00000000e+00
 6.75350701e-01 1.00000000e+00
 6.73346693e-01 1.00000000e+00
 6.71342685e-01 1.00000000e+00
 6.69338677e-01 1.00000000e+00
 6.67334669e-01 1.00000000e+00
 6.65330661e-01 1.00000000e+00
 6.63326653e-01 1.00000000e+00
 6.61322645e-01 1.00000000e+00
 6.59318637e-01 1.00000000e+00
 6.57314629e-01 1.00000000e+00
 6.55310621e-01 1.00000000e+00
 6.53306613e-01 1.00000000e+00
 6.51302605e-01 1.00000000e+00
 6.49298597e-01 1.00000000e+00
 6.47294589e-01 1.00000000e+00
 6.45290581e-01 1.00000000e+00
 6.43286573e-01 1.00000000e+00
 6.41282565e-01 1.00000000e+00
 6.39278557e-01 1.00000000e+00
 6.37274549e-01 1.00000000e+00
 6.35270541e-01 1.00000000e+00
 6.33266533e-01 1.00000000e+00
 6.31262525e-01 1.00000000e+00
 6.29258517e-01 1.00000000e+00
 6.27254509e-01 1.00000000e+00
 6.25250501e-01 1.00000000e+00
 6.23246493e-01 1.00000000e+00
 6.21242485e-01 1.00000000e+00
 6.19238477e-01 1.00000000e+00
 6.17234469e-01 1.00000000e+00
 6.15230461e-01 1.00000000e+00
 6.13226453e-01 1.00000000e+00
 6.11222445e-01 1.00000000e+00
 6.09218437e-01 1.00000000e+00
 6.07214429e-01 1.00000000e+00
 6.05210421e-01 1.00000000e+00
 6.03206413e-01 1.00000000e+00
 6.01202405e-01 1.00000000e+00
 5.99198397e-01 1.00000000e+00
 5.97194389e-01 1.00000000e+00
 5.95190381e-01 1.00000000e+00
 5.93186373e-01 1.00000000e+00
 5.91182365e-01 1.00000000e+00
 5.89178357e-01 1.00000000e+00
 5.87174349e-01 1.00000000e+00
 5.85170341e-01 1.00000000e+00
 5.83166333e-01 1.00000000e+00
 5.81162325e-01 1.00000000e+00
 5.79158317e-01 1.00000000e+00
 5.77154309e-01 1.00000000e+00
 5.75150301e-01 1.00000000e+00
 5.73146293e-01 1.00000000e+00
 5.71142285e-01 1.00000000e+00
 5.69138277e-01 1.00000000e+00
 5.67134269e-01 1.00000000e+00
 5.65130261e-01 1.00000000e+00
 5.63126253e-01 1.00000000e+00
 5.61122244e-01 1.00000000e+00
 5.59118236e-01 1.00000000e+00
 5.57114228e-01 1.00000000e+00
 5.55110220e-01 1.00000000e+00
 5.53106212e-01 1.00000000e+00
 5.51102204e-01 1.00000000e+00
 5.49098196e-01 1.00000000e+00
 5.47094188e-01 1.00000000e+00
 5.45090180e-01 1.00000000e+00
 5.43086172e-01 1.00000000e+00
 5.41082164e-01 1.00000000e+00
 5.39078156e-01 1.00000000e+00
 5.37074148e-01 1.00000000e+00
 5.35070140e-01 1.00000000e+00
 5.33066132e-01 1.00000000e+00
 5.31062124e-01 1.00000000e+00
 5.29058116e-01 1.00000000e+00
 5.27054108e-01 1.00000000e+00
 5.25050100e-01 1.00000000e+00
 5.23046092e-01 1.00000000e+00
 5.21042084e-01 1.00000000e+00
 5.19038076e-01 1.00000000e+00
 5.17034068e-01 1.00000000e+00
 5.15030060e-01 1.00000000e+00
 5.13026052e-01 1.00000000e+00
 5.11022044e-01 1.00000000e+00
 5.09018036e-01 1.00000000e+00
 5.07014028e-01 1.00000000e+00
 5.05010020e-01 1.00000000e+00
 5.03006012e-01 1.00000000e+00
 5.01002004e-01 1.00000000e+00
 4.98997996e-01 1.00000000e+00
 4.96993988e-01 1.00000000e+00
 4.94989980e-01 1.00000000e+00
 4.92985972e-01 1.00000000e+00
 4.90981964e-01 1.00000000e+00
 4.88977956e-01 1.00000000e+00
 4.86973948e-01 1.00000000e+00
 4.84969940e-01 1.00000000e+00
 4.82965932e-01 1.00000000e+00
 4.80961924e-01 1.00000000e+00
 4.78957916e-01 1.00000000e+00
 4.76953908e-01 1.00000000e+00
 4.74949900e-01 1.00000000e+00
 4.72945892e-01 1.00000000e+00
 4.70941884e-01 1.00000000e+00
 4.68937876e-01 1.00000000e+00
 4.66933868e-01 1.00000000e+00
 4.64929860e-01 1.00000000e+00
 4.62925852e-01 1.00000000e+00
 4.60921844e-01 1.00000000e+00
 4.58917836e-01 1.00000000e+00
 4.56913828e-01 1.00000000e+00
 4.54909820e-01 1.00000000e+00
 4.52905812e-01 1.00000000e+00
 4.50901804e-01 1.00000000e+00
 4.48897796e-01 1.00000000e+00
 4.46893788e-01 1.00000000e+00
 4.44889780e-01 1.00000000e+00
 4.42885772e-01 1.00000000e+00
 4.40881764e-01 1.00000000e+00
 4.38877756e-01 1.00000000e+00
 4.36873747e-01 1.00000000e+00
 4.34869739e-01 1.00000000e+00
 4.32865731e-01 1.00000000e+00
 4.30861723e-01 1.00000000e+00
 4.28857715e-01 1.00000000e+00
 4.26853707e-01 1.00000000e+00
 4.24849699e-01 1.00000000e+00
 4.22845691e-01 1.00000000e+00
 4.20841683e-01 1.00000000e+00
 4.18837675e-01 1.00000000e+00
 4.16833667e-01 1.00000000e+00
 4.14829659e-01 1.00000000e+00
 4.12825651e-01 1.00000000e+00
 4.10821643e-01 1.00000000e+00
 4.08817635e-01 1.00000000e+00
 4.06813627e-01 1.00000000e+00
 4.04809619e-01 1.00000000e+00
 4.02805611e-01 1.00000000e+00
 4.00801603e-01 1.00000000e+00
 3.98797595e-01 1.00000000e+00
 3.96793587e-01 1.00000000e+00
 3.94789579e-01 1.00000000e+00
 3.92785571e-01 1.00000000e+00
 3.90781563e-01 1.00000000e+00
 3.88777555e-01 1.00000000e+00
 3.86773547e-01 1.00000000e+00
 3.84769539e-01 1.00000000e+00
 3.82765531e-01 1.00000000e+00
 3.80761523e-01 1.00000000e+00
 3.78757515e-01 1.00000000e+00
 3.76753507e-01 1.00000000e+00
 3.74749499e-01 1.00000000e+00
 3.72745491e-01 1.00000000e+00
 3.70741483e-01 1.00000000e+00
 3.68737475e-01 1.00000000e+00
 3.66733467e-01 1.00000000e+00
 3.64729459e-01 1.00000000e+00
 3.62725451e-01 1.00000000e+00
 3.60721443e-01 1.00000000e+00
 3.58717435e-01 1.00000000e+00
 3.56713427e-01 1.00000000e+00
 3.54709419e-01 1.00000000e+00
 3.52705411e-01 1.00000000e+00
 3.50701403e-01 1.00000000e+00
 3.48697395e-01 1.00000000e+00
 3.46693387e-01 1.00000000e+00
 3.44689379e-01 1.00000000e+00
 3.42685371e-01 1.00000000e+00
 3.40681363e-01 1.00000000e+00
 3.38677355e-01 1.00000000e+00
 3.36673347e-01 1.00000000e+00
 3.34669339e-01 1.00000000e+00
 3.32665331e-01 1.00000000e+00
 3.30661323e-01 1.00000000e+00
 3.28657315e-01 1.00000000e+00
 3.26653307e-01 1.00000000e+00
 3.24649299e-01 1.00000000e+00
 3.22645291e-01 1.00000000e+00
 3.20641283e-01 1.00000000e+00
 3.18637275e-01 1.00000000e+00
 3.16633267e-01 1.00000000e+00
 3.14629259e-01 1.00000000e+00
 3.12625251e-01 1.00000000e+00
 3.10621242e-01 1.00000000e+00
 3.08617234e-01 1.00000000e+00
 3.06613226e-01 1.00000000e+00
 3.04609218e-01 1.00000000e+00
 3.02605210e-01 1.00000000e+00
 3.00601202e-01 1.00000000e+00
 2.98597194e-01 1.00000000e+00
 2.96593186e-01 1.00000000e+00
 2.94589178e-01 1.00000000e+00
 2.92585170e-01 1.00000000e+00
 2.90581162e-01 1.00000000e+00
 2.88577154e-01 1.00000000e+00
 2.86573146e-01 1.00000000e+00
 2.84569138e-01 1.00000000e+00
 2.82565130e-01 1.00000000e+00
 2.80561122e-01 1.00000000e+00
 2.78557114e-01 1.00000000e+00
 2.76553106e-01 1.00000000e+00
 2.74549098e-01 1.00000000e+00
 2.72545090e-01 1.00000000e+00
 2.70541082e-01 1.00000000e+00
 2.68537074e-01 1.00000000e+00
 2.66533066e-01 1.00000000e+00
 2.64529058e-01 1.00000000e+00
 2.62525050e-01 1.00000000e+00
 2.60521042e-01 1.00000000e+00
 2.58517034e-01 1.00000000e+00
 2.56513026e-01 1.00000000e+00
 2.54509018e-01 1.00000000e+00
 2.52505010e-01 1.00000000e+00
 2.50501002e-01 1.00000000e+00
 2.48496994e-01 1.00000000e+00
 2.46492986e-01 1.00000000e+00
 2.44488978e-01 1.00000000e+00
 2.42484970e-01 1.00000000e+00
 2.40480962e-01 1.00000000e+00
 2.38476954e-01 1.00000000e+00
 2.36472946e-01 1.00000000e+00
 2.34468938e-01 1.00000000e+00
 2.32464930e-01 1.00000000e+00
 2.30460922e-01 1.00000000e+00
 2.28456914e-01 1.00000000e+00
 2.26452906e-01 1.00000000e+00
 2.24448898e-01 1.00000000e+00
 2.22444890e-01 1.00000000e+00
 2.20440882e-01 1.00000000e+00
 2.18436874e-01 1.00000000e+00
 2.16432866e-01 1.00000000e+00
 2.14428858e-01 1.00000000e+00
 2.12424850e-01 1.00000000e+00
 2.10420842e-01 1.00000000e+00
 2.08416834e-01 1.00000000e+00
 2.06412826e-01 1.00000000e+00
 2.04408818e-01 1.00000000e+00
 2.02404810e-01 1.00000000e+00
 2.00400802e-01 1.00000000e+00
 1.98396794e-01 1.00000000e+00
 1.96392786e-01 1.00000000e+00
 1.94388778e-01 1.00000000e+00
 1.92384770e-01 1.00000000e+00
 1.90380762e-01 1.00000000e+00
 1.88376754e-01 1.00000000e+00
 1.86372745e-01 1.00000000e+00
 1.84368737e-01 1.00000000e+00
 1.82364729e-01 1.00000000e+00
 1.80360721e-01 1.00000000e+00
 1.78356713e-01 1.00000000e+00
 1.76352705e-01 1.00000000e+00
 1.74348697e-01 1.00000000e+00
 1.72344689e-01 1.00000000e+00
 1.70340681e-01 1.00000000e+00
 1.68336673e-01 1.00000000e+00
 1.66332665e-01 1.00000000e+00
 1.64328657e-01 1.00000000e+00
 1.62324649e-01 1.00000000e+00
 1.60320641e-01 1.00000000e+00
 1.58316633e-01 1.00000000e+00
 1.56312625e-01 1.00000000e+00
 1.54308617e-01 1.00000000e+00
 1.52304609e-01 1.00000000e+00
 1.50300601e-01 1.00000000e+00
 1.48296593e-01 1.00000000e+00
 1.46292585e-01 1.00000000e+00
 1.44288577e-01 1.00000000e+00
 1.42284569e-01 1.00000000e+00
 1.40280561e-01 1.00000000e+00
 1.38276553e-01 1.00000000e+00
 1.36272545e-01 1.00000000e+00
 1.34268537e-01 1.00000000e+00
 1.32264529e-01 1.00000000e+00
 1.30260521e-01 1.00000000e+00
 1.28256513e-01 1.00000000e+00
 1.26252505e-01 1.00000000e+00
 1.24248497e-01 1.00000000e+00
 1.22244489e-01 1.00000000e+00
 1.20240481e-01 1.00000000e+00
 1.18236473e-01 1.00000000e+00
 1.16232465e-01 1.00000000e+00
 1.14228457e-01 1.00000000e+00
 1.12224449e-01 1.00000000e+00
 1.10220441e-01 1.00000000e+00
 1.08216433e-01 1.00000000e+00
 1.06212425e-01 1.00000000e+00
 1.04208417e-01 1.00000000e+00
 1.02204409e-01 1.00000000e+00
 1.00200401e-01 1.00000000e+00
 9.81963928e-02 1.00000000e+00
 9.61923848e-02 1.00000000e+00
 9.41883768e-02 1.00000000e+00
 9.21843687e-02 1.00000000e+00
 9.01803607e-02 1.00000000e+00
 8.81763527e-02 1.00000000e+00
 8.61723447e-02 1.00000000e+00
 8.41683367e-02 1.00000000e+00
 8.21643287e-02 1.00000000e+00
 8.01603206e-02 1.00000000e+00
 7.81563126e-02 1.00000000e+00
 7.61523046e-02 1.00000000e+00
 7.41482966e-02 1.00000000e+00
 7.21442886e-02 1.00000000e+00
 7.01402806e-02 1.00000000e+00
 6.81362725e-02 1.00000000e+00
 6.61322645e-02 1.00000000e+00
 6.41282565e-02 1.00000000e+00
 6.21242485e-02 1.00000000e+00
 6.01202405e-02 1.00000000e+00
 5.81162325e-02 1.00000000e+00
 5.61122244e-02 1.00000000e+00
 5.41082164e-02 1.00000000e+00
 5.21042084e-02 1.00000000e+00
 5.01002004e-02 1.00000000e+00
 4.80961924e-02 1.00000000e+00
 4.60921844e-02 1.00000000e+00
 4.40881764e-02 1.00000000e+00
 4.20841683e-02 1.00000000e+00
 4.00801603e-02 1.00000000e+00
 3.80761523e-02 1.00000000e+00
 3.60721443e-02 1.00000000e+00
 3.40681363e-02 1.00000000e+00
 3.20641283e-02 1.00000000e+00
 3.00601202e-02 1.00000000e+00
 2.80561122e-02 1.00000000e+00
 2.60521042e-02 1.00000000e+00
 2.40480962e-02 1.00000000e+00
 2.20440882e-02 1.00000000e+00
 2.00400802e-02 1.00000000e+00
 1.80360721e-02 1.00000000e+00
 1.60320641e-02 1.00000000e+00
 1.40280561e-02 1.00000000e+00
 1.20240481e-02 1.00000000e+00
 1.00200401e-02 1.00000000e+00
 8.01603206e-03 1.00000000e+00
 6.01202405e-03 1.00000000e+00
 4.00801603e-03 1.00000000e+00
 2.00400802e-03 1.00000000e+00
 0.00000000e+00 1.00000000e+00
 0.00000000e+00 1.00000000e+00
 0.00000000e+00 9.97995992e-01
 0.00000000e+00 9.95991984e-01
 0.00000000e+00 9.93987976e-01
 0.00000000e+00 9.91983968e-01
 0.00000000e+00 9.89979960e-01
 0.00000000e+00 9.87975952e-01
 0.00000000e+00 9.85971944e-01
 0.00000000e+00 9.83967936e-01
 0.00000000e+00 9.81963928e-01
 0.00000000e+00 9.79959920e-01
 0.00000000e+00 9.77955912e-01
 0.00000000e+00 9.75951904e-01
 0.00000000e+00 9.73947896e-01
 0.00000000e+00 9.71943888e-01
 0.00000000e+00 9.69939880e-01
 0.00000000e+00 9.67935872e-01
 0.00000000e+00 9.65931864e-01
 0.00000000e+00 9.63927856e-01
 0.00000000e+00 9.61923848e-01
 0.00000000e+00 9.59919840e-01
 0.00000000e+00 9.57915832e-01
 0.00000000e+00 9.55911824e-01
 0.00000000e+00 9.53907816e-01
 0.00000000e+00 9.51903808e-01
 0.00000000e+00 9.49899800e-01
 0.00000000e+00 9.47895792e-01
 0.00000000e+00 9.45891784e-01
 0.00000000e+00 9.43887776e-01
 0.00000000e+00 9.41883768e-01
 0.00000000e+00 9.39879760e-01
 0.00000000e+00 9.37875752e-01
 0.00000000e+00 9.35871743e-01
 0.00000000e+00 9.33867735e-01
 0.00000000e+00 9.31863727e-01
 0.00000000e+00 9.29859719e-01
 0.00000000e+00 9.27855711e-01
 0.00000000e+00 9.25851703e-01
 0.00000000e+00 9.23847695e-01
 0.00000000e+00 9.21843687e-01
 0.00000000e+00 9.19839679e-01
 0.00000000e+00 9.17835671e-01
 0.00000000e+00 9.15831663e-01
 0.00000000e+00 9.13827655e-01
 0.00000000e+00 9.11823647e-01
 0.00000000e+00 9.09819639e-01
 0.00000000e+00 9.07815631e-01
 0.00000000e+00 9.05811623e-01
 0.00000000e+00 9.03807615e-01
 0.00000000e+00 9.01803607e-01
 0.00000000e+00 8.99799599e-01
 0.00000000e+00 8.97795591e-01
 0.00000000e+00 8.95791583e-01
 0.00000000e+00 8.93787575e-01
 0.00000000e+00 8.91783567e-01
 0.00000000e+00 8.89779559e-01
 0.00000000e+00 8.87775551e-01
 0.00000000e+00 8.85771543e-01
 0.00000000e+00 8.83767535e-01
 0.00000000e+00 8.81763527e-01
 0.00000000e+00 8.79759519e-01
 0.00000000e+00 8.77755511e-01
 0.00000000e+00 8.75751503e-01
 0.00000000e+00 8.73747495e-01
 0.00000000e+00 8.71743487e-01
 0.00000000e+00 8.69739479e-01
 0.00000000e+00 8.67735471e-01
 0.00000000e+00 8.65731463e-01
 0.00000000e+00 8.63727455e-01
 0.00000000e+00 8.61723447e-01
 0.00000000e+00 8.59719439e-01
 0.00000000e+00 8.57715431e-01
 0.00000000e+00 8.55711423e-01
 0.00000000e+00 8.53707415e-01
 0.00000000e+00 8.51703407e-01
 0.00000000e+00 8.49699399e-01
 0.00000000e+00 8.47695391e-01
 0.00000000e+00 8.45691383e-01
 0.00000000e+00 8.43687375e-01
 0.00000000e+00 8.41683367e-01
 0.00000000e+00 8.39679359e-01
 0.00000000e+00 8.37675351e-01
 0.00000000e+00 8.35671343e-01
 0.00000000e+00 8.33667335e-01
 0.00000000e+00 8.31663327e-01
 0.00000000e+00 8.29659319e-01
 0.00000000e+00 8.27655311e-01
 0.00000000e+00 8.25651303e-01
 0.00000000e+00 8.23647295e-01
 0.00000000e+00 8.21643287e-01
 0.00000000e+00 8.19639279e-01
 0.00000000e+00 8.17635271e-01
 0.00000000e+00 8.15631263e-01
 0.00000000e+00 8.13627255e-01
 0.00000000e+00 8.11623246e-01
 0.00000000e+00 8.09619238e-01
 0.00000000e+00 8.07615230e-01
 0.00000000e+00 8.05611222e-01
 0.00000000e+00 8.03607214e-01
 0.00000000e+00 8.01603206e-01
 0.00000000e+00 7.99599198e-01
 0.00000000e+00 7.97595190e-01
 0.00000000e+00 7.95591182e-01
 0.00000000e+00 7.93587174e-01
 0.00000000e+00 7.91583166e-01
 0.00000000e+00 7.89579158e-01
 0.00000000e+00 7.87575150e-01
 0.00000000e+00 7.85571142e-01
 0.00000000e+00 7.83567134e-01
 0.00000000e+00 7.81563126e-01
 0.00000000e+00 7.79559118e-01
 0.00000000e+00 7.77555110e-01
 0.00000000e+00 7.75551102e-01
 0.00000000e+00 7.73547094e-01
 0.00000000e+00 7.71543086e-01
 0.00000000e+00 7.69539078e-01
 0.00000000e+00 7.67535070e-01
 0.00000000e+00 7.67061264e-01
 2.05648785e-04 7.65531062e-01
 4.74973926e-04 7.63527054e-01
 7.37007038e-04 7.61523046e-01
 9.62657801e-04 7.59519038e-01
 1.17681811e-03 7.57515030e-01
 1.41768092e-03 7.55511022e-01
 1.65854373e-03 7.53507014e-01
 1.89940654e-03 7.51503006e-01
 2.00400802e-03 7.50625127e-01
 2.13818915e-03 7.49498998e-01
 2.37073120e-03 7.47494990e-01
 2.60327324e-03 7.45490982e-01
 2.82833841e-03 7.43486974e-01
 3.01491454e-03 7.41482966e-01
 3.18755742e-03 7.39478958e-01
 3.40429821e-03 7.37474950e-01
 3.62103900e-03 7.35470942e-01
 3.82197917e-03 7.33466934e-01
 3.97369834e-03 7.31462926e-01
 4.00801603e-03 7.30992540e-01
 4.11990360e-03 7.29458918e-01
 4.26265193e-03 7.27454910e-01
 4.41820372e-03 7.25450902e-01
 4.60607766e-03 7.23446894e-01
 4.80260321e-03 7.21442886e-01
 4.99709434e-03 7.19438878e-01
 5.18635412e-03 7.17434870e-01
 5.36477886e-03 7.15430862e-01
 5.50757525e-03 7.13426854e-01
 5.63805598e-03 7.11422846e-01
 5.76727065e-03 7.09418838e-01
 5.89338567e-03 7.07414830e-01
 6.01202405e-03 7.05529628e-01
 6.01950069e-03 7.05410822e-01
 6.15935483e-03 7.03406814e-01
 6.32959243e-03 7.01402806e-01
 6.48621814e-03 6.99398798e-01
 6.60500966e-03 6.97394790e-01
 6.72380119e-03 6.95390782e-01
 6.85086473e-03 6.93386774e-01
 6.99966359e-03 6.91382766e-01
 7.16007469e-03 6.89378758e-01
 7.30701783e-03 6.87374749e-01
 7.42700465e-03 6.85370741e-01
 7.53663099e-03 6.83366733e-01
 7.64625732e-03 6.81362725e-01
 7.76772741e-03 6.79358717e-01
 7.90165229e-03 6.77354709e-01
 8.00685133e-03 6.75350701e-01
 8.01603206e-03 6.75173228e-01
 8.11116148e-03 6.73346693e-01
 8.21553404e-03 6.71342685e-01
 8.31868178e-03 6.69338677e-01
 8.41934274e-03 6.67334669e-01
 8.52000371e-03 6.65330661e-01
 8.62066467e-03 6.63326653e-01
 8.72944224e-03 6.61322645e-01
 8.84990330e-03 6.59318637e-01
 8.95671293e-03 6.57314629e-01
 9.05029886e-03 6.55310621e-01
 9.14388478e-03 6.53306613e-01
 9.23747070e-03 6.51302605e-01
 9.32979148e-03 6.49298597e-01
 9.41995408e-03 6.47294589e-01
 9.51011669e-03 6.45290581e-01
 9.60027930e-03 6.43286573e-01
 9.69232477e-03 6.41282565e-01
 9.78325078e-03 6.39278557e-01
 9.86868638e-03 6.37274549e-01
 9.95412199e-03 6.35270541e-01
 1.00200401e-02 6.33724343e-01
 1.00797778e-02 6.33266533e-01
 1.03394749e-02 6.31262525e-01
 1.05903907e-02 6.29258517e-01
 1.08383937e-02 6.27254509e-01
 1.10863966e-02 6.25250501e-01
 1.13343996e-02 6.23246493e-01
 1.15740970e-02 6.21242485e-01
 1.17935579e-02 6.19238477e-01
 1.20119765e-02 6.17234469e-01
 1.20240481e-02 6.17130369e-01
 1.22443634e-02 6.15230461e-01
 1.24767503e-02 6.13226453e-01
 1.27091373e-02 6.11222445e-01
 1.29380175e-02 6.09218437e-01
 1.31614130e-02 6.07214429e-01
 1.33848086e-02 6.05210421e-01
 1.36006592e-02 6.03206413e-01
 1.38012659e-02 6.01202405e-01
 1.39961339e-02 5.99198397e-01
 1.40280561e-02 5.98862802e-01
 1.41867577e-02 5.97194389e-01
 1.43842791e-02 5.95190381e-01
 1.45918523e-02 5.93186373e-01
 1.48017329e-02 5.91182365e-01
 1.50081694e-02 5.89178357e-01
 1.52096496e-02 5.87174349e-01
 1.54053032e-02 5.85170341e-01
 1.55887768e-02 5.83166333e-01
 1.57687697e-02 5.81162325e-01
 1.59459846e-02 5.79158317e-01
 1.60320641e-02 5.78163361e-01
 1.61193632e-02 5.77154309e-01
 1.62927418e-02 5.75150301e-01
 1.64718809e-02 5.73146293e-01
 1.66592465e-02 5.71142285e-01
 1.68455271e-02 5.69138277e-01
 1.70236658e-02 5.67134269e-01
 1.71922601e-02 5.65130261e-01
 1.73563472e-02 5.63126253e-01
 1.75204343e-02 5.61122244e-01
 1.76817852e-02 5.59118236e-01
 1.78396536e-02 5.57114228e-01
 1.79975221e-02 5.55110220e-01
 1.80360721e-02 5.54620859e-01
 1.81566277e-02 5.53106212e-01
 1.83216347e-02 5.51102204e-01
 1.84841911e-02 5.49098196e-01
 1.86364241e-02 5.47094188e-01
 1.87886572e-02 5.45090180e-01
 1.89408902e-02 5.43086172e-01
 1.90958949e-02 5.41082164e-01
 1.92477081e-02 5.39078156e-01
 1.93930000e-02 5.37074148e-01
 1.95382919e-02 5.35070140e-01
 1.96835837e-02 5.33066132e-01
 1.98294368e-02 5.31062124e-01
 1.99717877e-02 5.29058116e-01
 2.00400802e-02 5.28068596e-01
 2.01821176e-02 5.27054108e-01
 2.04626970e-02 5.25050100e-01
 2.07432764e-02 5.23046092e-01
 2.10238558e-02 5.21042084e-01
 2.12989119e-02 5.19038076e-01
 2.15679843e-02 5.17034068e-01
 2.18370567e-02 5.15030060e-01
 2.20440882e-02 5.13488123e-01
 2.21059937e-02 5.13026052e-01
 2.23694237e-02 5.11022044e-01
 2.26239421e-02 5.09018036e-01
 2.28753927e-02 5.07014028e-01
 2.31295645e-02 5.05010020e-01
 2.33853121e-02 5.03006012e-01
 2.36410597e-02 5.01002004e-01
 2.38883837e-02 4.98997996e-01
 2.40480962e-02 4.97658253e-01
 2.41272841e-02 4.96993988e-01
 2.43685286e-02 4.94989980e-01
 2.46120524e-02 4.92985972e-01
 2.48560582e-02 4.90981964e-01
 2.50945381e-02 4.88977956e-01
 2.53277090e-02 4.86973948e-01
 2.55590692e-02 4.84969940e-01
 2.57877886e-02 4.82965932e-01
 2.60160058e-02 4.80961924e-01
 2.60521042e-02 4.80638067e-01
 2.62393806e-02 4.78957916e-01
 2.64582855e-02 4.76953908e-01
 2.66771904e-02 4.74949900e-01
 2.68969888e-02 4.72945892e-01
 2.71179914e-02 4.70941884e-01
 2.73340747e-02 4.68937876e-01
 2.75444951e-02 4.66933868e-01
 2.77539174e-02 4.64929860e-01
 2.79631449e-02 4.62925852e-01
 2.80561122e-02 4.62035399e-01
 2.81738532e-02 4.60921844e-01
 2.83809833e-02 4.58917836e-01
 2.85838355e-02 4.56913828e-01
 2.87865494e-02 4.54909820e-01
 2.89892633e-02 4.52905812e-01
 2.91919773e-02 4.50901804e-01
 2.93895435e-02 4.48897796e-01
 2.95831851e-02 4.46893788e-01
 2.97769670e-02 4.44889780e-01
 2.99707489e-02 4.42885772e-01
 3.00601202e-02 4.41961532e-01
 3.02376578e-02 4.40881764e-01
 3.05588411e-02 4.38877756e-01
 3.08732488e-02 4.36873747e-01
 3.11876566e-02 4.34869739e-01
 3.15020643e-02 4.32865731e-01
 3.18179437e-02 4.30861723e-01
 3.20641283e-02 4.29256235e-01
 3.21252711e-02 4.28857715e-01
 3.24250547e-02 4.26853707e-01
 3.27248384e-02 4.24849699e-01
 3.30258573e-02 4.22845691e-01
 3.33296446e-02 4.20841683e-01
 3.36264422e-02 4.18837675e-01
 3.39173225e-02 4.16833667e-01
 3.40681363e-02 4.15785870e-01
 3.42057676e-02 4.14829659e-01
 3.44921978e-02 4.12825651e-01
 3.47784523e-02 4.10821643e-01
 3.50601287e-02 4.08817635e-01
 3.53386235e-02 4.06813627e-01
 3.56162069e-02 4.04809619e-01
 3.58909598e-02 4.02805611e-01
 3.60721443e-02 4.01472234e-01
 3.61632722e-02 4.00801603e-01
 3.64318572e-02 3.98797595e-01
 3.66979572e-02 3.96793587e-01
 3.69640573e-02 3.94789579e-01
 3.72280636e-02 3.92785571e-01
 3.74887660e-02 3.90781563e-01
 3.77444681e-02 3.88777555e-01
 3.79983555e-02 3.86773547e-01
 3.80761523e-02 3.86159474e-01
 3.82548226e-02 3.84769539e-01
 3.85124295e-02 3.82765531e-01
 3.87660800e-02 3.80761523e-01
 3.90102546e-02 3.78757515e-01
 3.92548781e-02 3.76753507e-01
 3.95017029e-02 3.74749499e-01
 3.97485277e-02 3.72745491e-01
 3.99953525e-02 3.70741483e-01
 4.00801603e-02 3.70028120e-01
 4.03169870e-02 3.68737475e-01
 4.06769352e-02 3.66733467e-01
 4.10368834e-02 3.64729459e-01
 4.13968317e-02 3.62725451e-01
 4.17650583e-02 3.60721443e-01
 4.20841683e-02 3.58963989e-01
 4.21290407e-02 3.58717435e-01
 4.24789154e-02 3.56713427e-01
 4.28244345e-02 3.54709419e-01
 4.31686577e-02 3.52705411e-01
 4.35128808e-02 3.50701403e-01
 4.38432383e-02 3.48697395e-01
 4.40881764e-02 3.47177200e-01
 4.41661298e-02 3.46693387e-01
 4.44915913e-02 3.44689379e-01
 4.48314449e-02 3.42685371e-01
 4.51757090e-02 3.40681363e-01
 4.55069613e-02 3.38677355e-01
 4.58315106e-02 3.36673347e-01
 4.60921844e-02 3.35063754e-01
 4.61560600e-02 3.34669339e-01
 4.64704149e-02 3.32665331e-01
 4.67792736e-02 3.30661323e-01
 4.70720023e-02 3.28657315e-01
 4.73677821e-02 3.26653307e-01
 4.76768797e-02 3.24649299e-01
 4.79882843e-02 3.22645291e-01
 4.80961924e-02 3.21950861e-01
 4.83029722e-02 3.20641283e-01
 4.85930213e-02 3.18637275e-01
 4.88875573e-02 3.16633267e-01
 4.91872545e-02 3.14629259e-01
 4.94869517e-02 3.12625251e-01
 4.97866489e-02 3.10621242e-01
 5.00719107e-02 3.08617234e-01
 5.01002004e-02 3.08413872e-01
 5.04659754e-02 3.06613226e-01
 5.08730606e-02 3.04609218e-01
 5.12801458e-02 3.02605210e-01
 5.17046842e-02 3.00601202e-01
 5.21042084e-02 2.98698629e-01
 5.21255872e-02 2.98597194e-01
 5.25229342e-02 2.96593186e-01
 5.29133448e-02 2.94589178e-01
 5.33013896e-02 2.92585170e-01
 5.36894343e-02 2.90581162e-01
 5.40795185e-02 2.88577154e-01
 5.41082164e-02 2.88430036e-01
 5.44704357e-02 2.86573146e-01
 5.48468397e-02 2.84569138e-01
 5.52136706e-02 2.82565130e-01
 5.55760601e-02 2.80561122e-01
 5.59148135e-02 2.78557114e-01
 5.61122244e-02 2.77356692e-01
 5.62463621e-02 2.76553106e-01
 5.66131363e-02 2.74549098e-01
 5.69878743e-02 2.72545090e-01
 5.73626124e-02 2.70541082e-01
 5.77146823e-02 2.68537074e-01
 5.80583679e-02 2.66533066e-01
 5.81162325e-02 2.66195662e-01
 5.84077121e-02 2.64529058e-01
 5.87582018e-02 2.62525050e-01
 5.90939257e-02 2.60521042e-01
 5.94216263e-02 2.58517034e-01
 5.97466053e-02 2.56513026e-01
 6.00715842e-02 2.54509018e-01
 6.01202405e-02 2.54208976e-01
 6.05128322e-02 2.52505010e-01
 6.09920419e-02 2.50501002e-01
 6.14651189e-02 2.48496994e-01
 6.19139824e-02 2.46492986e-01
 6.21242485e-02 2.45529297e-01
 6.23512345e-02 2.44488978e-01
 6.27884867e-02 2.42484970e-01
 6.32257388e-02 2.40480962e-01
 6.36250185e-02 2.38476954e-01
 6.40123070e-02 2.36472946e-01
 6.41282565e-02 2.35872970e-01
 6.44064484e-02 2.34468938e-01
 6.48579060e-02 2.32464930e-01
 6.53183374e-02 2.30460922e-01
 6.57416663e-02 2.28456914e-01
 6.61322645e-02 2.26558141e-01
 6.61539126e-02 2.26452906e-01
 6.65661589e-02 2.24448898e-01
 6.69510053e-02 2.22444890e-01
 6.73176716e-02 2.20440882e-01
 6.76897120e-02 2.18436874e-01
 6.80655221e-02 2.16432866e-01
 6.81362725e-02 2.16055589e-01
 6.84481078e-02 2.14428858e-01
 6.88322650e-02 2.12424850e-01
 6.91914283e-02 2.10420842e-01
 6.95254795e-02 2.08416834e-01
 6.98807483e-02 2.06412826e-01
 7.01402806e-02 2.04963594e-01
 7.02826485e-02 2.04408818e-01
 7.07969211e-02 2.02404810e-01
 7.13111938e-02 2.00400802e-01
 7.17605568e-02 1.98396794e-01
 7.21442886e-02 1.96621365e-01
 7.21936925e-02 1.96392786e-01
 7.26268281e-02 1.94388778e-01
 7.31019496e-02 1.92384770e-01
 7.36562881e-02 1.90380762e-01
 7.40624043e-02 1.88376754e-01
 7.41482966e-02 1.87911293e-01
 7.44322080e-02 1.86372745e-01
 7.48360342e-02 1.84368737e-01
 7.53370292e-02 1.82364729e-01
 7.58465460e-02 1.80360721e-01
 7.61523046e-02 1.78968675e-01
 7.62867199e-02 1.78356713e-01
 7.67116723e-02 1.76352705e-01
 7.71366247e-02 1.74348697e-01
 7.75324009e-02 1.72344689e-01
 7.78752937e-02 1.70340681e-01
 7.81140957e-02 1.68336673e-01
 7.81563126e-02 1.68095336e-01
 7.84980117e-02 1.66332665e-01
 7.89005650e-02 1.64328657e-01
 7.93031183e-02 1.62324649e-01
 7.97056715e-02 1.60320641e-01
 8.00012434e-02 1.58316633e-01
 8.01603206e-02 1.57343436e-01
 8.03982991e-02 1.56312625e-01
 8.08382289e-02 1.54308617e-01
 8.12575010e-02 1.52304609e-01
 8.16718280e-02 1.50300601e-01
 8.20655919e-02 1.48296593e-01
 8.21643287e-02 1.47770208e-01
 8.24772508e-02 1.46292585e-01
 8.28866421e-02 1.44288577e-01
 8.32871373e-02 1.42284569e-01
 8.36740279e-02 1.40280561e-01
 8.40497303e-02 1.38276553e-01
 8.41683367e-02 1.37609963e-01
 8.44427166e-02 1.36272545e-01
 8.48380230e-02 1.34268537e-01
 8.52197846e-02 1.32264529e-01
 8.55890971e-02 1.30260521e-01
 8.59425872e-02 1.28256513e-01
 8.61723447e-02 1.26872875e-01
 8.62949729e-02 1.26252505e-01
 8.66682965e-02 1.24248497e-01
 8.70267761e-02 1.22244489e-01
 8.73712755e-02 1.20240481e-01
 8.76993203e-02 1.18236473e-01
 8.80050402e-02 1.16232465e-01
 8.81763527e-02 1.15044493e-01
 8.83265657e-02 1.14228457e-01
 8.86589696e-02 1.12224449e-01
 8.89721414e-02 1.10220441e-01
 8.92696739e-02 1.08216433e-01
 8.95456371e-02 1.06212425e-01
 8.97979529e-02 1.04208417e-01
 9.00290202e-02 1.02204409e-01
 9.01803607e-02 1.00746313e-01
 9.02810120e-02 1.00200401e-01
 9.05613132e-02 9.81963928e-02
 9.08964327e-02 9.61923848e-02
 9.12570329e-02 9.41883768e-02


==> case2_l3PQ1.txt <==
 5.73164411e-01 0.00000000e+00
 5.73676681e-01 0.00000000e+00
 5.75107296e-01 0.00000000e+00
 5.76537911e-01 0.00000000e+00
 5.77968526e-01 0.00000000e+00
 5.79399142e-01 0.00000000e+00
 5.80829757e-01 0.00000000e+00
 5.82260372e-01 0.00000000e+00
 5.83690987e-01 0.00000000e+00
 5.85121602e-01 0.00000000e+00
 5.86552217e-01 0.00000000e+00
 5.87982833e-01 0.00000000e+00
 5.89413448e-01 0.00000000e+00
 5.90844063e-01 0.00000000e+00
 5.92274678e-01 0.00000000e+00
 5.93705293e-01 0.00000000e+00
 5.95135908e-01 0.00000000e+00
 5.96566524e-01 0.00000000e+00
 5.97997139e-01 0.00000000e+00
 5.99427754e-01 0.00000000e+00
 6.00858369e-01 0.00000000e+00
 6.02288984e-01 0.00000000e+00
 6.03719599e-01 0.00000000e+00
 6.05150215e-01 0.00000000e+00
 6.06580830e-01 0.00000000e+00
 6.08011445e-01 0.00000000e+00
 6.09442060e-01 0.00000000e+00
 6.10872675e-01 0.00000000e+00
 6.12303290e-01 0.00000000e+00
 6.13733906e-01 0.00000000e+00
 6.15164521e-01 0.00000000e+00
 6.16595136e-01 0.00000000e+00
 6.18025751e-01 0.00000000e+00
 6.19456366e-01 0.00000000e+00
 6.20886981e-01 0.00000000e+00
 6.22317597e-01 0.00000000e+00
 6.23748212e-01 0.00000000e+00
 6.25178827e-01 0.00000000e+00
 6.26609442e-01 0.00000000e+00
 6.28040057e-01 0.00000000e+00
 6.29470672e-01 0.00000000e+00
 6.30901288e-01 0.00000000e+00
 6.32331903e-01 0.00000000e+00
 6.33762518e-01 0.00000000e+00
 6.35193133e-01 0.00000000e+00
 6.36623748e-01 0.00000000e+00
 6.38054363e-01 0.00000000e+00
 6.39484979e-01 0.00000000e+00
 6.40915594e-01 0.00000000e+00
 6.42346209e-01 0.00000000e+00
 6.43776824e-01 0.00000000e+00
 6.45207439e-01 0.00000000e+00
 6.46638054e-01 0.00000000e+00
 6.48068670e-01 0.00000000e+00
 6.49499285e-01 0.00000000e+00
 6.50929900e-01 0.00000000e+00
 6.52360515e-01 0.00000000e+00
 6.53791130e-01 0.00000000e+00
 6.55221745e-01 0.00000000e+00
 6.56652361e-01 0.00000000e+00
 6.58082976e-01 0.00000000e+00
 6.59513591e-01 0.00000000e+00
 6.60944206e-01 0.00000000e+00
 6.62374821e-01 0.00000000e+00
 6.63805436e-01 0.00000000e+00
 6.65236052e-01 0.00000000e+00
 6.66666667e-01 0.00000000e+00
 6.68097282e-01 0.00000000e+00
 6.69527897e-01 0.00000000e+00
 6.70958512e-01 0.00000000e+00
 6.72389127e-01 0.00000000e+00
 6.73819742e-01 0.00000000e+00
 6.75250358e-01 0.00000000e+00
 6.76680973e-01 0.00000000e+00
 6.78111588e-01 0.00000000e+00
 6.79542203e-01 0.00000000e+00
 6.80972818e-01 0.00000000e+00
 6.82403433e-01 0.00000000e+00
 6.83834049e-01 0.00000000e+00
 6.85264664e-01 0.00000000e+00
 6.86695279e-01 0.00000000e+00
 6.88125894e-01 0.00000000e+00
 6.89556509e-01 0.00000000e+00
 6.90987124e-01 0.00000000e+00
 6.92417740e-01 0.00000000e+00
 6.93848355e-01 0.00000000e+00
 6.95278970e-01 0.00000000e+00
 6.96709585e-01 0.00000000e+00
 6.98140200e-01 0.00000000e+00
 6.99570815e-01 0.00000000e+00
 7.01001431e-01 0.00000000e+00
 7.02432046e-01 0.00000000e+00
 7.03862661e-01 0.00000000e+00
 7.05293276e-01 0.00000000e+00
 7.06723891e-01 0.00000000e+00
 7.08154506e-01 0.00000000e+00
 7.09585122e-01 0.00000000e+00
 7.11015737e-01 0.00000000e+00
 7.12446352e-01 0.00000000e+00
 7.13876967e-01 0.00000000e+00
 7.15307582e-01 0.00000000e+00
 7.16738197e-01 0.00000000e+00
 7.18168813e-01 0.00000000e+00
 7.19599428e-01 0.00000000e+00
 7.21030043e-01 0.00000000e+00
 7.22460658e-01 0.00000000e+00
 7.23891273e-01 0.00000000e+00
 7.25321888e-01 0.00000000e+00
 7.26752504e-01 0.00000000e+00
 7.28183119e-01 0.00000000e+00
 7.29613734e-01 0.00000000e+00
 7.31044349e-01 0.00000000e+00
 7.32474964e-01 0.00000000e+00
 7.33905579e-01 0.00000000e+00
 7.35336195e-01 0.00000000e+00
 7.36766810e-01 0.00000000e+00
 7.38197425e-01 0.00000000e+00
 7.39628040e-01 0.00000000e+00
 7.41058655e-01 0.00000000e+00
 7.42489270e-01 0.00000000e+00
 7.43919886e-01 0.00000000e+00
 7.45350501e-01 0.00000000e+00
 7.46781116e-01 0.00000000e+00
 7.48211731e-01 0.00000000e+00
 7.49642346e-01 0.00000000e+00
 7.51072961e-01 0.00000000e+00
 7.52503577e-01 0.00000000e+00
 7.53934192e-01 0.00000000e+00
 7.55364807e-01 0.00000000e+00
 7.56795422e-01 0.00000000e+00
 7.58226037e-01 0.00000000e+00
 7.59656652e-01 0.00000000e+00
 7.61087268e-01 0.00000000e+00
 7.62517883e-01 0.00000000e+00
 7.63948498e-01 0.00000000e+00
 7.65379113e-01 0.00000000e+00
 7.66809728e-01 0.00000000e+00
 7.68240343e-01 0.00000000e+00
 7.69670959e-01 0.00000000e+00
 7.71101574e-01 0.00000000e+00
 7.72532189e-01 0.00000000e+00
 7.73962804e-01 0.00000000e+00
 7.75393419e-01 0.00000000e+00
 7.76824034e-01 0.00000000e+00
 7.78254649e-01 0.00000000e+00
 7.79685265e-01 0.00000000e+00
 7.81115880e-01 0.00000000e+00
 7.82546495e-01 0.00000000e+00
 7.83977110e-01 0.00000000e+00
 7.85407725e-01 0.00000000e+00
 7.86838340e-01 0.00000000e+00
 7.88268956e-01 0.00000000e+00
 7.89699571e-01 0.00000000e+00
 7.91130186e-01 0.00000000e+00
 7.92560801e-01 0.00000000e+00
 7.93991416e-01 0.00000000e+00
 7.95422031e-01 0.00000000e+00
 7.96852647e-01 0.00000000e+00
 7.98283262e-01 0.00000000e+00
 7.99713877e-01 0.00000000e+00
 8.01144492e-01 0.00000000e+00
 8.02575107e-01 0.00000000e+00
 8.04005722e-01 0.00000000e+00
 8.05436338e-01 0.00000000e+00
 8.06866953e-01 0.00000000e+00
 8.08297568e-01 0.00000000e+00
 8.09728183e-01 0.00000000e+00
 8.11158798e-01 0.00000000e+00
 8.12589413e-01 0.00000000e+00
 8.14020029e-01 0.00000000e+00
 8.15450644e-01 0.00000000e+00
 8.16881259e-01 0.00000000e+00
 8.18311874e-01 0.00000000e+00
 8.19742489e-01 0.00000000e+00
 8.21173104e-01 0.00000000e+00
 8.22603720e-01 0.00000000e+00
 8.24034335e-01 0.00000000e+00
 8.25464950e-01 0.00000000e+00
 8.26895565e-01 0.00000000e+00
 8.28326180e-01 0.00000000e+00
 8.29756795e-01 0.00000000e+00
 8.31187411e-01 0.00000000e+00
 8.32618026e-01 0.00000000e+00
 8.34048641e-01 0.00000000e+00
 8.35479256e-01 0.00000000e+00
 8.36909871e-01 0.00000000e+00
 8.38340486e-01 0.00000000e+00
 8.39771102e-01 0.00000000e+00
 8.41201717e-01 0.00000000e+00
 8.42632332e-01 0.00000000e+00
 8.44062947e-01 0.00000000e+00
 8.45493562e-01 0.00000000e+00
 8.46924177e-01 0.00000000e+00
 8.48354793e-01 0.00000000e+00
 8.49785408e-01 0.00000000e+00
 8.51216023e-01 0.00000000e+00
 8.52646638e-01 0.00000000e+00
 8.54077253e-01 0.00000000e+00
 8.55507868e-01 0.00000000e+00
 8.56938484e-01 0.00000000e+00
 8.58369099e-01 0.00000000e+00
 8.59799714e-01 0.00000000e+00
 8.61230329e-01 0.00000000e+00
 8.62660944e-01 0.00000000e+00
 8.64091559e-01 0.00000000e+00
 8.65522175e-01 0.00000000e+00
 8.66952790e-01 0.00000000e+00
 8.68383405e-01 0.00000000e+00
 8.69814020e-01 0.00000000e+00
 8.71244635e-01 0.00000000e+00
 8.72675250e-01 0.00000000e+00
 8.74105866e-01 0.00000000e+00
 8.75536481e-01 0.00000000e+00
 8.76967096e-01 0.00000000e+00
 8.78397711e-01 0.00000000e+00
 8.79828326e-01 0.00000000e+00
 8.81258941e-01 0.00000000e+00
 8.82689557e-01 0.00000000e+00
 8.84120172e-01 0.00000000e+00
 8.85550787e-01 0.00000000e+00
 8.86981402e-01 0.00000000e+00
 8.88412017e-01 0.00000000e+00
 8.89842632e-01 0.00000000e+00
 8.91273247e-01 0.00000000e+00
 8.92703863e-01 0.00000000e+00
 8.94134478e-01 0.00000000e+00
 8.95565093e-01 0.00000000e+00
 8.96995708e-01 0.00000000e+00
 8.98426323e-01 0.00000000e+00
 8.99856938e-01 0.00000000e+00
 9.01287554e-01 0.00000000e+00
 9.02718169e-01 0.00000000e+00
 9.04148784e-01 0.00000000e+00
 9.05579399e-01 0.00000000e+00
 9.07010014e-01 0.00000000e+00
 9.08440629e-01 0.00000000e+00
 9.09871245e-01 0.00000000e+00
 9.11301860e-01 0.00000000e+00
 9.12732475e-01 0.00000000e+00
 9.14163090e-01 0.00000000e+00
 9.15593705e-01 0.00000000e+00
 9.17024320e-01 0.00000000e+00
 9.18454936e-01 0.00000000e+00
 9.19885551e-01 0.00000000e+00
 9.21316166e-01 0.00000000e+00
 9.22746781e-01 0.00000000e+00
 9.24177396e-01 0.00000000e+00
 9.25608011e-01 0.00000000e+00
 9.27038627e-01 0.00000000e+00
 9.28469242e-01 0.00000000e+00
 9.29899857e-01 0.00000000e+00
 9.31330472e-01 0.00000000e+00
 9.32761087e-01 0.00000000e+00
 9.34191702e-01 0.00000000e+00
 9.35622318e-01 0.00000000e+00
 9.37052933e-01 0.00000000e+00
 9.38483548e-01 0.00000000e+00
 9.39914163e-01 0.00000000e+00
 9.41344778e-01 0.00000000e+00
 9.42775393e-01 0.00000000e+00
 9.44206009e-01 0.00000000e+00
 9.45636624e-01 0.00000000e+00
 9.47067239e-01 0.00000000e+00
 9.48497854e-01 0.00000000e+00
 9.49928469e-01 0.00000000e+00
 9.51359084e-01 0.00000000e+00
 9.52789700e-01 0.00000000e+00
 9.54220315e-01 0.00000000e+00
 9.55650930e-01 0.00000000e+00
 9.57081545e-01 0.00000000e+00
 9.58512160e-01 0.00000000e+00
 9.59942775e-01 0.00000000e+00
 9.61373391e-01 0.00000000e+00
 9.62804006e-01 0.00000000e+00
 9.64234621e-01 0.00000000e+00
 9.65665236e-01 0.00000000e+00
 9.67095851e-01 0.00000000e+00
 9.68526466e-01 0.00000000e+00
 9.69957082e-01 0.00000000e+00
 9.71387697e-01 0.00000000e+00
 9.72818312e-01 0.00000000e+00
 9.74248927e-01 0.00000000e+00
 9.75679542e-01 0.00000000e+00
 9.77110157e-01 0.00000000e+00
 9.78540773e-01 0.00000000e+00
 9.79971388e-01 0.00000000e+00
 9.81402003e-01 0.00000000e+00
 9.82832618e-01 0.00000000e+00
 9.84263233e-01 0.00000000e+00
 9.85693848e-01 0.00000000e+00
 9.87124464e-01 0.00000000e+00
 9.88555079e-01 0.00000000e+00
 9.89985694e-01 0.00000000e+00
 9.91416309e-01 0.00000000e+00
 9.92846924e-01 0.00000000e+00
 9.93643386e-01 0.00000000e+00
 9.94277539e-01 8.91501180e-04
 9.94661028e-01 1.43061516e-03
 9.95678671e-01 2.86123033e-03
 9.95708155e-01 2.90267923e-03
 9.96696313e-01 4.29184549e-03
 9.97138770e-01 4.91385727e-03
 9.97713955e-01 5.72246066e-03
 9.98569385e-01 6.92503532e-03
 9.98731597e-01 7.15307582e-03
 9.99748620e-01 8.58369099e-03
 1.00000000e+00 8.93851029e-03
 1.00000000e+00 1.00143062e-02
 1.00000000e+00 1.14449213e-02
 1.00000000e+00 1.28755365e-02
 1.00000000e+00 1.43061516e-02
 1.00000000e+00 1.57367668e-02
 1.00000000e+00 1.71673820e-02
 1.00000000e+00 1.85979971e-02
 1.00000000e+00 2.00286123e-02
 1.00000000e+00 2.14592275e-02
 1.00000000e+00 2.28898426e-02
 1.00000000e+00 2.43204578e-02
 1.00000000e+00 2.57510730e-02
 1.00000000e+00 2.71816881e-02
 1.00000000e+00 2.86123033e-02
 1.00000000e+00 3.00429185e-02
 1.00000000e+00 3.14735336e-02
 1.00000000e+00 3.29041488e-02
 1.00000000e+00 3.43347639e-02
 1.00000000e+00 3.57653791e-02
 1.00000000e+00 3.71959943e-02
 1.00000000e+00 3.86266094e-02
 1.00000000e+00 4.00572246e-02
 1.00000000e+00 4.14878398e-02
 1.00000000e+00 4.29184549e-02
 1.00000000e+00 4.43490701e-02
 1.00000000e+00 4.57796853e-02
 1.00000000e+00 4.72103004e-02
 1.00000000e+00 4.86409156e-02
 1.00000000e+00 5.00715308e-02
 1.00000000e+00 5.15021459e-02
 1.00000000e+00 5.29327611e-02
 1.00000000e+00 5.43633763e-02
 1.00000000e+00 5.57939914e-02
 1.00000000e+00 5.72246066e-02
 1.00000000e+00 5.86552217e-02
 1.00000000e+00 6.00858369e-02
 1.00000000e+00 6.15164521e-02
 1.00000000e+00 6.29470672e-02
 1.00000000e+00 6.43776824e-02
 1.00000000e+00 6.58082976e-02
 1.00000000e+00 6.72389127e-02
 1.00000000e+00 6.86695279e-02
 1.00000000e+00 7.01001431e-02
 1.00000000e+00 7.15307582e-02
 1.00000000e+00 7.29613734e-02
 1.00000000e+00 7.43919886e-02
 1.00000000e+00 7.58226037e-02
 1.00000000e+00 7.72532189e-02
 1.00000000e+00 7.86838340e-02
 1.00000000e+00 8.01144492e-02
 1.00000000e+00 8.15450644e-02
 1.00000000e+00 8.29756795e-02
 1.00000000e+00 8.44062947e-02
 1.00000000e+00 8.58369099e-02
 1.00000000e+00 8.72675250e-02
 1.00000000e+00 8.86981402e-02
 1.00000000e+00 9.01287554e-02
 1.00000000e+00 9.15593705e-02
 1.00000000e+00 9.29899857e-02
 1.00000000e+00 9.44206009e-02
 1.00000000e+00 9.58512160e-02
 1.00000000e+00 9.72818312e-02
 1.00000000e+00 9.87124464e-02
 1.00000000e+00 1.00143062e-01
 1.00000000e+00 1.01573677e-01
 1.00000000e+00 1.03004292e-01
 1.00000000e+00 1.04434907e-01
 1.00000000e+00 1.05865522e-01
 1.00000000e+00 1.07296137e-01
 1.00000000e+00 1.08726753e-01
 1.00000000e+00 1.10157368e-01
 1.00000000e+00 1.11587983e-01
 1.00000000e+00 1.13018598e-01
 1.00000000e+00 1.14449213e-01
 1.00000000e+00 1.15879828e-01
 1.00000000e+00 1.17310443e-01
 1.00000000e+00 1.18741059e-01
 1.00000000e+00 1.20171674e-01
 1.00000000e+00 1.21602289e-01
 1.00000000e+00 1.23032904e-01
 1.00000000e+00 1.24463519e-01
 1.00000000e+00 1.25894134e-01
 1.00000000e+00 1.27324750e-01
 1.00000000e+00 1.28755365e-01
 1.00000000e+00 1.30185980e-01
 1.00000000e+00 1.31616595e-01
 1.00000000e+00 1.33047210e-01
 1.00000000e+00 1.34477825e-01
 1.00000000e+00 1.35908441e-01
 1.00000000e+00 1.37339056e-01
 1.00000000e+00 1.38769671e-01
 1.00000000e+00 1.40200286e-01
 1.00000000e+00 1.41630901e-01
 1.00000000e+00 1.43061516e-01
 1.00000000e+00 1.44492132e-01
 1.00000000e+00 1.45922747e-01
 1.00000000e+00 1.47353362e-01
 1.00000000e+00 1.48783977e-01
 1.00000000e+00 1.50214592e-01
 1.00000000e+00 1.51645207e-01
 1.00000000e+00 1.53075823e-01
 1.00000000e+00 1.54506438e-01
 1.00000000e+00 1.55937053e-01
 1.00000000e+00 1.57367668e-01
 1.00000000e+00 1.58798283e-01
 1.00000000e+00 1.60228898e-01
 1.00000000e+00 1.61659514e-01
 1.00000000e+00 1.63090129e-01
 1.00000000e+00 1.64520744e-01
 1.00000000e+00 1.65951359e-01
 1.00000000e+00 1.67381974e-01
 1.00000000e+00 1.68812589e-01
 1.00000000e+00 1.70243205e-01
 1.00000000e+00 1.71673820e-01
 1.00000000e+00 1.73104435e-01
 1.00000000e+00 1.74535050e-01
 1.00000000e+00 1.75965665e-01
 1.00000000e+00 1.77396280e-01
 1.00000000e+00 1.78826896e-01
 1.00000000e+00 1.80257511e-01
 1.00000000e+00 1.81688126e-01
 1.00000000e+00 1.83118741e-01
 1.00000000e+00 1.84549356e-01
 1.00000000e+00 1.85979971e-01
 1.00000000e+00 1.87410587e-01
 1.00000000e+00 1.88841202e-01
 1.00000000e+00 1.90271817e-01
 1.00000000e+00 1.91702432e-01
 1.00000000e+00 1.93133047e-01
 1.00000000e+00 1.94563662e-01
 1.00000000e+00 1.95994278e-01
 1.00000000e+00 1.97424893e-01
 1.00000000e+00 1.98855508e-01
 1.00000000e+00 2.00286123e-01
 1.00000000e+00 2.01716738e-01
 1.00000000e+00 2.03147353e-01
 1.00000000e+00 2.04577969e-01
 1.00000000e+00 2.06008584e-01
 1.00000000e+00 2.07439199e-01
 1.00000000e+00 2.08869814e-01
 1.00000000e+00 2.10300429e-01
 1.00000000e+00 2.11731044e-01
 1.00000000e+00 2.13161660e-01
 1.00000000e+00 2.14592275e-01
 1.00000000e+00 2.16022890e-01
 1.00000000e+00 2.17453505e-01
 1.00000000e+00 2.18884120e-01
 1.00000000e+00 2.20314735e-01
 1.00000000e+00 2.21745351e-01
 1.00000000e+00 2.23175966e-01
 1.00000000e+00 2.24606581e-01
 1.00000000e+00 2.26037196e-01
 1.00000000e+00 2.27467811e-01
 1.00000000e+00 2.28898426e-01
 1.00000000e+00 2.30329041e-01
 1.00000000e+00 2.31759657e-01
 1.00000000e+00 2.33190272e-01
 1.00000000e+00 2.34620887e-01
 1.00000000e+00 2.36051502e-01
 1.00000000e+00 2.37482117e-01
 1.00000000e+00 2.38912732e-01
 1.00000000e+00 2.40343348e-01
 1.00000000e+00 2.41773963e-01
 1.00000000e+00 2.43204578e-01
 1.00000000e+00 2.44635193e-01
 1.00000000e+00 2.46065808e-01
 1.00000000e+00 2.47496423e-01
 1.00000000e+00 2.48927039e-01
 1.00000000e+00 2.50357654e-01
 1.00000000e+00 2.51788269e-01
 1.00000000e+00 2.53218884e-01
 1.00000000e+00 2.54649499e-01
 1.00000000e+00 2.56080114e-01
 1.00000000e+00 2.57510730e-01
 1.00000000e+00 2.58941345e-01
 1.00000000e+00 2.60371960e-01
 1.00000000e+00 2.61802575e-01
 1.00000000e+00 2.63233190e-01
 1.00000000e+00 2.64663805e-01
 1.00000000e+00 2.66094421e-01
 1.00000000e+00 2.67525036e-01
 1.00000000e+00 2.68955651e-01
 1.00000000e+00 2.70386266e-01
 1.00000000e+00 2.71816881e-01
 1.00000000e+00 2.73247496e-01
 1.00000000e+00 2.74678112e-01
 1.00000000e+00 2.76108727e-01
 1.00000000e+00 2.77539342e-01
 1.00000000e+00 2.78969957e-01
 1.00000000e+00 2.80400572e-01
 1.00000000e+00 2.81831187e-01
 1.00000000e+00 2.83261803e-01
 1.00000000e+00 2.84692418e-01
 1.00000000e+00 2.86123033e-01
 1.00000000e+00 2.87553648e-01
 1.00000000e+00 2.88984263e-01
 1.00000000e+00 2.90414878e-01
 1.00000000e+00 2.91845494e-01
 1.00000000e+00 2.93276109e-01
 1.00000000e+00 2.94706724e-01
 1.00000000e+00 2.96137339e-01
 1.00000000e+00 2.97567954e-01
 1.00000000e+00 2.98998569e-01
 1.00000000e+00 3.00429185e-01
 1.00000000e+00 3.01859800e-01
 1.00000000e+00 3.03290415e-01
 1.00000000e+00 3.04721030e-01
 1.00000000e+00 3.06151645e-01
 1.00000000e+00 3.07582260e-01
 1.00000000e+00 3.09012876e-01
 1.00000000e+00 3.10443491e-01
 1.00000000e+00 3.11874106e-01
 1.00000000e+00 3.13304721e-01
 1.00000000e+00 3.14735336e-01
 1.00000000e+00 3.16165951e-01
 1.00000000e+00 3.17596567e-01
 1.00000000e+00 3.19027182e-01
 1.00000000e+00 3.20457797e-01
 1.00000000e+00 3.21888412e-01
 1.00000000e+00 3.23319027e-01
 1.00000000e+00 3.24749642e-01
 1.00000000e+00 3.26180258e-01
 1.00000000e+00 3.27610873e-01
 1.00000000e+00 3.29041488e-01
 1.00000000e+00 3.30472103e-01
 1.00000000e+00 3.31902718e-01
 1.00000000e+00 3.33333333e-01
 1.00000000e+00 3.34763948e-01
 1.00000000e+00 3.36194564e-01
 1.00000000e+00 3.37625179e-01
 1.00000000e+00 3.39055794e-01
 1.00000000e+00 3.40486409e-01
 1.00000000e+00 3.41917024e-01
 1.00000000e+00 3.43347639e-01
 1.00000000e+00 3.44778255e-01
 1.00000000e+00 3.46208870e-01
 1.00000000e+00 3.47639485e-01
 1.00000000e+00 3.49070100e-01
 1.00000000e+00 3.50500715e-01
 1.00000000e+00 3.51931330e-01
 1.00000000e+00 3.53361946e-01
 1.00000000e+00 3.54792561e-01
 1.00000000e+00 3.56223176e-01
 1.00000000e+00 3.57653791e-01
 1.00000000e+00 3.59084406e-01
 1.00000000e+00 3.60515021e-01
 1.00000000e+00 3.61945637e-01
 1.00000000e+00 3.63376252e-01
 1.00000000e+00 3.64806867e-01
 1.00000000e+00 3.66237482e-01
 1.00000000e+00 3.67668097e-01
 1.00000000e+00 3.69098712e-01
 1.00000000e+00 3.70529328e-01
 1.00000000e+00 3.71959943e-01
 1.00000000e+00 3.73390558e-01
 1.00000000e+00 3.74821173e-01
 1.00000000e+00 3.76251788e-01
 1.00000000e+00 3.77682403e-01
 1.00000000e+00 3.79113019e-01
 1.00000000e+00 3.80543634e-01
 1.00000000e+00 3.81974249e-01
 1.00000000e+00 3.83404864e-01
 1.00000000e+00 3.84835479e-01
 1.00000000e+00 3.86266094e-01
 1.00000000e+00 3.87696710e-01
 1.00000000e+00 3.89127325e-01
 1.00000000e+00 3.90557940e-01
 1.00000000e+00 3.91988555e-01
 1.00000000e+00 3.93419170e-01
 1.00000000e+00 3.94849785e-01
 1.00000000e+00 3.96280401e-01
 1.00000000e+00 3.97711016e-01
 1.00000000e+00 3.99141631e-01
 1.00000000e+00 4.00572246e-01
 1.00000000e+00 4.02002861e-01
 1.00000000e+00 4.03433476e-01
 1.00000000e+00 4.04864092e-01
 1.00000000e+00 4.06294707e-01
 1.00000000e+00 4.07725322e-01
 1.00000000e+00 4.09155937e-01
 1.00000000e+00 4.10586552e-01
 1.00000000e+00 4.12017167e-01
 1.00000000e+00 4.13447783e-01
 1.00000000e+00 4.14878398e-01
 1.00000000e+00 4.16309013e-01
 1.00000000e+00 4.17739628e-01
 1.00000000e+00 4.19170243e-01
 1.00000000e+00 4.20600858e-01
 1.00000000e+00 4.22031474e-01
 1.00000000e+00 4.23462089e-01
 1.00000000e+00 4.24892704e-01
 1.00000000e+00 4.26323319e-01
 1.00000000e+00 4.27753934e-01
 1.00000000e+00 4.29184549e-01
 1.00000000e+00 4.30615165e-01
 1.00000000e+00 4.32045780e-01
 1.00000000e+00 4.33476395e-01
 1.00000000e+00 4.34907010e-01
 1.00000000e+00 4.36337625e-01
 1.00000000e+00 4.37768240e-01
 1.00000000e+00 4.39198856e-01
 1.00000000e+00 4.40629471e-01
 1.00000000e+00 4.42060086e-01
 1.00000000e+00 4.43490701e-01
 1.00000000e+00 4.44921316e-01
 1.00000000e+00 4.46351931e-01
 1.00000000e+00 4.47782546e-01
 1.00000000e+00 4.49213162e-01
 1.00000000e+00 4.50643777e-01
 1.00000000e+00 4.52074392e-01
 1.00000000e+00 4.53505007e-01
 1.00000000e+00 4.54935622e-01
 1.00000000e+00 4.56366237e-01
 1.00000000e+00 4.57796853e-01
 1.00000000e+00 4.59227468e-01
 1.00000000e+00 4.60658083e-01
 1.00000000e+00 4.62088698e-01
 1.00000000e+00 4.63519313e-01
 1.00000000e+00 4.64949928e-01
 1.00000000e+00 4.66380544e-01
 1.00000000e+00 4.67811159e-01
 1.00000000e+00 4.69241774e-01
 1.00000000e+00 4.70672389e-01
 1.00000000e+00 4.72103004e-01
 1.00000000e+00 4.73533619e-01
 1.00000000e+00 4.74964235e-01
 1.00000000e+00 4.76394850e-01
 1.00000000e+00 4.77825465e-01
 1.00000000e+00 4.79256080e-01
 1.00000000e+00 4.80686695e-01
 1.00000000e+00 4.82117310e-01
 1.00000000e+00 4.83547926e-01
 1.00000000e+00 4.84978541e-01
 1.00000000e+00 4.86409156e-01
 1.00000000e+00 4.87839771e-01
 1.00000000e+00 4.89270386e-01
 1.00000000e+00 4.90701001e-01
 1.00000000e+00 4.92131617e-01
 1.00000000e+00 4.93562232e-01
 1.00000000e+00 4.94992847e-01
 1.00000000e+00 4.96423462e-01
 1.00000000e+00 4.97854077e-01
 1.00000000e+00 4.99284692e-01
 1.00000000e+00 5.00715308e-01
 1.00000000e+00 5.02145923e-01
 1.00000000e+00 5.03576538e-01
 1.00000000e+00 5.05007153e-01
 1.00000000e+00 5.06437768e-01
 1.00000000e+00 5.07868383e-01
 1.00000000e+00 5.09298999e-01
 1.00000000e+00 5.10729614e-01
 1.00000000e+00 5.12160229e-01
 1.00000000e+00 5.13590844e-01
 1.00000000e+00 5.15021459e-01
 1.00000000e+00 5.16452074e-01
 1.00000000e+00 5.17882690e-01
 1.00000000e+00 5.19313305e-01
 1.00000000e+00 5.20743920e-01
 1.00000000e+00 5.22174535e-01
 1.00000000e+00 5.23605150e-01
 1.00000000e+00 5.25035765e-01
 1.00000000e+00 5.26466381e-01
 1.00000000e+00 5.27896996e-01
 1.00000000e+00 5.29327611e-01
 1.00000000e+00 5.30758226e-01
 1.00000000e+00 5.32188841e-01
 1.00000000e+00 5.33619456e-01
 1.00000000e+00 5.35050072e-01
 1.00000000e+00 5.36480687e-01
 1.00000000e+00 5.37911302e-01
 1.00000000e+00 5.39341917e-01
 1.00000000e+00 5.40772532e-01
 1.00000000e+00 5.42203147e-01
 1.00000000e+00 5.43633763e-01
 1.00000000e+00 5.45064378e-01
 1.00000000e+00 5.46494993e-01
 1.00000000e+00 5.47925608e-01
 1.00000000e+00 5.49356223e-01
 1.00000000e+00 5.50786838e-01
 1.00000000e+00 5.52217454e-01
 1.00000000e+00 5.53648069e-01
 1.00000000e+00 5.55078684e-01
 1.00000000e+00 5.56509299e-01
 1.00000000e+00 5.57939914e-01
 1.00000000e+00 5.59370529e-01
 1.00000000e+00 5.60801144e-01
 1.00000000e+00 5.62231760e-01
 1.00000000e+00 5.63662375e-01
 1.00000000e+00 5.65092990e-01
 1.00000000e+00 5.66523605e-01
 1.00000000e+00 5.67954220e-01
 1.00000000e+00 5.69384835e-01
 1.00000000e+00 5.70815451e-01
 1.00000000e+00 5.72246066e-01
 1.00000000e+00 5.73676681e-01
 1.00000000e+00 5.75107296e-01
 1.00000000e+00 5.76537911e-01
 1.00000000e+00 5.77968526e-01
 1.00000000e+00 5.79399142e-01
 1.00000000e+00 5.80829757e-01
 1.00000000e+00 5.82260372e-01
 1.00000000e+00 5.83690987e-01
 1.00000000e+00 5.85121602e-01
 1.00000000e+00 5.86552217e-01
 1.00000000e+00 5.87982833e-01
 1.00000000e+00 5.89413448e-01
 1.00000000e+00 5.90844063e-01
 1.00000000e+00 5.92274678e-01
 1.00000000e+00 5.93705293e-01
 1.00000000e+00 5.95135908e-01
 1.00000000e+00 5.96566524e-01
 1.00000000e+00 5.97997139e-01
 1.00000000e+00 5.99427754e-01
 1.00000000e+00 6.00858369e-01
 1.00000000e+00 6.02288984e-01
 1.00000000e+00 6.03719599e-01
 1.00000000e+00 6.05150215e-01
 1.00000000e+00 6.06580830e-01
 1.00000000e+00 6.08011445e-01
 1.00000000e+00 6.09442060e-01
 1.00000000e+00 6.10872675e-01
 1.00000000e+00 6.12303290e-01
 1.00000000e+00 6.13733906e-01
 1.00000000e+00 6.15164521e-01
 1.00000000e+00 6.16595136e-01
 1.00000000e+00 6.18025751e-01
 1.00000000e+00 6.19456366e-01
 1.00000000e+00 6.20886981e-01
 1.00000000e+00 6.22317597e-01
 1.00000000e+00 6.23748212e-01
 1.00000000e+00 6.25178827e-01
 1.00000000e+00 6.26609442e-01
 1.00000000e+00 6.28040057e-01
 1.00000000e+00 6.29470672e-01
 1.00000000e+00 6.30901288e-01
 1.00000000e+00 6.32331903e-01
 1.00000000e+00 6.33762518e-01
 1.00000000e+00 6.35193133e-01
 1.00000000e+00 6.36623748e-01
 1.00000000e+00 6.38054363e-01
 1.00000000e+00 6.39484979e-01
 1.00000000e+00 6.40915594e-01
 1.00000000e+00 6.42346209e-01
 1.00000000e+00 6.43776824e-01
 1.00000000e+00 6.45207439e-01
 1.00000000e+00 6.46638054e-01
 1.00000000e+00 6.48068670e-01
 1.00000000e+00 6.49499285e-01
 1.00000000e+00 6.50929900e-01
 1.00000000e+00 6.52360515e-01
 1.00000000e+00 6.53791130e-01
 1.00000000e+00 6.55221745e-01
 1.00000000e+00 6.56652361e-01
 1.00000000e+00 6.58082976e-01
 1.00000000e+00 6.59513591e-01
 1.00000000e+00 6.60944206e-01
 1.00000000e+00 6.62374821e-01
 1.00000000e+00 6.63805436e-01
 1.00000000e+00 6.65236052e-01
 1.00000000e+00 6.66666667e-01
 1.00000000e+00 6.68097282e-01
 1.00000000e+00 6.69527897e-01
 1.00000000e+00 6.70958512e-01
 1.00000000e+00 6.72389127e-01
 1.00000000e+00 6.73819742e-01
 1.00000000e+00 6.75250358e-01
 1.00000000e+00 6.76680973e-01
 1.00000000e+00 6.78111588e-01
 1.00000000e+00 6.79542203e-01
 1.00000000e+00 6.80972818e-01
 1.00000000e+00 6.82403433e-01
 1.00000000e+00 6.83834049e-01
 1.00000000e+00 6.85264664e-01
 1.00000000e+00 6.86695279e-01
 1.00000000e+00 6.88125894e-01
 1.00000000e+00 6.89556509e-01
 1.00000000e+00 6.90987124e-01
 1.00000000e+00 6.92417740e-01
 1.00000000e+00 6.93848355e-01
 1.00000000e+00 6.95278970e-01
 1.00000000e+00 6.96709585e-01
 1.00000000e+00 6.98140200e-01
 1.00000000e+00 6.99570815e-01
 1.00000000e+00 7.01001431e-01
 1.00000000e+00 7.02432046e-01
 1.00000000e+00 7.03862661e-01
 1.00000000e+00 7.05293276e-01
 1.00000000e+00 7.06723891e-01
 1.00000000e+00 7.08154506e-01
 1.00000000e+00 7.09585122e-01
 1.00000000e+00 7.11015737e-01
 1.00000000e+00 7.12446352e-01
 1.00000000e+00 7.13876967e-01
 1.00000000e+00 7.15307582e-01
 1.00000000e+00 7.16738197e-01
 1.00000000e+00 7.18168813e-01
 1.00000000e+00 7.19599428e-01
 1.00000000e+00 7.21030043e-01
 1.00000000e+00 7.22460658e-01
 1.00000000e+00 7.23891273e-01
 1.00000000e+00 7.25321888e-01
 1.00000000e+00 7.26752504e-01
 1.00000000e+00 7.28183119e-01
 1.00000000e+00 7.29613734e-01
 1.00000000e+00 7.31044349e-01
 1.00000000e+00 7.32474964e-01
 1.00000000e+00 7.33905579e-01
 1.00000000e+00 7.35336195e-01
 1.00000000e+00 7.36766810e-01
 1.00000000e+00 7.38197425e-01
 1.00000000e+00 7.39628040e-01
 1.00000000e+00 7.41058655e-01
 1.00000000e+00 7.42489270e-01
 1.00000000e+00 7.43919886e-01
 1.00000000e+00 7.45350501e-01
 1.00000000e+00 7.46781116e-01
 1.00000000e+00 7.48211731e-01
 1.00000000e+00 7.49642346e-01
 1.00000000e+00 7.51072961e-01
 1.00000000e+00 7.52503577e-01
 1.00000000e+00 7.53934192e-01
 1.00000000e+00 7.55364807e-01
 1.00000000e+00 7.56795422e-01
 1.00000000e+00 7.58226037e-01
 1.00000000e+00 7.59656652e-01
 1.00000000e+00 7.61087268e-01
 1.00000000e+00 7.62517883e-01
 1.00000000e+00 7.63948498e-01
 1.00000000e+00 7.65379113e-01
 1.00000000e+00 7.66809728e-01
 1.00000000e+00 7.68240343e-01
 1.00000000e+00 7.69670959e-01
 1.00000000e+00 7.71101574e-01
 1.00000000e+00 7.72532189e-01
 1.00000000e+00 7.73962804e-01
 1.00000000e+00 7.75393419e-01
 1.00000000e+00 7.76824034e-01
 1.00000000e+00 7.78254649e-01
 1.00000000e+00 7.79685265e-01
 1.00000000e+00 7.81115880e-01
 1.00000000e+00 7.82546495e-01
 1.00000000e+00 7.83977110e-01
 1.00000000e+00 7.85407725e-01
 1.00000000e+00 7.86838340e-01
 1.00000000e+00 7.88268956e-01
 1.00000000e+00 7.89699571e-01
 1.00000000e+00 7.91130186e-01
 1.00000000e+00 7.92560801e-01
 1.00000000e+00 7.93991416e-01
 1.00000000e+00 7.95422031e-01
 1.00000000e+00 7.96852647e-01
 1.00000000e+00 7.98283262e-01
 1.00000000e+00 7.99713877e-01
 1.00000000e+00 8.01144492e-01
 1.00000000e+00 8.02575107e-01
 1.00000000e+00 8.04005722e-01
 1.00000000e+00 8.05436338e-01
 1.00000000e+00 8.06866953e-01
 1.00000000e+00 8.08297568e-01
 1.00000000e+00 8.09728183e-01
 1.00000000e+00 8.11158798e-01
 1.00000000e+00 8.12589413e-01
 1.00000000e+00 8.14020029e-01
 1.00000000e+00 8.15450644e-01
 1.00000000e+00 8.16881259e-01
 1.00000000e+00 8.18311874e-01
 1.00000000e+00 8.19742489e-01
 1.00000000e+00 8.21173104e-01
 1.00000000e+00 8.22603720e-01
 1.00000000e+00 8.24034335e-01
 1.00000000e+00 8.25464950e-01
 1.00000000e+00 8.26895565e-01
 1.00000000e+00 8.28326180e-01
 1.00000000e+00 8.29756795e-01
 1.00000000e+00 8.31187411e-01
 1.00000000e+00 8.32618026e-01
 1.00000000e+00 8.34048641e-01
 1.00000000e+00 8.35479256e-01
 1.00000000e+00 8.36909871e-01
 1.00000000e+00 8.38340486e-01
 1.00000000e+00 8.39771102e-01
 1.00000000e+00 8.41201717e-01
 1.00000000e+00 8.42632332e-01
 1.00000000e+00 8.44062947e-01
 1.00000000e+00 8.45493562e-01
 1.00000000e+00 8.46924177e-01
 1.00000000e+00 8.48354793e-01
 1.00000000e+00 8.49785408e-01
 1.00000000e+00 8.51216023e-01
 1.00000000e+00 8.52646638e-01
 1.00000000e+00 8.54077253e-01
 1.00000000e+00 8.55507868e-01
 1.00000000e+00 8.56938484e-01
 1.00000000e+00 8.58369099e-01
 1.00000000e+00 8.59799714e-01
 1.00000000e+00 8.61230329e-01
 1.00000000e+00 8.62660944e-01
 1.00000000e+00 8.64091559e-01
 1.00000000e+00 8.65522175e-01
 1.00000000e+00 8.66952790e-01
 1.00000000e+00 8.68383405e-01
 1.00000000e+00 8.69814020e-01
 1.00000000e+00 8.71244635e-01
 1.00000000e+00 8.72675250e-01
 1.00000000e+00 8.74105866e-01
 1.00000000e+00 8.75536481e-01
 1.00000000e+00 8.76967096e-01
 1.00000000e+00 8.78397711e-01
 1.00000000e+00 8.79828326e-01
 1.00000000e+00 8.81258941e-01
 1.00000000e+00 8.82689557e-01
 1.00000000e+00 8.84120172e-01
 1.00000000e+00 8.85550787e-01
 1.00000000e+00 8.86981402e-01
 1.00000000e+00 8.88412017e-01
 1.00000000e+00 8.89842632e-01
 1.00000000e+00 8.91273247e-01
 1.00000000e+00 8.92703863e-01
 1.00000000e+00 8.94134478e-01
 1.00000000e+00 8.95565093e-01
 1.00000000e+00 8.96995708e-01
 1.00000000e+00 8.98426323e-01
 1.00000000e+00 8.99856938e-01
 1.00000000e+00 9.01287554e-01
 1.00000000e+00 9.02718169e-01
 1.00000000e+00 9.04148784e-01
 1.00000000e+00 9.05579399e-01
 1.00000000e+00 9.07010014e-01
 1.00000000e+00 9.08440629e-01
 1.00000000e+00 9.09871245e-01
 1.00000000e+00 9.11301860e-01
 1.00000000e+00 9.12732475e-01
 1.00000000e+00 9.14163090e-01
 1.00000000e+00 9.15593705e-01
 1.00000000e+00 9.17024320e-01
 1.00000000e+00 9.18454936e-01
 1.00000000e+00 9.19885551e-01
 1.00000000e+00 9.21316166e-01
 1.00000000e+00 9.22746781e-01
 1.00000000e+00 9.24177396e-01
 1.00000000e+00 9.25608011e-01
 1.00000000e+00 9.27038627e-01
 1.00000000e+00 9.28469242e-01
 1.00000000e+00 9.29899857e-01
 1.00000000e+00 9.31330472e-01
 1.00000000e+00 9.32761087e-01
 1.00000000e+00 9.34191702e-01
 1.00000000e+00 9.35622318e-01
 1.00000000e+00 9.37052933e-01
 1.00000000e+00 9.38483548e-01
 1.00000000e+00 9.39914163e-01
 1.00000000e+00 9.41344778e-01
 1.00000000e+00 9.42775393e-01
 1.00000000e+00 9.44206009e-01
 1.00000000e+00 9.45636624e-01
 1.00000000e+00 9.47067239e-01
 1.00000000e+00 9.48497854e-01
 1.00000000e+00 9.49928469e-01
 1.00000000e+00 9.51359084e-01
 1.00000000e+00 9.52789700e-01
 1.00000000e+00 9.54220315e-01
 1.00000000e+00 9.55650930e-01
 1.00000000e+00 9.57081545e-01
 1.00000000e+00 9.58512160e-01
 1.00000000e+00 9.59942775e-01
 1.00000000e+00 9.61373391e-01
 1.00000000e+00 9.62804006e-01
 1.00000000e+00 9.64234621e-01
 1.00000000e+00 9.65665236e-01
 1.00000000e+00 9.67095851e-01
 1.00000000e+00 9.68526466e-01
 1.00000000e+00 9.69957082e-01
 1.00000000e+00 9.71387697e-01
 1.00000000e+00 9.72818312e-01
 1.00000000e+00 9.74248927e-01
 1.00000000e+00 9.75679542e-01
 1.00000000e+00 9.77110157e-01
 1.00000000e+00 9.78540773e-01
 1.00000000e+00 9.79971388e-01
 1.00000000e+00 9.81402003e-01
 1.00000000e+00 9.82832618e-01
 1.00000000e+00 9.84263233e-01
 1.00000000e+00 9.85693848e-01
 1.00000000e+00 9.87124464e-01
 1.00000000e+00 9.88555079e-01
 1.00000000e+00 9.89985694e-01
 1.00000000e+00 9.91416309e-01
 1.00000000e+00 9.92846924e-01
 1.00000000e+00 9.94277539e-01
 1.00000000e+00 9.95708155e-01
 1.00000000e+00 9.97138770e-01
 1.00000000e+00 9.98569385e-01
 1.00000000e+00 1.00000000e+00
 9.99510839e-01 9.98569385e-01
 9.99021679e-01 9.97138770e-01
 9.98569385e-01 9.95815975e-01
 9.98532518e-01 9.95708155e-01
 9.98043358e-01 9.94277539e-01
 9.97547472e-01 9.92846924e-01
 9.97138770e-01 9.92440911e-01
 9.95708155e-01 9.91951751e-01
 9.94277539e-01 9.91462590e-01
 9.94142184e-01 9.91416309e-01
 9.92846924e-01 9.90969503e-01
 9.91416309e-01 9.90476006e-01
 9.89985694e-01 9.89985694e-01
 9.89985694e-01 9.89985694e-01
 9.88555079e-01 9.88555079e-01
 9.88555079e-01 9.88555079e-01
 9.87124464e-01 9.87124464e-01
 9.87124464e-01 9.87124464e-01
 9.85693848e-01 9.85693848e-01
 9.85693848e-01 9.85693848e-01
 9.84263233e-01 9.84263233e-01
 9.84263233e-01 9.84263233e-01
 9.82832618e-01 9.82832618e-01
 9.82832618e-01 9.82832618e-01
 9.81402003e-01 9.81402003e-01
 9.81402003e-01 9.81402003e-01
 9.79984736e-01 9.79971388e-01
 9.79971388e-01 9.79957295e-01
 9.79022321e-01 9.78540773e-01
 9.78540773e-01 9.77822041e-01
 9.78063812e-01 9.77110157e-01
 9.77110157e-01 9.75686788e-01
 9.77105303e-01 9.75679542e-01
 9.76130632e-01 9.74248927e-01
 9.75679542e-01 9.73805281e-01
 9.74248927e-01 9.72846772e-01
 9.74206450e-01 9.72818312e-01
 9.72818312e-01 9.71888263e-01
 9.72071196e-01 9.71387697e-01
 9.71387697e-01 9.70921520e-01
 9.69957082e-01 9.69957082e-01
 9.69957082e-01 9.69957082e-01
 9.68526466e-01 9.68526466e-01
 9.68526466e-01 9.68526466e-01
 9.67095851e-01 9.67095851e-01
 9.67095851e-01 9.67095851e-01
 9.65665236e-01 9.65665236e-01
 9.65665236e-01 9.65665236e-01
 9.64234621e-01 9.64234621e-01
 9.64234621e-01 9.64234621e-01
 9.62804006e-01 9.62804006e-01
 9.62804006e-01 9.62804006e-01
 9.61373391e-01 9.61373391e-01
 9.61373391e-01 9.61373391e-01
 9.59956111e-01 9.59942775e-01
 9.59942775e-01 9.59928060e-01
 9.58816496e-01 9.58512160e-01
 9.58512160e-01 9.58129565e-01
 9.57678512e-01 9.57081545e-01
 9.57081545e-01 9.56331069e-01
 9.56540528e-01 9.55650930e-01
 9.55650930e-01 9.54557871e-01
 9.55305562e-01 9.54220315e-01
 9.54220315e-01 9.53357054e-01
 9.53507066e-01 9.52789700e-01
 9.52789700e-01 9.52219069e-01
 9.51708571e-01 9.51359084e-01
 9.51359084e-01 9.51077194e-01
 9.49941578e-01 9.49928469e-01
 9.49928469e-01 9.49913998e-01
 9.48750620e-01 9.48497854e-01
 9.48497854e-01 9.48193950e-01
 9.47560735e-01 9.47067239e-01
 9.47067239e-01 9.46473902e-01
 9.46370850e-01 9.45636624e-01
 9.45636624e-01 9.44773071e-01
 9.45056941e-01 9.44206009e-01
 9.44206009e-01 9.43498263e-01
 9.43336893e-01 9.42775393e-01
 9.42775393e-01 9.42308377e-01
 9.41616845e-01 9.41344778e-01
 9.41344778e-01 9.41115155e-01
 9.39926979e-01 9.39914163e-01
 9.39914163e-01 9.39900045e-01
 9.38697739e-01 9.38483548e-01
 9.38483548e-01 9.38234127e-01
 9.37469192e-01 9.37052933e-01
 9.37052933e-01 9.36568209e-01
 9.36240644e-01 9.35622318e-01
 9.35622318e-01 9.34917365e-01
 9.34881139e-01 9.34191702e-01
 9.34191702e-01 9.33599645e-01
 9.33215222e-01 9.32761087e-01
 9.32761087e-01 9.32371097e-01
 9.31549304e-01 9.31330472e-01
 9.31330472e-01 9.31139668e-01
 9.29899857e-01 9.29899857e-01
 9.29899857e-01 9.29899857e-01
 9.28469242e-01 9.28469242e-01
 9.28469242e-01 9.28469242e-01
 9.27038627e-01 9.27038627e-01
 9.27038627e-01 9.27038627e-01
 9.25608011e-01 9.25608011e-01
 9.25608011e-01 9.25608011e-01
 9.24177396e-01 9.24177396e-01
 9.24177396e-01 9.24177396e-01
 9.22746781e-01 9.22746781e-01
 9.22746781e-01 9.22746781e-01
 9.21316166e-01 9.21316166e-01
 9.21316166e-01 9.21316166e-01
 9.19885551e-01 9.19885551e-01
 9.19885551e-01 9.19885551e-01
 9.18454936e-01 9.18454936e-01
 9.18454936e-01 9.18454936e-01
 9.17024320e-01 9.17024320e-01
 9.17024320e-01 9.17024320e-01
 9.15593705e-01 9.15593705e-01
 9.15593705e-01 9.15593705e-01
 9.14163090e-01 9.14163090e-01
 9.14163090e-01 9.14163090e-01
 9.12732475e-01 9.12732475e-01
 9.12732475e-01 9.12732475e-01
 9.11301860e-01 9.11301860e-01
 9.11301860e-01 9.11301860e-01
 9.09871245e-01 9.09871245e-01
 9.09871245e-01 9.09871245e-01
 9.08440629e-01 9.08440629e-01
 9.08440629e-01 9.08440629e-01
 9.07010014e-01 9.07010014e-01
 9.07010014e-01 9.07010014e-01
 9.05579399e-01 9.05579399e-01
 9.05579399e-01 9.05579399e-01
 9.04148784e-01 9.04148784e-01
 9.04148784e-01 9.04148784e-01
 9.02718169e-01 9.02718169e-01
 9.02718169e-01 9.02718169e-01
 9.01287554e-01 9.01287554e-01
 9.01287554e-01 9.01287554e-01
 8.99856938e-01 8.99856938e-01
 8.99856938e-01 8.99856938e-01
 8.98426323e-01 8.98426323e-01
 8.98426323e-01 8.98426323e-01
 8.96995708e-01 8.96995708e-01
 8.96995708e-01 8.96995708e-01
 8.95565093e-01 8.95565093e-01
 8.95565093e-01 8.95565093e-01
 8.94134478e-01 8.94134478e-01
 8.94134478e-01 8.94134478e-01
 8.92703863e-01 8.92703863e-01
 8.92703863e-01 8.92703863e-01
 8.91273248e-01 8.91273247e-01
 8.91273247e-01 8.91273247e-01
 8.89853900e-01 8.89842632e-01
 8.89842632e-01 8.89830542e-01
 8.88525314e-01 8.88412017e-01
 8.88412017e-01 8.88290016e-01
 8.87196768e-01 8.86981402e-01
 8.86981402e-01 8.86749490e-01
 8.85868222e-01 8.85550787e-01
 8.85550787e-01 8.85214900e-01
 8.84436715e-01 8.84120172e-01
 8.84120172e-01 8.83826213e-01
 8.82896189e-01 8.82689557e-01
 8.82689557e-01 8.82497667e-01
 8.81355663e-01 8.81258941e-01
 8.81258941e-01 8.81166898e-01
 8.79828326e-01 8.79828326e-01
 8.79828326e-01 8.79828326e-01
 8.78397711e-01 8.78397711e-01
 8.78397711e-01 8.78397711e-01
 8.76967096e-01 8.76967096e-01
 8.76967096e-01 8.76967096e-01
 8.75536481e-01 8.75536481e-01
 8.75536481e-01 8.75536481e-01
 8.74105866e-01 8.74105866e-01
 8.74105866e-01 8.74105866e-01
 8.72675250e-01 8.72675250e-01
 8.72675250e-01 8.72675250e-01
 8.71244635e-01 8.71244635e-01
 8.71244635e-01 8.71244635e-01
 8.69824586e-01 8.69814020e-01
 8.69814020e-01 8.69802665e-01
 8.68476430e-01 8.68383405e-01
 8.68383405e-01 8.68284699e-01
 8.67128139e-01 8.66952790e-01
 8.66952790e-01 8.66766734e-01
 8.65779847e-01 8.65522175e-01
 8.65522175e-01 8.65253203e-01
 8.64341380e-01 8.64091559e-01
 8.64091559e-01 8.63856114e-01
 8.62823415e-01 8.62660944e-01
 8.62660944e-01 8.62507822e-01
 8.61305450e-01 8.61230329e-01
 8.61230329e-01 8.61158295e-01
 8.59799714e-01 8.59799714e-01
 8.59799714e-01 8.59799714e-01
 8.58369099e-01 8.58369099e-01
 8.58369099e-01 8.58369099e-01
 8.56938484e-01 8.56938484e-01
 8.56938484e-01 8.56938484e-01
 8.55507868e-01 8.55507868e-01
 8.55507868e-01 8.55507868e-01
 8.54077253e-01 8.54077253e-01
 8.54077253e-01 8.54077253e-01
 8.52646638e-01 8.52646638e-01
 8.52646638e-01 8.52646638e-01
 8.51216023e-01 8.51216023e-01
 8.51216023e-01 8.51216023e-01
 8.49795486e-01 8.49785408e-01
 8.49785408e-01 8.49774720e-01
 8.48432845e-01 8.48354793e-01
 8.48354793e-01 8.48272852e-01
 8.47070102e-01 8.46924177e-01
 8.46924177e-01 8.46770985e-01
 8.45707359e-01 8.45493562e-01
 8.45493562e-01 8.45272530e-01
 8.44265304e-01 8.44062947e-01
 8.44062947e-01 8.43870190e-01
 8.42763436e-01 8.42632332e-01
 8.42632332e-01 8.42507447e-01
 8.41261569e-01 8.41201717e-01
 8.41201717e-01 8.41143691e-01
 8.39771102e-01 8.39771102e-01
 8.39771102e-01 8.39771102e-01
 8.38340486e-01 8.38340486e-01
 8.38340486e-01 8.38340486e-01
 8.36909871e-01 8.36909871e-01
 8.36909871e-01 8.36909871e-01
 8.35479256e-01 8.35479256e-01
 8.35479256e-01 8.35479256e-01
 8.34048641e-01 8.34048641e-01
 8.34048641e-01 8.34048641e-01
 8.32618026e-01 8.32618026e-01
 8.32618026e-01 8.32618026e-01
 8.31187411e-01 8.31187411e-01
 8.31187411e-01 8.31187411e-01
 8.29756795e-01 8.29756795e-01
 8.29756795e-01 8.29756795e-01
 8.28326180e-01 8.28326180e-01
 8.28326180e-01 8.28326180e-01
 8.26895565e-01 8.26895565e-01
 8.26895565e-01 8.26895565e-01
 8.25464950e-01 8.25464950e-01
 8.25464950e-01 8.25464950e-01
 8.24034335e-01 8.24034335e-01
 8.24034335e-01 8.24034335e-01
 8.22603720e-01 8.22603720e-01
 8.22603720e-01 8.22603720e-01
 8.21173104e-01 8.21173104e-01
 8.21173104e-01 8.21173104e-01
 8.19742489e-01 8.19742489e-01
 8.19742489e-01 8.19742489e-01
 8.18311874e-01 8.18311874e-01
 8.18311874e-01 8.18311874e-01
 8.16881259e-01 8.16881259e-01
 8.16881259e-01 8.16881259e-01
 8.15450644e-01 8.15450644e-01
 8.15450644e-01 8.15450644e-01
 8.14020029e-01 8.14020029e-01
 8.14020029e-01 8.14020029e-01
 8.12589413e-01 8.12589413e-01
 8.12589413e-01 8.12589413e-01
 8.11158798e-01 8.11158798e-01
 8.11158798e-01 8.11158798e-01
 8.09737199e-01 8.09728183e-01
 8.09728183e-01 8.09718647e-01
 8.08355272e-01 8.08297568e-01
 8.08297568e-01 8.08237840e-01
 8.06973147e-01 8.06866953e-01
 8.06866953e-01 8.06757032e-01
 8.05591023e-01 8.05436338e-01
 8.05436338e-01 8.05278387e-01
 8.04146260e-01 8.04005722e-01
 8.04005722e-01 8.03869949e-01
 8.02665453e-01 8.02575107e-01
 8.02575107e-01 8.02487824e-01
 8.01184646e-01 8.01144492e-01
 8.01144492e-01 8.01104992e-01
 7.99722672e-01 7.99713877e-01
 7.99713877e-01 7.99704595e-01
 7.98337206e-01 7.98283262e-01
 7.98283262e-01 7.98227568e-01
 7.96951544e-01 7.96852647e-01
 7.96852647e-01 7.96750541e-01
 7.95565882e-01 7.95422031e-01
 7.95422031e-01 7.95275464e-01
 7.94120904e-01 7.93991416e-01
 7.93991416e-01 7.93865997e-01
 7.92643878e-01 7.92560801e-01
 7.92560801e-01 7.92480335e-01
 7.91166851e-01 7.91130186e-01
 7.91130186e-01 7.91093798e-01
 7.89699571e-01 7.89699571e-01
 7.89699571e-01 7.89699571e-01
 7.88268956e-01 7.88268956e-01
 7.88268956e-01 7.88268956e-01
 7.86838340e-01 7.86838340e-01
 7.86838340e-01 7.86838340e-01
 7.85407725e-01 7.85407725e-01
 7.85407725e-01 7.85407725e-01
 7.83977110e-01 7.83977110e-01
 7.83977110e-01 7.83977110e-01
 7.82546495e-01 7.82546495e-01
 7.82546495e-01 7.82546495e-01
 7.81115880e-01 7.81115880e-01
 7.81115880e-01 7.81115880e-01
 7.79693696e-01 7.79685265e-01
 7.79685265e-01 7.79676456e-01
 7.78302168e-01 7.78254649e-01
 7.78254649e-01 7.78205801e-01
 7.76910503e-01 7.76824034e-01
 7.76824034e-01 7.76735145e-01
 7.75518838e-01 7.75393419e-01
 7.75393419e-01 7.75266094e-01
 7.74073715e-01 7.73962804e-01
 7.73962804e-01 7.73854913e-01
 7.72603060e-01 7.72532189e-01
 7.72532189e-01 7.72463247e-01
 7.71132405e-01 7.71101574e-01
 7.71101574e-01 7.71070847e-01
 7.69679192e-01 7.69670959e-01
 7.69670959e-01 7.69662370e-01
 7.68285103e-01 7.68240343e-01
 7.68240343e-01 7.68194416e-01
 7.66890877e-01 7.66809728e-01
 7.66809728e-01 7.66726461e-01
 7.65496651e-01 7.65379113e-01
 7.65379113e-01 7.65259968e-01
 7.64051555e-01 7.63948498e-01
 7.63948498e-01 7.63848063e-01
 7.62583600e-01 7.62517883e-01
 7.62517883e-01 7.62453837e-01
 7.61115645e-01 7.61087268e-01
 7.61087268e-01 7.61058935e-01
 7.59664697e-01 7.59656652e-01
 7.59656652e-01 7.59648275e-01
 7.58268288e-01 7.58226037e-01
 7.58226037e-01 7.58182756e-01
 7.56871746e-01 7.56795422e-01
 7.56795422e-01 7.56717236e-01
 7.55475203e-01 7.55364807e-01
 7.55364807e-01 7.55253053e-01
 7.54030179e-01 7.53934192e-01
 7.53934192e-01 7.53840491e-01
 7.52564659e-01 7.52503577e-01
 7.52503577e-01 7.52443949e-01
 7.51099140e-01 7.51072961e-01
 7.51072961e-01 7.51046930e-01
 7.49650164e-01 7.49642346e-01
 7.49642346e-01 7.49634171e-01
 7.48251693e-01 7.48211731e-01
 7.48211731e-01 7.48170855e-01
 7.46853048e-01 7.46781116e-01
 7.46781116e-01 7.46707539e-01
 7.45454403e-01 7.45350501e-01
 7.45350501e-01 7.45245448e-01
 7.44009485e-01 7.43919886e-01
 7.43919886e-01 7.43832288e-01
 7.42546170e-01 7.42489270e-01
 7.42489270e-01 7.42433643e-01
 7.41082854e-01 7.41058655e-01
 7.41058655e-01 7.41034555e-01
 7.39635685e-01 7.39628040e-01
 7.39628040e-01 7.39620058e-01
 7.38235294e-01 7.38197425e-01
 7.38197425e-01 7.38158744e-01
 7.36834733e-01 7.36766810e-01
 7.36766810e-01 7.36697429e-01
 7.35434172e-01 7.35336195e-01
 7.35336195e-01 7.35237240e-01
 7.33989389e-01 7.33905579e-01
 7.33905579e-01 7.33823531e-01
 7.32528074e-01 7.32474964e-01
 7.32474964e-01 7.32422970e-01
 7.31066760e-01 7.31044349e-01
 7.31044349e-01 7.31021876e-01
 7.29621254e-01 7.29613734e-01
 7.29613734e-01 7.29605937e-01
 7.28219066e-01 7.28183119e-01
 7.28183119e-01 7.28146446e-01
 7.26816755e-01 7.26752504e-01
 7.26752504e-01 7.26686955e-01
 7.25414445e-01 7.25321888e-01
 7.25321888e-01 7.25228500e-01
 7.23969816e-01 7.23891273e-01
 7.23891273e-01 7.23814284e-01
 7.22510325e-01 7.22460658e-01
 7.22460658e-01 7.22411974e-01
 7.21050834e-01 7.21030043e-01
 7.21030043e-01 7.21009280e-01
 7.19606747e-01 7.19599428e-01
 7.19599428e-01 7.19591809e-01
 7.18202991e-01 7.18168813e-01
 7.18168813e-01 7.18133984e-01
 7.16799078e-01 7.16738197e-01
 7.16738197e-01 7.16676159e-01
 7.15395165e-01 7.15307582e-01
 7.15307582e-01 7.15219291e-01
 7.13950706e-01 7.13876967e-01
 7.13876967e-01 7.13804604e-01
 7.12492881e-01 7.12446352e-01
 7.12446352e-01 7.12400691e-01
 7.11035056e-01 7.11015737e-01
 7.11015737e-01 7.10996420e-01
 7.09592286e-01 7.09585122e-01
 7.09585122e-01 7.09577674e-01
 7.08187053e-01 7.08154506e-01
 7.08154506e-01 7.08121375e-01
 7.06781668e-01 7.06723891e-01
 7.06723891e-01 7.06665077e-01
 7.05376283e-01 7.05293276e-01
 7.05293276e-01 7.05209665e-01
 7.03932005e-01 7.03862661e-01
 7.03862661e-01 7.03794540e-01
 7.02475707e-01 7.02432046e-01
 7.02432046e-01 7.02389155e-01
 7.01019409e-01 7.01001431e-01
 7.01001431e-01 7.00983435e-01
 6.99577832e-01 6.99570815e-01
 6.99570815e-01 6.99563531e-01
 6.98171238e-01 6.98140200e-01
 6.98140200e-01 6.98108636e-01
 6.96764497e-01 6.96709585e-01
 6.96709585e-01 6.96653741e-01
 6.95357757e-01 6.95278970e-01
 6.95278970e-01 6.95199667e-01
 6.93913668e-01 6.93848355e-01
 6.93848355e-01 6.93784131e-01
 6.92458773e-01 6.92417740e-01
 6.92417740e-01 6.92377391e-01
 6.91003878e-01 6.90987124e-01
 6.90987124e-01 6.90970254e-01
 6.89563416e-01 6.89556509e-01
 6.89556509e-01 6.89549383e-01
 6.88155532e-01 6.88125894e-01
 6.88125894e-01 6.88095780e-01
 6.86747541e-01 6.86695279e-01
 6.86695279e-01 6.86642177e-01
 6.85339550e-01 6.85264664e-01
 6.85264664e-01 6.85189337e-01
 6.83895656e-01 6.83834049e-01
 6.83834049e-01 6.83773416e-01
 6.82442053e-01 6.82403433e-01
 6.82403433e-01 6.82365425e-01
 6.80988450e-01 6.80972818e-01
 6.80972818e-01 6.80957064e-01
 6.79548970e-01 6.79542203e-01
 6.79542203e-01 6.79535229e-01
 6.78139925e-01 6.78111588e-01
 6.78111588e-01 6.78082819e-01
 6.76730777e-01 6.76680973e-01
 6.76680973e-01 6.76630410e-01
 6.75321629e-01 6.75250358e-01
 6.75250358e-01 6.75178710e-01
 6.73877934e-01 6.73819742e-01
 6.73819742e-01 6.73762425e-01
 6.72425524e-01 6.72389127e-01
 6.72389127e-01 6.72353277e-01
 6.70973114e-01 6.70958512e-01
 6.70958512e-01 6.70943784e-01
 6.69527897e-01 6.69527897e-01
 6.69527897e-01 6.69527897e-01
 6.68097282e-01 6.68097282e-01
 6.68097282e-01 6.68097282e-01
 6.66666667e-01 6.66666667e-01
 6.66666667e-01 6.66666667e-01
 6.65236052e-01 6.65236052e-01
 6.65236052e-01 6.65236051e-01
 6.63805436e-01 6.63805436e-01
 6.63805436e-01 6.63805436e-01
 6.62374821e-01 6.62374821e-01
 6.62374821e-01 6.62374821e-01
 6.60944206e-01 6.60944206e-01
 6.60944206e-01 6.60944206e-01
 6.59513591e-01 6.59513591e-01
 6.59513591e-01 6.59513591e-01
 6.58082976e-01 6.58082976e-01
 6.58082976e-01 6.58082976e-01
 6.56652361e-01 6.56652361e-01
 6.56652361e-01 6.56652360e-01
 6.55221745e-01 6.55221745e-01
 6.55221745e-01 6.55221745e-01
 6.53791130e-01 6.53791130e-01
 6.53791130e-01 6.53791130e-01
 6.52360515e-01 6.52360515e-01
 6.52360515e-01 6.52360515e-01
 6.50929900e-01 6.50929900e-01
 6.50929900e-01 6.50929900e-01
 6.49505630e-01 6.49499285e-01
 6.49499285e-01 6.49492734e-01
 6.48093609e-01 6.48068670e-01
 6.48068670e-01 6.48043404e-01
 6.46681467e-01 6.46638054e-01
 6.46638054e-01 6.46594074e-01
 6.45269325e-01 6.45207439e-01
 6.45207439e-01 6.45145321e-01
 6.43826232e-01 6.43776824e-01
 6.43776824e-01 6.43728054e-01
 6.42376902e-01 6.42346209e-01
 6.42346209e-01 6.42315912e-01
 6.40927571e-01 6.40915594e-01
 6.40915594e-01 6.40903543e-01
 6.39491203e-01 6.39484979e-01
 6.39484979e-01 6.39478560e-01
 6.38078313e-01 6.38054363e-01
 6.38054363e-01 6.38030115e-01
 6.36665308e-01 6.36623748e-01
 6.36623748e-01 6.36581671e-01
 6.35252303e-01 6.35193133e-01
 6.35193133e-01 6.35133766e-01
 6.33809410e-01 6.33762518e-01
 6.33762518e-01 6.33716203e-01
 6.32360965e-01 6.32331903e-01
 6.32331903e-01 6.32303198e-01
 6.30912520e-01 6.30901288e-01
 6.30901288e-01 6.30889979e-01
 6.29476779e-01 6.29470672e-01
 6.29470672e-01 6.29464381e-01
 6.28063079e-01 6.28040057e-01
 6.28040057e-01 6.28016762e-01
 6.26649268e-01 6.26609442e-01
 6.26609442e-01 6.26569143e-01
 6.25235456e-01 6.25178827e-01
 6.25178827e-01 6.25122031e-01
 6.23792761e-01 6.23748212e-01
 6.23748212e-01 6.23704185e-01
 6.22345143e-01 6.22317597e-01
 6.22317597e-01 6.22290374e-01
 6.20897524e-01 6.20886981e-01
 6.20886981e-01 6.20876315e-01
 6.19456366e-01 6.19456366e-01
 6.19456366e-01 6.19456366e-01
 6.18025751e-01 6.18025751e-01
 6.18025751e-01 6.18025751e-01
 6.16595136e-01 6.16595136e-01
 6.16595136e-01 6.16595136e-01
 6.15164521e-01 6.15164521e-01
 6.15164521e-01 6.15164521e-01
 6.13733906e-01 6.13733906e-01
 6.13733906e-01 6.13733906e-01
 6.12303290e-01 6.12303290e-01
 6.12303290e-01 6.12303290e-01
 6.10872675e-01 6.10872675e-01
 6.10872675e-01 6.10872675e-01
 6.09442060e-01 6.09442060e-01
 6.09442060e-01 6.09442060e-01
 6.08011445e-01 6.08011445e-01
 6.08011445e-01 6.08011445e-01
 6.06580830e-01 6.06580830e-01
 6.06580830e-01 6.06580830e-01
 6.05150215e-01 6.05150215e-01
 6.05150215e-01 6.05150215e-01
 6.03719599e-01 6.03719599e-01
 6.03719599e-01 6.03719599e-01
 6.02288984e-01 6.02288984e-01
 6.02288984e-01 6.02288984e-01
 6.00858369e-01 6.00858369e-01
 6.00858369e-01 6.00858369e-01
 5.99427754e-01 5.99427754e-01
 5.99427754e-01 5.99427754e-01
 5.97997139e-01 5.97997139e-01
 5.97997139e-01 5.97997139e-01
 5.96566524e-01 5.96566524e-01
 5.96566524e-01 5.96566524e-01
 5.95135908e-01 5.95135908e-01
 5.95135908e-01 5.95135908e-01
 5.93705293e-01 5.93705293e-01
 5.93705293e-01 5.93705293e-01
 5.92274678e-01 5.92274678e-01
 5.92274678e-01 5.92274678e-01
 5.90844063e-01 5.90844063e-01
 5.90844063e-01 5.90844063e-01
 5.89413448e-01 5.89413448e-01
 5.89413448e-01 5.89413448e-01
 5.87982833e-01 5.87982833e-01
 5.87982833e-01 5.87982833e-01
 5.86552217e-01 5.86552217e-01
 5.86552217e-01 5.86552217e-01
 5.85121602e-01 5.85121602e-01
 5.85121602e-01 5.85121602e-01
 5.83690987e-01 5.83690987e-01
 5.83690987e-01 5.83690987e-01
 5.82260372e-01 5.82260372e-01
 5.82260372e-01 5.82260372e-01
 5.80829757e-01 5.80829757e-01
 5.80829757e-01 5.80829757e-01
 5.79404734e-01 5.79399142e-01
 5.79399142e-01 5.79393428e-01
 5.77987662e-01 5.77968526e-01
 5.77968526e-01 5.77949209e-01
 5.76570523e-01 5.76537911e-01
 5.76537911e-01 5.76504990e-01
 5.75153383e-01 5.75107296e-01
 5.75107296e-01 5.75061144e-01
 5.73711643e-01 5.73676681e-01
 5.73676681e-01 5.73642048e-01
 5.72267424e-01 5.72246066e-01
 5.72246066e-01 5.72224909e-01
 5.70823205e-01 5.70815451e-01
 5.70815451e-01 5.70807619e-01
 5.69390308e-01 5.69384835e-01
 5.69384835e-01 5.69379227e-01
 5.67972704e-01 5.67954220e-01
 5.67954220e-01 5.67935569e-01
 5.66555014e-01 5.66523605e-01
 5.66523605e-01 5.66491910e-01
 5.65137324e-01 5.65092990e-01
 5.65092990e-01 5.65048604e-01
 5.63695765e-01 5.63662375e-01
 5.63662375e-01 5.63629286e-01
 5.62252107e-01 5.62231760e-01
 5.62231760e-01 5.62211596e-01
 5.60808449e-01 5.60801144e-01
 5.60801144e-01 5.60793764e-01
 5.59370529e-01 5.59370529e-01
 5.59370529e-01 5.59370529e-01
 5.57939914e-01 5.57939914e-01
 5.57939914e-01 5.57939914e-01
 5.56509299e-01 5.56509299e-01
 5.56509299e-01 5.56509299e-01
 5.55078684e-01 5.55078684e-01
 5.55078684e-01 5.55078684e-01
 5.53648069e-01 5.53648069e-01
 5.53648069e-01 5.53648069e-01
 5.52217454e-01 5.52217454e-01
 5.52217454e-01 5.52217453e-01
 5.50786838e-01 5.50786838e-01
 5.50786838e-01 5.50786838e-01
 5.49361507e-01 5.49356223e-01
 5.49356223e-01 5.49350815e-01
 5.47942888e-01 5.47925608e-01
 5.47925608e-01 5.47908183e-01
 5.46524190e-01 5.46494993e-01
 5.46494993e-01 5.46465551e-01
 5.45105491e-01 5.45064378e-01
 5.45064378e-01 5.45023233e-01
 5.43664286e-01 5.43633763e-01
 5.43633763e-01 5.43603493e-01
 5.42221654e-01 5.42203147e-01
 5.42203147e-01 5.42184795e-01
 5.40779021e-01 5.40772532e-01
 5.40772532e-01 5.40765970e-01
 5.39347111e-01 5.39341917e-01
 5.39341917e-01 5.39336605e-01
 5.37928026e-01 5.37911302e-01
 5.37911302e-01 5.37894443e-01
 5.36508866e-01 5.36480687e-01
 5.36480687e-01 5.36452280e-01
 5.35089705e-01 5.35050072e-01
 5.35050072e-01 5.35010416e-01
 5.33648671e-01 5.33619456e-01
 5.33619456e-01 5.33590476e-01
 5.32206509e-01 5.32188841e-01
 5.32188841e-01 5.32171315e-01
 5.30764346e-01 5.30758226e-01
 5.30758226e-01 5.30752012e-01
 5.29327611e-01 5.29327611e-01
 5.29327611e-01 5.29327611e-01
 5.27896996e-01 5.27896996e-01
 5.27896996e-01 5.27896996e-01
 5.26466381e-01 5.26466381e-01
 5.26466381e-01 5.26466381e-01
 5.25035765e-01 5.25035765e-01
 5.25035765e-01 5.25035765e-01
 5.23605150e-01 5.23605150e-01
 5.23605150e-01 5.23605150e-01
 5.22174535e-01 5.22174535e-01
 5.22174535e-01 5.22174535e-01
 5.20743920e-01 5.20743920e-01
 5.20743920e-01 5.20743920e-01
 5.19318344e-01 5.19313305e-01
 5.19313305e-01 5.19308176e-01
 5.17898385e-01 5.17882690e-01
 5.17882690e-01 5.17866877e-01
 5.16478375e-01 5.16452074e-01
 5.16452074e-01 5.16425578e-01
 5.15058364e-01 5.15021459e-01
 5.15021459e-01 5.14984546e-01
 5.13617661e-01 5.13590844e-01
 5.13590844e-01 5.13564226e-01
 5.12176362e-01 5.12160229e-01
 5.12160229e-01 5.12144215e-01
 5.10735063e-01 5.10729614e-01
 5.10729614e-01 5.10724097e-01
 5.09303937e-01 5.09298999e-01
 5.09298999e-01 5.09293958e-01
 5.07883602e-01 5.07868383e-01
 5.07868383e-01 5.07853055e-01
 5.06463201e-01 5.06437768e-01
 5.06437768e-01 5.06412152e-01
 5.05042800e-01 5.05007153e-01
 5.05007153e-01 5.04971503e-01
 5.03602257e-01 5.03576538e-01
 5.03576538e-01 5.03551003e-01
 5.02161354e-01 5.02145923e-01
 5.02145923e-01 5.02130602e-01
 5.00720451e-01 5.00715308e-01
 5.00715308e-01 5.00710098e-01
 4.99284692e-01 4.99284692e-01
 4.99284692e-01 4.99284692e-01
 4.97854077e-01 4.97854077e-01
 4.97854077e-01 4.97854077e-01
 4.96423462e-01 4.96423462e-01
 4.96423462e-01 4.96423462e-01
 4.94992847e-01 4.94992847e-01
 4.94992847e-01 4.94992847e-01
 4.93562232e-01 4.93562232e-01
 4.93562232e-01 4.93562232e-01
 4.92131617e-01 4.92131617e-01
 4.92131617e-01 4.92131617e-01
 4.90701001e-01 4.90701001e-01
 4.90701001e-01 4.90701001e-01
 4.89270386e-01 4.89270386e-01
 4.89270386e-01 4.89270386e-01
 4.87839771e-01 4.87839771e-01
 4.87839771e-01 4.87839771e-01
 4.86409156e-01 4.86409156e-01
 4.86409156e-01 4.86409156e-01
 4.84978541e-01 4.84978541e-01
 4.84978541e-01 4.84978541e-01
 4.83547926e-01 4.83547926e-01
 4.83547926e-01 4.83547926e-01
 4.82117310e-01 4.82117310e-01
 4.82117310e-01 4.82117310e-01
 4.80686695e-01 4.80686695e-01
 4.80686695e-01 4.80686695e-01
 4.79260801e-01 4.79256080e-01
 4.79256080e-01 4.79251285e-01
 4.77839392e-01 4.77825465e-01
 4.77825465e-01 4.77811448e-01
 4.76417939e-01 4.76394850e-01
 4.76394850e-01 4.76371612e-01
 4.74996038e-01 4.74964235e-01
 4.74964235e-01 4.74932441e-01
 4.73556396e-01 4.73533619e-01
 4.73533619e-01 4.73510989e-01
 4.72116560e-01 4.72103004e-01
 4.72103004e-01 4.72089536e-01
 4.70676723e-01 4.70672389e-01
 4.70672389e-01 4.70667996e-01
 4.69246407e-01 4.69241774e-01
 4.69241774e-01 4.69237055e-01
 4.67824697e-01 4.67811159e-01
 4.67811159e-01 4.67797536e-01
 4.66402930e-01 4.66380544e-01
 4.66380544e-01 4.66358018e-01
 4.64980558e-01 4.64949928e-01
 4.64949928e-01 4.64919313e-01
 4.63541216e-01 4.63519313e-01
 4.63519313e-01 4.63497546e-01
 4.62101697e-01 4.62088698e-01
 4.62088698e-01 4.62075779e-01
 4.60662179e-01 4.60658083e-01
 4.60658083e-01 4.60653930e-01
 4.59232032e-01 4.59227468e-01
 4.59227468e-01 4.59222822e-01
 4.57810022e-01 4.57796853e-01
 4.57796853e-01 4.57783604e-01
 4.56387959e-01 4.56366237e-01
 4.56366237e-01 4.56344385e-01
 4.54965142e-01 4.54935622e-01
 4.54935622e-01 4.54906119e-01
 4.53526085e-01 4.53505007e-01
 4.53505007e-01 4.53484055e-01
 4.52086867e-01 4.52074392e-01
 4.52074392e-01 4.52061992e-01
 4.50647648e-01 4.50643777e-01
 4.50643777e-01 4.50639839e-01
 4.49217671e-01 4.49213162e-01
 4.49213162e-01 4.49208586e-01
 4.47795367e-01 4.47782546e-01
 4.47782546e-01 4.47769651e-01
 4.46373023e-01 4.46351931e-01
 4.46351931e-01 4.46330717e-01
 4.44949788e-01 4.44921316e-01
 4.44921316e-01 4.44892863e-01
 4.43511001e-01 4.43490701e-01
 4.43490701e-01 4.43470519e-01
 4.42072066e-01 4.42060086e-01
 4.42060086e-01 4.42048175e-01
 4.40633131e-01 4.40629471e-01
 4.40629471e-01 4.40625747e-01
 4.39198856e-01 4.39198856e-01
 4.39198856e-01 4.39198855e-01
 4.37768240e-01 4.37768240e-01
 4.37768240e-01 4.37768240e-01
 4.36337625e-01 4.36337625e-01
 4.36337625e-01 4.36337625e-01
 4.34907010e-01 4.34907010e-01
 4.34907010e-01 4.34907010e-01
 4.33476395e-01 4.33476395e-01
 4.33476395e-01 4.33476395e-01
 4.32045780e-01 4.32045780e-01
 4.32045780e-01 4.32045780e-01
 4.30615165e-01 4.30615165e-01
 4.30615165e-01 4.30615164e-01
 4.29188934e-01 4.29184549e-01
 4.29184549e-01 4.29180103e-01
 4.27766114e-01 4.27753934e-01
 4.27753934e-01 4.27741688e-01
 4.26343257e-01 4.26323319e-01
 4.26323319e-01 4.26303272e-01
 4.24919258e-01 4.24892704e-01
 4.24892704e-01 4.24866171e-01
 4.23480966e-01 4.23462089e-01
 4.23462089e-01 4.23443314e-01
 4.22042550e-01 4.22031474e-01
 4.22031474e-01 4.22020457e-01
 4.20604135e-01 4.20600858e-01
 4.20600858e-01 4.20597532e-01
 4.19174561e-01 4.19170243e-01
 4.19170243e-01 4.19165856e-01
 4.17751517e-01 4.17739628e-01
 4.17739628e-01 4.17727676e-01
 4.16328426e-01 4.16309013e-01
 4.16309013e-01 4.16289497e-01
 4.14904079e-01 4.14878398e-01
 4.14878398e-01 4.14852739e-01
 4.13466012e-01 4.13447783e-01
 4.13447783e-01 4.13429648e-01
 4.12027833e-01 4.12017167e-01
 4.12017167e-01 4.12006558e-01
 4.10589654e-01 4.10586552e-01
 4.10586552e-01 4.10583402e-01
 4.09160203e-01 4.09155937e-01
 4.09155937e-01 4.09151604e-01
 4.07736939e-01 4.07725322e-01
 4.07725322e-01 4.07713645e-01
 4.06313630e-01 4.06294707e-01
 4.06294707e-01 4.06275686e-01
 4.04888957e-01 4.04864092e-01
 4.04864092e-01 4.04839250e-01
 4.03451102e-01 4.03433476e-01
 4.03433476e-01 4.03415941e-01
 4.02013143e-01 4.02002861e-01
 4.02002861e-01 4.01992632e-01
 4.00575184e-01 4.00572246e-01
 4.00572246e-01 4.00569262e-01
 3.99145850e-01 3.99141631e-01
 3.99141631e-01 3.99137347e-01
 3.97722381e-01 3.97711016e-01
 3.97711016e-01 3.97699593e-01
 3.96298870e-01 3.96280401e-01
 3.96280401e-01 3.96261839e-01
 3.94873892e-01 3.94849785e-01
 3.94849785e-01 3.94825704e-01
 3.93436232e-01 3.93419170e-01
 3.93419170e-01 3.93402193e-01
 3.91998478e-01 3.91988555e-01
 3.91988555e-01 3.91978681e-01
 3.90560724e-01 3.90557940e-01
 3.90557940e-01 3.90555110e-01
 3.89131503e-01 3.89127325e-01
 3.89127325e-01 3.89123085e-01
 3.87707845e-01 3.87696710e-01
 3.87696710e-01 3.87685520e-01
 3.86284147e-01 3.86266094e-01
 3.86266094e-01 3.86247954e-01
 3.84858883e-01 3.84835479e-01
 3.84835479e-01 3.84812101e-01
 3.83421406e-01 3.83404864e-01
 3.83404864e-01 3.83388403e-01
 3.81983840e-01 3.81974249e-01
 3.81974249e-01 3.81964704e-01
 3.80546275e-01 3.80543634e-01
 3.80543634e-01 3.80540949e-01
 3.79117161e-01 3.79113019e-01
 3.79113019e-01 3.79108816e-01
 3.77693332e-01 3.77682403e-01
 3.77682403e-01 3.77671423e-01
 3.76269463e-01 3.76251788e-01
 3.76251788e-01 3.76234030e-01
 3.74843934e-01 3.74821173e-01
 3.74821173e-01 3.74798439e-01
 3.73406622e-01 3.73390558e-01
 3.73390558e-01 3.73374570e-01
 3.71969229e-01 3.71959943e-01
 3.71959943e-01 3.71950701e-01
 3.70531836e-01 3.70529328e-01
 3.70529328e-01 3.70526777e-01
 3.69102827e-01 3.69098712e-01
 3.69098712e-01 3.69094540e-01
 3.67678843e-01 3.67668097e-01
 3.67668097e-01 3.67657301e-01
 3.66254821e-01 3.66237482e-01
 3.66237482e-01 3.66220063e-01
 3.64829046e-01 3.64806867e-01
 3.64806867e-01 3.64784716e-01
 3.63391883e-01 3.63376252e-01
 3.63376252e-01 3.63360693e-01
 3.61954644e-01 3.61945637e-01
 3.61945637e-01 3.61936671e-01
 3.60517406e-01 3.60515021e-01
 3.60515021e-01 3.60512596e-01
 3.59088502e-01 3.59084406e-01
 3.59084406e-01 3.59080255e-01
 3.57664382e-01 3.57653791e-01
 3.57653791e-01 3.57643153e-01
 3.56240224e-01 3.56223176e-01
 3.56223176e-01 3.56206050e-01
 3.54814222e-01 3.54792561e-01
 3.54792561e-01 3.54770928e-01
 3.53377190e-01 3.53361946e-01
 3.53361946e-01 3.53346770e-01
 3.51940088e-01 3.51931330e-01
 3.51931330e-01 3.51922613e-01
 3.50502986e-01 3.50500715e-01
 3.50500715e-01 3.50498405e-01
 3.49074186e-01 3.49070100e-01
 3.49070100e-01 3.49065959e-01
 3.47649950e-01 3.47639485e-01
 3.47639485e-01 3.47628973e-01
 3.46225677e-01 3.46208870e-01
 3.46208870e-01 3.46191987e-01
 3.44799468e-01 3.44778255e-01
 3.44778255e-01 3.44757071e-01
 3.43362547e-01 3.43347639e-01
 3.43347639e-01 3.43332798e-01
 3.41925561e-01 3.41917024e-01
 3.41917024e-01 3.41908525e-01
 3.40488575e-01 3.40486409e-01
 3.40486409e-01 3.40484201e-01
 3.39059889e-01 3.39055794e-01
 3.39055794e-01 3.39051651e-01
 3.37635552e-01 3.37625179e-01
 3.37625179e-01 3.37614760e-01
 3.36211186e-01 3.36194564e-01
 3.36194564e-01 3.36177868e-01
 3.34784788e-01 3.34763948e-01
 3.34763948e-01 3.34743139e-01
 3.33347958e-01 3.33333333e-01
 3.33333333e-01 3.33318773e-01
 3.31911066e-01 3.31902718e-01
 3.31902718e-01 3.31894407e-01
 3.30474174e-01 3.30472103e-01
 3.30472103e-01 3.30469990e-01
 3.29041488e-01 3.29041488e-01
 3.29041488e-01 3.29041488e-01
 3.27610873e-01 3.27610873e-01
 3.27610873e-01 3.27610873e-01
 3.26180258e-01 3.26180258e-01
 3.26180258e-01 3.26180257e-01
 3.24749642e-01 3.24749642e-01
 3.24749642e-01 3.24749642e-01
 3.23319027e-01 3.23319027e-01
 3.23319027e-01 3.23319027e-01
 3.21888412e-01 3.21888412e-01
 3.21888412e-01 3.21888412e-01
 3.20457797e-01 3.20457797e-01
 3.20457797e-01 3.20457797e-01
 3.19031327e-01 3.19027182e-01
 3.19027182e-01 3.19022990e-01
 3.17606879e-01 3.17596567e-01
 3.17596567e-01 3.17586210e-01
 3.16182402e-01 3.16165951e-01
 3.16165951e-01 3.16149430e-01
 3.14755687e-01 3.14735336e-01
 3.14735336e-01 3.14715018e-01
 3.13318962e-01 3.13304721e-01
 3.13304721e-01 3.13290541e-01
 3.11882182e-01 3.11874106e-01
 3.11874106e-01 3.11866065e-01
 3.10445402e-01 3.10443491e-01
 3.10443491e-01 3.10441543e-01
 3.09012876e-01 3.09012876e-01
 3.09012876e-01 3.09012875e-01
 3.07582260e-01 3.07582260e-01
 3.07582260e-01 3.07582260e-01
 3.06151645e-01 3.06151645e-01
 3.06151645e-01 3.06151645e-01
 3.04721030e-01 3.04721030e-01
 3.04721030e-01 3.04721030e-01
 3.03290415e-01 3.03290415e-01
 3.03290415e-01 3.03290415e-01
 3.01859800e-01 3.01859800e-01
 3.01859800e-01 3.01859800e-01
 3.00429185e-01 3.00429185e-01
 3.00429185e-01 3.00429184e-01
 2.99002849e-01 2.98998569e-01
 2.98998569e-01 2.98994243e-01
 2.97578417e-01 2.97567954e-01
 2.97567954e-01 2.97557447e-01
 2.96153956e-01 2.96137339e-01
 2.96137339e-01 2.96120650e-01
 2.94727008e-01 2.94706724e-01
 2.94706724e-01 2.94686476e-01
 2.93290263e-01 2.93276109e-01
 2.93276109e-01 2.93262015e-01
 2.91853467e-01 2.91845494e-01
 2.91845494e-01 2.91837554e-01
 2.90416671e-01 2.90414878e-01
 2.90414878e-01 2.90413047e-01
 2.88988654e-01 2.88984263e-01
 2.88984263e-01 2.88979825e-01
 2.87564290e-01 2.87553648e-01
 2.87553648e-01 2.87542960e-01
 2.86139898e-01 2.86123033e-01
 2.86123033e-01 2.86106094e-01
 2.84712869e-01 2.84692418e-01
 2.84692418e-01 2.84672005e-01
 2.83276054e-01 2.83261803e-01
 2.83261803e-01 2.83247613e-01
 2.81839188e-01 2.81831187e-01
 2.81831187e-01 2.81823221e-01
 2.80402322e-01 2.80400572e-01
 2.80400572e-01 2.80398783e-01
 2.78969957e-01 2.78969957e-01
 2.78969957e-01 2.78969957e-01
 2.77539342e-01 2.77539342e-01
 2.77539342e-01 2.77539342e-01
 2.76108727e-01 2.76108727e-01
 2.76108727e-01 2.76108727e-01
 2.74678112e-01 2.74678112e-01
 2.74678112e-01 2.74678112e-01
 2.73247496e-01 2.73247496e-01
 2.73247496e-01 2.73247496e-01
 2.71816881e-01 2.71816881e-01
 2.71816881e-01 2.71816881e-01
 2.70386266e-01 2.70386266e-01
 2.70386266e-01 2.70386266e-01
 2.68960384e-01 2.68955651e-01
 2.68955651e-01 2.68950867e-01
 2.67536321e-01 2.67525036e-01
 2.67525036e-01 2.67513698e-01
 2.66112230e-01 2.66094421e-01
 2.66094421e-01 2.66076530e-01
 2.64685118e-01 2.64663805e-01
 2.64663805e-01 2.64642539e-01
 2.63248001e-01 2.63233190e-01
 2.63233190e-01 2.63218447e-01
 2.61810832e-01 2.61802575e-01
 2.61802575e-01 2.61794355e-01
 2.60373664e-01 2.60371960e-01
 2.60371960e-01 2.60370215e-01
 2.58946331e-01 2.58941345e-01
 2.58941345e-01 2.58936305e-01
 2.57522523e-01 2.57510730e-01
 2.57510730e-01 2.57498881e-01
 2.56098685e-01 2.56080114e-01
 2.56080114e-01 2.56061456e-01
 2.54671578e-01 2.54649499e-01
 2.54649499e-01 2.54627472e-01
 2.53234206e-01 2.53218884e-01
 2.53218884e-01 2.53203635e-01
 2.51796781e-01 2.51788269e-01
 2.51788269e-01 2.51779797e-01
 2.50359356e-01 2.50357654e-01
 2.50357654e-01 2.50355909e-01
 2.48932349e-01 2.48927039e-01
 2.48927039e-01 2.48921671e-01
 2.47508886e-01 2.47496423e-01
 2.47496423e-01 2.47483898e-01
 2.46085393e-01 2.46065808e-01
 2.46065808e-01 2.46046126e-01
 2.44658326e-01 2.44635193e-01
 2.44635193e-01 2.44612119e-01
 2.43220610e-01 2.43204578e-01
 2.43204578e-01 2.43188626e-01
 2.41782838e-01 2.41773963e-01
 2.41773963e-01 2.41765132e-01
 2.40345065e-01 2.40343348e-01
 2.40343348e-01 2.40341588e-01
 2.38918452e-01 2.38912732e-01
 2.38912732e-01 2.38906943e-01
 2.37495453e-01 2.37482117e-01
 2.37482117e-01 2.37468711e-01
 2.36072414e-01 2.36051502e-01
 2.36051502e-01 2.36030479e-01
 2.34645429e-01 2.34620887e-01
 2.34620887e-01 2.34596414e-01
 2.33207258e-01 2.33190272e-01
 2.33190272e-01 2.33173375e-01
 2.31769026e-01 2.31759657e-01
 2.31759657e-01 2.31750337e-01
 2.30330794e-01 2.30329041e-01
 2.30329041e-01 2.30327242e-01
 2.28898426e-01 2.28898426e-01
 2.28898426e-01 2.28898426e-01
 2.27467811e-01 2.27467811e-01
 2.27467811e-01 2.27467811e-01
 2.26037196e-01 2.26037196e-01
 2.26037196e-01 2.26037196e-01
 2.24606581e-01 2.24606581e-01
 2.24606581e-01 2.24606581e-01
 2.23175966e-01 2.23175966e-01
 2.23175966e-01 2.23175966e-01
 2.21745351e-01 2.21745351e-01
 2.21745351e-01 2.21745350e-01
 2.20314735e-01 2.20314735e-01
 2.20314735e-01 2.20314735e-01
 2.18891057e-01 2.18884120e-01
 2.18884120e-01 2.18877104e-01
 2.17469417e-01 2.17453505e-01
 2.17453505e-01 2.17437493e-01
 2.16047741e-01 2.16022890e-01
 2.16022890e-01 2.15997883e-01
 2.14621072e-01 2.14592275e-01
 2.14592275e-01 2.14563580e-01
 2.13181539e-01 2.13161660e-01
 2.13161660e-01 2.13141904e-01
 2.11741929e-01 2.11731044e-01
 2.11731044e-01 2.11720228e-01
 2.10302318e-01 2.10300429e-01
 2.10300429e-01 2.10298487e-01
 2.08877609e-01 2.08869814e-01
 2.08869814e-01 2.08861915e-01
 2.07456973e-01 2.07439199e-01
 2.07439199e-01 2.07421300e-01
 2.06036288e-01 2.06008584e-01
 2.06008584e-01 2.05980686e-01
 2.04609875e-01 2.04577969e-01
 2.04577969e-01 2.04546193e-01
 2.03169352e-01 2.03147353e-01
 2.03147353e-01 2.03125508e-01
 2.01728737e-01 2.01716738e-01
 2.01716738e-01 2.01704822e-01
 2.00288123e-01 2.00286123e-01
 2.00286123e-01 2.00284060e-01
 1.98864431e-01 1.98855508e-01
 1.98855508e-01 1.98846472e-01
 1.97445065e-01 1.97424893e-01
 1.97424893e-01 1.97404562e-01
 1.96025656e-01 1.95994278e-01
 1.95994278e-01 1.95962651e-01
 1.94599583e-01 1.94563662e-01
 1.94563662e-01 1.94527913e-01
 1.93157783e-01 1.93133047e-01
 1.93133047e-01 1.93108505e-01
 1.91715873e-01 1.91702432e-01
 1.91702432e-01 1.91689096e-01
 1.90273963e-01 1.90271817e-01
 1.90271817e-01 1.90269602e-01
 1.88851551e-01 1.88841202e-01
 1.88841202e-01 1.88830694e-01
 1.87433855e-01 1.87410587e-01
 1.87410587e-01 1.87387107e-01
 1.86016096e-01 1.85979971e-01
 1.85979971e-01 1.85943520e-01
 1.84590470e-01 1.84549356e-01
 1.84549356e-01 1.84508475e-01
 1.83147020e-01 1.83118741e-01
 1.83118741e-01 1.83090716e-01
 1.81703433e-01 1.81688126e-01
 1.81688126e-01 1.81672956e-01
 1.80259846e-01 1.80257511e-01
 1.80257511e-01 1.80255095e-01
 1.78839118e-01 1.78826896e-01
 1.78826896e-01 1.78814469e-01
 1.77423573e-01 1.77396280e-01
 1.77396280e-01 1.77368699e-01
 1.76007953e-01 1.75965665e-01
 1.75965665e-01 1.75922929e-01
 1.74582913e-01 1.74535050e-01
 1.74535050e-01 1.74487513e-01
 1.73137321e-01 1.73104435e-01
 1.73104435e-01 1.73071894e-01
 1.71691551e-01 1.71673820e-01
 1.71673820e-01 1.71656275e-01
 1.70245781e-01 1.70243205e-01
 1.70243205e-01 1.70240532e-01
 1.68812589e-01 1.68812589e-01
 1.68812589e-01 1.68812589e-01
 1.67381974e-01 1.67381974e-01
 1.67381974e-01 1.67381974e-01
 1.65951359e-01 1.65951359e-01
 1.65951359e-01 1.65951359e-01
 1.64520744e-01 1.64520744e-01
 1.64520744e-01 1.64520744e-01
 1.63090129e-01 1.63090129e-01
 1.63090129e-01 1.63090129e-01
 1.61659514e-01 1.61659514e-01
 1.61659514e-01 1.61659514e-01
 1.60228899e-01 1.60228898e-01
 1.60228898e-01 1.60228898e-01
 1.58798283e-01 1.58798283e-01
 1.58798283e-01 1.58798283e-01
 1.57367668e-01 1.57367668e-01
 1.57367668e-01 1.57367668e-01
 1.55937053e-01 1.55937053e-01
 1.55937053e-01 1.55937053e-01
 1.54506438e-01 1.54506438e-01
 1.54506438e-01 1.54506438e-01
 1.53075823e-01 1.53075823e-01
 1.53075823e-01 1.53075823e-01
 1.51645208e-01 1.51645207e-01
 1.51645207e-01 1.51645207e-01
 1.50214592e-01 1.50214592e-01
 1.50214592e-01 1.50214592e-01
 1.48806359e-01 1.48783977e-01
 1.48783977e-01 1.48761106e-01
 1.47402222e-01 1.47353362e-01
 1.47353362e-01 1.47303583e-01
 1.45998017e-01 1.45922747e-01
 1.45922747e-01 1.45846061e-01
 1.44576162e-01 1.44492132e-01
 1.44492132e-01 1.44409202e-01
 1.43119098e-01 1.43061516e-01
 1.43061516e-01 1.43004998e-01
 1.41661576e-01 1.41630901e-01
 1.41630901e-01 1.41600793e-01
 1.40204053e-01 1.40200286e-01
 1.40200286e-01 1.40196326e-01
 1.38769671e-01 1.38769671e-01
 1.38769671e-01 1.38769671e-01
 1.37339056e-01 1.37339056e-01
 1.37339056e-01 1.37339056e-01
 1.35908441e-01 1.35908441e-01
 1.35908441e-01 1.35908441e-01
 1.34477826e-01 1.34477825e-01
 1.34477825e-01 1.34477825e-01
 1.33047210e-01 1.33047210e-01
 1.33047210e-01 1.33047210e-01
 1.31616595e-01 1.31616595e-01
 1.31616595e-01 1.31616595e-01
 1.30185980e-01 1.30185980e-01
 1.30185980e-01 1.30185980e-01
 1.28755365e-01 1.28755365e-01
 1.28755365e-01 1.28755365e-01
 1.27324750e-01 1.27324750e-01
 1.27324750e-01 1.27324750e-01
 1.25894135e-01 1.25894134e-01
 1.25894134e-01 1.25894134e-01
 1.24463519e-01 1.24463519e-01
 1.24463519e-01 1.24463519e-01
 1.23032904e-01 1.23032904e-01
 1.23032904e-01 1.23032904e-01
 1.21602289e-01 1.21602289e-01
 1.21602289e-01 1.21602289e-01
 1.20171674e-01 1.20171674e-01
 1.20171674e-01 1.20171674e-01
 1.18741059e-01 1.18741059e-01
 1.18741059e-01 1.18741059e-01
 1.17310444e-01 1.17310443e-01
 1.17310443e-01 1.17310443e-01
 1.15879828e-01 1.15879828e-01
 1.15879828e-01 1.15879828e-01
 1.14449213e-01 1.14449213e-01
 1.14449213e-01 1.14449213e-01
 1.13018598e-01 1.13018598e-01
 1.13018598e-01 1.13018598e-01
 1.11587983e-01 1.11587983e-01
 1.11587983e-01 1.11587983e-01
 1.10157368e-01 1.10157368e-01
 1.10157368e-01 1.10157368e-01
 1.08792643e-01 1.08726753e-01
 1.08726753e-01 1.08657325e-01
 1.07435950e-01 1.07296137e-01
 1.07296137e-01 1.07148701e-01
 1.06079310e-01 1.05865522e-01
 1.05865522e-01 1.05640077e-01
 1.04673996e-01 1.04434907e-01
 1.04434907e-01 1.04205585e-01
 1.03168110e-01 1.03004292e-01
 1.03004292e-01 1.02848944e-01
 1.01659486e-01 1.01573677e-01
 1.01573677e-01 1.01492304e-01
 1.00150863e-01 1.00143062e-01
 1.00143062e-01 1.00135065e-01
 9.87143104e-02 9.87124464e-02
 9.87124464e-02 9.87105495e-02
 9.72837336e-02 9.72818312e-02
 9.72818312e-02 9.72798992e-02
 9.58522853e-02 9.58512160e-02
 9.58512160e-02 9.58501285e-02
 9.44237437e-02 9.44206009e-02
 9.44206009e-02 9.44174098e-02
 9.29900657e-02 9.29899857e-02
 9.29899857e-02 9.29899042e-02
 9.15630302e-02 9.15593705e-02
 9.15593705e-02 9.15556486e-02
 9.01287555e-02 9.01287554e-02
 9.01287554e-02 9.01287552e-02
 8.86981403e-02 8.86981402e-02
 8.86981402e-02 8.86981401e-02
 8.72675252e-02 8.72675250e-02
 8.72675250e-02 8.72675249e-02
 8.58369101e-02 8.58369099e-02
 8.58369099e-02 8.58369097e-02
 8.44107031e-02 8.44062947e-02
 8.44062947e-02 8.44017999e-02
 8.29756797e-02 8.29756795e-02
 8.29756795e-02 8.29756794e-02
 8.15450645e-02 8.15450644e-02
 8.15450644e-02 8.15450642e-02
 8.01144494e-02 8.01144492e-02
 8.01144492e-02 8.01144490e-02
 7.86838342e-02 7.86838340e-02
 7.86838340e-02 7.86838339e-02
 7.72569127e-02 7.72532189e-02
 7.72532189e-02 7.72494306e-02
 7.58254074e-02 7.58226037e-02
 7.58226037e-02 7.58197163e-02
 7.43985291e-02 7.43919886e-02
 7.43919886e-02 7.43852893e-02
 7.29620744e-02 7.29613734e-02
 7.29613734e-02 7.29606500e-02
 7.15397418e-02 7.15307582e-02
 7.15307582e-02 7.15215250e-02
 7.01021807e-02 7.01001431e-02
 7.01001431e-02 7.00980314e-02
 6.86768809e-02 6.86695279e-02
 6.86695279e-02 6.86619478e-02
 6.72389130e-02 6.72389127e-02
 6.72389127e-02 6.72389125e-02
 6.58082978e-02 6.58082976e-02
 6.58082976e-02 6.58082973e-02
 6.43776826e-02 6.43776824e-02
 6.43776824e-02 6.43776822e-02
 6.29486958e-02 6.29470672e-02
 6.29470672e-02 6.29453599e-02
 6.15164523e-02 6.15164521e-02
 6.15164521e-02 6.15164518e-02
 6.00858372e-02 6.00858369e-02
 6.00858369e-02 6.00858366e-02
 5.86689029e-02 5.86552217e-02
 5.86552217e-02 5.86408634e-02
 5.72342959e-02 5.72246066e-02
 5.72246066e-02 5.72142929e-02
 5.58040864e-02 5.57939914e-02
 5.57939914e-02 5.57833409e-02
 5.43826729e-02 5.43633763e-02
 5.43633763e-02 5.43428224e-02
 5.29327615e-02 5.29327611e-02
 5.29327611e-02 5.29327606e-02
 5.15021463e-02 5.15021459e-02
 5.15021459e-02 5.15021455e-02
 5.00715312e-02 5.00715308e-02
 5.00715308e-02 5.00715303e-02
 4.86409160e-02 4.86409156e-02
 4.86409156e-02 4.86409151e-02
 4.72209692e-02 4.72103004e-02
 4.72103004e-02 4.71984010e-02
 4.57928346e-02 4.57796853e-02
 4.57796853e-02 4.57646612e-02
 4.43490708e-02 4.43490701e-02
 4.43490701e-02 4.43490693e-02
 4.29184557e-02 4.29184549e-02
 4.29184549e-02 4.29184541e-02
 4.14892094e-02 4.14878398e-02
 4.14878398e-02 4.14861119e-02
 4.00656344e-02 4.00572246e-02
 4.00572246e-02 4.00458278e-02
 3.86530792e-02 3.86266094e-02
 3.86266094e-02 3.85837997e-02
 3.71959970e-02 3.71959943e-02
 3.71959943e-02 3.71959868e-02
 3.57653861e-02 3.57653791e-02
 3.71959943e-02 3.53824200e-02
 3.86266094e-02 3.55696723e-02
 3.96405210e-02 3.57653791e-02
 4.00572246e-02 3.58818395e-02
 4.14878398e-02 3.62761953e-02
 4.29184549e-02 3.65743118e-02
 4.43490701e-02 3.68329455e-02
 4.57796853e-02 3.70757535e-02
 4.65361507e-02 3.71959943e-02
 4.72103004e-02 3.73217108e-02
 4.86409156e-02 3.75762206e-02
 5.00715308e-02 3.77948448e-02
 5.15021459e-02 3.80179676e-02
 5.29327611e-02 3.81787445e-02
 5.43633763e-02 3.83447400e-02
 5.57939914e-02 3.84789869e-02
 5.72246066e-02 3.86070457e-02
 5.75019309e-02 3.86266094e-02
 5.86552217e-02 3.87170115e-02
 6.00858369e-02 3.88510770e-02
 6.15164521e-02 3.89448875e-02
 6.29470672e-02 3.90416992e-02
 6.43776824e-02 3.91279833e-02
 6.58082976e-02 3.91839424e-02
 6.72389127e-02 3.92411219e-02
 6.86695279e-02 3.92908064e-02
 7.01001431e-02 3.93262435e-02
 7.15307582e-02 3.93491835e-02
 7.29613734e-02 3.93719259e-02
 7.43919886e-02 3.93850437e-02
 7.58226037e-02 3.93836103e-02
 7.72532189e-02 3.93787704e-02
 7.86838340e-02 3.93693774e-02
 8.01144492e-02 3.93492879e-02
 8.15450644e-02 3.93261429e-02
 8.29756795e-02 3.92935541e-02
 8.44062947e-02 3.92580853e-02
 8.58369099e-02 3.92101970e-02
 8.72675250e-02 3.91604154e-02
 8.86981402e-02 3.91084125e-02
 9.01287554e-02 3.90458210e-02
 9.15593705e-02 3.89832571e-02
 9.29899857e-02 3.89104894e-02
 9.44206009e-02 3.88374839e-02
 9.58512160e-02 3.87522449e-02
 9.72818312e-02 3.86710479e-02
 9.79384812e-02 3.86266094e-02
 9.87124464e-02 3.85802000e-02
 1.00143062e-01 3.84926972e-02
 1.01573677e-01 3.83650273e-02
 1.03004292e-01 3.82473176e-02
 1.04434907e-01 3.81636963e-02
 1.05865522e-01 3.81409039e-02
 1.07296137e-01 3.81464798e-02
 1.08726753e-01 3.82371515e-02
 1.10157368e-01 3.83194207e-02
 1.11587983e-01 3.83152443e-02
 1.13018598e-01 3.82126029e-02
 1.14449213e-01 3.80837417e-02
 1.15879828e-01 3.79548804e-02
 1.17310443e-01 3.78260192e-02
 1.18741059e-01 3.76971579e-02
 1.20171674e-01 3.75796921e-02
 1.21602289e-01 3.75406383e-02
 1.23032904e-01 3.74653237e-02
 1.24463519e-01 3.73120332e-02
 1.25546476e-01 3.71959943e-02
 1.25894134e-01 3.71587427e-02
 1.27324750e-01 3.70054522e-02
 1.28755365e-01 3.68521616e-02
 1.30185980e-01 3.66941237e-02
 1.31616595e-01 3.65043148e-02
 1.33047210e-01 3.63145058e-02
 1.34477825e-01 3.61246969e-02
 1.35908441e-01 3.59449565e-02
 1.37339056e-01 3.58638092e-02
 1.38769671e-01 3.57947005e-02
 1.39241888e-01 3.57653791e-02
 1.40200286e-01 3.57058693e-02
 1.41630901e-01 3.54958859e-02
 1.43061516e-01 3.52859025e-02
 1.44492132e-01 3.50811878e-02
 1.45922747e-01 3.49350791e-02
 1.47353362e-01 3.48324343e-02
 1.48783977e-01 3.47297895e-02
 1.50214592e-01 3.46214431e-02
 1.51645207e-01 3.44807874e-02
 1.53075823e-01 3.43401317e-02
 1.53130418e-01 3.43347639e-02
 1.54506438e-01 3.41994760e-02
 1.55937053e-01 3.40455068e-02
 1.57367668e-01 3.38437900e-02
 1.58798283e-01 3.36285209e-02
 1.60228898e-01 3.34208019e-02
 1.61659514e-01 3.32527207e-02
 1.63090129e-01 3.30846395e-02
 1.64520744e-01 3.29165584e-02
 1.64626367e-01 3.29041488e-02
 1.65951359e-01 3.27484772e-02
 1.67381974e-01 3.25685278e-02
 1.68812589e-01 3.23493461e-02
 1.70243205e-01 3.21231912e-02
 1.71673820e-01 3.19303799e-02
 1.73104435e-01 3.17375685e-02
 1.74535050e-01 3.15447572e-02
 1.75063512e-01 3.14735336e-02
 1.75965665e-01 3.13519458e-02
 1.77396280e-01 3.11591345e-02
 1.78826896e-01 3.09570906e-02
 1.80257511e-01 3.07261308e-02
 1.81688126e-01 3.04957271e-02
 1.83118741e-01 3.02891904e-02
 1.84549356e-01 3.00826538e-02
 1.84824591e-01 3.00429185e-02
 1.85979971e-01 2.99518572e-02
 1.87410587e-01 2.98391033e-02
 1.88841202e-01 2.97263494e-02
 1.90271817e-01 2.96105145e-02
 1.91702432e-01 2.94815449e-02
 1.93133047e-01 2.93525753e-02
 1.94563662e-01 2.92236057e-02
 1.95994278e-01 2.90946361e-02
 1.97424893e-01 2.89656665e-02
 1.98855508e-01 2.88437829e-02
 2.00286123e-01 2.87560678e-02
 2.01716738e-01 2.86501748e-02
 2.02115307e-01 2.86123033e-02
 2.03147353e-01 2.85155860e-02
 2.04577969e-01 2.83815171e-02
 2.06008584e-01 2.82474482e-02
 2.07439199e-01 2.81133793e-02
 2.08869814e-01 2.79793104e-02
 2.10300429e-01 2.78421837e-02
 2.11731044e-01 2.76935533e-02
 2.13161660e-01 2.75449230e-02
 2.14592275e-01 2.73962926e-02
 2.16022890e-01 2.72476623e-02
 2.16691866e-01 2.71816881e-02
 2.17453505e-01 2.71086039e-02
 2.18884120e-01 2.70026186e-02
 2.20314735e-01 2.68929307e-02
 2.21745351e-01 2.67701151e-02
 2.23175966e-01 2.66417322e-02
 2.24606581e-01 2.64968936e-02
 2.26037196e-01 2.63421766e-02
 2.27467811e-01 2.61874596e-02
 2.28898426e-01 2.60327426e-02
 2.30329041e-01 2.58749326e-02
 2.31382744e-01 2.57510730e-02
 2.31759657e-01 2.57067679e-02
 2.33190272e-01 2.55386032e-02
 2.34620887e-01 2.53722306e-02
 2.36051502e-01 2.52209818e-02
 2.37482117e-01 2.50880373e-02
 2.38912732e-01 2.49550927e-02
 2.40343348e-01 2.48184293e-02
 2.41773963e-01 2.46699896e-02
 2.43204578e-01 2.45215499e-02
 2.44635193e-01 2.43728235e-02
 2.45117204e-01 2.43204578e-02
 2.46065808e-01 2.42174013e-02
 2.47496423e-01 2.40449715e-02
 2.48927039e-01 2.38710463e-02
 2.50357654e-01 2.37004928e-02
 2.51788269e-01 2.35400546e-02
 2.53218884e-01 2.33796165e-02
 2.54649499e-01 2.32191783e-02
 2.56080114e-01 2.30578823e-02
 2.57510730e-01 2.28909779e-02
 2.57519596e-01 2.28898426e-02
 2.58941345e-01 2.27077960e-02
 2.60371960e-01 2.25214278e-02
 2.61802575e-01 2.23281954e-02
 2.63233190e-01 2.21482975e-02
 2.64663805e-01 2.19790272e-02
 2.66094421e-01 2.18097568e-02
 2.67525036e-01 2.16404865e-02
 2.68955651e-01 2.14712162e-02
 2.69051620e-01 2.14592275e-02
 2.70386266e-01 2.12931072e-02
 2.71816881e-01 2.10987471e-02
 2.73247496e-01 2.09180573e-02
 2.74678112e-01 2.07373675e-02
 2.76108727e-01 2.05566777e-02
 2.77539342e-01 2.03759879e-02
 2.78969957e-01 2.01952981e-02
 2.80259638e-01 2.00286123e-02
 2.80400572e-01 2.00199767e-02
 2.81831187e-01 1.99286684e-02
 2.83261803e-01 1.98372869e-02
 2.84692418e-01 1.97459054e-02
 2.86123033e-01 1.96545239e-02
 2.87553648e-01 1.95631424e-02
 2.88984263e-01 1.94717609e-02
 2.90414878e-01 1.93805624e-02
 2.91845494e-01 1.92886126e-02
 2.93276109e-01 1.91918719e-02
 2.94706724e-01 1.90951311e-02
 2.96137339e-01 1.89983904e-02
 2.97567954e-01 1.89016496e-02
 2.98998569e-01 1.88049089e-02
 3.00429185e-01 1.87062746e-02
 3.01859800e-01 1.86032726e-02
 3.01933071e-01 1.85979971e-02
 3.03290415e-01 1.85013034e-02
 3.04721030e-01 1.83993900e-02
 3.06151645e-01 1.82974766e-02
 3.07582260e-01 1.81966562e-02
 3.09012876e-01 1.81022023e-02
 3.10443491e-01 1.80121385e-02
 3.11874106e-01 1.79147037e-02
 3.13304721e-01 1.78121888e-02
 3.14735336e-01 1.77059750e-02
 3.16165951e-01 1.75997612e-02
 3.17596567e-01 1.74935474e-02
 3.19027182e-01 1.73873335e-02
 3.20457797e-01 1.72823752e-02
 3.21888412e-01 1.71800549e-02
 3.22060377e-01 1.71673820e-02
 3.23319027e-01 1.70746261e-02
 3.24749642e-01 1.69635707e-02
 3.26180258e-01 1.68520918e-02
 3.27610873e-01 1.67406130e-02
 3.29041488e-01 1.66291341e-02
 3.30472103e-01 1.65156793e-02
 3.31902718e-01 1.63982127e-02
 3.33333333e-01 1.62807461e-02
 3.34763948e-01 1.61632795e-02
 3.36194564e-01 1.60479060e-02
 3.37625179e-01 1.59382032e-02
 3.39055794e-01 1.58297294e-02
 3.40253906e-01 1.57367668e-02
 3.40486409e-01 1.57187267e-02
 3.41917024e-01 1.56028149e-02
 3.43347639e-01 1.54869031e-02
 3.44778255e-01 1.53691660e-02
 3.46208870e-01 1.52481299e-02
 3.47639485e-01 1.51259769e-02
 3.49070100e-01 1.50038240e-02
 3.50500715e-01 1.48795950e-02
 3.51931330e-01 1.47515104e-02
 3.53361946e-01 1.46234259e-02
 3.54792561e-01 1.44969177e-02
 3.56223176e-01 1.43741708e-02
 3.57018980e-01 1.43061516e-02
 3.57653791e-01 1.42518929e-02
 3.59084406e-01 1.41296151e-02
 3.60515021e-01 1.40046983e-02
 3.61945637e-01 1.38750901e-02
 3.63376252e-01 1.37454818e-02
 3.64806867e-01 1.36158736e-02
 3.66237482e-01 1.34856290e-02
 3.67668097e-01 1.33538520e-02
 3.69098712e-01 1.32206825e-02
 3.70529328e-01 1.30862581e-02
 3.71959943e-01 1.29496971e-02
 3.72736851e-01 1.28755365e-02
 3.73390558e-01 1.28131362e-02
 3.74821173e-01 1.26765752e-02
 3.76251788e-01 1.25400142e-02
 3.77682403e-01 1.24027880e-02
 3.79113019e-01 1.22644391e-02
 3.80543634e-01 1.21233106e-02
 3.81974249e-01 1.19787627e-02
 3.83404864e-01 1.18349781e-02
 3.84835479e-01 1.16914764e-02
 3.86266094e-01 1.15479748e-02
 3.87293469e-01 1.14449213e-02
 3.87696710e-01 1.14044732e-02
 3.89127325e-01 1.12609716e-02
 3.90557940e-01 1.11146482e-02
 3.91988555e-01 1.09638670e-02
 3.93419170e-01 1.08130339e-02
 3.94849785e-01 1.06622008e-02
 3.96280401e-01 1.05113677e-02
 3.97711016e-01 1.03605346e-02
 3.99141631e-01 1.02097015e-02
 4.00572246e-01 1.00559565e-02
 4.00948780e-01 1.00143062e-02
 4.02002861e-01 9.97664903e-03
 4.03433476e-01 9.92554024e-03
 4.04864092e-01 9.87443144e-03
 4.06294707e-01 9.82332265e-03
 4.07725322e-01 9.77221385e-03
 4.09155937e-01 9.72110506e-03
 4.10586552e-01 9.66901605e-03
 4.12017167e-01 9.61551648e-03
 4.13447783e-01 9.56201692e-03
 4.14878398e-01 9.50851735e-03
 4.16309013e-01 9.45501779e-03
 4.17739628e-01 9.40151823e-03
 4.19170243e-01 9.34743909e-03
 4.20600858e-01 9.29200204e-03
 4.22031474e-01 9.23597497e-03
 4.23462089e-01 9.17994791e-03
 4.24892704e-01 9.12392084e-03
 4.26323319e-01 9.06789377e-03
 4.27753934e-01 9.01186670e-03
 4.29184549e-01 8.95450621e-03
 4.30615165e-01 8.89545044e-03
 4.32045780e-01 8.83681262e-03
 4.33476395e-01 8.77817480e-03
 4.34907010e-01 8.71953699e-03
 4.36337625e-01 8.66089917e-03
 4.37768240e-01 8.60226135e-03
 4.38203638e-01 8.58369099e-03
 4.39198856e-01 8.54136973e-03
 4.40629471e-01 8.47576743e-03
 4.42060086e-01 8.41076900e-03
 4.43490701e-01 8.34910533e-03
 4.44921316e-01 8.28789181e-03
 4.46351931e-01 8.22667830e-03
 4.47782546e-01 8.16546478e-03
 4.49213162e-01 8.10425127e-03
 4.50643777e-01 8.04191166e-03
 4.52074392e-01 7.97819571e-03
 4.53505007e-01 7.91447977e-03
 4.54935622e-01 7.85076382e-03
 4.56366237e-01 7.78704787e-03
 4.57796853e-01 7.72116456e-03
 4.59227468e-01 7.65081190e-03
 4.60658083e-01 7.57697251e-03
 4.62088698e-01 7.50216047e-03
 4.63519313e-01 7.43137364e-03
 4.64949928e-01 7.36431714e-03
 4.66380544e-01 7.29726063e-03
 4.67811159e-01 7.23020412e-03
 4.69241774e-01 7.16314762e-03
 4.69452802e-01 7.15307582e-03
 4.70672389e-01 7.09486811e-03
 4.72103004e-01 7.02520946e-03
 4.73533619e-01 6.95555082e-03
 4.74964235e-01 6.88589218e-03
 4.76394850e-01 6.81506434e-03
 4.77825465e-01 6.73857574e-03
 4.79256080e-01 6.65779371e-03
 4.80686695e-01 6.58082552e-03
 4.82117310e-01 6.50798900e-03
 4.83547926e-01 6.43515248e-03
 4.84978541e-01 6.36231596e-03
 4.86409156e-01 6.28603771e-03
 4.87839771e-01 6.20310799e-03
 4.89270386e-01 6.11773450e-03
 4.90701001e-01 6.03042084e-03
 4.92131617e-01 5.94108783e-03
 4.93562232e-01 5.85235232e-03
 4.94992847e-01 5.76943489e-03
 4.95866981e-01 5.72246066e-03
 4.96423462e-01 5.69255645e-03
 4.97854077e-01 5.61567801e-03
 4.99284692e-01 5.53879957e-03
 5.00715308e-01 5.45325736e-03
 5.02145923e-01 5.35905139e-03
 5.03576538e-01 5.26484543e-03
 5.05007153e-01 5.17521437e-03
 5.06437768e-01 5.09196763e-03
 5.07868383e-01 5.01147184e-03
 5.09298999e-01 4.93097605e-03
 5.10729614e-01 4.84901159e-03
 5.12160229e-01 4.76563606e-03
 5.13590844e-01 4.68226053e-03
 5.15021459e-01 4.59246613e-03
 5.16452074e-01 4.49369681e-03
 5.17882690e-01 4.39326831e-03
 5.19313305e-01 4.29283981e-03
 5.19327164e-01 4.29184549e-03
 5.20743920e-01 4.19020544e-03
 5.22174535e-01 4.08553490e-03
 5.23605150e-01 3.98086435e-03
 5.25035765e-01 3.87619380e-03
 5.26466381e-01 3.77742545e-03
 5.27896996e-01 3.68609494e-03
 5.29327611e-01 3.59773935e-03
 5.30758226e-01 3.50776086e-03
 5.32188841e-01 3.41634317e-03
 5.33619456e-01 3.31810810e-03
 5.35050072e-01 3.20918989e-03
 5.36480687e-01 3.09739710e-03
 5.37911302e-01 2.98560431e-03
 5.39341917e-01 2.87381153e-03
 5.39516391e-01 2.86123033e-03
 5.40772532e-01 2.77065110e-03
 5.42203147e-01 2.67339280e-03
 5.43633763e-01 2.56372634e-03
 5.45064378e-01 2.44576113e-03
 5.46494993e-01 2.32779592e-03
 5.47925608e-01 2.20983071e-03
 5.49356223e-01 2.09186550e-03
 5.50786838e-01 1.97135743e-03
 5.52217454e-01 1.84876883e-03
 5.53648069e-01 1.72618024e-03
 5.55078684e-01 1.60359165e-03
 5.56509299e-01 1.48100305e-03
 5.57097328e-01 1.43061516e-03
 5.57939914e-01 1.35841446e-03
 5.59370529e-01 1.24661664e-03
 5.60801144e-01 1.13866551e-03
 5.62231760e-01 1.01567599e-03
 5.63662375e-01 8.84197272e-04
 5.65092990e-01 7.52718549e-04
 5.66523605e-01 6.21239827e-04
 5.67954220e-01 4.89761104e-04
 5.69384835e-01 3.58282382e-04
 5.70815451e-01 2.23988166e-04
 5.72246066e-01 8.75699808e-05
 5.73164411e-01 0.00000000e+00


==> case2_l3PQ2.txt <==
 0.00000000e+00 1.43061516e-03
 0.00000000e+00 1.73399704e-10
 1.41664528e-03 1.43061516e-03
 1.43061516e-03 1.44540210e-03
 2.83645348e-03 2.86123033e-03
 2.86123033e-03 2.88756422e-03
 4.25817486e-03 4.29184549e-03
 4.29184549e-03 4.32775630e-03
 5.68910138e-03 5.72246066e-03
 5.72246066e-03 5.75726480e-03
 7.13187798e-03 7.15307582e-03
 7.15307582e-03 7.17574770e-03
 8.57264071e-03 8.58369099e-03
 8.58369099e-03 8.59557670e-03
 1.00124835e-02 1.00143062e-02
 1.00143062e-02 1.00162750e-02
 1.14379041e-02 1.14449213e-02
 1.14449213e-02 1.14525544e-02
 1.28755363e-02 1.28755365e-02
 1.28755365e-02 1.28755367e-02
 1.42824643e-02 1.43061516e-02
 1.43061516e-02 1.43322162e-02
 1.57079038e-02 1.57367668e-02
 1.57367668e-02 1.57684685e-02
 1.71467779e-02 1.71673820e-02
 1.71673820e-02 1.71899269e-02
 1.85858250e-02 1.85979971e-02
 1.85979971e-02 1.86116353e-02
 2.00249292e-02 2.00286123e-02
 2.00286123e-02 2.00327934e-02
 2.14592271e-02 2.14592275e-02
 2.14592275e-02 2.14592279e-02
 2.28737220e-02 2.28898426e-02
 2.28898426e-02 2.29086186e-02
 2.42923314e-02 2.43204578e-02
 2.43204578e-02 2.43541006e-02
 2.57081032e-02 2.57510730e-02
 2.57510730e-02 2.58041064e-02
 2.71816873e-02 2.71816881e-02
 2.71816881e-02 2.71816892e-02
 2.86123023e-02 2.86123033e-02
 2.86123033e-02 2.86123047e-02
 3.00429171e-02 3.00429185e-02
 3.00429185e-02 3.00429209e-02
 3.14735307e-02 3.14735336e-02
 3.14735336e-02 3.14735442e-02
 3.29041383e-02 3.29041488e-02
 3.14735336e-02 3.31157275e-02
 3.07415555e-02 3.29041488e-02
 3.00429185e-02 3.26047280e-02
 2.86123033e-02 3.20515654e-02
 2.71816881e-02 3.15643951e-02
 2.69755615e-02 3.14735336e-02
 2.57510730e-02 3.08713266e-02
 2.43204578e-02 3.02477339e-02
 2.39066074e-02 3.00429185e-02
 2.28898426e-02 2.95098938e-02
 2.14592275e-02 2.87914665e-02
 2.11435656e-02 2.86123033e-02
 2.00286123e-02 2.79586604e-02
 1.86628350e-02 2.71816881e-02
 1.85979971e-02 2.71438670e-02
 1.71673820e-02 2.61995815e-02
 1.65045233e-02 2.57510730e-02
 1.57367668e-02 2.52374981e-02
 1.43992178e-02 2.43204578e-02
 1.43061516e-02 2.42560595e-02
 1.28755365e-02 2.31538754e-02
 1.25579835e-02 2.28898426e-02
 1.14449213e-02 2.19858695e-02
 1.08409695e-02 2.14592275e-02
 1.00143062e-02 2.07563793e-02
 9.23175601e-03 2.00286123e-02
 8.58369099e-03 1.94477401e-02
 7.72405049e-03 1.85979971e-02
 7.15307582e-03 1.80518059e-02
 6.31920990e-03 1.71673820e-02
 5.72246066e-03 1.65632287e-02
 5.00522094e-03 1.57367668e-02
 4.29184549e-03 1.49708024e-02
 3.74593156e-03 1.43061516e-02
 2.86123033e-03 1.32986826e-02
 2.54310082e-03 1.28755365e-02
 1.43061516e-03 1.15057237e-02
 1.38814652e-03 1.14449213e-02
 3.68206216e-04 1.00143062e-02
 0.00000000e+00 9.54327303e-03
 0.00000000e+00 8.58369099e-03
 0.00000000e+00 7.15307582e-03
 0.00000000e+00 5.72246066e-03
 0.00000000e+00 4.29184549e-03
 0.00000000e+00 2.86123033e-03
 0.00000000e+00 1.43061516e-03


==> case2_l3QP1.txt <==
 1.73399704e-10 0.00000000e+00
 1.43061516e-03 0.00000000e+00
 2.86123033e-03 0.00000000e+00
 4.29184549e-03 0.00000000e+00
 5.72246066e-03 0.00000000e+00
 7.15307582e-03 0.00000000e+00
 8.58369099e-03 0.00000000e+00
 9.54327303e-03 0.00000000e+00
 1.00143062e-02 3.68206216e-04
 1.14449213e-02 1.38814652e-03
 1.15057237e-02 1.43061516e-03
 1.28755365e-02 2.54310082e-03
 1.32986826e-02 2.86123033e-03
 1.43061516e-02 3.74593156e-03
 1.49708024e-02 4.29184549e-03
 1.57367668e-02 5.00522094e-03
 1.65632287e-02 5.72246066e-03
 1.71673820e-02 6.31920990e-03
 1.80518059e-02 7.15307582e-03
 1.85979971e-02 7.72405049e-03
 1.94477401e-02 8.58369099e-03
 2.00286123e-02 9.23175601e-03
 2.07563793e-02 1.00143062e-02
 2.14592275e-02 1.08409695e-02
 2.19858695e-02 1.14449213e-02
 2.28898426e-02 1.25579835e-02
 2.31538754e-02 1.28755365e-02
 2.42560595e-02 1.43061516e-02
 2.43204578e-02 1.43992178e-02
 2.52374981e-02 1.57367668e-02
 2.57510730e-02 1.65045233e-02
 2.61995815e-02 1.71673820e-02
 2.71438670e-02 1.85979971e-02
 2.71816881e-02 1.86628350e-02
 2.79586604e-02 2.00286123e-02
 2.86123033e-02 2.11435656e-02
 2.87914665e-02 2.14592275e-02
 2.95098938e-02 2.28898426e-02
 3.00429185e-02 2.39066074e-02
 3.02477339e-02 2.43204578e-02
 3.08713266e-02 2.57510730e-02
 3.14735336e-02 2.69755615e-02
 3.15643951e-02 2.71816881e-02
 3.20515654e-02 2.86123033e-02
 3.26047280e-02 3.00429185e-02
 3.29041488e-02 3.07415555e-02
 3.31157275e-02 3.14735336e-02
 3.29041488e-02 3.29041383e-02
 3.14735442e-02 3.14735336e-02
 3.14735336e-02 3.14735307e-02
 3.00429209e-02 3.00429185e-02
 3.00429185e-02 3.00429171e-02
 2.86123047e-02 2.86123033e-02
 2.86123033e-02 2.86123023e-02
 2.71816892e-02 2.71816881e-02
 2.71816881e-02 2.71816873e-02
 2.58041064e-02 2.57510730e-02
 2.57510730e-02 2.57081032e-02
 2.43541006e-02 2.43204578e-02
 2.43204578e-02 2.42923314e-02
 2.29086186e-02 2.28898426e-02
 2.28898426e-02 2.28737220e-02
 2.14592279e-02 2.14592275e-02
 2.14592275e-02 2.14592271e-02
 2.00327934e-02 2.00286123e-02
 2.00286123e-02 2.00249292e-02
 1.86116353e-02 1.85979971e-02
 1.85979971e-02 1.85858250e-02
 1.71899269e-02 1.71673820e-02
 1.71673820e-02 1.71467779e-02
 1.57684685e-02 1.57367668e-02
 1.57367668e-02 1.57079038e-02
 1.43322162e-02 1.43061516e-02
 1.43061516e-02 1.42824643e-02
 1.28755367e-02 1.28755365e-02
 1.28755365e-02 1.28755363e-02
 1.14525544e-02 1.14449213e-02
 1.14449213e-02 1.14379041e-02
 1.00162750e-02 1.00143062e-02
 1.00143062e-02 1.00124835e-02
 8.59557670e-03 8.58369099e-03
 8.58369099e-03 8.57264071e-03
 7.17574770e-03 7.15307582e-03
 7.15307582e-03 7.13187798e-03
 5.75726480e-03 5.72246066e-03
 5.72246066e-03 5.68910138e-03
 4.32775630e-03 4.29184549e-03
 4.29184549e-03 4.25817486e-03
 2.88756422e-03 2.86123033e-03
 2.86123033e-03 2.83645348e-03
 1.44540210e-03 1.43061516e-03
 1.43061516e-03 1.41664528e-03
 1.73399704e-10 0.00000000e+00


==> case2_l3QP2.txt <==
 3.53824200e-02 3.71959943e-02
 3.57653791e-02 3.57653861e-02
 3.71959868e-02 3.71959943e-02
 3.71959943e-02 3.71959970e-02
 3.85837997e-02 3.86266094e-02
 3.86266094e-02 3.86530792e-02
 4.00458278e-02 4.00572246e-02
 4.00572246e-02 4.00656344e-02
 4.14861119e-02 4.14878398e-02
 4.14878398e-02 4.14892094e-02
 4.29184541e-02 4.29184549e-02
 4.29184549e-02 4.29184557e-02
 4.43490693e-02 4.43490701e-02
 4.43490701e-02 4.43490708e-02
 4.57646612e-02 4.57796853e-02
 4.57796853e-02 4.57928346e-02
 4.71984010e-02 4.72103004e-02
 4.72103004e-02 4.72209692e-02
 4.86409151e-02 4.86409156e-02
 4.86409156e-02 4.86409160e-02
 5.00715303e-02 5.00715308e-02
 5.00715308e-02 5.00715312e-02
 5.15021455e-02 5.15021459e-02
 5.15021459e-02 5.15021463e-02
 5.29327606e-02 5.29327611e-02
 5.29327611e-02 5.29327615e-02
 5.43428224e-02 5.43633763e-02
 5.43633763e-02 5.43826729e-02
 5.57833409e-02 5.57939914e-02
 5.57939914e-02 5.58040864e-02
 5.72142929e-02 5.72246066e-02
 5.72246066e-02 5.72342959e-02
 5.86408634e-02 5.86552217e-02
 5.86552217e-02 5.86689029e-02
 6.00858366e-02 6.00858369e-02
 6.00858369e-02 6.00858372e-02
 6.15164518e-02 6.15164521e-02
 6.15164521e-02 6.15164523e-02
 6.29453599e-02 6.29470672e-02
 6.29470672e-02 6.29486958e-02
 6.43776822e-02 6.43776824e-02
 6.43776824e-02 6.43776826e-02
 6.58082973e-02 6.58082976e-02
 6.58082976e-02 6.58082978e-02
 6.72389125e-02 6.72389127e-02
 6.72389127e-02 6.72389130e-02
 6.86619478e-02 6.86695279e-02
 6.86695279e-02 6.86768809e-02
 7.00980314e-02 7.01001431e-02
 7.01001431e-02 7.01021807e-02
 7.15215250e-02 7.15307582e-02
 7.15307582e-02 7.15397418e-02
 7.29606500e-02 7.29613734e-02
 7.29613734e-02 7.29620744e-02
 7.43852893e-02 7.43919886e-02
 7.43919886e-02 7.43985291e-02
 7.58197163e-02 7.58226037e-02
 7.58226037e-02 7.58254074e-02
 7.72494306e-02 7.72532189e-02
 7.72532189e-02 7.72569127e-02
 7.86838339e-02 7.86838340e-02
 7.86838340e-02 7.86838342e-02
 8.01144490e-02 8.01144492e-02
 8.01144492e-02 8.01144494e-02
 8.15450642e-02 8.15450644e-02
 8.15450644e-02 8.15450645e-02
 8.29756794e-02 8.29756795e-02
 8.29756795e-02 8.29756797e-02
 8.44017999e-02 8.44062947e-02
 8.44062947e-02 8.44107031e-02
 8.58369097e-02 8.58369099e-02
 8.58369099e-02 8.58369101e-02
 8.72675249e-02 8.72675250e-02
 8.72675250e-02 8.72675252e-02
 8.86981401e-02 8.86981402e-02
 8.86981402e-02 8.86981403e-02
 9.01287552e-02 9.01287554e-02
 9.01287554e-02 9.01287555e-02
 9.15556486e-02 9.15593705e-02
 9.15593705e-02 9.15630302e-02
 9.29899042e-02 9.29899857e-02
 9.29899857e-02 9.29900657e-02
 9.44174098e-02 9.44206009e-02
 9.44206009e-02 9.44237437e-02
 9.58501285e-02 9.58512160e-02
 9.58512160e-02 9.58522853e-02
 9.72798992e-02 9.72818312e-02
 9.72818312e-02 9.72837336e-02
 9.87105495e-02 9.87124464e-02
 9.87124464e-02 9.87143104e-02
 1.00135065e-01 1.00143062e-01
 1.00143062e-01 1.00150863e-01
 1.01492304e-01 1.01573677e-01
 1.01573677e-01 1.01659486e-01
 1.02848944e-01 1.03004292e-01
 1.03004292e-01 1.03168110e-01
 1.04205585e-01 1.04434907e-01
 1.04434907e-01 1.04673996e-01
 1.05640077e-01 1.05865522e-01
 1.05865522e-01 1.06079310e-01
 1.07148701e-01 1.07296137e-01
 1.07296137e-01 1.07435950e-01
 1.08657325e-01 1.08726753e-01
 1.08726753e-01 1.08792643e-01
 1.10157368e-01 1.10157368e-01
 1.10157368e-01 1.10157368e-01
 1.11587983e-01 1.11587983e-01
 1.11587983e-01 1.11587983e-01
 1.13018598e-01 1.13018598e-01
 1.13018598e-01 1.13018598e-01
 1.14449213e-01 1.14449213e-01
 1.14449213e-01 1.14449213e-01
 1.15879828e-01 1.15879828e-01
 1.15879828e-01 1.15879828e-01
 1.17310443e-01 1.17310443e-01
 1.17310443e-01 1.17310444e-01
 1.18741059e-01 1.18741059e-01
 1.18741059e-01 1.18741059e-01
 1.20171674e-01 1.20171674e-01
 1.20171674e-01 1.20171674e-01
 1.21602289e-01 1.21602289e-01
 1.21602289e-01 1.21602289e-01
 1.23032904e-01 1.23032904e-01
 1.23032904e-01 1.23032904e-01
 1.24463519e-01 1.24463519e-01
 1.24463519e-01 1.24463519e-01
 1.25894134e-01 1.25894134e-01
 1.25894134e-01 1.25894135e-01
 1.27324750e-01 1.27324750e-01
 1.27324750e-01 1.27324750e-01
 1.28755365e-01 1.28755365e-01
 1.28755365e-01 1.28755365e-01
 1.30185980e-01 1.30185980e-01
 1.30185980e-01 1.30185980e-01
 1.31616595e-01 1.31616595e-01
 1.31616595e-01 1.31616595e-01
 1.33047210e-01 1.33047210e-01
 1.33047210e-01 1.33047210e-01
 1.34477825e-01 1.34477825e-01
 1.34477825e-01 1.34477826e-01
 1.35908441e-01 1.35908441e-01
 1.35908441e-01 1.35908441e-01
 1.37339056e-01 1.37339056e-01
 1.37339056e-01 1.37339056e-01
 1.38769671e-01 1.38769671e-01
 1.38769671e-01 1.38769671e-01
 1.40196326e-01 1.40200286e-01
 1.40200286e-01 1.40204053e-01
 1.41600793e-01 1.41630901e-01
 1.41630901e-01 1.41661576e-01
 1.43004998e-01 1.43061516e-01
 1.43061516e-01 1.43119098e-01
 1.44409202e-01 1.44492132e-01
 1.44492132e-01 1.44576162e-01
 1.45846061e-01 1.45922747e-01
 1.45922747e-01 1.45998017e-01
 1.47303583e-01 1.47353362e-01
 1.47353362e-01 1.47402222e-01
 1.48761106e-01 1.48783977e-01
 1.48783977e-01 1.48806359e-01
 1.50214592e-01 1.50214592e-01
 1.50214592e-01 1.50214592e-01
 1.51645207e-01 1.51645207e-01
 1.51645207e-01 1.51645208e-01
 1.53075823e-01 1.53075823e-01
 1.53075823e-01 1.53075823e-01
 1.54506438e-01 1.54506438e-01
 1.54506438e-01 1.54506438e-01
 1.55937053e-01 1.55937053e-01
 1.55937053e-01 1.55937053e-01
 1.57367668e-01 1.57367668e-01
 1.57367668e-01 1.57367668e-01
 1.58798283e-01 1.58798283e-01
 1.58798283e-01 1.58798283e-01
 1.60228898e-01 1.60228898e-01
 1.60228898e-01 1.60228899e-01
 1.61659514e-01 1.61659514e-01
 1.61659514e-01 1.61659514e-01
 1.63090129e-01 1.63090129e-01
 1.63090129e-01 1.63090129e-01
 1.64520744e-01 1.64520744e-01
 1.64520744e-01 1.64520744e-01
 1.65951359e-01 1.65951359e-01
 1.65951359e-01 1.65951359e-01
 1.67381974e-01 1.67381974e-01
 1.67381974e-01 1.67381974e-01
 1.68812589e-01 1.68812589e-01
 1.68812589e-01 1.68812589e-01
 1.70240532e-01 1.70243205e-01
 1.70243205e-01 1.70245781e-01
 1.71656275e-01 1.71673820e-01
 1.71673820e-01 1.71691551e-01
 1.73071894e-01 1.73104435e-01
 1.73104435e-01 1.73137321e-01
 1.74487513e-01 1.74535050e-01
 1.74535050e-01 1.74582913e-01
 1.75922929e-01 1.75965665e-01
 1.75965665e-01 1.76007953e-01
 1.77368699e-01 1.77396280e-01
 1.77396280e-01 1.77423573e-01
 1.78814469e-01 1.78826896e-01
 1.78826896e-01 1.78839118e-01
 1.80255095e-01 1.80257511e-01
 1.80257511e-01 1.80259846e-01
 1.81672956e-01 1.81688126e-01
 1.81688126e-01 1.81703433e-01
 1.83090716e-01 1.83118741e-01
 1.83118741e-01 1.83147020e-01
 1.84508475e-01 1.84549356e-01
 1.84549356e-01 1.84590470e-01
 1.85943520e-01 1.85979971e-01
 1.85979971e-01 1.86016096e-01
 1.87387107e-01 1.87410587e-01
 1.87410587e-01 1.87433855e-01
 1.88830694e-01 1.88841202e-01
 1.88841202e-01 1.88851551e-01
 1.90269602e-01 1.90271817e-01
 1.90271817e-01 1.90273963e-01
 1.91689096e-01 1.91702432e-01
 1.91702432e-01 1.91715873e-01
 1.93108505e-01 1.93133047e-01
 1.93133047e-01 1.93157783e-01
 1.94527913e-01 1.94563662e-01
 1.94563662e-01 1.94599583e-01
 1.95962651e-01 1.95994278e-01
 1.95994278e-01 1.96025656e-01
 1.97404562e-01 1.97424893e-01
 1.97424893e-01 1.97445065e-01
 1.98846472e-01 1.98855508e-01
 1.98855508e-01 1.98864431e-01
 2.00284060e-01 2.00286123e-01
 2.00286123e-01 2.00288123e-01
 2.01704822e-01 2.01716738e-01
 2.01716738e-01 2.01728737e-01
 2.03125508e-01 2.03147353e-01
 2.03147353e-01 2.03169352e-01
 2.04546193e-01 2.04577969e-01
 2.04577969e-01 2.04609875e-01
 2.05980686e-01 2.06008584e-01
 2.06008584e-01 2.06036288e-01
 2.07421300e-01 2.07439199e-01
 2.07439199e-01 2.07456973e-01
 2.08861915e-01 2.08869814e-01
 2.08869814e-01 2.08877609e-01
 2.10298487e-01 2.10300429e-01
 2.10300429e-01 2.10302318e-01
 2.11720228e-01 2.11731044e-01
 2.11731044e-01 2.11741929e-01
 2.13141904e-01 2.13161660e-01
 2.13161660e-01 2.13181539e-01
 2.14563580e-01 2.14592275e-01
 2.14592275e-01 2.14621072e-01
 2.15997883e-01 2.16022890e-01
 2.16022890e-01 2.16047741e-01
 2.17437493e-01 2.17453505e-01
 2.17453505e-01 2.17469417e-01
 2.18877104e-01 2.18884120e-01
 2.18884120e-01 2.18891057e-01
 2.20314735e-01 2.20314735e-01
 2.20314735e-01 2.20314735e-01
 2.21745350e-01 2.21745351e-01
 2.21745351e-01 2.21745351e-01
 2.23175966e-01 2.23175966e-01
 2.23175966e-01 2.23175966e-01
 2.24606581e-01 2.24606581e-01
 2.24606581e-01 2.24606581e-01
 2.26037196e-01 2.26037196e-01
 2.26037196e-01 2.26037196e-01
 2.27467811e-01 2.27467811e-01
 2.27467811e-01 2.27467811e-01
 2.28898426e-01 2.28898426e-01
 2.28898426e-01 2.28898426e-01
 2.30327242e-01 2.30329041e-01
 2.30329041e-01 2.30330794e-01
 2.31750337e-01 2.31759657e-01
 2.31759657e-01 2.31769026e-01
 2.33173375e-01 2.33190272e-01
 2.33190272e-01 2.33207258e-01
 2.34596414e-01 2.34620887e-01
 2.34620887e-01 2.34645429e-01
 2.36030479e-01 2.36051502e-01
 2.36051502e-01 2.36072414e-01
 2.37468711e-01 2.37482117e-01
 2.37482117e-01 2.37495453e-01
 2.38906943e-01 2.38912732e-01
 2.38912732e-01 2.38918452e-01
 2.40341588e-01 2.40343348e-01
 2.40343348e-01 2.40345065e-01
 2.41765132e-01 2.41773963e-01
 2.41773963e-01 2.41782838e-01
 2.43188626e-01 2.43204578e-01
 2.43204578e-01 2.43220610e-01
 2.44612119e-01 2.44635193e-01
 2.44635193e-01 2.44658326e-01
 2.46046126e-01 2.46065808e-01
 2.46065808e-01 2.46085393e-01
 2.47483898e-01 2.47496423e-01
 2.47496423e-01 2.47508886e-01
 2.48921671e-01 2.48927039e-01
 2.48927039e-01 2.48932349e-01
 2.50355909e-01 2.50357654e-01
 2.50357654e-01 2.50359356e-01
 2.51779797e-01 2.51788269e-01
 2.51788269e-01 2.51796781e-01
 2.53203635e-01 2.53218884e-01
 2.53218884e-01 2.53234206e-01
 2.54627472e-01 2.54649499e-01
 2.54649499e-01 2.54671578e-01
 2.56061456e-01 2.56080114e-01
 2.56080114e-01 2.56098685e-01
 2.57498881e-01 2.57510730e-01
 2.57510730e-01 2.57522523e-01
 2.58936305e-01 2.58941345e-01
 2.58941345e-01 2.58946331e-01
 2.60370215e-01 2.60371960e-01
 2.60371960e-01 2.60373664e-01
 2.61794355e-01 2.61802575e-01
 2.61802575e-01 2.61810832e-01
 2.63218447e-01 2.63233190e-01
 2.63233190e-01 2.63248001e-01
 2.64642539e-01 2.64663805e-01
 2.64663805e-01 2.64685118e-01
 2.66076530e-01 2.66094421e-01
 2.66094421e-01 2.66112230e-01
 2.67513698e-01 2.67525036e-01
 2.67525036e-01 2.67536321e-01
 2.68950867e-01 2.68955651e-01
 2.68955651e-01 2.68960384e-01
 2.70386266e-01 2.70386266e-01
 2.70386266e-01 2.70386266e-01
 2.71816881e-01 2.71816881e-01
 2.71816881e-01 2.71816881e-01
 2.73247496e-01 2.73247496e-01
 2.73247496e-01 2.73247496e-01
 2.74678112e-01 2.74678112e-01
 2.74678112e-01 2.74678112e-01
 2.76108727e-01 2.76108727e-01
 2.76108727e-01 2.76108727e-01
 2.77539342e-01 2.77539342e-01
 2.77539342e-01 2.77539342e-01
 2.78969957e-01 2.78969957e-01
 2.78969957e-01 2.78969957e-01
 2.80398783e-01 2.80400572e-01
 2.80400572e-01 2.80402322e-01
 2.81823221e-01 2.81831187e-01
 2.81831187e-01 2.81839188e-01
 2.83247613e-01 2.83261803e-01
 2.83261803e-01 2.83276054e-01
 2.84672005e-01 2.84692418e-01
 2.84692418e-01 2.84712869e-01
 2.86106094e-01 2.86123033e-01
 2.86123033e-01 2.86139898e-01
 2.87542960e-01 2.87553648e-01
 2.87553648e-01 2.87564290e-01
 2.88979825e-01 2.88984263e-01
 2.88984263e-01 2.88988654e-01
 2.90413047e-01 2.90414878e-01
 2.90414878e-01 2.90416671e-01
 2.91837554e-01 2.91845494e-01
 2.91845494e-01 2.91853467e-01
 2.93262015e-01 2.93276109e-01
 2.93276109e-01 2.93290263e-01
 2.94686476e-01 2.94706724e-01
 2.94706724e-01 2.94727008e-01
 2.96120650e-01 2.96137339e-01
 2.96137339e-01 2.96153956e-01
 2.97557447e-01 2.97567954e-01
 2.97567954e-01 2.97578417e-01
 2.98994243e-01 2.98998569e-01
 2.98998569e-01 2.99002849e-01
 3.00429184e-01 3.00429185e-01
 3.00429185e-01 3.00429185e-01
 3.01859800e-01 3.01859800e-01
 3.01859800e-01 3.01859800e-01
 3.03290415e-01 3.03290415e-01
 3.03290415e-01 3.03290415e-01
 3.04721030e-01 3.04721030e-01
 3.04721030e-01 3.04721030e-01
 3.06151645e-01 3.06151645e-01
 3.06151645e-01 3.06151645e-01
 3.07582260e-01 3.07582260e-01
 3.07582260e-01 3.07582260e-01
 3.09012875e-01 3.09012876e-01
 3.09012876e-01 3.09012876e-01
 3.10441543e-01 3.10443491e-01
 3.10443491e-01 3.10445402e-01
 3.11866065e-01 3.11874106e-01
 3.11874106e-01 3.11882182e-01
 3.13290541e-01 3.13304721e-01
 3.13304721e-01 3.13318962e-01
 3.14715018e-01 3.14735336e-01
 3.14735336e-01 3.14755687e-01
 3.16149430e-01 3.16165951e-01
 3.16165951e-01 3.16182402e-01
 3.17586210e-01 3.17596567e-01
 3.17596567e-01 3.17606879e-01
 3.19022990e-01 3.19027182e-01
 3.19027182e-01 3.19031327e-01
 3.20457797e-01 3.20457797e-01
 3.20457797e-01 3.20457797e-01
 3.21888412e-01 3.21888412e-01
 3.21888412e-01 3.21888412e-01
 3.23319027e-01 3.23319027e-01
 3.23319027e-01 3.23319027e-01
 3.24749642e-01 3.24749642e-01
 3.24749642e-01 3.24749642e-01
 3.26180257e-01 3.26180258e-01
 3.26180258e-01 3.26180258e-01
 3.27610873e-01 3.27610873e-01
 3.27610873e-01 3.27610873e-01
 3.29041488e-01 3.29041488e-01
 3.29041488e-01 3.29041488e-01
 3.30469990e-01 3.30472103e-01
 3.30472103e-01 3.30474174e-01
 3.31894407e-01 3.31902718e-01
 3.31902718e-01 3.31911066e-01
 3.33318773e-01 3.33333333e-01
 3.33333333e-01 3.33347958e-01
 3.34743139e-01 3.34763948e-01
 3.34763948e-01 3.34784788e-01
 3.36177868e-01 3.36194564e-01
 3.36194564e-01 3.36211186e-01
 3.37614760e-01 3.37625179e-01
 3.37625179e-01 3.37635552e-01
 3.39051651e-01 3.39055794e-01
 3.39055794e-01 3.39059889e-01
 3.40484201e-01 3.40486409e-01
 3.40486409e-01 3.40488575e-01
 3.41908525e-01 3.41917024e-01
 3.41917024e-01 3.41925561e-01
 3.43332798e-01 3.43347639e-01
 3.43347639e-01 3.43362547e-01
 3.44757071e-01 3.44778255e-01
 3.44778255e-01 3.44799468e-01
 3.46191987e-01 3.46208870e-01
 3.46208870e-01 3.46225677e-01
 3.47628973e-01 3.47639485e-01
 3.47639485e-01 3.47649950e-01
 3.49065959e-01 3.49070100e-01
 3.49070100e-01 3.49074186e-01
 3.50498405e-01 3.50500715e-01
 3.50500715e-01 3.50502986e-01
 3.51922613e-01 3.51931330e-01
 3.51931330e-01 3.51940088e-01
 3.53346770e-01 3.53361946e-01
 3.53361946e-01 3.53377190e-01
 3.54770928e-01 3.54792561e-01
 3.54792561e-01 3.54814222e-01
 3.56206050e-01 3.56223176e-01
 3.56223176e-01 3.56240224e-01
 3.57643153e-01 3.57653791e-01
 3.57653791e-01 3.57664382e-01
 3.59080255e-01 3.59084406e-01
 3.59084406e-01 3.59088502e-01
 3.60512596e-01 3.60515021e-01
 3.60515021e-01 3.60517406e-01
 3.61936671e-01 3.61945637e-01
 3.61945637e-01 3.61954644e-01
 3.63360693e-01 3.63376252e-01
 3.63376252e-01 3.63391883e-01
 3.64784716e-01 3.64806867e-01
 3.64806867e-01 3.64829046e-01
 3.66220063e-01 3.66237482e-01
 3.66237482e-01 3.66254821e-01
 3.67657301e-01 3.67668097e-01
 3.67668097e-01 3.67678843e-01
 3.69094540e-01 3.69098712e-01
 3.69098712e-01 3.69102827e-01
 3.70526777e-01 3.70529328e-01
 3.70529328e-01 3.70531836e-01
 3.71950701e-01 3.71959943e-01
 3.71959943e-01 3.71969229e-01
 3.73374570e-01 3.73390558e-01
 3.73390558e-01 3.73406622e-01
 3.74798439e-01 3.74821173e-01
 3.74821173e-01 3.74843934e-01
 3.76234030e-01 3.76251788e-01
 3.76251788e-01 3.76269463e-01
 3.77671423e-01 3.77682403e-01
 3.77682403e-01 3.77693332e-01
 3.79108816e-01 3.79113019e-01
 3.79113019e-01 3.79117161e-01
 3.80540949e-01 3.80543634e-01
 3.80543634e-01 3.80546275e-01
 3.81964704e-01 3.81974249e-01
 3.81974249e-01 3.81983840e-01
 3.83388403e-01 3.83404864e-01
 3.83404864e-01 3.83421406e-01
 3.84812101e-01 3.84835479e-01
 3.84835479e-01 3.84858883e-01
 3.86247954e-01 3.86266094e-01
 3.86266094e-01 3.86284147e-01
 3.87685520e-01 3.87696710e-01
 3.87696710e-01 3.87707845e-01
 3.89123085e-01 3.89127325e-01
 3.89127325e-01 3.89131503e-01
 3.90555110e-01 3.90557940e-01
 3.90557940e-01 3.90560724e-01
 3.91978681e-01 3.91988555e-01
 3.91988555e-01 3.91998478e-01
 3.93402193e-01 3.93419170e-01
 3.93419170e-01 3.93436232e-01
 3.94825704e-01 3.94849785e-01
 3.94849785e-01 3.94873892e-01
 3.96261839e-01 3.96280401e-01
 3.96280401e-01 3.96298870e-01
 3.97699593e-01 3.97711016e-01
 3.97711016e-01 3.97722381e-01
 3.99137347e-01 3.99141631e-01
 3.99141631e-01 3.99145850e-01
 4.00569262e-01 4.00572246e-01
 4.00572246e-01 4.00575184e-01
 4.01992632e-01 4.02002861e-01
 4.02002861e-01 4.02013143e-01
 4.03415941e-01 4.03433476e-01
 4.03433476e-01 4.03451102e-01
 4.04839250e-01 4.04864092e-01
 4.04864092e-01 4.04888957e-01
 4.06275686e-01 4.06294707e-01
 4.06294707e-01 4.06313630e-01
 4.07713645e-01 4.07725322e-01
 4.07725322e-01 4.07736939e-01
 4.09151604e-01 4.09155937e-01
 4.09155937e-01 4.09160203e-01
 4.10583402e-01 4.10586552e-01
 4.10586552e-01 4.10589654e-01
 4.12006558e-01 4.12017167e-01
 4.12017167e-01 4.12027833e-01
 4.13429648e-01 4.13447783e-01
 4.13447783e-01 4.13466012e-01
 4.14852739e-01 4.14878398e-01
 4.14878398e-01 4.14904079e-01
 4.16289497e-01 4.16309013e-01
 4.16309013e-01 4.16328426e-01
 4.17727676e-01 4.17739628e-01
 4.17739628e-01 4.17751517e-01
 4.19165856e-01 4.19170243e-01
 4.19170243e-01 4.19174561e-01
 4.20597532e-01 4.20600858e-01
 4.20600858e-01 4.20604135e-01
 4.22020457e-01 4.22031474e-01
 4.22031474e-01 4.22042550e-01
 4.23443314e-01 4.23462089e-01
 4.23462089e-01 4.23480966e-01
 4.24866171e-01 4.24892704e-01
 4.24892704e-01 4.24919258e-01
 4.26303272e-01 4.26323319e-01
 4.26323319e-01 4.26343257e-01
 4.27741688e-01 4.27753934e-01
 4.27753934e-01 4.27766114e-01
 4.29180103e-01 4.29184549e-01
 4.29184549e-01 4.29188934e-01
 4.30615164e-01 4.30615165e-01
 4.30615165e-01 4.30615165e-01
 4.32045780e-01 4.32045780e-01
 4.32045780e-01 4.32045780e-01
 4.33476395e-01 4.33476395e-01
 4.33476395e-01 4.33476395e-01
 4.34907010e-01 4.34907010e-01
 4.34907010e-01 4.34907010e-01
 4.36337625e-01 4.36337625e-01
 4.36337625e-01 4.36337625e-01
 4.37768240e-01 4.37768240e-01
 4.37768240e-01 4.37768240e-01
 4.39198855e-01 4.39198856e-01
 4.39198856e-01 4.39198856e-01
 4.40625747e-01 4.40629471e-01
 4.40629471e-01 4.40633131e-01
 4.42048175e-01 4.42060086e-01
 4.42060086e-01 4.42072066e-01
 4.43470519e-01 4.43490701e-01
 4.43490701e-01 4.43511001e-01
 4.44892863e-01 4.44921316e-01
 4.44921316e-01 4.44949788e-01
 4.46330717e-01 4.46351931e-01
 4.46351931e-01 4.46373023e-01
 4.47769651e-01 4.47782546e-01
 4.47782546e-01 4.47795367e-01
 4.49208586e-01 4.49213162e-01
 4.49213162e-01 4.49217671e-01
 4.50639839e-01 4.50643777e-01
 4.50643777e-01 4.50647648e-01
 4.52061992e-01 4.52074392e-01
 4.52074392e-01 4.52086867e-01
 4.53484055e-01 4.53505007e-01
 4.53505007e-01 4.53526085e-01
 4.54906119e-01 4.54935622e-01
 4.54935622e-01 4.54965142e-01
 4.56344385e-01 4.56366237e-01
 4.56366237e-01 4.56387959e-01
 4.57783604e-01 4.57796853e-01
 4.57796853e-01 4.57810022e-01
 4.59222822e-01 4.59227468e-01
 4.59227468e-01 4.59232032e-01
 4.60653930e-01 4.60658083e-01
 4.60658083e-01 4.60662179e-01
 4.62075779e-01 4.62088698e-01
 4.62088698e-01 4.62101697e-01
 4.63497546e-01 4.63519313e-01
 4.63519313e-01 4.63541216e-01
 4.64919313e-01 4.64949928e-01
 4.64949928e-01 4.64980558e-01
 4.66358018e-01 4.66380544e-01
 4.66380544e-01 4.66402930e-01
 4.67797536e-01 4.67811159e-01
 4.67811159e-01 4.67824697e-01
 4.69237055e-01 4.69241774e-01
 4.69241774e-01 4.69246407e-01
 4.70667996e-01 4.70672389e-01
 4.70672389e-01 4.70676723e-01
 4.72089536e-01 4.72103004e-01
 4.72103004e-01 4.72116560e-01
 4.73510989e-01 4.73533619e-01
 4.73533619e-01 4.73556396e-01
 4.74932441e-01 4.74964235e-01
 4.74964235e-01 4.74996038e-01
 4.76371612e-01 4.76394850e-01
 4.76394850e-01 4.76417939e-01
 4.77811448e-01 4.77825465e-01
 4.77825465e-01 4.77839392e-01
 4.79251285e-01 4.79256080e-01
 4.79256080e-01 4.79260801e-01
 4.80686695e-01 4.80686695e-01
 4.80686695e-01 4.80686695e-01
 4.82117310e-01 4.82117310e-01
 4.82117310e-01 4.82117310e-01
 4.83547926e-01 4.83547926e-01
 4.83547926e-01 4.83547926e-01
 4.84978541e-01 4.84978541e-01
 4.84978541e-01 4.84978541e-01
 4.86409156e-01 4.86409156e-01
 4.86409156e-01 4.86409156e-01
 4.87839771e-01 4.87839771e-01
 4.87839771e-01 4.87839771e-01
 4.89270386e-01 4.89270386e-01
 4.89270386e-01 4.89270386e-01
 4.90701001e-01 4.90701001e-01
 4.90701001e-01 4.90701001e-01
 4.92131617e-01 4.92131617e-01
 4.92131617e-01 4.92131617e-01
 4.93562232e-01 4.93562232e-01
 4.93562232e-01 4.93562232e-01
 4.94992847e-01 4.94992847e-01
 4.94992847e-01 4.94992847e-01
 4.96423462e-01 4.96423462e-01
 4.96423462e-01 4.96423462e-01
 4.97854077e-01 4.97854077e-01
 4.97854077e-01 4.97854077e-01
 4.99284692e-01 4.99284692e-01
 4.99284692e-01 4.99284692e-01
 5.00710098e-01 5.00715308e-01
 5.00715308e-01 5.00720451e-01
 5.02130602e-01 5.02145923e-01
 5.02145923e-01 5.02161354e-01
 5.03551003e-01 5.03576538e-01
 5.03576538e-01 5.03602257e-01
 5.04971503e-01 5.05007153e-01
 5.05007153e-01 5.05042800e-01
 5.06412152e-01 5.06437768e-01
 5.06437768e-01 5.06463201e-01
 5.07853055e-01 5.07868383e-01
 5.07868383e-01 5.07883602e-01
 5.09293958e-01 5.09298999e-01
 5.09298999e-01 5.09303937e-01
 5.10724097e-01 5.10729614e-01
 5.10729614e-01 5.10735063e-01
 5.12144215e-01 5.12160229e-01
 5.12160229e-01 5.12176362e-01
 5.13564226e-01 5.13590844e-01
 5.13590844e-01 5.13617661e-01
 5.14984546e-01 5.15021459e-01
 5.15021459e-01 5.15058364e-01
 5.16425578e-01 5.16452074e-01
 5.16452074e-01 5.16478375e-01
 5.17866877e-01 5.17882690e-01
 5.17882690e-01 5.17898385e-01
 5.19308176e-01 5.19313305e-01
 5.19313305e-01 5.19318344e-01
 5.20743920e-01 5.20743920e-01
 5.20743920e-01 5.20743920e-01
 5.22174535e-01 5.22174535e-01
 5.22174535e-01 5.22174535e-01
 5.23605150e-01 5.23605150e-01
 5.23605150e-01 5.23605150e-01
 5.25035765e-01 5.25035765e-01
 5.25035765e-01 5.25035765e-01
 5.26466381e-01 5.26466381e-01
 5.26466381e-01 5.26466381e-01
 5.27896996e-01 5.27896996e-01
 5.27896996e-01 5.27896996e-01
 5.29327611e-01 5.29327611e-01
 5.29327611e-01 5.29327611e-01
 5.30752012e-01 5.30758226e-01
 5.30758226e-01 5.30764346e-01
 5.32171315e-01 5.32188841e-01
 5.32188841e-01 5.32206509e-01
 5.33590476e-01 5.33619456e-01
 5.33619456e-01 5.33648671e-01
 5.35010416e-01 5.35050072e-01
 5.35050072e-01 5.35089705e-01
 5.36452280e-01 5.36480687e-01
 5.36480687e-01 5.36508866e-01
 5.37894443e-01 5.37911302e-01
 5.37911302e-01 5.37928026e-01
 5.39336605e-01 5.39341917e-01
 5.39341917e-01 5.39347111e-01
 5.40765970e-01 5.40772532e-01
 5.40772532e-01 5.40779021e-01
 5.42184795e-01 5.42203147e-01
 5.42203147e-01 5.42221654e-01
 5.43603493e-01 5.43633763e-01
 5.43633763e-01 5.43664286e-01
 5.45023233e-01 5.45064378e-01
 5.45064378e-01 5.45105491e-01
 5.46465551e-01 5.46494993e-01
 5.46494993e-01 5.46524190e-01
 5.47908183e-01 5.47925608e-01
 5.47925608e-01 5.47942888e-01
 5.49350815e-01 5.49356223e-01
 5.49356223e-01 5.49361507e-01
 5.50786838e-01 5.50786838e-01
 5.50786838e-01 5.50786838e-01
 5.52217453e-01 5.52217454e-01
 5.52217454e-01 5.52217454e-01
 5.53648069e-01 5.53648069e-01
 5.53648069e-01 5.53648069e-01
 5.55078684e-01 5.55078684e-01
 5.55078684e-01 5.55078684e-01
 5.56509299e-01 5.56509299e-01
 5.56509299e-01 5.56509299e-01
 5.57939914e-01 5.57939914e-01
 5.57939914e-01 5.57939914e-01
 5.59370529e-01 5.59370529e-01
 5.59370529e-01 5.59370529e-01
 5.60793764e-01 5.60801144e-01
 5.60801144e-01 5.60808449e-01
 5.62211596e-01 5.62231760e-01
 5.62231760e-01 5.62252107e-01
 5.63629286e-01 5.63662375e-01
 5.63662375e-01 5.63695765e-01
 5.65048604e-01 5.65092990e-01
 5.65092990e-01 5.65137324e-01
 5.66491910e-01 5.66523605e-01
 5.66523605e-01 5.66555014e-01
 5.67935569e-01 5.67954220e-01
 5.67954220e-01 5.67972704e-01
 5.69379227e-01 5.69384835e-01
 5.69384835e-01 5.69390308e-01
 5.70807619e-01 5.70815451e-01
 5.70815451e-01 5.70823205e-01
 5.72224909e-01 5.72246066e-01
 5.72246066e-01 5.72267424e-01
 5.73642048e-01 5.73676681e-01
 5.73676681e-01 5.73711643e-01
 5.75061144e-01 5.75107296e-01
 5.75107296e-01 5.75153383e-01
 5.76504990e-01 5.76537911e-01
 5.76537911e-01 5.76570523e-01
 5.77949209e-01 5.77968526e-01
 5.77968526e-01 5.77987662e-01
 5.79393428e-01 5.79399142e-01
 5.79399142e-01 5.79404734e-01
 5.80829757e-01 5.80829757e-01
 5.80829757e-01 5.80829757e-01
 5.82260372e-01 5.82260372e-01
 5.82260372e-01 5.82260372e-01
 5.83690987e-01 5.83690987e-01
 5.83690987e-01 5.83690987e-01
 5.85121602e-01 5.85121602e-01
 5.85121602e-01 5.85121602e-01
 5.86552217e-01 5.86552217e-01
 5.86552217e-01 5.86552217e-01
 5.87982833e-01 5.87982833e-01
 5.87982833e-01 5.87982833e-01
 5.89413448e-01 5.89413448e-01
 5.89413448e-01 5.89413448e-01
 5.90844063e-01 5.90844063e-01
 5.90844063e-01 5.90844063e-01
 5.92274678e-01 5.92274678e-01
 5.92274678e-01 5.92274678e-01
 5.93705293e-01 5.93705293e-01
 5.93705293e-01 5.93705293e-01
 5.95135908e-01 5.95135908e-01
 5.95135908e-01 5.95135908e-01
 5.96566524e-01 5.96566524e-01
 5.96566524e-01 5.96566524e-01
 5.97997139e-01 5.97997139e-01
 5.97997139e-01 5.97997139e-01
 5.99427754e-01 5.99427754e-01
 5.99427754e-01 5.99427754e-01
 6.00858369e-01 6.00858369e-01
 6.00858369e-01 6.00858369e-01
 6.02288984e-01 6.02288984e-01
 6.02288984e-01 6.02288984e-01
 6.03719599e-01 6.03719599e-01
 6.03719599e-01 6.03719599e-01
 6.05150215e-01 6.05150215e-01
 6.05150215e-01 6.05150215e-01
 6.06580830e-01 6.06580830e-01
 6.06580830e-01 6.06580830e-01
 6.08011445e-01 6.08011445e-01
 6.08011445e-01 6.08011445e-01
 6.09442060e-01 6.09442060e-01
 6.09442060e-01 6.09442060e-01
 6.10872675e-01 6.10872675e-01
 6.10872675e-01 6.10872675e-01
 6.12303290e-01 6.12303290e-01
 6.12303290e-01 6.12303290e-01
 6.13733906e-01 6.13733906e-01
 6.13733906e-01 6.13733906e-01
 6.15164521e-01 6.15164521e-01
 6.15164521e-01 6.15164521e-01
 6.16595136e-01 6.16595136e-01
 6.16595136e-01 6.16595136e-01
 6.18025751e-01 6.18025751e-01
 6.18025751e-01 6.18025751e-01
 6.19456366e-01 6.19456366e-01
 6.19456366e-01 6.19456366e-01
 6.20876315e-01 6.20886981e-01
 6.20886981e-01 6.20897524e-01
 6.22290374e-01 6.22317597e-01
 6.22317597e-01 6.22345143e-01
 6.23704185e-01 6.23748212e-01
 6.23748212e-01 6.23792761e-01
 6.25122031e-01 6.25178827e-01
 6.25178827e-01 6.25235456e-01
 6.26569143e-01 6.26609442e-01
 6.26609442e-01 6.26649268e-01
 6.28016762e-01 6.28040057e-01
 6.28040057e-01 6.28063079e-01
 6.29464381e-01 6.29470672e-01
 6.29470672e-01 6.29476779e-01
 6.30889979e-01 6.30901288e-01
 6.30901288e-01 6.30912520e-01
 6.32303198e-01 6.32331903e-01
 6.32331903e-01 6.32360965e-01
 6.33716203e-01 6.33762518e-01
 6.33762518e-01 6.33809410e-01
 6.35133766e-01 6.35193133e-01
 6.35193133e-01 6.35252303e-01
 6.36581671e-01 6.36623748e-01
 6.36623748e-01 6.36665308e-01
 6.38030115e-01 6.38054363e-01
 6.38054363e-01 6.38078313e-01
 6.39478560e-01 6.39484979e-01
 6.39484979e-01 6.39491203e-01
 6.40903543e-01 6.40915594e-01
 6.40915594e-01 6.40927571e-01
 6.42315912e-01 6.42346209e-01
 6.42346209e-01 6.42376902e-01
 6.43728054e-01 6.43776824e-01
 6.43776824e-01 6.43826232e-01
 6.45145321e-01 6.45207439e-01
 6.45207439e-01 6.45269325e-01
 6.46594074e-01 6.46638054e-01
 6.46638054e-01 6.46681467e-01
 6.48043404e-01 6.48068670e-01
 6.48068670e-01 6.48093609e-01
 6.49492734e-01 6.49499285e-01
 6.49499285e-01 6.49505630e-01
 6.50929900e-01 6.50929900e-01
 6.50929900e-01 6.50929900e-01
 6.52360515e-01 6.52360515e-01
 6.52360515e-01 6.52360515e-01
 6.53791130e-01 6.53791130e-01
 6.53791130e-01 6.53791130e-01
 6.55221745e-01 6.55221745e-01
 6.55221745e-01 6.55221745e-01
 6.56652360e-01 6.56652361e-01
 6.56652361e-01 6.56652361e-01
 6.58082976e-01 6.58082976e-01
 6.58082976e-01 6.58082976e-01
 6.59513591e-01 6.59513591e-01
 6.59513591e-01 6.59513591e-01
 6.60944206e-01 6.60944206e-01
 6.60944206e-01 6.60944206e-01
 6.62374821e-01 6.62374821e-01
 6.62374821e-01 6.62374821e-01
 6.63805436e-01 6.63805436e-01
 6.63805436e-01 6.63805436e-01
 6.65236051e-01 6.65236052e-01
 6.65236052e-01 6.65236052e-01
 6.66666667e-01 6.66666667e-01
 6.66666667e-01 6.66666667e-01
 6.68097282e-01 6.68097282e-01
 6.68097282e-01 6.68097282e-01
 6.69527897e-01 6.69527897e-01
 6.69527897e-01 6.69527897e-01
 6.70943784e-01 6.70958512e-01
 6.70958512e-01 6.70973114e-01
 6.72353277e-01 6.72389127e-01
 6.72389127e-01 6.72425524e-01
 6.73762425e-01 6.73819742e-01
 6.73819742e-01 6.73877934e-01
 6.75178710e-01 6.75250358e-01
 6.75250358e-01 6.75321629e-01
 6.76630410e-01 6.76680973e-01
 6.76680973e-01 6.76730777e-01
 6.78082819e-01 6.78111588e-01
 6.78111588e-01 6.78139925e-01
 6.79535229e-01 6.79542203e-01
 6.79542203e-01 6.79548970e-01
 6.80957064e-01 6.80972818e-01
 6.80972818e-01 6.80988450e-01
 6.82365425e-01 6.82403433e-01
 6.82403433e-01 6.82442053e-01
 6.83773416e-01 6.83834049e-01
 6.83834049e-01 6.83895656e-01
 6.85189337e-01 6.85264664e-01
 6.85264664e-01 6.85339550e-01
 6.86642177e-01 6.86695279e-01
 6.86695279e-01 6.86747541e-01
 6.88095780e-01 6.88125894e-01
 6.88125894e-01 6.88155532e-01
 6.89549383e-01 6.89556509e-01
 6.89556509e-01 6.89563416e-01
 6.90970254e-01 6.90987124e-01
 6.90987124e-01 6.91003878e-01
 6.92377391e-01 6.92417740e-01
 6.92417740e-01 6.92458773e-01
 6.93784131e-01 6.93848355e-01
 6.93848355e-01 6.93913668e-01
 6.95199667e-01 6.95278970e-01
 6.95278970e-01 6.95357757e-01
 6.96653741e-01 6.96709585e-01
 6.96709585e-01 6.96764497e-01
 6.98108636e-01 6.98140200e-01
 6.98140200e-01 6.98171238e-01
 6.99563531e-01 6.99570815e-01
 6.99570815e-01 6.99577832e-01
 7.00983435e-01 7.01001431e-01
 7.01001431e-01 7.01019409e-01
 7.02389155e-01 7.02432046e-01
 7.02432046e-01 7.02475707e-01
 7.03794540e-01 7.03862661e-01
 7.03862661e-01 7.03932005e-01
 7.05209665e-01 7.05293276e-01
 7.05293276e-01 7.05376283e-01
 7.06665077e-01 7.06723891e-01
 7.06723891e-01 7.06781668e-01
 7.08121375e-01 7.08154506e-01
 7.08154506e-01 7.08187053e-01
 7.09577674e-01 7.09585122e-01
 7.09585122e-01 7.09592286e-01
 7.10996420e-01 7.11015737e-01
 7.11015737e-01 7.11035056e-01
 7.12400691e-01 7.12446352e-01
 7.12446352e-01 7.12492881e-01
 7.13804604e-01 7.13876967e-01
 7.13876967e-01 7.13950706e-01
 7.15219291e-01 7.15307582e-01
 7.15307582e-01 7.15395165e-01
 7.16676159e-01 7.16738197e-01
 7.16738197e-01 7.16799078e-01
 7.18133984e-01 7.18168813e-01
 7.18168813e-01 7.18202991e-01
 7.19591809e-01 7.19599428e-01
 7.19599428e-01 7.19606747e-01
 7.21009280e-01 7.21030043e-01
 7.21030043e-01 7.21050834e-01
 7.22411974e-01 7.22460658e-01
 7.22460658e-01 7.22510325e-01
 7.23814284e-01 7.23891273e-01
 7.23891273e-01 7.23969816e-01
 7.25228500e-01 7.25321888e-01
 7.25321888e-01 7.25414445e-01
 7.26686955e-01 7.26752504e-01
 7.26752504e-01 7.26816755e-01
 7.28146446e-01 7.28183119e-01
 7.28183119e-01 7.28219066e-01
 7.29605937e-01 7.29613734e-01
 7.29613734e-01 7.29621254e-01
 7.31021876e-01 7.31044349e-01
 7.31044349e-01 7.31066760e-01
 7.32422970e-01 7.32474964e-01
 7.32474964e-01 7.32528074e-01
 7.33823531e-01 7.33905579e-01
 7.33905579e-01 7.33989389e-01
 7.35237240e-01 7.35336195e-01
 7.35336195e-01 7.35434172e-01
 7.36697429e-01 7.36766810e-01
 7.36766810e-01 7.36834733e-01
 7.38158744e-01 7.38197425e-01
 7.38197425e-01 7.38235294e-01
 7.39620058e-01 7.39628040e-01
 7.39628040e-01 7.39635685e-01
 7.41034555e-01 7.41058655e-01
 7.41058655e-01 7.41082854e-01
 7.42433643e-01 7.42489270e-01
 7.42489270e-01 7.42546170e-01
 7.43832288e-01 7.43919886e-01
 7.43919886e-01 7.44009485e-01
 7.45245448e-01 7.45350501e-01
 7.45350501e-01 7.45454403e-01
 7.46707539e-01 7.46781116e-01
 7.46781116e-01 7.46853048e-01
 7.48170855e-01 7.48211731e-01
 7.48211731e-01 7.48251693e-01
 7.49634171e-01 7.49642346e-01
 7.49642346e-01 7.49650164e-01
 7.51046930e-01 7.51072961e-01
 7.51072961e-01 7.51099140e-01
 7.52443949e-01 7.52503577e-01
 7.52503577e-01 7.52564659e-01
 7.53840491e-01 7.53934192e-01
 7.53934192e-01 7.54030179e-01
 7.55253053e-01 7.55364807e-01
 7.55364807e-01 7.55475203e-01
 7.56717236e-01 7.56795422e-01
 7.56795422e-01 7.56871746e-01
 7.58182756e-01 7.58226037e-01
 7.58226037e-01 7.58268288e-01
 7.59648275e-01 7.59656652e-01
 7.59656652e-01 7.59664697e-01
 7.61058935e-01 7.61087268e-01
 7.61087268e-01 7.61115645e-01
 7.62453837e-01 7.62517883e-01
 7.62517883e-01 7.62583600e-01
 7.63848063e-01 7.63948498e-01
 7.63948498e-01 7.64051555e-01
 7.65259968e-01 7.65379113e-01
 7.65379113e-01 7.65496651e-01
 7.66726461e-01 7.66809728e-01
 7.66809728e-01 7.66890877e-01
 7.68194416e-01 7.68240343e-01
 7.68240343e-01 7.68285103e-01
 7.69662370e-01 7.69670959e-01
 7.69670959e-01 7.69679192e-01
 7.71070847e-01 7.71101574e-01
 7.71101574e-01 7.71132405e-01
 7.72463247e-01 7.72532189e-01
 7.72532189e-01 7.72603060e-01
 7.73854913e-01 7.73962804e-01
 7.73962804e-01 7.74073715e-01
 7.75266094e-01 7.75393419e-01
 7.75393419e-01 7.75518838e-01
 7.76735145e-01 7.76824034e-01
 7.76824034e-01 7.76910503e-01
 7.78205801e-01 7.78254649e-01
 7.78254649e-01 7.78302168e-01
 7.79676456e-01 7.79685265e-01
 7.79685265e-01 7.79693696e-01
 7.81115880e-01 7.81115880e-01
 7.81115880e-01 7.81115880e-01
 7.82546495e-01 7.82546495e-01
 7.82546495e-01 7.82546495e-01
 7.83977110e-01 7.83977110e-01
 7.83977110e-01 7.83977110e-01
 7.85407725e-01 7.85407725e-01
 7.85407725e-01 7.85407725e-01
 7.86838340e-01 7.86838340e-01
 7.86838340e-01 7.86838340e-01
 7.88268956e-01 7.88268956e-01
 7.88268956e-01 7.88268956e-01
 7.89699571e-01 7.89699571e-01
 7.89699571e-01 7.89699571e-01
 7.91093798e-01 7.91130186e-01
 7.91130186e-01 7.91166851e-01
 7.92480335e-01 7.92560801e-01
 7.92560801e-01 7.92643878e-01
 7.93865997e-01 7.93991416e-01
 7.93991416e-01 7.94120904e-01
 7.95275464e-01 7.95422031e-01
 7.95422031e-01 7.95565882e-01
 7.96750541e-01 7.96852647e-01
 7.96852647e-01 7.96951544e-01
 7.98227568e-01 7.98283262e-01
 7.98283262e-01 7.98337206e-01
 7.99704595e-01 7.99713877e-01
 7.99713877e-01 7.99722672e-01
 8.01104992e-01 8.01144492e-01
 8.01144492e-01 8.01184646e-01
 8.02487824e-01 8.02575107e-01
 8.02575107e-01 8.02665453e-01
 8.03869949e-01 8.04005722e-01
 8.04005722e-01 8.04146260e-01
 8.05278387e-01 8.05436338e-01
 8.05436338e-01 8.05591023e-01
 8.06757032e-01 8.06866953e-01
 8.06866953e-01 8.06973147e-01
 8.08237840e-01 8.08297568e-01
 8.08297568e-01 8.08355272e-01
 8.09718647e-01 8.09728183e-01
 8.09728183e-01 8.09737199e-01
 8.11158798e-01 8.11158798e-01
 8.11158798e-01 8.11158798e-01
 8.12589413e-01 8.12589413e-01
 8.12589413e-01 8.12589413e-01
 8.14020029e-01 8.14020029e-01
 8.14020029e-01 8.14020029e-01
 8.15450644e-01 8.15450644e-01
 8.15450644e-01 8.15450644e-01
 8.16881259e-01 8.16881259e-01
 8.16881259e-01 8.16881259e-01
 8.18311874e-01 8.18311874e-01
 8.18311874e-01 8.18311874e-01
 8.19742489e-01 8.19742489e-01
 8.19742489e-01 8.19742489e-01
 8.21173104e-01 8.21173104e-01
 8.21173104e-01 8.21173104e-01
 8.22603720e-01 8.22603720e-01
 8.22603720e-01 8.22603720e-01
 8.24034335e-01 8.24034335e-01
 8.24034335e-01 8.24034335e-01
 8.25464950e-01 8.25464950e-01
 8.25464950e-01 8.25464950e-01
 8.26895565e-01 8.26895565e-01
 8.26895565e-01 8.26895565e-01
 8.28326180e-01 8.28326180e-01
 8.28326180e-01 8.28326180e-01
 8.29756795e-01 8.29756795e-01
 8.29756795e-01 8.29756795e-01
 8.31187411e-01 8.31187411e-01
 8.31187411e-01 8.31187411e-01
 8.32618026e-01 8.32618026e-01
 8.32618026e-01 8.32618026e-01
 8.34048641e-01 8.34048641e-01
 8.34048641e-01 8.34048641e-01
 8.35479256e-01 8.35479256e-01
 8.35479256e-01 8.35479256e-01
 8.36909871e-01 8.36909871e-01
 8.36909871e-01 8.36909871e-01
 8.38340486e-01 8.38340486e-01
 8.38340486e-01 8.38340486e-01
 8.39771102e-01 8.39771102e-01
 8.39771102e-01 8.39771102e-01
 8.41143691e-01 8.41201717e-01
 8.41201717e-01 8.41261569e-01
 8.42507447e-01 8.42632332e-01
 8.42632332e-01 8.42763436e-01
 8.43870190e-01 8.44062947e-01
 8.44062947e-01 8.44265304e-01
 8.45272530e-01 8.45493562e-01
 8.45493562e-01 8.45707359e-01
 8.46770985e-01 8.46924177e-01
 8.46924177e-01 8.47070102e-01
 8.48272852e-01 8.48354793e-01
 8.48354793e-01 8.48432845e-01
 8.49774720e-01 8.49785408e-01
 8.49785408e-01 8.49795486e-01
 8.51216023e-01 8.51216023e-01
 8.51216023e-01 8.51216023e-01
 8.52646638e-01 8.52646638e-01
 8.52646638e-01 8.52646638e-01
 8.54077253e-01 8.54077253e-01
 8.54077253e-01 8.54077253e-01
 8.55507868e-01 8.55507868e-01
 8.55507868e-01 8.55507868e-01
 8.56938484e-01 8.56938484e-01
 8.56938484e-01 8.56938484e-01
 8.58369099e-01 8.58369099e-01
 8.58369099e-01 8.58369099e-01
 8.59799714e-01 8.59799714e-01
 8.59799714e-01 8.59799714e-01
 8.61158295e-01 8.61230329e-01
 8.61230329e-01 8.61305450e-01
 8.62507822e-01 8.62660944e-01
 8.62660944e-01 8.62823415e-01
 8.63856114e-01 8.64091559e-01
 8.64091559e-01 8.64341380e-01
 8.65253203e-01 8.65522175e-01
 8.65522175e-01 8.65779847e-01
 8.66766734e-01 8.66952790e-01
 8.66952790e-01 8.67128139e-01
 8.68284699e-01 8.68383405e-01
 8.68383405e-01 8.68476430e-01
 8.69802665e-01 8.69814020e-01
 8.69814020e-01 8.69824586e-01
 8.71244635e-01 8.71244635e-01
 8.71244635e-01 8.71244635e-01
 8.72675250e-01 8.72675250e-01
 8.72675250e-01 8.72675250e-01
 8.74105866e-01 8.74105866e-01
 8.74105866e-01 8.74105866e-01
 8.75536481e-01 8.75536481e-01
 8.75536481e-01 8.75536481e-01
 8.76967096e-01 8.76967096e-01
 8.76967096e-01 8.76967096e-01
 8.78397711e-01 8.78397711e-01
 8.78397711e-01 8.78397711e-01
 8.79828326e-01 8.79828326e-01
 8.79828326e-01 8.79828326e-01
 8.81166898e-01 8.81258941e-01
 8.81258941e-01 8.81355663e-01
 8.82497667e-01 8.82689557e-01
 8.82689557e-01 8.82896189e-01
 8.83826213e-01 8.84120172e-01
 8.84120172e-01 8.84436715e-01
 8.85214900e-01 8.85550787e-01
 8.85550787e-01 8.85868222e-01
 8.86749490e-01 8.86981402e-01
 8.86981402e-01 8.87196768e-01
 8.88290016e-01 8.88412017e-01
 8.88412017e-01 8.88525314e-01
 8.89830542e-01 8.89842632e-01
 8.89842632e-01 8.89853900e-01
 8.91273247e-01 8.91273247e-01
 8.91273247e-01 8.91273248e-01
 8.92703863e-01 8.92703863e-01
 8.92703863e-01 8.92703863e-01
 8.94134478e-01 8.94134478e-01
 8.94134478e-01 8.94134478e-01
 8.95565093e-01 8.95565093e-01
 8.95565093e-01 8.95565093e-01
 8.96995708e-01 8.96995708e-01
 8.96995708e-01 8.96995708e-01
 8.98426323e-01 8.98426323e-01
 8.98426323e-01 8.98426323e-01
 8.99856938e-01 8.99856938e-01
 8.99856938e-01 8.99856938e-01
 9.01287554e-01 9.01287554e-01
 9.01287554e-01 9.01287554e-01
 9.02718169e-01 9.02718169e-01
 9.02718169e-01 9.02718169e-01
 9.04148784e-01 9.04148784e-01
 9.04148784e-01 9.04148784e-01
 9.05579399e-01 9.05579399e-01
 9.05579399e-01 9.05579399e-01
 9.07010014e-01 9.07010014e-01
 9.07010014e-01 9.07010014e-01
 9.08440629e-01 9.08440629e-01
 9.08440629e-01 9.08440629e-01
 9.09871245e-01 9.09871245e-01
 9.09871245e-01 9.09871245e-01
 9.11301860e-01 9.11301860e-01
 9.11301860e-01 9.11301860e-01
 9.12732475e-01 9.12732475e-01
 9.12732475e-01 9.12732475e-01
 9.14163090e-01 9.14163090e-01
 9.14163090e-01 9.14163090e-01
 9.15593705e-01 9.15593705e-01
 9.15593705e-01 9.15593705e-01
 9.17024320e-01 9.17024320e-01
 9.17024320e-01 9.17024320e-01
 9.18454936e-01 9.18454936e-01
 9.18454936e-01 9.18454936e-01
 9.19885551e-01 9.19885551e-01
 9.19885551e-01 9.19885551e-01
 9.21316166e-01 9.21316166e-01
 9.21316166e-01 9.21316166e-01
 9.22746781e-01 9.22746781e-01
 9.22746781e-01 9.22746781e-01
 9.24177396e-01 9.24177396e-01
 9.24177396e-01 9.24177396e-01
 9.25608011e-01 9.25608011e-01
 9.25608011e-01 9.25608011e-01
 9.27038627e-01 9.27038627e-01
 9.27038627e-01 9.27038627e-01
 9.28469242e-01 9.28469242e-01
 9.28469242e-01 9.28469242e-01
 9.29899857e-01 9.29899857e-01
 9.29899857e-01 9.29899857e-01
 9.31139668e-01 9.31330472e-01
 9.31330472e-01 9.31549304e-01
 9.32371097e-01 9.32761087e-01
 9.32761087e-01 9.33215222e-01
 9.33599645e-01 9.34191702e-01
 9.34191702e-01 9.34881139e-01
 9.34917365e-01 9.35622318e-01
 9.35622318e-01 9.36240644e-01
 9.36568209e-01 9.37052933e-01
 9.37052933e-01 9.37469192e-01
 9.38234127e-01 9.38483548e-01
 9.38483548e-01 9.38697739e-01
 9.39900045e-01 9.39914163e-01
 9.39914163e-01 9.39926979e-01
 9.41115155e-01 9.41344778e-01
 9.41344778e-01 9.41616845e-01
 9.42308377e-01 9.42775393e-01
 9.42775393e-01 9.43336893e-01
 9.43498263e-01 9.44206009e-01
 9.44206009e-01 9.45056941e-01
 9.44773071e-01 9.45636624e-01
 9.45636624e-01 9.46370850e-01
 9.46473902e-01 9.47067239e-01
 9.47067239e-01 9.47560735e-01
 9.48193950e-01 9.48497854e-01
 9.48497854e-01 9.48750620e-01
 9.49913998e-01 9.49928469e-01
 9.49928469e-01 9.49941578e-01
 9.51077194e-01 9.51359084e-01
 9.51359084e-01 9.51708571e-01
 9.52219069e-01 9.52789700e-01
 9.52789700e-01 9.53507066e-01
 9.53357054e-01 9.54220315e-01
 9.54220315e-01 9.55305562e-01
 9.54557871e-01 9.55650930e-01
 9.55650930e-01 9.56540528e-01
 9.56331069e-01 9.57081545e-01
 9.57081545e-01 9.57678512e-01
 9.58129565e-01 9.58512160e-01
 9.58512160e-01 9.58816496e-01
 9.59928060e-01 9.59942775e-01
 9.59942775e-01 9.59956111e-01
 9.61373391e-01 9.61373391e-01
 9.61373391e-01 9.61373391e-01
 9.62804006e-01 9.62804006e-01
 9.62804006e-01 9.62804006e-01
 9.64234621e-01 9.64234621e-01
 9.64234621e-01 9.64234621e-01
 9.65665236e-01 9.65665236e-01
 9.65665236e-01 9.65665236e-01
 9.67095851e-01 9.67095851e-01
 9.67095851e-01 9.67095851e-01
 9.68526466e-01 9.68526466e-01
 9.68526466e-01 9.68526466e-01
 9.69957082e-01 9.69957082e-01
 9.69957082e-01 9.69957082e-01
 9.70921520e-01 9.71387697e-01
 9.71387697e-01 9.72071196e-01
 9.71888263e-01 9.72818312e-01
 9.72818312e-01 9.74206450e-01
 9.72846772e-01 9.74248927e-01
 9.73805281e-01 9.75679542e-01
 9.74248927e-01 9.76130632e-01
 9.75679542e-01 9.77105303e-01
 9.75686788e-01 9.77110157e-01
 9.77110157e-01 9.78063812e-01
 9.77822041e-01 9.78540773e-01
 9.78540773e-01 9.79022321e-01
 9.79957295e-01 9.79971388e-01
 9.79971388e-01 9.79984736e-01
 9.81402003e-01 9.81402003e-01
 9.81402003e-01 9.81402003e-01
 9.82832618e-01 9.82832618e-01
 9.82832618e-01 9.82832618e-01
 9.84263233e-01 9.84263233e-01
 9.84263233e-01 9.84263233e-01
 9.85693848e-01 9.85693848e-01
 9.85693848e-01 9.85693848e-01
 9.87124464e-01 9.87124464e-01
 9.87124464e-01 9.87124464e-01
 9.88555079e-01 9.88555079e-01
 9.88555079e-01 9.88555079e-01
 9.89985694e-01 9.89985694e-01
 9.89985694e-01 9.89985694e-01
 9.90476006e-01 9.91416309e-01
 9.90969503e-01 9.92846924e-01
 9.91416309e-01 9.94142184e-01
 9.91462590e-01 9.94277539e-01
 9.91951751e-01 9.95708155e-01
 9.92440911e-01 9.97138770e-01
 9.92846924e-01 9.97547472e-01
 9.94277539e-01 9.98043358e-01
 9.95708155e-01 9.98532518e-01
 9.95815975e-01 9.98569385e-01
 9.97138770e-01 9.99021679e-01
 9.98569385e-01 9.99510839e-01
 1.00000000e+00 1.00000000e+00
 9.98569385e-01 1.00000000e+00
 9.97138770e-01 1.00000000e+00
 9.95708155e-01 1.00000000e+00
 9.94277539e-01 1.00000000e+00
 9.92846924e-01 1.00000000e+00
 9.91416309e-01 1.00000000e+00
 9.89985694e-01 1.00000000e+00
 9.88555079e-01 1.00000000e+00
 9.87124464e-01 1.00000000e+00
 9.85693848e-01 1.00000000e+00
 9.84263233e-01 1.00000000e+00
 9.82832618e-01 1.00000000e+00
 9.81402003e-01 1.00000000e+00
 9.79971388e-01 1.00000000e+00
 9.78540773e-01 1.00000000e+00
 9.77110157e-01 1.00000000e+00
 9.75679542e-01 1.00000000e+00
 9.74248927e-01 1.00000000e+00
 9.72818312e-01 1.00000000e+00
 9.71387697e-01 1.00000000e+00
 9.69957082e-01 1.00000000e+00
 9.68526466e-01 1.00000000e+00
 9.67095851e-01 1.00000000e+00
 9.65665236e-01 1.00000000e+00
 9.64234621e-01 1.00000000e+00
 9.62804006e-01 1.00000000e+00
 9.61373391e-01 1.00000000e+00
 9.59942775e-01 1.00000000e+00
 9.58512160e-01 1.00000000e+00
 9.57081545e-01 1.00000000e+00
 9.55650930e-01 1.00000000e+00
 9.54220315e-01 1.00000000e+00
 9.52789700e-01 1.00000000e+00
 9.51359084e-01 1.00000000e+00
 9.49928469e-01 1.00000000e+00
 9.48497854e-01 1.00000000e+00
 9.47067239e-01 1.00000000e+00
 9.45636624e-01 1.00000000e+00
 9.44206009e-01 1.00000000e+00
 9.42775393e-01 1.00000000e+00
 9.41344778e-01 1.00000000e+00
 9.39914163e-01 1.00000000e+00
 9.38483548e-01 1.00000000e+00
 9.37052933e-01 1.00000000e+00
 9.35622318e-01 1.00000000e+00
 9.34191702e-01 1.00000000e+00
 9.32761087e-01 1.00000000e+00
 9.31330472e-01 1.00000000e+00
 9.29899857e-01 1.00000000e+00
 9.28469242e-01 1.00000000e+00
 9.27038627e-01 1.00000000e+00
 9.25608011e-01 1.00000000e+00
 9.24177396e-01 1.00000000e+00
 9.22746781e-01 1.00000000e+00
 9.21316166e-01 1.00000000e+00
 9.19885551e-01 1.00000000e+00
 9.18454936e-01 1.00000000e+00
 9.17024320e-01 1.00000000e+00
 9.15593705e-01 1.00000000e+00
 9.14163090e-01 1.00000000e+00
 9.12732475e-01 1.00000000e+00
 9.11301860e-01 1.00000000e+00
 9.09871245e-01 1.00000000e+00
 9.08440629e-01 1.00000000e+00
 9.07010014e-01 1.00000000e+00
 9.05579399e-01 1.00000000e+00
 9.04148784e-01 1.00000000e+00
 9.02718169e-01 1.00000000e+00
 9.01287554e-01 1.00000000e+00
 8.99856938e-01 1.00000000e+00
 8.98426323e-01 1.00000000e+00
 8.96995708e-01 1.00000000e+00
 8.95565093e-01 1.00000000e+00
 8.94134478e-01 1.00000000e+00
 8.92703863e-01 1.00000000e+00
 8.91273247e-01 1.00000000e+00
 8.89842632e-01 1.00000000e+00
 8.88412017e-01 1.00000000e+00
 8.86981402e-01 1.00000000e+00
 8.85550787e-01 1.00000000e+00
 8.84120172e-01 1.00000000e+00
 8.82689557e-01 1.00000000e+00
 8.81258941e-01 1.00000000e+00
 8.79828326e-01 1.00000000e+00
 8.78397711e-01 1.00000000e+00
 8.76967096e-01 1.00000000e+00
 8.75536481e-01 1.00000000e+00
 8.74105866e-01 1.00000000e+00
 8.72675250e-01 1.00000000e+00
 8.71244635e-01 1.00000000e+00
 8.69814020e-01 1.00000000e+00
 8.68383405e-01 1.00000000e+00
 8.66952790e-01 1.00000000e+00
 8.65522175e-01 1.00000000e+00
 8.64091559e-01 1.00000000e+00
 8.62660944e-01 1.00000000e+00
 8.61230329e-01 1.00000000e+00
 8.59799714e-01 1.00000000e+00
 8.58369099e-01 1.00000000e+00
 8.56938484e-01 1.00000000e+00
 8.55507868e-01 1.00000000e+00
 8.54077253e-01 1.00000000e+00
 8.52646638e-01 1.00000000e+00
 8.51216023e-01 1.00000000e+00
 8.49785408e-01 1.00000000e+00
 8.48354793e-01 1.00000000e+00
 8.46924177e-01 1.00000000e+00
 8.45493562e-01 1.00000000e+00
 8.44062947e-01 1.00000000e+00
 8.42632332e-01 1.00000000e+00
 8.41201717e-01 1.00000000e+00
 8.39771102e-01 1.00000000e+00
 8.38340486e-01 1.00000000e+00
 8.36909871e-01 1.00000000e+00
 8.35479256e-01 1.00000000e+00
 8.34048641e-01 1.00000000e+00
 8.32618026e-01 1.00000000e+00
 8.31187411e-01 1.00000000e+00
 8.29756795e-01 1.00000000e+00
 8.28326180e-01 1.00000000e+00
 8.26895565e-01 1.00000000e+00
 8.25464950e-01 1.00000000e+00
 8.24034335e-01 1.00000000e+00
 8.22603720e-01 1.00000000e+00
 8.21173104e-01 1.00000000e+00
 8.19742489e-01 1.00000000e+00
 8.18311874e-01 1.00000000e+00
 8.16881259e-01 1.00000000e+00
 8.15450644e-01 1.00000000e+00
 8.14020029e-01 1.00000000e+00
 8.12589413e-01 1.00000000e+00
 8.11158798e-01 1.00000000e+00
 8.09728183e-01 1.00000000e+00
 8.08297568e-01 1.00000000e+00
 8.06866953e-01 1.00000000e+00
 8.05436338e-01 1.00000000e+00
 8.04005722e-01 1.00000000e+00
 8.02575107e-01 1.00000000e+00
 8.01144492e-01 1.00000000e+00
 7.99713877e-01 1.00000000e+00
 7.98283262e-01 1.00000000e+00
 7.96852647e-01 1.00000000e+00
 7.95422031e-01 1.00000000e+00
 7.93991416e-01 1.00000000e+00
 7.92560801e-01 1.00000000e+00
 7.91130186e-01 1.00000000e+00
 7.89699571e-01 1.00000000e+00
 7.88268956e-01 1.00000000e+00
 7.86838340e-01 1.00000000e+00
 7.85407725e-01 1.00000000e+00
 7.83977110e-01 1.00000000e+00
 7.82546495e-01 1.00000000e+00
 7.81115880e-01 1.00000000e+00
 7.79685265e-01 1.00000000e+00
 7.78254649e-01 1.00000000e+00
 7.76824034e-01 1.00000000e+00
 7.75393419e-01 1.00000000e+00
 7.73962804e-01 1.00000000e+00
 7.72532189e-01 1.00000000e+00
 7.71101574e-01 1.00000000e+00
 7.69670959e-01 1.00000000e+00
 7.68240343e-01 1.00000000e+00
 7.66809728e-01 1.00000000e+00
 7.65379113e-01 1.00000000e+00
 7.63948498e-01 1.00000000e+00
 7.62517883e-01 1.00000000e+00
 7.61087268e-01 1.00000000e+00
 7.59656652e-01 1.00000000e+00
 7.58226037e-01 1.00000000e+00
 7.56795422e-01 1.00000000e+00
 7.55364807e-01 1.00000000e+00
 7.53934192e-01 1.00000000e+00
 7.52503577e-01 1.00000000e+00
 7.51072961e-01 1.00000000e+00
 7.49642346e-01 1.00000000e+00
 7.48211731e-01 1.00000000e+00
 7.46781116e-01 1.00000000e+00
 7.45350501e-01 1.00000000e+00
 7.43919886e-01 1.00000000e+00
 7.42489270e-01 1.00000000e+00
 7.41058655e-01 1.00000000e+00
 7.39628040e-01 1.00000000e+00
 7.38197425e-01 1.00000000e+00
 7.36766810e-01 1.00000000e+00
 7.35336195e-01 1.00000000e+00
 7.33905579e-01 1.00000000e+00
 7.32474964e-01 1.00000000e+00
 7.31044349e-01 1.00000000e+00
 7.29613734e-01 1.00000000e+00
 7.28183119e-01 1.00000000e+00
 7.26752504e-01 1.00000000e+00
 7.25321888e-01 1.00000000e+00
 7.23891273e-01 1.00000000e+00
 7.22460658e-01 1.00000000e+00
 7.21030043e-01 1.00000000e+00
 7.19599428e-01 1.00000000e+00
 7.18168813e-01 1.00000000e+00
 7.16738197e-01 1.00000000e+00
 7.15307582e-01 1.00000000e+00
 7.13876967e-01 1.00000000e+00
 7.12446352e-01 1.00000000e+00
 7.11015737e-01 1.00000000e+00
 7.09585122e-01 1.00000000e+00
 7.08154506e-01 1.00000000e+00
 7.06723891e-01 1.00000000e+00
 7.05293276e-01 1.00000000e+00
 7.03862661e-01 1.00000000e+00
 7.02432046e-01 1.00000000e+00
 7.01001431e-01 1.00000000e+00
 6.99570815e-01 1.00000000e+00
 6.98140200e-01 1.00000000e+00
 6.96709585e-01 1.00000000e+00
 6.95278970e-01 1.00000000e+00
 6.93848355e-01 1.00000000e+00
 6.92417740e-01 1.00000000e+00
 6.90987124e-01 1.00000000e+00
 6.89556509e-01 1.00000000e+00
 6.88125894e-01 1.00000000e+00
 6.86695279e-01 1.00000000e+00
 6.85264664e-01 1.00000000e+00
 6.83834049e-01 1.00000000e+00
 6.82403433e-01 1.00000000e+00
 6.80972818e-01 1.00000000e+00
 6.79542203e-01 1.00000000e+00
 6.78111588e-01 1.00000000e+00
 6.76680973e-01 1.00000000e+00
 6.75250358e-01 1.00000000e+00
 6.73819742e-01 1.00000000e+00
 6.72389127e-01 1.00000000e+00
 6.70958512e-01 1.00000000e+00
 6.69527897e-01 1.00000000e+00
 6.68097282e-01 1.00000000e+00
 6.66666667e-01 1.00000000e+00
 6.65236052e-01 1.00000000e+00
 6.63805436e-01 1.00000000e+00
 6.62374821e-01 1.00000000e+00
 6.60944206e-01 1.00000000e+00
 6.59513591e-01 1.00000000e+00
 6.58082976e-01 1.00000000e+00
 6.56652361e-01 1.00000000e+00
 6.55221745e-01 1.00000000e+00
 6.53791130e-01 1.00000000e+00
 6.52360515e-01 1.00000000e+00
 6.50929900e-01 1.00000000e+00
 6.49499285e-01 1.00000000e+00
 6.48068670e-01 1.00000000e+00
 6.46638054e-01 1.00000000e+00
 6.45207439e-01 1.00000000e+00
 6.43776824e-01 1.00000000e+00
 6.42346209e-01 1.00000000e+00
 6.40915594e-01 1.00000000e+00
 6.39484979e-01 1.00000000e+00
 6.38054363e-01 1.00000000e+00
 6.36623748e-01 1.00000000e+00
 6.35193133e-01 1.00000000e+00
 6.33762518e-01 1.00000000e+00
 6.32331903e-01 1.00000000e+00
 6.30901288e-01 1.00000000e+00
 6.29470672e-01 1.00000000e+00
 6.28040057e-01 1.00000000e+00
 6.26609442e-01 1.00000000e+00
 6.25178827e-01 1.00000000e+00
 6.23748212e-01 1.00000000e+00
 6.22317597e-01 1.00000000e+00
 6.20886981e-01 1.00000000e+00
 6.19456366e-01 1.00000000e+00
 6.18025751e-01 1.00000000e+00
 6.16595136e-01 1.00000000e+00
 6.15164521e-01 1.00000000e+00
 6.13733906e-01 1.00000000e+00
 6.12303290e-01 1.00000000e+00
 6.10872675e-01 1.00000000e+00
 6.09442060e-01 1.00000000e+00
 6.08011445e-01 1.00000000e+00
 6.06580830e-01 1.00000000e+00
 6.05150215e-01 1.00000000e+00
 6.03719599e-01 1.00000000e+00
 6.02288984e-01 1.00000000e+00
 6.00858369e-01 1.00000000e+00
 5.99427754e-01 1.00000000e+00
 5.97997139e-01 1.00000000e+00
 5.96566524e-01 1.00000000e+00
 5.95135908e-01 1.00000000e+00
 5.93705293e-01 1.00000000e+00
 5.92274678e-01 1.00000000e+00
 5.90844063e-01 1.00000000e+00
 5.89413448e-01 1.00000000e+00
 5.87982833e-01 1.00000000e+00
 5.86552217e-01 1.00000000e+00
 5.85121602e-01 1.00000000e+00
 5.83690987e-01 1.00000000e+00
 5.82260372e-01 1.00000000e+00
 5.80829757e-01 1.00000000e+00
 5.79399142e-01 1.00000000e+00
 5.77968526e-01 1.00000000e+00
 5.76537911e-01 1.00000000e+00
 5.75107296e-01 1.00000000e+00
 5.73676681e-01 1.00000000e+00
 5.72246066e-01 1.00000000e+00
 5.70815451e-01 1.00000000e+00
 5.69384835e-01 1.00000000e+00
 5.67954220e-01 1.00000000e+00
 5.66523605e-01 1.00000000e+00
 5.65092990e-01 1.00000000e+00
 5.63662375e-01 1.00000000e+00
 5.62231760e-01 1.00000000e+00
 5.60801144e-01 1.00000000e+00
 5.59370529e-01 1.00000000e+00
 5.57939914e-01 1.00000000e+00
 5.56509299e-01 1.00000000e+00
 5.55078684e-01 1.00000000e+00
 5.53648069e-01 1.00000000e+00
 5.52217454e-01 1.00000000e+00
 5.50786838e-01 1.00000000e+00
 5.49356223e-01 1.00000000e+00
 5.47925608e-01 1.00000000e+00
 5.46494993e-01 1.00000000e+00
 5.45064378e-01 1.00000000e+00
 5.43633763e-01 1.00000000e+00
 5.42203147e-01 1.00000000e+00
 5.40772532e-01 1.00000000e+00
 5.39341917e-01 1.00000000e+00
 5.37911302e-01 1.00000000e+00
 5.36480687e-01 1.00000000e+00
 5.35050072e-01 1.00000000e+00
 5.33619456e-01 1.00000000e+00
 5.32188841e-01 1.00000000e+00
 5.30758226e-01 1.00000000e+00
 5.29327611e-01 1.00000000e+00
 5.27896996e-01 1.00000000e+00
 5.26466381e-01 1.00000000e+00
 5.25035765e-01 1.00000000e+00
 5.23605150e-01 1.00000000e+00
 5.22174535e-01 1.00000000e+00
 5.20743920e-01 1.00000000e+00
 5.19313305e-01 1.00000000e+00
 5.17882690e-01 1.00000000e+00
 5.16452074e-01 1.00000000e+00
 5.15021459e-01 1.00000000e+00
 5.13590844e-01 1.00000000e+00
 5.12160229e-01 1.00000000e+00
 5.10729614e-01 1.00000000e+00
 5.09298999e-01 1.00000000e+00
 5.07868383e-01 1.00000000e+00
 5.06437768e-01 1.00000000e+00
 5.05007153e-01 1.00000000e+00
 5.03576538e-01 1.00000000e+00
 5.02145923e-01 1.00000000e+00
 5.00715308e-01 1.00000000e+00
 4.99284692e-01 1.00000000e+00
 4.97854077e-01 1.00000000e+00
 4.96423462e-01 1.00000000e+00
 4.94992847e-01 1.00000000e+00
 4.93562232e-01 1.00000000e+00
 4.92131617e-01 1.00000000e+00
 4.90701001e-01 1.00000000e+00
 4.89270386e-01 1.00000000e+00
 4.87839771e-01 1.00000000e+00
 4.86409156e-01 1.00000000e+00
 4.84978541e-01 1.00000000e+00
 4.83547926e-01 1.00000000e+00
 4.82117310e-01 1.00000000e+00
 4.80686695e-01 1.00000000e+00
 4.79256080e-01 1.00000000e+00
 4.77825465e-01 1.00000000e+00
 4.76394850e-01 1.00000000e+00
 4.74964235e-01 1.00000000e+00
 4.73533619e-01 1.00000000e+00
 4.72103004e-01 1.00000000e+00
 4.70672389e-01 1.00000000e+00
 4.69241774e-01 1.00000000e+00
 4.67811159e-01 1.00000000e+00
 4.66380544e-01 1.00000000e+00
 4.64949928e-01 1.00000000e+00
 4.63519313e-01 1.00000000e+00
 4.62088698e-01 1.00000000e+00
 4.60658083e-01 1.00000000e+00
 4.59227468e-01 1.00000000e+00
 4.57796853e-01 1.00000000e+00
 4.56366237e-01 1.00000000e+00
 4.54935622e-01 1.00000000e+00
 4.53505007e-01 1.00000000e+00
 4.52074392e-01 1.00000000e+00
 4.50643777e-01 1.00000000e+00
 4.49213162e-01 1.00000000e+00
 4.47782546e-01 1.00000000e+00
 4.46351931e-01 1.00000000e+00
 4.44921316e-01 1.00000000e+00
 4.43490701e-01 1.00000000e+00
 4.42060086e-01 1.00000000e+00
 4.40629471e-01 1.00000000e+00
 4.39198856e-01 1.00000000e+00
 4.37768240e-01 1.00000000e+00
 4.36337625e-01 1.00000000e+00
 4.34907010e-01 1.00000000e+00
 4.33476395e-01 1.00000000e+00
 4.32045780e-01 1.00000000e+00
 4.30615165e-01 1.00000000e+00
 4.29184549e-01 1.00000000e+00
 4.27753934e-01 1.00000000e+00
 4.26323319e-01 1.00000000e+00
 4.24892704e-01 1.00000000e+00
 4.23462089e-01 1.00000000e+00
 4.22031474e-01 1.00000000e+00
 4.20600858e-01 1.00000000e+00
 4.19170243e-01 1.00000000e+00
 4.17739628e-01 1.00000000e+00
 4.16309013e-01 1.00000000e+00
 4.14878398e-01 1.00000000e+00
 4.13447783e-01 1.00000000e+00
 4.12017167e-01 1.00000000e+00
 4.10586552e-01 1.00000000e+00
 4.09155937e-01 1.00000000e+00
 4.07725322e-01 1.00000000e+00
 4.06294707e-01 1.00000000e+00
 4.04864092e-01 1.00000000e+00
 4.03433476e-01 1.00000000e+00
 4.02002861e-01 1.00000000e+00
 4.00572246e-01 1.00000000e+00
 3.99141631e-01 1.00000000e+00
 3.97711016e-01 1.00000000e+00
 3.96280401e-01 1.00000000e+00
 3.94849785e-01 1.00000000e+00
 3.93419170e-01 1.00000000e+00
 3.91988555e-01 1.00000000e+00
 3.90557940e-01 1.00000000e+00
 3.89127325e-01 1.00000000e+00
 3.87696710e-01 1.00000000e+00
 3.86266094e-01 1.00000000e+00
 3.84835479e-01 1.00000000e+00
 3.83404864e-01 1.00000000e+00
 3.81974249e-01 1.00000000e+00
 3.80543634e-01 1.00000000e+00
 3.79113019e-01 1.00000000e+00
 3.77682403e-01 1.00000000e+00
 3.76251788e-01 1.00000000e+00
 3.74821173e-01 1.00000000e+00
 3.73390558e-01 1.00000000e+00
 3.71959943e-01 1.00000000e+00
 3.70529328e-01 1.00000000e+00
 3.69098712e-01 1.00000000e+00
 3.67668097e-01 1.00000000e+00
 3.66237482e-01 1.00000000e+00
 3.64806867e-01 1.00000000e+00
 3.63376252e-01 1.00000000e+00
 3.61945637e-01 1.00000000e+00
 3.60515021e-01 1.00000000e+00
 3.59084406e-01 1.00000000e+00
 3.57653791e-01 1.00000000e+00
 3.56223176e-01 1.00000000e+00
 3.54792561e-01 1.00000000e+00
 3.53361946e-01 1.00000000e+00
 3.51931330e-01 1.00000000e+00
 3.50500715e-01 1.00000000e+00
 3.49070100e-01 1.00000000e+00
 3.47639485e-01 1.00000000e+00
 3.46208870e-01 1.00000000e+00
 3.44778255e-01 1.00000000e+00
 3.43347639e-01 1.00000000e+00
 3.41917024e-01 1.00000000e+00
 3.40486409e-01 1.00000000e+00
 3.39055794e-01 1.00000000e+00
 3.37625179e-01 1.00000000e+00
 3.36194564e-01 1.00000000e+00
 3.34763948e-01 1.00000000e+00
 3.33333333e-01 1.00000000e+00
 3.31902718e-01 1.00000000e+00
 3.30472103e-01 1.00000000e+00
 3.29041488e-01 1.00000000e+00
 3.27610873e-01 1.00000000e+00
 3.26180258e-01 1.00000000e+00
 3.24749642e-01 1.00000000e+00
 3.23319027e-01 1.00000000e+00
 3.21888412e-01 1.00000000e+00
 3.20457797e-01 1.00000000e+00
 3.19027182e-01 1.00000000e+00
 3.17596567e-01 1.00000000e+00
 3.16165951e-01 1.00000000e+00
 3.14735336e-01 1.00000000e+00
 3.13304721e-01 1.00000000e+00
 3.11874106e-01 1.00000000e+00
 3.10443491e-01 1.00000000e+00
 3.09012876e-01 1.00000000e+00
 3.07582260e-01 1.00000000e+00
 3.06151645e-01 1.00000000e+00
 3.04721030e-01 1.00000000e+00
 3.03290415e-01 1.00000000e+00
 3.01859800e-01 1.00000000e+00
 3.00429185e-01 1.00000000e+00
 2.98998569e-01 1.00000000e+00
 2.97567954e-01 1.00000000e+00
 2.96137339e-01 1.00000000e+00
 2.94706724e-01 1.00000000e+00
 2.93276109e-01 1.00000000e+00
 2.91845494e-01 1.00000000e+00
 2.90414878e-01 1.00000000e+00
 2.88984263e-01 1.00000000e+00
 2.87553648e-01 1.00000000e+00
 2.86123033e-01 1.00000000e+00
 2.84692418e-01 1.00000000e+00
 2.83261803e-01 1.00000000e+00
 2.81831187e-01 1.00000000e+00
 2.80400572e-01 1.00000000e+00
 2.78969957e-01 1.00000000e+00
 2.77539342e-01 1.00000000e+00
 2.76108727e-01 1.00000000e+00
 2.74678112e-01 1.00000000e+00
 2.73247496e-01 1.00000000e+00
 2.71816881e-01 1.00000000e+00
 2.70386266e-01 1.00000000e+00
 2.68955651e-01 1.00000000e+00
 2.67525036e-01 1.00000000e+00
 2.66094421e-01 1.00000000e+00
 2.64663805e-01 1.00000000e+00
 2.63233190e-01 1.00000000e+00
 2.61802575e-01 1.00000000e+00
 2.60371960e-01 1.00000000e+00
 2.58941345e-01 1.00000000e+00
 2.57510730e-01 1.00000000e+00
 2.56080114e-01 1.00000000e+00
 2.54649499e-01 1.00000000e+00
 2.53218884e-01 1.00000000e+00
 2.51788269e-01 1.00000000e+00
 2.50357654e-01 1.00000000e+00
 2.48927039e-01 1.00000000e+00
 2.47496423e-01 1.00000000e+00
 2.46065808e-01 1.00000000e+00
 2.44635193e-01 1.00000000e+00
 2.43204578e-01 1.00000000e+00
 2.41773963e-01 1.00000000e+00
 2.40343348e-01 1.00000000e+00
 2.38912732e-01 1.00000000e+00
 2.37482117e-01 1.00000000e+00
 2.36051502e-01 1.00000000e+00
 2.34620887e-01 1.00000000e+00
 2.33190272e-01 1.00000000e+00
 2.31759657e-01 1.00000000e+00
 2.30329041e-01 1.00000000e+00
 2.28898426e-01 1.00000000e+00
 2.27467811e-01 1.00000000e+00
 2.26037196e-01 1.00000000e+00
 2.24606581e-01 1.00000000e+00
 2.23175966e-01 1.00000000e+00
 2.21745351e-01 1.00000000e+00
 2.20314735e-01 1.00000000e+00
 2.18884120e-01 1.00000000e+00
 2.17453505e-01 1.00000000e+00
 2.16022890e-01 1.00000000e+00
 2.14592275e-01 1.00000000e+00
 2.13161660e-01 1.00000000e+00
 2.11731044e-01 1.00000000e+00
 2.10300429e-01 1.00000000e+00
 2.08869814e-01 1.00000000e+00
 2.07439199e-01 1.00000000e+00
 2.06008584e-01 1.00000000e+00
 2.04577969e-01 1.00000000e+00
 2.03147353e-01 1.00000000e+00
 2.01716738e-01 1.00000000e+00
 2.00286123e-01 1.00000000e+00
 1.98855508e-01 1.00000000e+00
 1.97424893e-01 1.00000000e+00
 1.95994278e-01 1.00000000e+00
 1.94563662e-01 1.00000000e+00
 1.93133047e-01 1.00000000e+00
 1.91702432e-01 1.00000000e+00
 1.90271817e-01 1.00000000e+00
 1.88841202e-01 1.00000000e+00
 1.87410587e-01 1.00000000e+00
 1.85979971e-01 1.00000000e+00
 1.84549356e-01 1.00000000e+00
 1.83118741e-01 1.00000000e+00
 1.81688126e-01 1.00000000e+00
 1.80257511e-01 1.00000000e+00
 1.78826896e-01 1.00000000e+00
 1.77396280e-01 1.00000000e+00
 1.75965665e-01 1.00000000e+00
 1.74535050e-01 1.00000000e+00
 1.73104435e-01 1.00000000e+00
 1.71673820e-01 1.00000000e+00
 1.70243205e-01 1.00000000e+00
 1.68812589e-01 1.00000000e+00
 1.67381974e-01 1.00000000e+00
 1.65951359e-01 1.00000000e+00
 1.64520744e-01 1.00000000e+00
 1.63090129e-01 1.00000000e+00
 1.61659514e-01 1.00000000e+00
 1.60228898e-01 1.00000000e+00
 1.58798283e-01 1.00000000e+00
 1.57367668e-01 1.00000000e+00
 1.55937053e-01 1.00000000e+00
 1.54506438e-01 1.00000000e+00
 1.53075823e-01 1.00000000e+00
 1.51645207e-01 1.00000000e+00
 1.50214592e-01 1.00000000e+00
 1.48783977e-01 1.00000000e+00
 1.47353362e-01 1.00000000e+00
 1.45922747e-01 1.00000000e+00
 1.44492132e-01 1.00000000e+00
 1.43061516e-01 1.00000000e+00
 1.41630901e-01 1.00000000e+00
 1.40200286e-01 1.00000000e+00
 1.38769671e-01 1.00000000e+00
 1.37339056e-01 1.00000000e+00
 1.35908441e-01 1.00000000e+00
 1.34477825e-01 1.00000000e+00
 1.33047210e-01 1.00000000e+00
 1.31616595e-01 1.00000000e+00
 1.30185980e-01 1.00000000e+00
 1.28755365e-01 1.00000000e+00
 1.27324750e-01 1.00000000e+00
 1.25894134e-01 1.00000000e+00
 1.24463519e-01 1.00000000e+00
 1.23032904e-01 1.00000000e+00
 1.21602289e-01 1.00000000e+00
 1.20171674e-01 1.00000000e+00
 1.18741059e-01 1.00000000e+00
 1.17310443e-01 1.00000000e+00
 1.15879828e-01 1.00000000e+00
 1.14449213e-01 1.00000000e+00
 1.13018598e-01 1.00000000e+00
 1.11587983e-01 1.00000000e+00
 1.10157368e-01 1.00000000e+00
 1.08726753e-01 1.00000000e+00
 1.07296137e-01 1.00000000e+00
 1.05865522e-01 1.00000000e+00
 1.04434907e-01 1.00000000e+00
 1.03004292e-01 1.00000000e+00
 1.01573677e-01 1.00000000e+00
 1.00143062e-01 1.00000000e+00
 9.87124464e-02 1.00000000e+00
 9.72818312e-02 1.00000000e+00
 9.58512160e-02 1.00000000e+00
 9.44206009e-02 1.00000000e+00
 9.29899857e-02 1.00000000e+00
 9.15593705e-02 1.00000000e+00
 9.01287554e-02 1.00000000e+00
 8.86981402e-02 1.00000000e+00
 8.72675250e-02 1.00000000e+00
 8.58369099e-02 1.00000000e+00
 8.44062947e-02 1.00000000e+00
 8.29756795e-02 1.00000000e+00
 8.15450644e-02 1.00000000e+00
 8.01144492e-02 1.00000000e+00
 7.86838340e-02 1.00000000e+00
 7.72532189e-02 1.00000000e+00
 7.58226037e-02 1.00000000e+00
 7.43919886e-02 1.00000000e+00
 7.29613734e-02 1.00000000e+00
 7.15307582e-02 1.00000000e+00
 7.01001431e-02 1.00000000e+00
 6.86695279e-02 1.00000000e+00
 6.72389127e-02 1.00000000e+00
 6.58082976e-02 1.00000000e+00
 6.43776824e-02 1.00000000e+00
 6.29470672e-02 1.00000000e+00
 6.15164521e-02 1.00000000e+00
 6.00858369e-02 1.00000000e+00
 5.86552217e-02 1.00000000e+00
 5.72246066e-02 1.00000000e+00
 5.57939914e-02 1.00000000e+00
 5.43633763e-02 1.00000000e+00
 5.29327611e-02 1.00000000e+00
 5.15021459e-02 1.00000000e+00
 5.00715308e-02 1.00000000e+00
 4.86409156e-02 1.00000000e+00
 4.72103004e-02 1.00000000e+00
 4.57796853e-02 1.00000000e+00
 4.43490701e-02 1.00000000e+00
 4.29184549e-02 1.00000000e+00
 4.14878398e-02 1.00000000e+00
 4.00572246e-02 1.00000000e+00
 3.86266094e-02 1.00000000e+00
 3.71959943e-02 1.00000000e+00
 3.57653791e-02 1.00000000e+00
 3.43347639e-02 1.00000000e+00
 3.29041488e-02 1.00000000e+00
 3.14735336e-02 1.00000000e+00
 3.00429185e-02 1.00000000e+00
 2.86123033e-02 1.00000000e+00
 2.71816881e-02 1.00000000e+00
 2.57510730e-02 1.00000000e+00
 2.43204578e-02 1.00000000e+00
 2.28898426e-02 1.00000000e+00
 2.14592275e-02 1.00000000e+00
 2.00286123e-02 1.00000000e+00
 1.85979971e-02 1.00000000e+00
 1.71673820e-02 1.00000000e+00
 1.57367668e-02 1.00000000e+00
 1.43061516e-02 1.00000000e+00
 1.28755365e-02 1.00000000e+00
 1.14449213e-02 1.00000000e+00
 1.00143062e-02 1.00000000e+00
 8.93851029e-03 1.00000000e+00
 8.58369099e-03 9.99748620e-01
 7.15307582e-03 9.98731597e-01
 6.92503532e-03 9.98569385e-01
 5.72246066e-03 9.97713955e-01
 4.91385727e-03 9.97138770e-01
 4.29184549e-03 9.96696313e-01
 2.90267923e-03 9.95708155e-01
 2.86123033e-03 9.95678671e-01
 1.43061516e-03 9.94661028e-01
 8.91501180e-04 9.94277539e-01
 0.00000000e+00 9.93643386e-01
 0.00000000e+00 9.92846924e-01
 0.00000000e+00 9.91416309e-01
 0.00000000e+00 9.89985694e-01
 0.00000000e+00 9.88555079e-01
 0.00000000e+00 9.87124464e-01
 0.00000000e+00 9.85693848e-01
 0.00000000e+00 9.84263233e-01
 0.00000000e+00 9.82832618e-01
 0.00000000e+00 9.81402003e-01
 0.00000000e+00 9.79971388e-01
 0.00000000e+00 9.78540773e-01
 0.00000000e+00 9.77110157e-01
 0.00000000e+00 9.75679542e-01
 0.00000000e+00 9.74248927e-01
 0.00000000e+00 9.72818312e-01
 0.00000000e+00 9.71387697e-01
 0.00000000e+00 9.69957082e-01
 0.00000000e+00 9.68526466e-01
 0.00000000e+00 9.67095851e-01
 0.00000000e+00 9.65665236e-01
 0.00000000e+00 9.64234621e-01
 0.00000000e+00 9.62804006e-01
 0.00000000e+00 9.61373391e-01
 0.00000000e+00 9.59942775e-01
 0.00000000e+00 9.58512160e-01
 0.00000000e+00 9.57081545e-01
 0.00000000e+00 9.55650930e-01
 0.00000000e+00 9.54220315e-01
 0.00000000e+00 9.52789700e-01
 0.00000000e+00 9.51359084e-01
 0.00000000e+00 9.49928469e-01
 0.00000000e+00 9.48497854e-01
 0.00000000e+00 9.47067239e-01
 0.00000000e+00 9.45636624e-01
 0.00000000e+00 9.44206009e-01
 0.00000000e+00 9.42775393e-01
 0.00000000e+00 9.41344778e-01
 0.00000000e+00 9.39914163e-01
 0.00000000e+00 9.38483548e-01
 0.00000000e+00 9.37052933e-01
 0.00000000e+00 9.35622318e-01
 0.00000000e+00 9.34191702e-01
 0.00000000e+00 9.32761087e-01
 0.00000000e+00 9.31330472e-01
 0.00000000e+00 9.29899857e-01
 0.00000000e+00 9.28469242e-01
 0.00000000e+00 9.27038627e-01
 0.00000000e+00 9.25608011e-01
 0.00000000e+00 9.24177396e-01
 0.00000000e+00 9.22746781e-01
 0.00000000e+00 9.21316166e-01
 0.00000000e+00 9.19885551e-01
 0.00000000e+00 9.18454936e-01
 0.00000000e+00 9.17024320e-01
 0.00000000e+00 9.15593705e-01
 0.00000000e+00 9.14163090e-01
 0.00000000e+00 9.12732475e-01
 0.00000000e+00 9.11301860e-01
 0.00000000e+00 9.09871245e-01
 0.00000000e+00 9.08440629e-01
 0.00000000e+00 9.07010014e-01
 0.00000000e+00 9.05579399e-01
 0.00000000e+00 9.04148784e-01
 0.00000000e+00 9.02718169e-01
 0.00000000e+00 9.01287554e-01
 0.00000000e+00 8.99856938e-01
 0.00000000e+00 8.98426323e-01
 0.00000000e+00 8.96995708e-01
 0.00000000e+00 8.95565093e-01
 0.00000000e+00 8.94134478e-01
 0.00000000e+00 8.92703863e-01
 0.00000000e+00 8.91273247e-01
 0.00000000e+00 8.89842632e-01
 0.00000000e+00 8.88412017e-01
 0.00000000e+00 8.86981402e-01
 0.00000000e+00 8.85550787e-01
 0.00000000e+00 8.84120172e-01
 0.00000000e+00 8.82689557e-01
 0.00000000e+00 8.81258941e-01
 0.00000000e+00 8.79828326e-01
 0.00000000e+00 8.78397711e-01
 0.00000000e+00 8.76967096e-01
 0.00000000e+00 8.75536481e-01
 0.00000000e+00 8.74105866e-01
 0.00000000e+00 8.72675250e-01
 0.00000000e+00 8.71244635e-01
 0.00000000e+00 8.69814020e-01
 0.00000000e+00 8.68383405e-01
 0.00000000e+00 8.66952790e-01
 0.00000000e+00 8.65522175e-01
 0.00000000e+00 8.64091559e-01
 0.00000000e+00 8.62660944e-01
 0.00000000e+00 8.61230329e-01
 0.00000000e+00 8.59799714e-01
 0.00000000e+00 8.58369099e-01
 0.00000000e+00 8.56938484e-01
 0.00000000e+00 8.55507868e-01
 0.00000000e+00 8.54077253e-01
 0.00000000e+00 8.52646638e-01
 0.00000000e+00 8.51216023e-01
 0.00000000e+00 8.49785408e-01
 0.00000000e+00 8.48354793e-01
 0.00000000e+00 8.46924177e-01
 0.00000000e+00 8.45493562e-01
 0.00000000e+00 8.44062947e-01
 0.00000000e+00 8.42632332e-01
 0.00000000e+00 8.41201717e-01
 0.00000000e+00 8.39771102e-01
 0.00000000e+00 8.38340486e-01
 0.00000000e+00 8.36909871e-01
 0.00000000e+00 8.35479256e-01
 0.00000000e+00 8.34048641e-01
 0.00000000e+00 8.32618026e-01
 0.00000000e+00 8.31187411e-01
 0.00000000e+00 8.29756795e-01
 0.00000000e+00 8.28326180e-01
 0.00000000e+00 8.26895565e-01
 0.00000000e+00 8.25464950e-01
 0.00000000e+00 8.24034335e-01
 0.00000000e+00 8.22603720e-01
 0.00000000e+00 8.21173104e-01
 0.00000000e+00 8.19742489e-01
 0.00000000e+00 8.18311874e-01
 0.00000000e+00 8.16881259e-01
 0.00000000e+00 8.15450644e-01
 0.00000000e+00 8.14020029e-01
 0.00000000e+00 8.12589413e-01
 0.00000000e+00 8.11158798e-01
 0.00000000e+00 8.09728183e-01
 0.00000000e+00 8.08297568e-01
 0.00000000e+00 8.06866953e-01
 0.00000000e+00 8.05436338e-01
 0.00000000e+00 8.04005722e-01
 0.00000000e+00 8.02575107e-01
 0.00000000e+00 8.01144492e-01
 0.00000000e+00 7.99713877e-01
 0.00000000e+00 7.98283262e-01
 0.00000000e+00 7.96852647e-01
 0.00000000e+00 7.95422031e-01
 0.00000000e+00 7.93991416e-01
 0.00000000e+00 7.92560801e-01
 0.00000000e+00 7.91130186e-01
 0.00000000e+00 7.89699571e-01
 0.00000000e+00 7.88268956e-01
 0.00000000e+00 7.86838340e-01
 0.00000000e+00 7.85407725e-01
 0.00000000e+00 7.83977110e-01
 0.00000000e+00 7.82546495e-01
 0.00000000e+00 7.81115880e-01
 0.00000000e+00 7.79685265e-01
 0.00000000e+00 7.78254649e-01
 0.00000000e+00 7.76824034e-01
 0.00000000e+00 7.75393419e-01
 0.00000000e+00 7.73962804e-01
 0.00000000e+00 7.72532189e-01
 0.00000000e+00 7.71101574e-01
 0.00000000e+00 7.69670959e-01
 0.00000000e+00 7.68240343e-01
 0.00000000e+00 7.66809728e-01
 0.00000000e+00 7.65379113e-01
 0.00000000e+00 7.63948498e-01
 0.00000000e+00 7.62517883e-01
 0.00000000e+00 7.61087268e-01
 0.00000000e+00 7.59656652e-01
 0.00000000e+00 7.58226037e-01
 0.00000000e+00 7.56795422e-01
 0.00000000e+00 7.55364807e-01
 0.00000000e+00 7.53934192e-01
 0.00000000e+00 7.52503577e-01
 0.00000000e+00 7.51072961e-01
 0.00000000e+00 7.49642346e-01
 0.00000000e+00 7.48211731e-01
 0.00000000e+00 7.46781116e-01
 0.00000000e+00 7.45350501e-01
 0.00000000e+00 7.43919886e-01
 0.00000000e+00 7.42489270e-01
 0.00000000e+00 7.41058655e-01
 0.00000000e+00 7.39628040e-01
 0.00000000e+00 7.38197425e-01
 0.00000000e+00 7.36766810e-01
 0.00000000e+00 7.35336195e-01
 0.00000000e+00 7.33905579e-01
 0.00000000e+00 7.32474964e-01
 0.00000000e+00 7.31044349e-01
 0.00000000e+00 7.29613734e-01
 0.00000000e+00 7.28183119e-01
 0.00000000e+00 7.26752504e-01
 0.00000000e+00 7.25321888e-01
 0.00000000e+00 7.23891273e-01
 0.00000000e+00 7.22460658e-01
 0.00000000e+00 7.21030043e-01
 0.00000000e+00 7.19599428e-01
 0.00000000e+00 7.18168813e-01
 0.00000000e+00 7.16738197e-01
 0.00000000e+00 7.15307582e-01
 0.00000000e+00 7.13876967e-01
 0.00000000e+00 7.12446352e-01
 0.00000000e+00 7.11015737e-01
 0.00000000e+00 7.09585122e-01
 0.00000000e+00 7.08154506e-01
 0.00000000e+00 7.06723891e-01
 0.00000000e+00 7.05293276e-01
 0.00000000e+00 7.03862661e-01
 0.00000000e+00 7.02432046e-01
 0.00000000e+00 7.01001431e-01
 0.00000000e+00 6.99570815e-01
 0.00000000e+00 6.98140200e-01
 0.00000000e+00 6.96709585e-01
 0.00000000e+00 6.95278970e-01
 0.00000000e+00 6.93848355e-01
 0.00000000e+00 6.92417740e-01
 0.00000000e+00 6.90987124e-01
 0.00000000e+00 6.89556509e-01
 0.00000000e+00 6.88125894e-01
 0.00000000e+00 6.86695279e-01
 0.00000000e+00 6.85264664e-01
 0.00000000e+00 6.83834049e-01
 0.00000000e+00 6.82403433e-01
 0.00000000e+00 6.80972818e-01
 0.00000000e+00 6.79542203e-01
 0.00000000e+00 6.78111588e-01
 0.00000000e+00 6.76680973e-01
 0.00000000e+00 6.75250358e-01
 0.00000000e+00 6.73819742e-01
 0.00000000e+00 6.72389127e-01
 0.00000000e+00 6.70958512e-01
 0.00000000e+00 6.69527897e-01
 0.00000000e+00 6.68097282e-01
 0.00000000e+00 6.66666667e-01
 0.00000000e+00 6.65236052e-01
 0.00000000e+00 6.63805436e-01
 0.00000000e+00 6.62374821e-01
 0.00000000e+00 6.60944206e-01
 0.00000000e+00 6.59513591e-01
 0.00000000e+00 6.58082976e-01
 0.00000000e+00 6.56652361e-01
 0.00000000e+00 6.55221745e-01
 0.00000000e+00 6.53791130e-01
 0.00000000e+00 6.52360515e-01
 0.00000000e+00 6.50929900e-01
 0.00000000e+00 6.49499285e-01
 0.00000000e+00 6.48068670e-01
 0.00000000e+00 6.46638054e-01
 0.00000000e+00 6.45207439e-01
 0.00000000e+00 6.43776824e-01
 0.00000000e+00 6.42346209e-01
 0.00000000e+00 6.40915594e-01
 0.00000000e+00 6.39484979e-01
 0.00000000e+00 6.38054363e-01
 0.00000000e+00 6.36623748e-01
 0.00000000e+00 6.35193133e-01
 0.00000000e+00 6.33762518e-01
 0.00000000e+00 6.32331903e-01
 0.00000000e+00 6.30901288e-01
 0.00000000e+00 6.29470672e-01
 0.00000000e+00 6.28040057e-01
 0.00000000e+00 6.26609442e-01
 0.00000000e+00 6.25178827e-01
 0.00000000e+00 6.23748212e-01
 0.00000000e+00 6.22317597e-01
 0.00000000e+00 6.20886981e-01
 0.00000000e+00 6.19456366e-01
 0.00000000e+00 6.18025751e-01
 0.00000000e+00 6.16595136e-01
 0.00000000e+00 6.15164521e-01
 0.00000000e+00 6.13733906e-01
 0.00000000e+00 6.12303290e-01
 0.00000000e+00 6.10872675e-01
 0.00000000e+00 6.09442060e-01
 0.00000000e+00 6.08011445e-01
 0.00000000e+00 6.06580830e-01
 0.00000000e+00 6.05150215e-01
 0.00000000e+00 6.03719599e-01
 0.00000000e+00 6.02288984e-01
 0.00000000e+00 6.00858369e-01
 0.00000000e+00 5.99427754e-01
 0.00000000e+00 5.97997139e-01
 0.00000000e+00 5.96566524e-01
 0.00000000e+00 5.95135908e-01
 0.00000000e+00 5.93705293e-01
 0.00000000e+00 5.92274678e-01
 0.00000000e+00 5.90844063e-01
 0.00000000e+00 5.89413448e-01
 0.00000000e+00 5.87982833e-01
 0.00000000e+00 5.86552217e-01
 0.00000000e+00 5.85121602e-01
 0.00000000e+00 5.83690987e-01
 0.00000000e+00 5.82260372e-01
 0.00000000e+00 5.80829757e-01
 0.00000000e+00 5.79399142e-01
 0.00000000e+00 5.77968526e-01
 0.00000000e+00 5.76537911e-01
 0.00000000e+00 5.75107296e-01
 0.00000000e+00 5.73676681e-01
 0.00000000e+00 5.73164411e-01
 8.75699808e-05 5.72246066e-01
 2.23988166e-04 5.70815451e-01
 3.58282382e-04 5.69384835e-01
 4.89761104e-04 5.67954220e-01
 6.21239827e-04 5.66523605e-01
 7.52718549e-04 5.65092990e-01
 8.84197272e-04 5.63662375e-01
 1.01567599e-03 5.62231760e-01
 1.13866551e-03 5.60801144e-01
 1.24661664e-03 5.59370529e-01
 1.35841446e-03 5.57939914e-01
 1.43061516e-03 5.57097328e-01
 1.48100305e-03 5.56509299e-01
 1.60359165e-03 5.55078684e-01
 1.72618024e-03 5.53648069e-01
 1.84876883e-03 5.52217454e-01
 1.97135743e-03 5.50786838e-01
 2.09186550e-03 5.49356223e-01
 2.20983071e-03 5.47925608e-01
 2.32779592e-03 5.46494993e-01
 2.44576113e-03 5.45064378e-01
 2.56372634e-03 5.43633763e-01
 2.67339280e-03 5.42203147e-01
 2.77065110e-03 5.40772532e-01
 2.86123033e-03 5.39516391e-01
 2.87381153e-03 5.39341917e-01
 2.98560431e-03 5.37911302e-01
 3.09739710e-03 5.36480687e-01
 3.20918989e-03 5.35050072e-01
 3.31810810e-03 5.33619456e-01
 3.41634317e-03 5.32188841e-01
 3.50776086e-03 5.30758226e-01
 3.59773935e-03 5.29327611e-01
 3.68609494e-03 5.27896996e-01
 3.77742545e-03 5.26466381e-01
 3.87619380e-03 5.25035765e-01
 3.98086435e-03 5.23605150e-01
 4.08553490e-03 5.22174535e-01
 4.19020544e-03 5.20743920e-01
 4.29184549e-03 5.19327164e-01
 4.29283981e-03 5.19313305e-01
 4.39326831e-03 5.17882690e-01
 4.49369681e-03 5.16452074e-01
 4.59246613e-03 5.15021459e-01
 4.68226053e-03 5.13590844e-01
 4.76563606e-03 5.12160229e-01
 4.84901159e-03 5.10729614e-01
 4.93097605e-03 5.09298999e-01
 5.01147184e-03 5.07868383e-01
 5.09196763e-03 5.06437768e-01
 5.17521437e-03 5.05007153e-01
 5.26484543e-03 5.03576538e-01
 5.35905139e-03 5.02145923e-01
 5.45325736e-03 5.00715308e-01
 5.53879957e-03 4.99284692e-01
 5.61567801e-03 4.97854077e-01
 5.69255645e-03 4.96423462e-01
 5.72246066e-03 4.95866981e-01
 5.76943489e-03 4.94992847e-01
 5.85235232e-03 4.93562232e-01
 5.94108783e-03 4.92131617e-01
 6.03042084e-03 4.90701001e-01
 6.11773450e-03 4.89270386e-01
 6.20310799e-03 4.87839771e-01
 6.28603771e-03 4.86409156e-01
 6.36231596e-03 4.84978541e-01
 6.43515248e-03 4.83547926e-01
 6.50798900e-03 4.82117310e-01
 6.58082552e-03 4.80686695e-01
 6.65779371e-03 4.79256080e-01
 6.73857574e-03 4.77825465e-01
 6.81506434e-03 4.76394850e-01
 6.88589218e-03 4.74964235e-01
 6.95555082e-03 4.73533619e-01
 7.02520946e-03 4.72103004e-01
 7.09486811e-03 4.70672389e-01
 7.15307582e-03 4.69452802e-01
 7.16314762e-03 4.69241774e-01
 7.23020412e-03 4.67811159e-01
 7.29726063e-03 4.66380544e-01
 7.36431714e-03 4.64949928e-01
 7.43137364e-03 4.63519313e-01
 7.50216047e-03 4.62088698e-01
 7.57697251e-03 4.60658083e-01
 7.65081190e-03 4.59227468e-01
 7.72116456e-03 4.57796853e-01
 7.78704787e-03 4.56366237e-01
 7.85076382e-03 4.54935622e-01
 7.91447977e-03 4.53505007e-01
 7.97819571e-03 4.52074392e-01
 8.04191166e-03 4.50643777e-01
 8.10425127e-03 4.49213162e-01
 8.16546478e-03 4.47782546e-01
 8.22667830e-03 4.46351931e-01
 8.28789181e-03 4.44921316e-01
 8.34910533e-03 4.43490701e-01
 8.41076900e-03 4.42060086e-01
 8.47576743e-03 4.40629471e-01
 8.54136973e-03 4.39198856e-01
 8.58369099e-03 4.38203638e-01
 8.60226135e-03 4.37768240e-01
 8.66089917e-03 4.36337625e-01
 8.71953699e-03 4.34907010e-01
 8.77817480e-03 4.33476395e-01
 8.83681262e-03 4.32045780e-01
 8.89545044e-03 4.30615165e-01
 8.95450621e-03 4.29184549e-01
 9.01186670e-03 4.27753934e-01
 9.06789377e-03 4.26323319e-01
 9.12392084e-03 4.24892704e-01
 9.17994791e-03 4.23462089e-01
 9.23597497e-03 4.22031474e-01
 9.29200204e-03 4.20600858e-01
 9.34743909e-03 4.19170243e-01
 9.40151823e-03 4.17739628e-01
 9.45501779e-03 4.16309013e-01
 9.50851735e-03 4.14878398e-01
 9.56201692e-03 4.13447783e-01
 9.61551648e-03 4.12017167e-01
 9.66901605e-03 4.10586552e-01
 9.72110506e-03 4.09155937e-01
 9.77221385e-03 4.07725322e-01
 9.82332265e-03 4.06294707e-01
 9.87443144e-03 4.04864092e-01
 9.92554024e-03 4.03433476e-01
 9.97664903e-03 4.02002861e-01
 1.00143062e-02 4.00948780e-01
 1.00559565e-02 4.00572246e-01
 1.02097015e-02 3.99141631e-01
 1.03605346e-02 3.97711016e-01
 1.05113677e-02 3.96280401e-01
 1.06622008e-02 3.94849785e-01
 1.08130339e-02 3.93419170e-01
 1.09638670e-02 3.91988555e-01
 1.11146482e-02 3.90557940e-01
 1.12609716e-02 3.89127325e-01
 1.14044732e-02 3.87696710e-01
 1.14449213e-02 3.87293469e-01
 1.15479748e-02 3.86266094e-01
 1.16914764e-02 3.84835479e-01
 1.18349781e-02 3.83404864e-01
 1.19787627e-02 3.81974249e-01
 1.21233106e-02 3.80543634e-01
 1.22644391e-02 3.79113019e-01
 1.24027880e-02 3.77682403e-01
 1.25400142e-02 3.76251788e-01
 1.26765752e-02 3.74821173e-01
 1.28131362e-02 3.73390558e-01
 1.28755365e-02 3.72736851e-01
 1.29496971e-02 3.71959943e-01
 1.30862581e-02 3.70529328e-01
 1.32206825e-02 3.69098712e-01
 1.33538520e-02 3.67668097e-01
 1.34856290e-02 3.66237482e-01
 1.36158736e-02 3.64806867e-01
 1.37454818e-02 3.63376252e-01
 1.38750901e-02 3.61945637e-01
 1.40046983e-02 3.60515021e-01
 1.41296151e-02 3.59084406e-01
 1.42518929e-02 3.57653791e-01
 1.43061516e-02 3.57018980e-01
 1.43741708e-02 3.56223176e-01
 1.44969177e-02 3.54792561e-01
 1.46234259e-02 3.53361946e-01
 1.47515104e-02 3.51931330e-01
 1.48795950e-02 3.50500715e-01
 1.50038240e-02 3.49070100e-01
 1.51259769e-02 3.47639485e-01
 1.52481299e-02 3.46208870e-01
 1.53691660e-02 3.44778255e-01
 1.54869031e-02 3.43347639e-01
 1.56028149e-02 3.41917024e-01
 1.57187267e-02 3.40486409e-01
 1.57367668e-02 3.40253906e-01
 1.58297294e-02 3.39055794e-01
 1.59382032e-02 3.37625179e-01
 1.60479060e-02 3.36194564e-01
 1.61632795e-02 3.34763948e-01
 1.62807461e-02 3.33333333e-01
 1.63982127e-02 3.31902718e-01
 1.65156793e-02 3.30472103e-01
 1.66291341e-02 3.29041488e-01
 1.67406130e-02 3.27610873e-01
 1.68520918e-02 3.26180258e-01
 1.69635707e-02 3.24749642e-01
 1.70746261e-02 3.23319027e-01
 1.71673820e-02 3.22060377e-01
 1.71800549e-02 3.21888412e-01
 1.72823752e-02 3.20457797e-01
 1.73873335e-02 3.19027182e-01
 1.74935474e-02 3.17596567e-01
 1.75997612e-02 3.16165951e-01
 1.77059750e-02 3.14735336e-01
 1.78121888e-02 3.13304721e-01
 1.79147037e-02 3.11874106e-01
 1.80121385e-02 3.10443491e-01
 1.81022023e-02 3.09012876e-01
 1.81966562e-02 3.07582260e-01
 1.82974766e-02 3.06151645e-01
 1.83993900e-02 3.04721030e-01
 1.85013034e-02 3.03290415e-01
 1.85979971e-02 3.01933071e-01
 1.86032726e-02 3.01859800e-01
 1.87062746e-02 3.00429185e-01
 1.88049089e-02 2.98998569e-01
 1.89016496e-02 2.97567954e-01
 1.89983904e-02 2.96137339e-01
 1.90951311e-02 2.94706724e-01
 1.91918719e-02 2.93276109e-01
 1.92886126e-02 2.91845494e-01
 1.93805624e-02 2.90414878e-01
 1.94717609e-02 2.88984263e-01
 1.95631424e-02 2.87553648e-01
 1.96545239e-02 2.86123033e-01
 1.97459054e-02 2.84692418e-01
 1.98372869e-02 2.83261803e-01
 1.99286684e-02 2.81831187e-01
 2.00199767e-02 2.80400572e-01
 2.00286123e-02 2.80259638e-01
 2.01952981e-02 2.78969957e-01
 2.03759879e-02 2.77539342e-01
 2.05566777e-02 2.76108727e-01
 2.07373675e-02 2.74678112e-01
 2.09180573e-02 2.73247496e-01
 2.10987471e-02 2.71816881e-01
 2.12931072e-02 2.70386266e-01
 2.14592275e-02 2.69051620e-01
 2.14712162e-02 2.68955651e-01
 2.16404865e-02 2.67525036e-01
 2.18097568e-02 2.66094421e-01
 2.19790272e-02 2.64663805e-01
 2.21482975e-02 2.63233190e-01
 2.23281954e-02 2.61802575e-01
 2.25214278e-02 2.60371960e-01
 2.27077960e-02 2.58941345e-01
 2.28898426e-02 2.57519596e-01
 2.28909779e-02 2.57510730e-01
 2.30578823e-02 2.56080114e-01
 2.32191783e-02 2.54649499e-01
 2.33796165e-02 2.53218884e-01
 2.35400546e-02 2.51788269e-01
 2.37004928e-02 2.50357654e-01
 2.38710463e-02 2.48927039e-01
 2.40449715e-02 2.47496423e-01
 2.42174013e-02 2.46065808e-01
 2.43204578e-02 2.45117204e-01
 2.43728235e-02 2.44635193e-01
 2.45215499e-02 2.43204578e-01
 2.46699896e-02 2.41773963e-01
 2.48184293e-02 2.40343348e-01
 2.49550927e-02 2.38912732e-01
 2.50880373e-02 2.37482117e-01
 2.52209818e-02 2.36051502e-01
 2.53722306e-02 2.34620887e-01
 2.55386032e-02 2.33190272e-01
 2.57067679e-02 2.31759657e-01
 2.57510730e-02 2.31382744e-01
 2.58749326e-02 2.30329041e-01
 2.60327426e-02 2.28898426e-01
 2.61874596e-02 2.27467811e-01
 2.63421766e-02 2.26037196e-01
 2.64968936e-02 2.24606581e-01
 2.66417322e-02 2.23175966e-01
 2.67701151e-02 2.21745351e-01
 2.68929307e-02 2.20314735e-01
 2.70026186e-02 2.18884120e-01
 2.71086039e-02 2.17453505e-01
 2.71816881e-02 2.16691866e-01
 2.72476623e-02 2.16022890e-01
 2.73962926e-02 2.14592275e-01
 2.75449230e-02 2.13161660e-01
 2.76935533e-02 2.11731044e-01
 2.78421837e-02 2.10300429e-01
 2.79793104e-02 2.08869814e-01
 2.81133793e-02 2.07439199e-01
 2.82474482e-02 2.06008584e-01
 2.83815171e-02 2.04577969e-01
 2.85155860e-02 2.03147353e-01
 2.86123033e-02 2.02115307e-01
 2.86501748e-02 2.01716738e-01
 2.87560678e-02 2.00286123e-01
 2.88437829e-02 1.98855508e-01
 2.89656665e-02 1.97424893e-01
 2.90946361e-02 1.95994278e-01
 2.92236057e-02 1.94563662e-01
 2.93525753e-02 1.93133047e-01
 2.94815449e-02 1.91702432e-01
 2.96105145e-02 1.90271817e-01
 2.97263494e-02 1.88841202e-01
 2.98391033e-02 1.87410587e-01
 2.99518572e-02 1.85979971e-01
 3.00429185e-02 1.84824591e-01
 3.00826538e-02 1.84549356e-01
 3.02891904e-02 1.83118741e-01
 3.04957271e-02 1.81688126e-01
 3.07261308e-02 1.80257511e-01
 3.09570906e-02 1.78826896e-01
 3.11591345e-02 1.77396280e-01
 3.13519458e-02 1.75965665e-01
 3.14735336e-02 1.75063512e-01
 3.15447572e-02 1.74535050e-01
 3.17375685e-02 1.73104435e-01
 3.19303799e-02 1.71673820e-01
 3.21231912e-02 1.70243205e-01
 3.23493461e-02 1.68812589e-01
 3.25685278e-02 1.67381974e-01
 3.27484772e-02 1.65951359e-01
 3.29041488e-02 1.64626367e-01
 3.29165584e-02 1.64520744e-01
 3.30846395e-02 1.63090129e-01
 3.32527207e-02 1.61659514e-01
 3.34208019e-02 1.60228898e-01
 3.36285209e-02 1.58798283e-01
 3.38437900e-02 1.57367668e-01
 3.40455068e-02 1.55937053e-01
 3.41994760e-02 1.54506438e-01
 3.43347639e-02 1.53130418e-01
 3.43401317e-02 1.53075823e-01
 3.44807874e-02 1.51645207e-01
 3.46214431e-02 1.50214592e-01
 3.47297895e-02 1.48783977e-01
 3.48324343e-02 1.47353362e-01
 3.49350791e-02 1.45922747e-01
 3.50811878e-02 1.44492132e-01
 3.52859025e-02 1.43061516e-01
 3.54958859e-02 1.41630901e-01
 3.57058693e-02 1.40200286e-01
 3.57653791e-02 1.39241888e-01
 3.57947005e-02 1.38769671e-01
 3.58638092e-02 1.37339056e-01
 3.59449565e-02 1.35908441e-01
 3.61246969e-02 1.34477825e-01
 3.63145058e-02 1.33047210e-01
 3.65043148e-02 1.31616595e-01
 3.66941237e-02 1.30185980e-01
 3.68521616e-02 1.28755365e-01
 3.70054522e-02 1.27324750e-01
 3.71587427e-02 1.25894134e-01
 3.71959943e-02 1.25546476e-01
 3.73120332e-02 1.24463519e-01
 3.74653237e-02 1.23032904e-01
 3.75406383e-02 1.21602289e-01
 3.75796921e-02 1.20171674e-01
 3.76971579e-02 1.18741059e-01
 3.78260192e-02 1.17310443e-01
 3.79548804e-02 1.15879828e-01
 3.80837417e-02 1.14449213e-01
 3.82126029e-02 1.13018598e-01
 3.83152443e-02 1.11587983e-01
 3.83194207e-02 1.10157368e-01
 3.82371515e-02 1.08726753e-01
 3.81464798e-02 1.07296137e-01
 3.81409039e-02 1.05865522e-01
 3.81636963e-02 1.04434907e-01
 3.82473176e-02 1.03004292e-01
 3.83650273e-02 1.01573677e-01
 3.84926972e-02 1.00143062e-01
 3.85802000e-02 9.87124464e-02
 3.86266094e-02 9.79384812e-02
 3.86710479e-02 9.72818312e-02
 3.87522449e-02 9.58512160e-02
 3.88374839e-02 9.44206009e-02
 3.89104894e-02 9.29899857e-02
 3.89832571e-02 9.15593705e-02
 3.90458210e-02 9.01287554e-02
 3.91084125e-02 8.86981402e-02
 3.91604154e-02 8.72675250e-02
 3.92101970e-02 8.58369099e-02
 3.92580853e-02 8.44062947e-02
 3.92935541e-02 8.29756795e-02
 3.93261429e-02 8.15450644e-02
 3.93492879e-02 8.01144492e-02
 3.93693774e-02 7.86838340e-02
 3.93787704e-02 7.72532189e-02
 3.93836103e-02 7.58226037e-02
 3.93850437e-02 7.43919886e-02
 3.93719259e-02 7.29613734e-02
 3.93491835e-02 7.15307582e-02
 3.93262435e-02 7.01001431e-02
 3.92908064e-02 6.86695279e-02
 3.92411219e-02 6.72389127e-02
 3.91839424e-02 6.58082976e-02
 3.91279833e-02 6.43776824e-02
 3.90416992e-02 6.29470672e-02
 3.89448875e-02 6.15164521e-02
 3.88510770e-02 6.00858369e-02
 3.87170115e-02 5.86552217e-02
 3.86266094e-02 5.75019309e-02
 3.86070457e-02 5.72246066e-02
 3.84789869e-02 5.57939914e-02
 3.83447400e-02 5.43633763e-02
 3.81787445e-02 5.29327611e-02
 3.80179676e-02 5.15021459e-02
 3.77948448e-02 5.00715308e-02
 3.75762206e-02 4.86409156e-02
 3.73217108e-02 4.72103004e-02
 3.71959943e-02 4.65361507e-02
 3.70757535e-02 4.57796853e-02
 3.68329455e-02 4.43490701e-02
 3.65743118e-02 4.29184549e-02
 3.62761953e-02 4.14878398e-02
 3.58818395e-02 4.00572246e-02
 3.57653791e-02 3.96405210e-02
 3.55696723e-02 3.86266094e-02
 3.53824200e-02 3.71959943e-02


==> case2_l4PQ1.txt <==
 2.36015405e-10 0.00000000e+00
 1.00000000e-02 0.00000000e+00
 2.00000000e-02 0.00000000e+00
 3.00000000e-02 0.00000000e+00
 4.00000000e-02 0.00000000e+00
 4.43532063e-02 0.00000000e+00
 5.00000000e-02 4.50686023e-04
 6.00000000e-02 8.38040969e-04
 7.00000000e-02 9.18068529e-04
 8.00000000e-02 7.97819289e-04
 9.00000000e-02 5.32427537e-04
 1.00000000e-01 1.53639598e-04
 1.03057960e-01 0.00000000e+00
 1.10000000e-01 0.00000000e+00
 1.20000000e-01 0.00000000e+00
 1.30000000e-01 0.00000000e+00
 1.40000000e-01 0.00000000e+00
 1.50000000e-01 0.00000000e+00
 1.60000000e-01 0.00000000e+00
 1.70000000e-01 0.00000000e+00
 1.80000000e-01 0.00000000e+00
 1.90000000e-01 0.00000000e+00
 2.00000000e-01 0.00000000e+00
 2.10000000e-01 0.00000000e+00
 2.20000000e-01 0.00000000e+00
 2.30000000e-01 0.00000000e+00
 2.40000000e-01 0.00000000e+00
 2.50000000e-01 0.00000000e+00
 2.60000000e-01 0.00000000e+00
 2.70000000e-01 0.00000000e+00
 2.80000000e-01 0.00000000e+00
 2.90000000e-01 0.00000000e+00
 3.00000000e-01 0.00000000e+00
 3.10000000e-01 0.00000000e+00
 3.20000000e-01 0.00000000e+00
 3.30000000e-01 0.00000000e+00
 3.40000000e-01 0.00000000e+00
 3.50000000e-01 0.00000000e+00
 3.60000000e-01 0.00000000e+00
 3.70000000e-01 0.00000000e+00
 3.80000000e-01 0.00000000e+00
 3.90000000e-01 0.00000000e+00
 4.00000000e-01 0.00000000e+00
 4.10000000e-01 0.00000000e+00
 4.20000000e-01 0.00000000e+00
 4.30000000e-01 0.00000000e+00
 4.40000000e-01 0.00000000e+00
 4.50000000e-01 0.00000000e+00
 4.60000000e-01 0.00000000e+00
 4.70000000e-01 0.00000000e+00
 4.80000000e-01 0.00000000e+00
 4.90000000e-01 0.00000000e+00
 5.00000000e-01 0.00000000e+00
 5.10000000e-01 0.00000000e+00
 5.20000000e-01 0.00000000e+00
 5.30000000e-01 0.00000000e+00
 5.40000000e-01 0.00000000e+00
 5.50000000e-01 0.00000000e+00
 5.60000000e-01 0.00000000e+00
 5.70000000e-01 0.00000000e+00
 5.80000000e-01 0.00000000e+00
 5.90000000e-01 0.00000000e+00
 6.00000000e-01 0.00000000e+00
 6.10000000e-01 0.00000000e+00
 6.20000000e-01 0.00000000e+00
 6.30000000e-01 0.00000000e+00
 6.40000000e-01 0.00000000e+00
 6.50000000e-01 0.00000000e+00
 6.60000000e-01 0.00000000e+00
 6.70000000e-01 0.00000000e+00
 6.80000000e-01 0.00000000e+00
 6.90000000e-01 0.00000000e+00
 7.00000000e-01 0.00000000e+00
 7.10000000e-01 0.00000000e+00
 7.20000000e-01 0.00000000e+00
 7.30000000e-01 0.00000000e+00
 7.40000000e-01 0.00000000e+00
 7.50000000e-01 0.00000000e+00
 7.60000000e-01 0.00000000e+00
 7.70000000e-01 0.00000000e+00
 7.80000000e-01 0.00000000e+00
 7.90000000e-01 0.00000000e+00
 8.00000000e-01 0.00000000e+00
 8.10000000e-01 0.00000000e+00
 8.20000000e-01 0.00000000e+00
 8.30000000e-01 0.00000000e+00
 8.40000000e-01 0.00000000e+00
 8.50000000e-01 0.00000000e+00
 8.60000000e-01 0.00000000e+00
 8.70000000e-01 0.00000000e+00
 8.80000000e-01 0.00000000e+00
 8.90000000e-01 0.00000000e+00
 9.00000000e-01 0.00000000e+00
 9.10000000e-01 0.00000000e+00
 9.20000000e-01 0.00000000e+00
 9.30000000e-01 0.00000000e+00
 9.40000000e-01 0.00000000e+00
 9.50000000e-01 0.00000000e+00
 9.60000000e-01 0.00000000e+00
 9.70000000e-01 0.00000000e+00
 9.71907482e-01 0.00000000e+00
 9.80000000e-01 5.11048795e-03
 9.88091733e-01 1.00000000e-02
 9.90000000e-01 1.25562337e-02
 9.94521392e-01 2.00000000e-02
 9.98424728e-01 3.00000000e-02
 1.00000000e+00 3.57894471e-02
 1.00000000e+00 4.00000000e-02
 1.00000000e+00 5.00000000e-02
 1.00000000e+00 6.00000000e-02
 1.00000000e+00 7.00000000e-02
 1.00000000e+00 8.00000000e-02
 1.00000000e+00 9.00000000e-02
 1.00000000e+00 1.00000000e-01
 1.00000000e+00 1.10000000e-01
 1.00000000e+00 1.20000000e-01
 1.00000000e+00 1.30000000e-01
 1.00000000e+00 1.40000000e-01
 1.00000000e+00 1.50000000e-01
 1.00000000e+00 1.60000000e-01
 1.00000000e+00 1.70000000e-01
 1.00000000e+00 1.80000000e-01
 1.00000000e+00 1.90000000e-01
 1.00000000e+00 2.00000000e-01
 1.00000000e+00 2.10000000e-01
 1.00000000e+00 2.20000000e-01
 1.00000000e+00 2.30000000e-01
 1.00000000e+00 2.40000000e-01
 1.00000000e+00 2.50000000e-01
 1.00000000e+00 2.60000000e-01
 1.00000000e+00 2.70000000e-01
 1.00000000e+00 2.80000000e-01
 1.00000000e+00 2.90000000e-01
 1.00000000e+00 3.00000000e-01
 1.00000000e+00 3.10000000e-01
 1.00000000e+00 3.20000000e-01
 1.00000000e+00 3.30000000e-01
 1.00000000e+00 3.40000000e-01
 1.00000000e+00 3.50000000e-01
 1.00000000e+00 3.60000000e-01
 1.00000000e+00 3.70000000e-01
 1.00000000e+00 3.80000000e-01
 1.00000000e+00 3.90000000e-01
 1.00000000e+00 4.00000000e-01
 1.00000000e+00 4.10000000e-01
 1.00000000e+00 4.20000000e-01
 1.00000000e+00 4.30000000e-01
 1.00000000e+00 4.40000000e-01
 1.00000000e+00 4.50000000e-01
 1.00000000e+00 4.60000000e-01
 1.00000000e+00 4.70000000e-01
 1.00000000e+00 4.80000000e-01
 1.00000000e+00 4.90000000e-01
 1.00000000e+00 5.00000000e-01
 1.00000000e+00 5.10000000e-01
 1.00000000e+00 5.20000000e-01
 1.00000000e+00 5.30000000e-01
 1.00000000e+00 5.40000000e-01
 1.00000000e+00 5.50000000e-01
 1.00000000e+00 5.60000000e-01
 1.00000000e+00 5.70000000e-01
 1.00000000e+00 5.80000000e-01
 1.00000000e+00 5.90000000e-01
 1.00000000e+00 6.00000000e-01
 1.00000000e+00 6.10000000e-01
 1.00000000e+00 6.20000000e-01
 1.00000000e+00 6.30000000e-01
 1.00000000e+00 6.40000000e-01
 1.00000000e+00 6.50000000e-01
 1.00000000e+00 6.60000000e-01
 1.00000000e+00 6.70000000e-01
 1.00000000e+00 6.80000000e-01
 1.00000000e+00 6.90000000e-01
 1.00000000e+00 7.00000000e-01
 1.00000000e+00 7.10000000e-01
 1.00000000e+00 7.20000000e-01
 1.00000000e+00 7.30000000e-01
 1.00000000e+00 7.40000000e-01
 1.00000000e+00 7.50000000e-01
 1.00000000e+00 7.60000000e-01
 1.00000000e+00 7.70000000e-01
 1.00000000e+00 7.80000000e-01
 1.00000000e+00 7.90000000e-01
 1.00000000e+00 8.00000000e-01
 1.00000000e+00 8.10000000e-01
 1.00000000e+00 8.20000000e-01
 1.00000000e+00 8.30000000e-01
 1.00000000e+00 8.40000000e-01
 1.00000000e+00 8.50000000e-01
 1.00000000e+00 8.60000000e-01
 1.00000000e+00 8.70000000e-01
 1.00000000e+00 8.80000000e-01
 1.00000000e+00 8.90000000e-01
 1.00000000e+00 9.00000000e-01
 1.00000000e+00 9.10000000e-01
 1.00000000e+00 9.20000000e-01
 1.00000000e+00 9.30000000e-01
 1.00000000e+00 9.40000000e-01
 1.00000000e+00 9.50000000e-01
 1.00000000e+00 9.60000000e-01
 1.00000000e+00 9.70000000e-01
 1.00000000e+00 9.80000000e-01
 1.00000000e+00 9.90000000e-01
 1.00000000e+00 1.00000000e+00
 9.90000000e-01 9.90000000e-01
 9.90000000e-01 9.90000000e-01
 9.80000000e-01 9.80000000e-01
 9.80000000e-01 9.80000000e-01
 9.70000000e-01 9.70000000e-01
 9.70000000e-01 9.70000000e-01
 9.60000000e-01 9.60000000e-01
 9.60000000e-01 9.60000000e-01
 9.50000000e-01 9.50000000e-01
 9.50000000e-01 9.50000000e-01
 9.40000000e-01 9.40000000e-01
 9.40000000e-01 9.40000000e-01
 9.30000000e-01 9.30000000e-01
 9.30000000e-01 9.30000000e-01
 9.20000000e-01 9.20000000e-01
 9.20000000e-01 9.20000000e-01
 9.10000000e-01 9.10000000e-01
 9.10000000e-01 9.10000000e-01
 9.00000000e-01 9.00000000e-01
 9.00000000e-01 9.00000000e-01
 8.90000000e-01 8.90000000e-01
 8.90000000e-01 8.90000000e-01
 8.80000000e-01 8.80000000e-01
 8.80000000e-01 8.80000000e-01
 8.70000000e-01 8.70000000e-01
 8.70000000e-01 8.70000000e-01
 8.60000000e-01 8.60000000e-01
 8.60000000e-01 8.60000000e-01
 8.50000000e-01 8.50000000e-01
 8.50000000e-01 8.50000000e-01
 8.40000000e-01 8.40000000e-01
 8.40000000e-01 8.40000000e-01
 8.30000000e-01 8.30000000e-01
 8.30000000e-01 8.30000000e-01
 8.20000000e-01 8.20000000e-01
 8.20000000e-01 8.20000000e-01
 8.10000000e-01 8.10000000e-01
 8.10000000e-01 8.10000000e-01
 8.00000000e-01 8.00000000e-01
 8.00000000e-01 8.00000000e-01
 7.90000000e-01 7.90000000e-01
 7.90000000e-01 7.90000000e-01
 7.80000000e-01 7.80000000e-01
 7.80000000e-01 7.80000000e-01
 7.70000000e-01 7.70000000e-01
 7.70000000e-01 7.70000000e-01
 7.60000000e-01 7.60000000e-01
 7.60000000e-01 7.60000000e-01
 7.50000000e-01 7.50000000e-01
 7.50000000e-01 7.50000000e-01
 7.40000000e-01 7.40000000e-01
 7.40000000e-01 7.40000000e-01
 7.30000000e-01 7.30000000e-01
 7.30000000e-01 7.30000000e-01
 7.20000000e-01 7.20000000e-01
 7.20000000e-01 7.20000000e-01
 7.10000000e-01 7.10000000e-01
 7.10000000e-01 7.10000000e-01
 7.00000000e-01 7.00000000e-01
 7.00000000e-01 7.00000000e-01
 6.90000000e-01 6.90000000e-01
 6.90000000e-01 6.90000000e-01
 6.80000000e-01 6.80000000e-01
 6.80000000e-01 6.80000000e-01
 6.70000000e-01 6.70000000e-01
 6.70000000e-01 6.70000000e-01
 6.60000000e-01 6.60000000e-01
 6.60000000e-01 6.60000000e-01
 6.50000000e-01 6.50000000e-01
 6.50000000e-01 6.50000000e-01
 6.40000000e-01 6.40000000e-01
 6.40000000e-01 6.40000000e-01
 6.30000000e-01 6.30000000e-01
 6.30000000e-01 6.30000000e-01
 6.20000000e-01 6.20000000e-01
 6.20000000e-01 6.20000000e-01
 6.10000000e-01 6.10000000e-01
 6.10000000e-01 6.10000000e-01
 6.00000000e-01 6.00000000e-01
 6.00000000e-01 6.00000000e-01
 5.90000000e-01 5.90000000e-01
 5.90000000e-01 5.90000000e-01
 5.80000000e-01 5.80000000e-01
 5.80000000e-01 5.80000000e-01
 5.70000000e-01 5.70000000e-01
 5.70000000e-01 5.70000000e-01
 5.60000000e-01 5.60000000e-01
 5.60000000e-01 5.60000000e-01
 5.50000000e-01 5.50000000e-01
 5.50000000e-01 5.50000000e-01
 5.40000000e-01 5.40000000e-01
 5.40000000e-01 5.40000000e-01
 5.30000000e-01 5.30000000e-01
 5.30000000e-01 5.30000000e-01
 5.20000000e-01 5.20000000e-01
 5.20000000e-01 5.20000000e-01
 5.10000000e-01 5.10000000e-01
 5.10000000e-01 5.10000000e-01
 5.00000000e-01 5.00000000e-01
 5.00000000e-01 5.00000000e-01
 4.90000000e-01 4.90000000e-01
 4.90000000e-01 4.90000000e-01
 4.80000000e-01 4.80000000e-01
 4.80000000e-01 4.80000000e-01
 4.70000000e-01 4.70000000e-01
 4.70000000e-01 4.70000000e-01
 4.60000000e-01 4.60000000e-01
 4.60000000e-01 4.60000000e-01
 4.50000000e-01 4.50000000e-01
 4.50000000e-01 4.50000000e-01
 4.40000000e-01 4.40000000e-01
 4.40000000e-01 4.40000000e-01
 4.30000000e-01 4.30000000e-01
 4.30000000e-01 4.30000000e-01
 4.20000000e-01 4.20000000e-01
 4.20000000e-01 4.20000000e-01
 4.10000000e-01 4.10000000e-01
 4.10000000e-01 4.10000000e-01
 4.00000000e-01 4.00000000e-01
 4.00000000e-01 4.00000000e-01
 3.90000000e-01 3.90000000e-01
 3.90000000e-01 3.90000000e-01
 3.80000000e-01 3.80000000e-01
 3.80000000e-01 3.80000000e-01
 3.70000000e-01 3.70000000e-01
 3.70000000e-01 3.70000000e-01
 3.60000000e-01 3.60000000e-01
 3.60000000e-01 3.60000000e-01
 3.50000000e-01 3.50000000e-01
 3.50000000e-01 3.50000000e-01
 3.40000000e-01 3.40000000e-01
 3.40000000e-01 3.40000000e-01
 3.30000000e-01 3.30000000e-01
 3.30000000e-01 3.30000000e-01
 3.20000000e-01 3.20000000e-01
 3.20000000e-01 3.20000000e-01
 3.10000000e-01 3.10000000e-01
 3.10000000e-01 3.10000000e-01
 3.00000000e-01 3.00000000e-01
 3.00000000e-01 3.00000000e-01
 2.90000000e-01 2.90000000e-01
 2.90000000e-01 2.90000000e-01
 2.80000000e-01 2.80000000e-01
 2.80000000e-01 2.80000000e-01
 2.70000000e-01 2.70000000e-01
 2.70000000e-01 2.70000000e-01
 2.60000000e-01 2.60000000e-01
 2.60000000e-01 2.60000000e-01
 2.50000000e-01 2.50000000e-01
 2.50000000e-01 2.50000000e-01
 2.40000000e-01 2.40000000e-01
 2.40000000e-01 2.40000000e-01
 2.30000000e-01 2.30000000e-01
 2.30000000e-01 2.30000000e-01
 2.20000000e-01 2.20000000e-01
 2.20000000e-01 2.20000000e-01
 2.10000000e-01 2.10000000e-01
 2.10000000e-01 2.10000000e-01
 2.00000000e-01 2.00000000e-01
 2.00000000e-01 2.00000000e-01
 1.90000000e-01 1.90000000e-01
 1.90000000e-01 1.90000000e-01
 1.80000000e-01 1.80000000e-01
 1.80000000e-01 1.80000000e-01
 1.70000000e-01 1.70000000e-01
 1.70000000e-01 1.70000000e-01
 1.60000000e-01 1.60000000e-01
 1.60000000e-01 1.60000000e-01
 1.50000000e-01 1.50000000e-01
 1.50000000e-01 1.50000000e-01
 1.40000000e-01 1.40000000e-01
 1.40000000e-01 1.40000000e-01
 1.30000000e-01 1.30000000e-01
 1.30000000e-01 1.30000000e-01
 1.20000000e-01 1.20000000e-01
 1.20000000e-01 1.20000000e-01
 1.10000000e-01 1.10000000e-01
 1.10000000e-01 1.10000000e-01
 1.00000000e-01 1.00000000e-01
 1.00000000e-01 9.99999999e-02
 9.00000001e-02 9.00000000e-02
 9.00000000e-02 8.99999999e-02
 8.00000001e-02 8.00000000e-02
 8.00000000e-02 7.99999999e-02
 7.00000001e-02 7.00000000e-02
 7.00000000e-02 6.99999999e-02
 6.00000001e-02 6.00000000e-02
 6.00000000e-02 5.99999998e-02
 5.00000001e-02 5.00000000e-02
 5.00000000e-02 4.99999998e-02
 4.00000001e-02 4.00000000e-02
 4.00000000e-02 3.99999999e-02
 3.00000001e-02 3.00000000e-02
 3.00000000e-02 2.99999998e-02
 2.00000002e-02 2.00000000e-02
 2.00000000e-02 1.99999998e-02
 1.00000002e-02 1.00000000e-02
 1.00000000e-02 9.99999969e-03
 2.36015405e-10 0.00000000e+00


==> case2_l4QP1.txt <==
 0.00000000e+00 1.00000000e-02
 0.00000000e+00 2.36015405e-10
 9.99999969e-03 1.00000000e-02
 1.00000000e-02 1.00000002e-02
 1.99999998e-02 2.00000000e-02
 2.00000000e-02 2.00000002e-02
 2.99999998e-02 3.00000000e-02
 3.00000000e-02 3.00000001e-02
 3.99999999e-02 4.00000000e-02
 4.00000000e-02 4.00000001e-02
 4.99999998e-02 5.00000000e-02
 5.00000000e-02 5.00000001e-02
 5.99999998e-02 6.00000000e-02
 6.00000000e-02 6.00000001e-02
 6.99999999e-02 7.00000000e-02
 7.00000000e-02 7.00000001e-02
 7.99999999e-02 8.00000000e-02
 8.00000000e-02 8.00000001e-02
 8.99999999e-02 9.00000000e-02
 9.00000000e-02 9.00000001e-02
 9.99999999e-02 1.00000000e-01
 1.00000000e-01 1.00000000e-01
 1.10000000e-01 1.10000000e-01
 1.10000000e-01 1.10000000e-01
 1.20000000e-01 1.20000000e-01
 1.20000000e-01 1.20000000e-01
 1.30000000e-01 1.30000000e-01
 1.30000000e-01 1.30000000e-01
 1.40000000e-01 1.40000000e-01
 1.40000000e-01 1.40000000e-01
 1.50000000e-01 1.50000000e-01
 1.50000000e-01 1.50000000e-01
 1.60000000e-01 1.60000000e-01
 1.60000000e-01 1.60000000e-01
 1.70000000e-01 1.70000000e-01
 1.70000000e-01 1.70000000e-01
 1.80000000e-01 1.80000000e-01
 1.80000000e-01 1.80000000e-01
 1.90000000e-01 1.90000000e-01
 1.90000000e-01 1.90000000e-01
 2.00000000e-01 2.00000000e-01
 2.00000000e-01 2.00000000e-01
 2.10000000e-01 2.10000000e-01
 2.10000000e-01 2.10000000e-01
 2.20000000e-01 2.20000000e-01
 2.20000000e-01 2.20000000e-01
 2.30000000e-01 2.30000000e-01
 2.30000000e-01 2.30000000e-01
 2.40000000e-01 2.40000000e-01
 2.40000000e-01 2.40000000e-01
 2.50000000e-01 2.50000000e-01
 2.50000000e-01 2.50000000e-01
 2.60000000e-01 2.60000000e-01
 2.60000000e-01 2.60000000e-01
 2.70000000e-01 2.70000000e-01
 2.70000000e-01 2.70000000e-01
 2.80000000e-01 2.80000000e-01
 2.80000000e-01 2.80000000e-01
 2.90000000e-01 2.90000000e-01
 2.90000000e-01 2.90000000e-01
 3.00000000e-01 3.00000000e-01
 3.00000000e-01 3.00000000e-01
 3.10000000e-01 3.10000000e-01
 3.10000000e-01 3.10000000e-01
 3.20000000e-01 3.20000000e-01
 3.20000000e-01 3.20000000e-01
 3.30000000e-01 3.30000000e-01
 3.30000000e-01 3.30000000e-01
 3.40000000e-01 3.40000000e-01
 3.40000000e-01 3.40000000e-01
 3.50000000e-01 3.50000000e-01
 3.50000000e-01 3.50000000e-01
 3.60000000e-01 3.60000000e-01
 3.60000000e-01 3.60000000e-01
 3.70000000e-01 3.70000000e-01
 3.70000000e-01 3.70000000e-01
 3.80000000e-01 3.80000000e-01
 3.80000000e-01 3.80000000e-01
 3.90000000e-01 3.90000000e-01
 3.90000000e-01 3.90000000e-01
 4.00000000e-01 4.00000000e-01
 4.00000000e-01 4.00000000e-01
 4.10000000e-01 4.10000000e-01
 4.10000000e-01 4.10000000e-01
 4.20000000e-01 4.20000000e-01
 4.20000000e-01 4.20000000e-01
 4.30000000e-01 4.30000000e-01
 4.30000000e-01 4.30000000e-01
 4.40000000e-01 4.40000000e-01
 4.40000000e-01 4.40000000e-01
 4.50000000e-01 4.50000000e-01
 4.50000000e-01 4.50000000e-01
 4.60000000e-01 4.60000000e-01
 4.60000000e-01 4.60000000e-01
 4.70000000e-01 4.70000000e-01
 4.70000000e-01 4.70000000e-01
 4.80000000e-01 4.80000000e-01
 4.80000000e-01 4.80000000e-01
 4.90000000e-01 4.90000000e-01
 4.90000000e-01 4.90000000e-01
 5.00000000e-01 5.00000000e-01
 5.00000000e-01 5.00000000e-01
 5.10000000e-01 5.10000000e-01
 5.10000000e-01 5.10000000e-01
 5.20000000e-01 5.20000000e-01
 5.20000000e-01 5.20000000e-01
 5.30000000e-01 5.30000000e-01
 5.30000000e-01 5.30000000e-01
 5.40000000e-01 5.40000000e-01
 5.40000000e-01 5.40000000e-01
 5.50000000e-01 5.50000000e-01
 5.50000000e-01 5.50000000e-01
 5.60000000e-01 5.60000000e-01
 5.60000000e-01 5.60000000e-01
 5.70000000e-01 5.70000000e-01
 5.70000000e-01 5.70000000e-01
 5.80000000e-01 5.80000000e-01
 5.80000000e-01 5.80000000e-01
 5.90000000e-01 5.90000000e-01
 5.90000000e-01 5.90000000e-01
 6.00000000e-01 6.00000000e-01
 6.00000000e-01 6.00000000e-01
 6.10000000e-01 6.10000000e-01
 6.10000000e-01 6.10000000e-01
 6.20000000e-01 6.20000000e-01
 6.20000000e-01 6.20000000e-01
 6.30000000e-01 6.30000000e-01
 6.30000000e-01 6.30000000e-01
 6.40000000e-01 6.40000000e-01
 6.40000000e-01 6.40000000e-01
 6.50000000e-01 6.50000000e-01
 6.50000000e-01 6.50000000e-01
 6.60000000e-01 6.60000000e-01
 6.60000000e-01 6.60000000e-01
 6.70000000e-01 6.70000000e-01
 6.70000000e-01 6.70000000e-01
 6.80000000e-01 6.80000000e-01
 6.80000000e-01 6.80000000e-01
 6.90000000e-01 6.90000000e-01
 6.90000000e-01 6.90000000e-01
 7.00000000e-01 7.00000000e-01
 7.00000000e-01 7.00000000e-01
 7.10000000e-01 7.10000000e-01
 7.10000000e-01 7.10000000e-01
 7.20000000e-01 7.20000000e-01
 7.20000000e-01 7.20000000e-01
 7.30000000e-01 7.30000000e-01
 7.30000000e-01 7.30000000e-01
 7.40000000e-01 7.40000000e-01
 7.40000000e-01 7.40000000e-01
 7.50000000e-01 7.50000000e-01
 7.50000000e-01 7.50000000e-01
 7.60000000e-01 7.60000000e-01
 7.60000000e-01 7.60000000e-01
 7.70000000e-01 7.70000000e-01
 7.70000000e-01 7.70000000e-01
 7.80000000e-01 7.80000000e-01
 7.80000000e-01 7.80000000e-01
 7.90000000e-01 7.90000000e-01
 7.90000000e-01 7.90000000e-01
 8.00000000e-01 8.00000000e-01
 8.00000000e-01 8.00000000e-01
 8.10000000e-01 8.10000000e-01
 8.10000000e-01 8.10000000e-01
 8.20000000e-01 8.20000000e-01
 8.20000000e-01 8.20000000e-01
 8.30000000e-01 8.30000000e-01
 8.30000000e-01 8.30000000e-01
 8.40000000e-01 8.40000000e-01
 8.40000000e-01 8.40000000e-01
 8.50000000e-01 8.50000000e-01
 8.50000000e-01 8.50000000e-01
 8.60000000e-01 8.60000000e-01
 8.60000000e-01 8.60000000e-01
 8.70000000e-01 8.70000000e-01
 8.70000000e-01 8.70000000e-01
 8.80000000e-01 8.80000000e-01
 8.80000000e-01 8.80000000e-01
 8.90000000e-01 8.90000000e-01
 8.90000000e-01 8.90000000e-01
 9.00000000e-01 9.00000000e-01
 9.00000000e-01 9.00000000e-01
 9.10000000e-01 9.10000000e-01
 9.10000000e-01 9.10000000e-01
 9.20000000e-01 9.20000000e-01
 9.20000000e-01 9.20000000e-01
 9.30000000e-01 9.30000000e-01
 9.30000000e-01 9.30000000e-01
 9.40000000e-01 9.40000000e-01
 9.40000000e-01 9.40000000e-01
 9.50000000e-01 9.50000000e-01
 9.50000000e-01 9.50000000e-01
 9.60000000e-01 9.60000000e-01
 9.60000000e-01 9.60000000e-01
 9.70000000e-01 9.70000000e-01
 9.70000000e-01 9.70000000e-01
 9.80000000e-01 9.80000000e-01
 9.80000000e-01 9.80000000e-01
 9.90000000e-01 9.90000000e-01
 9.90000000e-01 9.90000000e-01
 1.00000000e+00 1.00000000e+00
 9.90000000e-01 1.00000000e+00
 9.80000000e-01 1.00000000e+00
 9.70000000e-01 1.00000000e+00
 9.60000000e-01 1.00000000e+00
 9.50000000e-01 1.00000000e+00
 9.40000000e-01 1.00000000e+00
 9.30000000e-01 1.00000000e+00
 9.20000000e-01 1.00000000e+00
 9.10000000e-01 1.00000000e+00
 9.00000000e-01 1.00000000e+00
 8.90000000e-01 1.00000000e+00
 8.80000000e-01 1.00000000e+00
 8.70000000e-01 1.00000000e+00
 8.60000000e-01 1.00000000e+00
 8.50000000e-01 1.00000000e+00
 8.40000000e-01 1.00000000e+00
 8.30000000e-01 1.00000000e+00
 8.20000000e-01 1.00000000e+00
 8.10000000e-01 1.00000000e+00
 8.00000000e-01 1.00000000e+00
 7.90000000e-01 1.00000000e+00
 7.80000000e-01 1.00000000e+00
 7.70000000e-01 1.00000000e+00
 7.60000000e-01 1.00000000e+00
 7.50000000e-01 1.00000000e+00
 7.40000000e-01 1.00000000e+00
 7.30000000e-01 1.00000000e+00
 7.20000000e-01 1.00000000e+00
 7.10000000e-01 1.00000000e+00
 7.00000000e-01 1.00000000e+00
 6.90000000e-01 1.00000000e+00
 6.80000000e-01 1.00000000e+00
 6.70000000e-01 1.00000000e+00
 6.60000000e-01 1.00000000e+00
 6.50000000e-01 1.00000000e+00
 6.40000000e-01 1.00000000e+00
 6.30000000e-01 1.00000000e+00
 6.20000000e-01 1.00000000e+00
 6.10000000e-01 1.00000000e+00
 6.00000000e-01 1.00000000e+00
 5.90000000e-01 1.00000000e+00
 5.80000000e-01 1.00000000e+00
 5.70000000e-01 1.00000000e+00
 5.60000000e-01 1.00000000e+00
 5.50000000e-01 1.00000000e+00
 5.40000000e-01 1.00000000e+00
 5.30000000e-01 1.00000000e+00
 5.20000000e-01 1.00000000e+00
 5.10000000e-01 1.00000000e+00
 5.00000000e-01 1.00000000e+00
 4.90000000e-01 1.00000000e+00
 4.80000000e-01 1.00000000e+00
 4.70000000e-01 1.00000000e+00
 4.60000000e-01 1.00000000e+00
 4.50000000e-01 1.00000000e+00
 4.40000000e-01 1.00000000e+00
 4.30000000e-01 1.00000000e+00
 4.20000000e-01 1.00000000e+00
 4.10000000e-01 1.00000000e+00
 4.00000000e-01 1.00000000e+00
 3.90000000e-01 1.00000000e+00
 3.80000000e-01 1.00000000e+00
 3.70000000e-01 1.00000000e+00
 3.60000000e-01 1.00000000e+00
 3.50000000e-01 1.00000000e+00
 3.40000000e-01 1.00000000e+00
 3.30000000e-01 1.00000000e+00
 3.20000000e-01 1.00000000e+00
 3.10000000e-01 1.00000000e+00
 3.00000000e-01 1.00000000e+00
 2.90000000e-01 1.00000000e+00
 2.80000000e-01 1.00000000e+00
 2.70000000e-01 1.00000000e+00
 2.60000000e-01 1.00000000e+00
 2.50000000e-01 1.00000000e+00
 2.40000000e-01 1.00000000e+00
 2.30000000e-01 1.00000000e+00
 2.20000000e-01 1.00000000e+00
 2.10000000e-01 1.00000000e+00
 2.00000000e-01 1.00000000e+00
 1.90000000e-01 1.00000000e+00
 1.80000000e-01 1.00000000e+00
 1.70000000e-01 1.00000000e+00
 1.60000000e-01 1.00000000e+00
 1.50000000e-01 1.00000000e+00
 1.40000000e-01 1.00000000e+00
 1.30000000e-01 1.00000000e+00
 1.20000000e-01 1.00000000e+00
 1.10000000e-01 1.00000000e+00
 1.00000000e-01 1.00000000e+00
 9.00000000e-02 1.00000000e+00
 8.00000000e-02 1.00000000e+00
 7.00000000e-02 1.00000000e+00
 6.00000000e-02 1.00000000e+00
 5.00000000e-02 1.00000000e+00
 4.00000000e-02 1.00000000e+00
 3.57894471e-02 1.00000000e+00
 3.00000000e-02 9.98424728e-01
 2.00000000e-02 9.94521392e-01
 1.25562337e-02 9.90000000e-01
 1.00000000e-02 9.88091733e-01
 5.11048795e-03 9.80000000e-01
 0.00000000e+00 9.71907482e-01
 0.00000000e+00 9.70000000e-01
 0.00000000e+00 9.60000000e-01
 0.00000000e+00 9.50000000e-01
 0.00000000e+00 9.40000000e-01
 0.00000000e+00 9.30000000e-01
 0.00000000e+00 9.20000000e-01
 0.00000000e+00 9.10000000e-01
 0.00000000e+00 9.00000000e-01
 0.00000000e+00 8.90000000e-01
 0.00000000e+00 8.80000000e-01
 0.00000000e+00 8.70000000e-01
 0.00000000e+00 8.60000000e-01
 0.00000000e+00 8.50000000e-01
 0.00000000e+00 8.40000000e-01
 0.00000000e+00 8.30000000e-01
 0.00000000e+00 8.20000000e-01
 0.00000000e+00 8.10000000e-01
 0.00000000e+00 8.00000000e-01
 0.00000000e+00 7.90000000e-01
 0.00000000e+00 7.80000000e-01
 0.00000000e+00 7.70000000e-01
 0.00000000e+00 7.60000000e-01
 0.00000000e+00 7.50000000e-01
 0.00000000e+00 7.40000000e-01
 0.00000000e+00 7.30000000e-01
 0.00000000e+00 7.20000000e-01
 0.00000000e+00 7.10000000e-01
 0.00000000e+00 7.00000000e-01
 0.00000000e+00 6.90000000e-01
 0.00000000e+00 6.80000000e-01
 0.00000000e+00 6.70000000e-01
 0.00000000e+00 6.60000000e-01
 0.00000000e+00 6.50000000e-01
 0.00000000e+00 6.40000000e-01
 0.00000000e+00 6.30000000e-01
 0.00000000e+00 6.20000000e-01
 0.00000000e+00 6.10000000e-01
 0.00000000e+00 6.00000000e-01
 0.00000000e+00 5.90000000e-01
 0.00000000e+00 5.80000000e-01
 0.00000000e+00 5.70000000e-01
 0.00000000e+00 5.60000000e-01
 0.00000000e+00 5.50000000e-01
 0.00000000e+00 5.40000000e-01
 0.00000000e+00 5.30000000e-01
 0.00000000e+00 5.20000000e-01
 0.00000000e+00 5.10000000e-01
 0.00000000e+00 5.00000000e-01
 0.00000000e+00 4.90000000e-01
 0.00000000e+00 4.80000000e-01
 0.00000000e+00 4.70000000e-01
 0.00000000e+00 4.60000000e-01
 0.00000000e+00 4.50000000e-01
 0.00000000e+00 4.40000000e-01
 0.00000000e+00 4.30000000e-01
 0.00000000e+00 4.20000000e-01
 0.00000000e+00 4.10000000e-01
 0.00000000e+00 4.00000000e-01
 0.00000000e+00 3.90000000e-01
 0.00000000e+00 3.80000000e-01
 0.00000000e+00 3.70000000e-01
 0.00000000e+00 3.60000000e-01
 0.00000000e+00 3.50000000e-01
 0.00000000e+00 3.40000000e-01
 0.00000000e+00 3.30000000e-01
 0.00000000e+00 3.20000000e-01
 0.00000000e+00 3.10000000e-01
 0.00000000e+00 3.00000000e-01
 0.00000000e+00 2.90000000e-01
 0.00000000e+00 2.80000000e-01
 0.00000000e+00 2.70000000e-01
 0.00000000e+00 2.60000000e-01
 0.00000000e+00 2.50000000e-01
 0.00000000e+00 2.40000000e-01
 0.00000000e+00 2.30000000e-01
 0.00000000e+00 2.20000000e-01
 0.00000000e+00 2.10000000e-01
 0.00000000e+00 2.00000000e-01
 0.00000000e+00 1.90000000e-01
 0.00000000e+00 1.80000000e-01
 0.00000000e+00 1.70000000e-01
 0.00000000e+00 1.60000000e-01
 0.00000000e+00 1.50000000e-01
 0.00000000e+00 1.40000000e-01
 0.00000000e+00 1.30000000e-01
 0.00000000e+00 1.20000000e-01
 0.00000000e+00 1.10000000e-01
 0.00000000e+00 1.03057960e-01
 1.53639598e-04 1.00000000e-01
 5.32427537e-04 9.00000000e-02
 7.97819289e-04 8.00000000e-02
 9.18068529e-04 7.00000000e-02
 8.38040969e-04 6.00000000e-02
 4.50686023e-04 5.00000000e-02
 0.00000000e+00 4.43532063e-02
 0.00000000e+00 4.00000000e-02
 0.00000000e+00 3.00000000e-02
 0.00000000e+00 2.00000000e-02
 0.00000000e+00 1.00000000e-02


==> case2_l6PQ1.txt <==
 0.00000000e+00 1.43061516e-03
 0.00000000e+00 5.79988561e-10
 1.40040100e-03 1.43061516e-03
 1.43061516e-03 1.46379539e-03
 2.80571741e-03 2.86123033e-03
 2.86123033e-03 2.92304832e-03
 4.21283276e-03 4.29184549e-03
 4.29184549e-03 4.38110797e-03
 5.63879087e-03 5.72246066e-03
 5.72246066e-03 5.81242112e-03
 7.09708438e-03 7.15307582e-03
 7.15307582e-03 7.21786635e-03
 8.55142912e-03 8.58369099e-03
 8.58369099e-03 8.62230857e-03
 1.00082522e-02 1.00143062e-02
 1.00143062e-02 1.00218584e-02
 1.14181749e-02 1.14449213e-02
 1.14449213e-02 1.14806606e-02
 1.28755340e-02 1.28755365e-02
 1.28755365e-02 1.28755403e-02
 1.41601753e-02 1.43061516e-02
 1.43061516e-02 1.45787640e-02
 1.54392219e-02 1.57367668e-02
 1.57367668e-02 1.69289080e-02
 1.60741505e-02 1.71673820e-02
 1.57367668e-02 1.71840421e-02
 1.57105780e-02 1.71673820e-02
 1.43061516e-02 1.61115646e-02
 1.36865589e-02 1.57367668e-02
 1.28755365e-02 1.51828517e-02
 1.14449213e-02 1.43870431e-02
 1.13389309e-02 1.43061516e-02
 1.00143062e-02 1.32589604e-02
 9.53077776e-03 1.28755365e-02
 8.58369099e-03 1.21148265e-02
 7.73332110e-03 1.14449213e-02
 7.15307582e-03 1.09844291e-02
 5.98791663e-03 1.00143062e-02
 5.72246066e-03 9.79386963e-03
 4.36731935e-03 8.58369099e-03
 4.29184549e-03 8.51888643e-03
 2.86123033e-03 7.15604114e-03
 2.85851197e-03 7.15307582e-03
 1.43061516e-03 5.72386179e-03
 1.42940929e-03 5.72246066e-03
 1.14748633e-04 4.29184549e-03
 0.00000000e+00 4.18187479e-03
 0.00000000e+00 2.86123033e-03
 0.00000000e+00 1.43061516e-03


==> case2_l6PQ2.txt <==
 6.42700693e-01 1.28755365e-02
 6.43776824e-01 1.28546072e-02
 6.45207439e-01 1.28387128e-02
 6.46638054e-01 1.28228184e-02
 6.48068670e-01 1.28069240e-02
 6.49499285e-01 1.27910296e-02
 6.50929900e-01 1.27760295e-02
 6.52360515e-01 1.27615111e-02
 6.53791130e-01 1.27469926e-02
 6.55221745e-01 1.27324742e-02
 6.56652361e-01 1.27179557e-02
 6.58082976e-01 1.26839212e-02
 6.59513591e-01 1.26383280e-02
 6.60944206e-01 1.25913907e-02
 6.62374821e-01 1.25495940e-02
 6.63805436e-01 1.25282794e-02
 6.65236052e-01 1.25160266e-02
 6.66666667e-01 1.25037737e-02
 6.68097282e-01 1.24915209e-02
 6.69527897e-01 1.24792681e-02
 6.70958512e-01 1.24683062e-02
 6.72389127e-01 1.24579801e-02
 6.73819742e-01 1.24476540e-02
 6.75250358e-01 1.24373279e-02
 6.76680973e-01 1.24270019e-02
 6.78111588e-01 1.24005031e-02
 6.79542203e-01 1.23596994e-02
 6.80972818e-01 1.23401874e-02
 6.82403433e-01 1.23323541e-02
 6.83834049e-01 1.23245207e-02
 6.85264664e-01 1.23166874e-02
 6.86695279e-01 1.23088541e-02
 6.88125894e-01 1.22862405e-02
 6.89556509e-01 1.22479020e-02
 6.90987124e-01 1.22058176e-02
 6.92417740e-01 1.21762204e-02
 6.93848355e-01 1.21654381e-02
 6.95278970e-01 1.21605212e-02
 6.96709585e-01 1.21556044e-02
 6.98140200e-01 1.21506875e-02
 6.99570815e-01 1.21457707e-02
 7.01001431e-01 1.21165427e-02
 7.02432046e-01 1.20911654e-02
 7.03862661e-01 1.20841413e-02
 7.05293276e-01 1.20822635e-02
 7.06723891e-01 1.20803858e-02
 7.08154506e-01 1.20785081e-02
 7.09585122e-01 1.20766303e-02
 7.11015737e-01 1.20771841e-02
 7.12446352e-01 1.20787309e-02
 7.13876967e-01 1.20802778e-02
 7.15307582e-01 1.20818246e-02
 7.16738197e-01 1.20833715e-02
 7.18168813e-01 1.20725154e-02
 7.19599428e-01 1.20420273e-02
 7.21030043e-01 1.20071230e-02
 7.22460658e-01 1.19902172e-02
 7.23891273e-01 1.19912041e-02
 7.25321888e-01 1.19964728e-02
 7.26752504e-01 1.20017415e-02
 7.28183119e-01 1.20070102e-02
 7.29613734e-01 1.20122789e-02
 7.31044349e-01 1.20207964e-02
 7.32474964e-01 1.20305155e-02
 7.33905579e-01 1.20402346e-02
 7.35336195e-01 1.20499537e-02
 7.36766810e-01 1.20596728e-02
 7.38197425e-01 1.20562582e-02
 7.39628040e-01 1.20315720e-02
 7.41058655e-01 1.20344040e-02
 7.42489270e-01 1.20489085e-02
 7.43919886e-01 1.20634130e-02
 7.45350501e-01 1.20779176e-02
 7.46781116e-01 1.20924221e-02
 7.48211731e-01 1.20924007e-02
 7.49642346e-01 1.20708588e-02
 7.51072961e-01 1.20463130e-02
 7.52503577e-01 1.20413642e-02
 7.53934192e-01 1.20560185e-02
 7.55364807e-01 1.20752567e-02
 7.56795422e-01 1.20944949e-02
 7.58226037e-01 1.21137330e-02
 7.59656652e-01 1.21329712e-02
 7.61087268e-01 1.21229335e-02
 7.62517883e-01 1.21214488e-02
 7.63948498e-01 1.21412411e-02
 7.65379113e-01 1.21661935e-02
 7.66809728e-01 1.21911459e-02
 7.68240343e-01 1.22160983e-02
 7.69670959e-01 1.22410507e-02
 7.71101574e-01 1.22716709e-02
 7.72532189e-01 1.23039840e-02
 7.73962804e-01 1.23362971e-02
 7.75393419e-01 1.23686102e-02
 7.76824034e-01 1.24009233e-02
 7.78254649e-01 1.24084547e-02
 7.79685265e-01 1.23977344e-02
 7.81115880e-01 1.23879696e-02
 7.82546495e-01 1.23919066e-02
 7.83977110e-01 1.24231355e-02
 7.85407725e-01 1.24614709e-02
 7.86838340e-01 1.24998062e-02
 7.88268956e-01 1.25381415e-02
 7.89699571e-01 1.25764768e-02
 7.91130186e-01 1.26222674e-02
 7.92560801e-01 1.26700398e-02
 7.93991416e-01 1.27178122e-02
 7.95422031e-01 1.27655845e-02
 7.96852647e-01 1.28133569e-02
 7.98283262e-01 1.28220967e-02
 7.99713877e-01 1.28202314e-02
 8.01144492e-01 1.28652680e-02
 8.01402904e-01 1.28755365e-02
 8.02575107e-01 1.29221160e-02
 8.04005722e-01 1.29789640e-02
 8.05436338e-01 1.30358120e-02
 8.06866953e-01 1.30863747e-02
 8.08297568e-01 1.30987452e-02
 8.09728183e-01 1.31034136e-02
 8.11158798e-01 1.31147114e-02
 8.12589413e-01 1.31275641e-02
 8.14020029e-01 1.31746607e-02
 8.15450644e-01 1.32370124e-02
 8.16881259e-01 1.33015447e-02
 8.18311874e-01 1.33660771e-02
 8.19742489e-01 1.34306094e-02
 8.21173104e-01 1.35064204e-02
 8.22603720e-01 1.35847071e-02
 8.24034335e-01 1.36629939e-02
 8.25464950e-01 1.37412807e-02
 8.26895565e-01 1.37893026e-02
 8.28326180e-01 1.38134877e-02
 8.29756795e-01 1.38345358e-02
 8.31187411e-01 1.38647189e-02
 8.32618026e-01 1.38967731e-02
 8.34048641e-01 1.39411485e-02
 8.35479256e-01 1.40209162e-02
 8.36909871e-01 1.41082678e-02
 8.38340486e-01 1.41956194e-02
 8.39771102e-01 1.42829710e-02
 8.40095281e-01 1.43061516e-02
 8.41201717e-01 1.43852679e-02
 8.42632332e-01 1.44904115e-02
 8.44062947e-01 1.45955551e-02
 8.45493562e-01 1.46866106e-02
 8.46924177e-01 1.47344275e-02
 8.48354793e-01 1.47761754e-02
 8.49785408e-01 1.48179233e-02
 8.51216023e-01 1.49271169e-02
 8.52646638e-01 1.50482126e-02
 8.54077253e-01 1.51693084e-02
 8.55507868e-01 1.52532267e-02
 8.56938484e-01 1.53100446e-02
 8.58369099e-01 1.53641488e-02
 8.59799714e-01 1.54182529e-02
 8.61230329e-01 1.55454241e-02
 8.62660944e-01 1.56844900e-02
 8.63198732e-01 1.57367668e-02
 8.64091559e-01 1.58200821e-02
 8.65522175e-01 1.58954545e-02
 8.66952790e-01 1.59635132e-02
 8.68383405e-01 1.60315718e-02
 8.69814020e-01 1.60996305e-02
 8.71244635e-01 1.61850670e-02
 8.72675250e-01 1.62731001e-02
 8.74105866e-01 1.63611333e-02
 8.75536481e-01 1.64491664e-02
 8.76967096e-01 1.65631115e-02
 8.78397711e-01 1.67094147e-02
 8.79828326e-01 1.68612123e-02
 8.81258941e-01 1.69736974e-02
 8.82689557e-01 1.70808217e-02
 8.83845545e-01 1.71673820e-02
 8.84120172e-01 1.71879460e-02
 8.85550787e-01 1.72950703e-02
 8.86981402e-01 1.74021946e-02
 8.88412017e-01 1.75569586e-02
 8.89842632e-01 1.77276884e-02
 8.91273247e-01 1.78615185e-02
 8.92703863e-01 1.79904753e-02
 8.94134478e-01 1.81194320e-02
 8.95565093e-01 1.82483887e-02
 8.96995708e-01 1.83773454e-02
 8.98426323e-01 1.85105817e-02
 8.99085537e-01 1.85979971e-02
 8.99856938e-01 1.87012494e-02
 9.01287554e-01 1.88605754e-02
 9.02718169e-01 1.90161121e-02
 9.04148784e-01 1.91716488e-02
 9.05579399e-01 1.93271856e-02
 9.07010014e-01 1.94827223e-02
 9.08440629e-01 1.96382590e-02
 9.09871245e-01 1.98056224e-02
 9.11301860e-01 1.99873593e-02
 9.11621345e-01 2.00286123e-02
 9.12732475e-01 2.03053475e-02
 9.14163090e-01 2.06616529e-02
 9.15593705e-01 2.10179582e-02
 9.17024320e-01 2.13742636e-02
 9.17365462e-01 2.14592275e-02
 9.18454936e-01 2.17151585e-02
 9.19885551e-01 2.19681337e-02
 9.21316166e-01 2.22854169e-02
 9.22746781e-01 2.26249669e-02
 9.23724777e-01 2.28898426e-02
 9.24177396e-01 2.30124279e-02
 9.25608011e-01 2.34057824e-02
 9.27038627e-01 2.37999217e-02
 9.28469242e-01 2.41940611e-02
 9.28928026e-01 2.43204578e-02
 9.29899857e-01 2.45882004e-02
 9.31330472e-01 2.50776382e-02
 9.32761087e-01 2.55742491e-02
 9.33270474e-01 2.57510730e-02
 9.34191702e-01 2.60498215e-02
 9.35622318e-01 2.64178150e-02
 9.37052933e-01 2.67827142e-02
 9.38483548e-01 2.71476135e-02
 9.38617140e-01 2.71816881e-02
 9.39914163e-01 2.75125127e-02
 9.41344778e-01 2.80846352e-02
 9.42775393e-01 2.85639559e-02
 9.42933100e-01 2.86123033e-02
 9.44206009e-01 2.90068307e-02
 9.45636624e-01 2.94502382e-02
 9.47067239e-01 2.98936456e-02
 9.47548855e-01 3.00429185e-02
 9.48497854e-01 3.05572972e-02
 9.49928469e-01 3.12388185e-02
 9.50294561e-01 3.14735336e-02
 9.51359084e-01 3.21550260e-02
 9.52509152e-01 3.29041488e-02
 9.52789700e-01 3.30868895e-02
 9.54220315e-01 3.40187530e-02
 9.54705461e-01 3.43347639e-02
 9.55650930e-01 3.49018479e-02
 9.57081545e-01 3.56455811e-02
 9.57312198e-01 3.57653791e-02
 9.58512160e-01 3.63886241e-02
 9.59942775e-01 3.71316671e-02
 9.60037168e-01 3.71959943e-02
 9.61373391e-01 3.81066137e-02
 9.62128933e-01 3.86266094e-02
 9.62804006e-01 3.90973763e-02
 9.64180414e-01 4.00572246e-02
 9.64234621e-01 4.01126402e-02
 9.65579812e-01 4.14878398e-02
 9.65665236e-01 4.15751692e-02
 9.66980443e-01 4.29184549e-02
 9.67095851e-01 4.30260146e-02
 9.68526466e-01 4.42354366e-02
 9.68660882e-01 4.43490701e-02
 9.69957082e-01 4.54448587e-02
 9.70252624e-01 4.57796853e-02
 9.71387697e-01 4.70656351e-02
 9.71514394e-01 4.72103004e-02
 9.72767324e-01 4.86409156e-02
 9.72818312e-01 4.86999630e-02
 9.74002660e-01 5.00715308e-02
 9.74248927e-01 5.04625382e-02
 9.74903700e-01 5.15021459e-02
 9.75679542e-01 5.27339802e-02
 9.75804993e-01 5.29327611e-02
 9.76782823e-01 5.43633763e-02
 9.77110157e-01 5.48014150e-02
 9.77851882e-01 5.57939914e-02
 9.78540773e-01 5.67158642e-02
 9.78920942e-01 5.72246066e-02
 9.79971388e-01 5.86303135e-02
 9.79984153e-01 5.86552217e-02
 9.80753353e-01 6.00858369e-02
 9.81402003e-01 6.15044812e-02
 9.81407447e-01 6.15164521e-02
 9.82021227e-01 6.29470672e-02
 9.82634749e-01 6.43776824e-02
 9.82832618e-01 6.48390754e-02
 9.83248270e-01 6.58082976e-02
 9.83861792e-01 6.72389127e-02
 9.84263233e-01 6.81749973e-02
 9.84475313e-01 6.86695279e-02
 9.85079412e-01 7.01001431e-02
 9.85558325e-01 7.15307582e-02
 9.85693848e-01 7.19355965e-02
 9.86038076e-01 7.29613734e-02
 9.86554578e-01 7.43919886e-02
 9.87114292e-01 7.58226037e-02
 9.87124464e-01 7.58486010e-02
 9.87674007e-01 7.72532189e-02
 9.88233721e-01 7.86838340e-02
 9.88555079e-01 7.95183972e-02
 9.88784595e-01 8.01144492e-02
 9.89233797e-01 8.15450644e-02
 9.89682999e-01 8.29756795e-02
 9.89985694e-01 8.39397013e-02
 9.90091017e-01 8.44062947e-02
 9.90413948e-01 8.58369099e-02
 9.90736879e-01 8.72675250e-02
 9.91059810e-01 8.86981402e-02
 9.91377504e-01 9.01287554e-02
 9.91416309e-01 9.03383092e-02
 9.91641727e-01 9.15593705e-02
 9.91905831e-01 9.29899857e-02
 9.92169934e-01 9.44206009e-02
 9.92434038e-01 9.58512160e-02
 9.92701160e-01 9.72818312e-02
 9.92846924e-01 9.79719922e-02
 9.93007125e-01 9.87124464e-02
 9.93311547e-01 1.00143062e-01
 9.93570090e-01 1.01573677e-01
 9.93827521e-01 1.03004292e-01
 9.94079183e-01 1.04434907e-01
 9.94277539e-01 1.05660181e-01
 9.94310782e-01 1.05865522e-01
 9.94542380e-01 1.07296137e-01
 9.94773979e-01 1.08726753e-01
 9.95001688e-01 1.10157368e-01
 9.95197919e-01 1.11587983e-01
 9.95394150e-01 1.13018598e-01
 9.95593214e-01 1.14449213e-01
 9.95708155e-01 1.15180976e-01
 9.95819876e-01 1.15879828e-01
 9.96048580e-01 1.17310443e-01
 9.96277285e-01 1.18741059e-01
 9.96499151e-01 1.20171674e-01
 9.96670869e-01 1.21602289e-01
 9.96844936e-01 1.23032904e-01
 9.97040190e-01 1.24463519e-01
 9.97138770e-01 1.25169436e-01
 9.97239972e-01 1.25894134e-01
 9.97439755e-01 1.27324750e-01
 9.97639537e-01 1.28755365e-01
 9.97835886e-01 1.30185980e-01
 9.98009258e-01 1.31616595e-01
 9.98182630e-01 1.33047210e-01
 9.98356002e-01 1.34477825e-01
 9.98529374e-01 1.35908441e-01
 9.98569385e-01 1.36238600e-01
 9.98702746e-01 1.37339056e-01
 9.98873709e-01 1.38769671e-01
 9.99029835e-01 1.40200286e-01
 9.99174639e-01 1.41630901e-01
 9.99330994e-01 1.43061516e-01
 9.99487349e-01 1.44492132e-01
 9.99643704e-01 1.45922747e-01
 9.99800059e-01 1.47353362e-01
 9.99956414e-01 1.48783977e-01
 1.00000000e+00 1.49189896e-01
 1.00000000e+00 1.50214592e-01
 1.00000000e+00 1.51645207e-01
 1.00000000e+00 1.53075823e-01
 1.00000000e+00 1.54506438e-01
 1.00000000e+00 1.55937053e-01
 1.00000000e+00 1.57367668e-01
 1.00000000e+00 1.58798283e-01
 1.00000000e+00 1.60228898e-01
 1.00000000e+00 1.61659514e-01
 1.00000000e+00 1.63090129e-01
 1.00000000e+00 1.64520744e-01
 1.00000000e+00 1.65951359e-01
 1.00000000e+00 1.67381974e-01
 1.00000000e+00 1.68812589e-01
 1.00000000e+00 1.70243205e-01
 1.00000000e+00 1.71673820e-01
 1.00000000e+00 1.73104435e-01
 1.00000000e+00 1.74535050e-01
 1.00000000e+00 1.75965665e-01
 1.00000000e+00 1.77396280e-01
 1.00000000e+00 1.78826896e-01
 1.00000000e+00 1.80257511e-01
 1.00000000e+00 1.81688126e-01
 1.00000000e+00 1.83118741e-01
 1.00000000e+00 1.84549356e-01
 1.00000000e+00 1.85979971e-01
 1.00000000e+00 1.87410587e-01
 1.00000000e+00 1.88841202e-01
 1.00000000e+00 1.90271817e-01
 1.00000000e+00 1.91702432e-01
 1.00000000e+00 1.93133047e-01
 1.00000000e+00 1.94563662e-01
 1.00000000e+00 1.95994278e-01
 1.00000000e+00 1.97424893e-01
 1.00000000e+00 1.98855508e-01
 1.00000000e+00 2.00286123e-01
 1.00000000e+00 2.01716738e-01
 1.00000000e+00 2.03147353e-01
 1.00000000e+00 2.04577969e-01
 1.00000000e+00 2.06008584e-01
 1.00000000e+00 2.07439199e-01
 1.00000000e+00 2.08869814e-01
 1.00000000e+00 2.10300429e-01
 1.00000000e+00 2.11731044e-01
 1.00000000e+00 2.13161660e-01
 1.00000000e+00 2.14592275e-01
 1.00000000e+00 2.16022890e-01
 1.00000000e+00 2.17453505e-01
 1.00000000e+00 2.18884120e-01
 1.00000000e+00 2.20314735e-01
 1.00000000e+00 2.21745351e-01
 1.00000000e+00 2.23175966e-01
 1.00000000e+00 2.24606581e-01
 1.00000000e+00 2.26037196e-01
 1.00000000e+00 2.27467811e-01
 1.00000000e+00 2.28898426e-01
 1.00000000e+00 2.30329041e-01
 1.00000000e+00 2.31759657e-01
 1.00000000e+00 2.33190272e-01
 1.00000000e+00 2.34620887e-01
 1.00000000e+00 2.36051502e-01
 1.00000000e+00 2.37482117e-01
 1.00000000e+00 2.38912732e-01
 1.00000000e+00 2.40343348e-01
 1.00000000e+00 2.41773963e-01
 1.00000000e+00 2.43204578e-01
 1.00000000e+00 2.44635193e-01
 1.00000000e+00 2.46065808e-01
 1.00000000e+00 2.47496423e-01
 1.00000000e+00 2.48927039e-01
 1.00000000e+00 2.50357654e-01
 1.00000000e+00 2.51788269e-01
 1.00000000e+00 2.53218884e-01
 1.00000000e+00 2.54649499e-01
 1.00000000e+00 2.56080114e-01
 1.00000000e+00 2.57510730e-01
 1.00000000e+00 2.58941345e-01
 1.00000000e+00 2.60371960e-01
 1.00000000e+00 2.61802575e-01
 1.00000000e+00 2.63233190e-01
 1.00000000e+00 2.64663805e-01
 1.00000000e+00 2.66094421e-01
 1.00000000e+00 2.67525036e-01
 1.00000000e+00 2.68955651e-01
 1.00000000e+00 2.70386266e-01
 1.00000000e+00 2.71816881e-01
 1.00000000e+00 2.73247496e-01
 1.00000000e+00 2.74678112e-01
 1.00000000e+00 2.76108727e-01
 1.00000000e+00 2.77539342e-01
 1.00000000e+00 2.78969957e-01
 1.00000000e+00 2.80400572e-01
 1.00000000e+00 2.81831187e-01
 1.00000000e+00 2.83261803e-01
 1.00000000e+00 2.84692418e-01
 1.00000000e+00 2.86123033e-01
 1.00000000e+00 2.87553648e-01
 1.00000000e+00 2.88984263e-01
 1.00000000e+00 2.90414878e-01
 1.00000000e+00 2.91845494e-01
 1.00000000e+00 2.93276109e-01
 1.00000000e+00 2.94706724e-01
 1.00000000e+00 2.96137339e-01
 1.00000000e+00 2.97567954e-01
 1.00000000e+00 2.98998569e-01
 1.00000000e+00 3.00429185e-01
 1.00000000e+00 3.01859800e-01
 1.00000000e+00 3.03290415e-01
 1.00000000e+00 3.04721030e-01
 1.00000000e+00 3.06151645e-01
 1.00000000e+00 3.07582260e-01
 1.00000000e+00 3.09012876e-01
 1.00000000e+00 3.10443491e-01
 1.00000000e+00 3.11874106e-01
 1.00000000e+00 3.13304721e-01
 1.00000000e+00 3.14735336e-01
 1.00000000e+00 3.16165951e-01
 1.00000000e+00 3.17596567e-01
 1.00000000e+00 3.19027182e-01
 1.00000000e+00 3.20457797e-01
 1.00000000e+00 3.21888412e-01
 1.00000000e+00 3.23319027e-01
 1.00000000e+00 3.24749642e-01
 1.00000000e+00 3.26180258e-01
 1.00000000e+00 3.27610873e-01
 1.00000000e+00 3.29041488e-01
 1.00000000e+00 3.30472103e-01
 1.00000000e+00 3.31902718e-01
 1.00000000e+00 3.33333333e-01
 1.00000000e+00 3.34763948e-01
 1.00000000e+00 3.36194564e-01
 1.00000000e+00 3.37625179e-01
 1.00000000e+00 3.39055794e-01
 1.00000000e+00 3.40486409e-01
 1.00000000e+00 3.41917024e-01
 1.00000000e+00 3.43347639e-01
 1.00000000e+00 3.44778255e-01
 1.00000000e+00 3.46208870e-01
 1.00000000e+00 3.47639485e-01
 1.00000000e+00 3.49070100e-01
 1.00000000e+00 3.50500715e-01
 1.00000000e+00 3.51931330e-01
 1.00000000e+00 3.53361946e-01
 1.00000000e+00 3.54792561e-01
 1.00000000e+00 3.56223176e-01
 1.00000000e+00 3.57653791e-01
 1.00000000e+00 3.59084406e-01
 1.00000000e+00 3.60515021e-01
 1.00000000e+00 3.61945637e-01
 1.00000000e+00 3.63376252e-01
 1.00000000e+00 3.64806867e-01
 1.00000000e+00 3.66237482e-01
 1.00000000e+00 3.67668097e-01
 1.00000000e+00 3.69098712e-01
 1.00000000e+00 3.70529328e-01
 1.00000000e+00 3.71959943e-01
 1.00000000e+00 3.73390558e-01
 1.00000000e+00 3.74821173e-01
 1.00000000e+00 3.76251788e-01
 1.00000000e+00 3.77682403e-01
 1.00000000e+00 3.79113019e-01
 1.00000000e+00 3.80543634e-01
 1.00000000e+00 3.81974249e-01
 1.00000000e+00 3.83404864e-01
 1.00000000e+00 3.84835479e-01
 1.00000000e+00 3.86266094e-01
 1.00000000e+00 3.87696710e-01
 1.00000000e+00 3.89127325e-01
 1.00000000e+00 3.90557940e-01
 1.00000000e+00 3.91988555e-01
 1.00000000e+00 3.93419170e-01
 1.00000000e+00 3.94849785e-01
 1.00000000e+00 3.96280401e-01
 1.00000000e+00 3.97711016e-01
 1.00000000e+00 3.99141631e-01
 1.00000000e+00 4.00572246e-01
 1.00000000e+00 4.02002861e-01
 1.00000000e+00 4.03433476e-01
 1.00000000e+00 4.04864092e-01
 1.00000000e+00 4.06294707e-01
 1.00000000e+00 4.07725322e-01
 1.00000000e+00 4.09155937e-01
 1.00000000e+00 4.10586552e-01
 1.00000000e+00 4.12017167e-01
 1.00000000e+00 4.13447783e-01
 1.00000000e+00 4.14878398e-01
 1.00000000e+00 4.16309013e-01
 1.00000000e+00 4.17739628e-01
 1.00000000e+00 4.19170243e-01
 1.00000000e+00 4.20600858e-01
 1.00000000e+00 4.22031474e-01
 1.00000000e+00 4.23462089e-01
 1.00000000e+00 4.24892704e-01
 1.00000000e+00 4.26323319e-01
 1.00000000e+00 4.27753934e-01
 1.00000000e+00 4.29184549e-01
 1.00000000e+00 4.30615165e-01
 1.00000000e+00 4.32045780e-01
 1.00000000e+00 4.33476395e-01
 1.00000000e+00 4.34907010e-01
 1.00000000e+00 4.36337625e-01
 1.00000000e+00 4.37768240e-01
 1.00000000e+00 4.39198856e-01
 1.00000000e+00 4.40629471e-01
 1.00000000e+00 4.42060086e-01
 1.00000000e+00 4.43490701e-01
 1.00000000e+00 4.44921316e-01
 1.00000000e+00 4.46351931e-01
 1.00000000e+00 4.47782546e-01
 1.00000000e+00 4.49213162e-01
 1.00000000e+00 4.50643777e-01
 1.00000000e+00 4.52074392e-01
 1.00000000e+00 4.53505007e-01
 1.00000000e+00 4.54935622e-01
 1.00000000e+00 4.56366237e-01
 1.00000000e+00 4.57796853e-01
 1.00000000e+00 4.59227468e-01
 1.00000000e+00 4.60658083e-01
 1.00000000e+00 4.62088698e-01
 1.00000000e+00 4.63519313e-01
 1.00000000e+00 4.64949928e-01
 1.00000000e+00 4.66380544e-01
 1.00000000e+00 4.67811159e-01
 1.00000000e+00 4.69241774e-01
 1.00000000e+00 4.70672389e-01
 1.00000000e+00 4.72103004e-01
 1.00000000e+00 4.73533619e-01
 1.00000000e+00 4.74964235e-01
 1.00000000e+00 4.76394850e-01
 1.00000000e+00 4.77825465e-01
 1.00000000e+00 4.79256080e-01
 1.00000000e+00 4.80686695e-01
 1.00000000e+00 4.82117310e-01
 1.00000000e+00 4.83547926e-01
 1.00000000e+00 4.84978541e-01
 1.00000000e+00 4.86409156e-01
 1.00000000e+00 4.87839771e-01
 1.00000000e+00 4.89270386e-01
 1.00000000e+00 4.90701001e-01
 1.00000000e+00 4.92131617e-01
 1.00000000e+00 4.93562232e-01
 1.00000000e+00 4.94992847e-01
 1.00000000e+00 4.96423462e-01
 1.00000000e+00 4.97854077e-01
 1.00000000e+00 4.99284692e-01
 1.00000000e+00 5.00715308e-01
 1.00000000e+00 5.02145923e-01
 1.00000000e+00 5.03576538e-01
 1.00000000e+00 5.05007153e-01
 1.00000000e+00 5.06437768e-01
 1.00000000e+00 5.07868383e-01
 1.00000000e+00 5.09298999e-01
 1.00000000e+00 5.10729614e-01
 1.00000000e+00 5.12160229e-01
 1.00000000e+00 5.13590844e-01
 1.00000000e+00 5.15021459e-01
 1.00000000e+00 5.16452074e-01
 1.00000000e+00 5.17882690e-01
 1.00000000e+00 5.19313305e-01
 1.00000000e+00 5.20743920e-01
 1.00000000e+00 5.22174535e-01
 1.00000000e+00 5.23605150e-01
 1.00000000e+00 5.25035765e-01
 1.00000000e+00 5.26466381e-01
 1.00000000e+00 5.27896996e-01
 1.00000000e+00 5.29327611e-01
 1.00000000e+00 5.30758226e-01
 1.00000000e+00 5.32188841e-01
 1.00000000e+00 5.33619456e-01
 1.00000000e+00 5.35050072e-01
 1.00000000e+00 5.36480687e-01
 1.00000000e+00 5.37911302e-01
 1.00000000e+00 5.39341917e-01
 1.00000000e+00 5.40772532e-01
 1.00000000e+00 5.42203147e-01
 1.00000000e+00 5.43633763e-01
 1.00000000e+00 5.45064378e-01
 1.00000000e+00 5.46494993e-01
 1.00000000e+00 5.47925608e-01
 1.00000000e+00 5.49356223e-01
 1.00000000e+00 5.50786838e-01
 1.00000000e+00 5.52217454e-01
 1.00000000e+00 5.53648069e-01
 1.00000000e+00 5.55078684e-01
 1.00000000e+00 5.56509299e-01
 1.00000000e+00 5.57939914e-01
 1.00000000e+00 5.59370529e-01
 1.00000000e+00 5.60801144e-01
 1.00000000e+00 5.62231760e-01
 1.00000000e+00 5.63662375e-01
 1.00000000e+00 5.65092990e-01
 1.00000000e+00 5.66523605e-01
 1.00000000e+00 5.67954220e-01
 1.00000000e+00 5.69384835e-01
 1.00000000e+00 5.70815451e-01
 1.00000000e+00 5.72246066e-01
 1.00000000e+00 5.73676681e-01
 1.00000000e+00 5.75107296e-01
 1.00000000e+00 5.76537911e-01
 1.00000000e+00 5.77968526e-01
 1.00000000e+00 5.79399142e-01
 1.00000000e+00 5.80829757e-01
 1.00000000e+00 5.82260372e-01
 1.00000000e+00 5.83690987e-01
 1.00000000e+00 5.85121602e-01
 1.00000000e+00 5.86552217e-01
 1.00000000e+00 5.87982833e-01
 1.00000000e+00 5.89413448e-01
 1.00000000e+00 5.90844063e-01
 1.00000000e+00 5.92274678e-01
 1.00000000e+00 5.93705293e-01
 1.00000000e+00 5.95135908e-01
 1.00000000e+00 5.96566524e-01
 1.00000000e+00 5.97997139e-01
 1.00000000e+00 5.99427754e-01
 1.00000000e+00 6.00858369e-01
 1.00000000e+00 6.02288984e-01
 1.00000000e+00 6.03719599e-01
 1.00000000e+00 6.05150215e-01
 1.00000000e+00 6.06580830e-01
 1.00000000e+00 6.08011445e-01
 1.00000000e+00 6.09442060e-01
 1.00000000e+00 6.10872675e-01
 1.00000000e+00 6.12303290e-01
 1.00000000e+00 6.13733906e-01
 1.00000000e+00 6.15164521e-01
 1.00000000e+00 6.16595136e-01
 1.00000000e+00 6.18025751e-01
 1.00000000e+00 6.19456366e-01
 1.00000000e+00 6.20886981e-01
 1.00000000e+00 6.22317597e-01
 1.00000000e+00 6.23748212e-01
 1.00000000e+00 6.25178827e-01
 1.00000000e+00 6.26609442e-01
 1.00000000e+00 6.28040057e-01
 1.00000000e+00 6.29470672e-01
 1.00000000e+00 6.30901288e-01
 1.00000000e+00 6.32331903e-01
 1.00000000e+00 6.33762518e-01
 1.00000000e+00 6.35193133e-01
 1.00000000e+00 6.36623748e-01
 1.00000000e+00 6.38054363e-01
 1.00000000e+00 6.39484979e-01
 1.00000000e+00 6.40915594e-01
 1.00000000e+00 6.42346209e-01
 1.00000000e+00 6.43776824e-01
 1.00000000e+00 6.45207439e-01
 1.00000000e+00 6.46638054e-01
 1.00000000e+00 6.48068670e-01
 1.00000000e+00 6.49499285e-01
 1.00000000e+00 6.50929900e-01
 1.00000000e+00 6.52360515e-01
 1.00000000e+00 6.53791130e-01
 1.00000000e+00 6.55221745e-01
 1.00000000e+00 6.56652361e-01
 1.00000000e+00 6.58082976e-01
 1.00000000e+00 6.59513591e-01
 1.00000000e+00 6.60944206e-01
 1.00000000e+00 6.62374821e-01
 1.00000000e+00 6.63805436e-01
 1.00000000e+00 6.65236052e-01
 1.00000000e+00 6.66666667e-01
 1.00000000e+00 6.68097282e-01
 1.00000000e+00 6.69527897e-01
 1.00000000e+00 6.70958512e-01
 1.00000000e+00 6.72389127e-01
 1.00000000e+00 6.73819742e-01
 1.00000000e+00 6.75250358e-01
 1.00000000e+00 6.76680973e-01
 1.00000000e+00 6.78111588e-01
 1.00000000e+00 6.79542203e-01
 1.00000000e+00 6.80972818e-01
 1.00000000e+00 6.82403433e-01
 1.00000000e+00 6.83834049e-01
 1.00000000e+00 6.85264664e-01
 1.00000000e+00 6.86695279e-01
 1.00000000e+00 6.88125894e-01
 1.00000000e+00 6.89556509e-01
 1.00000000e+00 6.90987124e-01
 1.00000000e+00 6.92417740e-01
 1.00000000e+00 6.93848355e-01
 1.00000000e+00 6.95278970e-01
 1.00000000e+00 6.96709585e-01
 1.00000000e+00 6.98140200e-01
 1.00000000e+00 6.99570815e-01
 1.00000000e+00 7.01001431e-01
 1.00000000e+00 7.02432046e-01
 1.00000000e+00 7.03862661e-01
 1.00000000e+00 7.05293276e-01
 1.00000000e+00 7.06723891e-01
 1.00000000e+00 7.08154506e-01
 1.00000000e+00 7.09585122e-01
 1.00000000e+00 7.11015737e-01
 1.00000000e+00 7.12446352e-01
 1.00000000e+00 7.13876967e-01
 1.00000000e+00 7.15307582e-01
 1.00000000e+00 7.16738197e-01
 1.00000000e+00 7.18168813e-01
 1.00000000e+00 7.19599428e-01
 1.00000000e+00 7.21030043e-01
 1.00000000e+00 7.22460658e-01
 1.00000000e+00 7.23891273e-01
 1.00000000e+00 7.25321888e-01
 1.00000000e+00 7.26752504e-01
 1.00000000e+00 7.28183119e-01
 1.00000000e+00 7.29613734e-01
 1.00000000e+00 7.31044349e-01
 1.00000000e+00 7.32474964e-01
 1.00000000e+00 7.33905579e-01
 1.00000000e+00 7.35336195e-01
 1.00000000e+00 7.36766810e-01
 1.00000000e+00 7.38197425e-01
 1.00000000e+00 7.39628040e-01
 1.00000000e+00 7.41058655e-01
 1.00000000e+00 7.42489270e-01
 1.00000000e+00 7.43919886e-01
 1.00000000e+00 7.45350501e-01
 1.00000000e+00 7.46781116e-01
 1.00000000e+00 7.48211731e-01
 1.00000000e+00 7.49642346e-01
 1.00000000e+00 7.51072961e-01
 1.00000000e+00 7.52503577e-01
 1.00000000e+00 7.53934192e-01
 1.00000000e+00 7.55364807e-01
 1.00000000e+00 7.56795422e-01
 1.00000000e+00 7.58226037e-01
 1.00000000e+00 7.59656652e-01
 1.00000000e+00 7.61087268e-01
 1.00000000e+00 7.62517883e-01
 1.00000000e+00 7.63948498e-01
 1.00000000e+00 7.65379113e-01
 1.00000000e+00 7.66809728e-01
 1.00000000e+00 7.68240343e-01
 1.00000000e+00 7.69670959e-01
 1.00000000e+00 7.71101574e-01
 1.00000000e+00 7.72532189e-01
 1.00000000e+00 7.73962804e-01
 1.00000000e+00 7.75393419e-01
 1.00000000e+00 7.76824034e-01
 1.00000000e+00 7.78254649e-01
 1.00000000e+00 7.79685265e-01
 1.00000000e+00 7.81115880e-01
 1.00000000e+00 7.82546495e-01
 1.00000000e+00 7.83977110e-01
 1.00000000e+00 7.85407725e-01
 1.00000000e+00 7.86838340e-01
 1.00000000e+00 7.88268956e-01
 1.00000000e+00 7.89699571e-01
 1.00000000e+00 7.91130186e-01
 1.00000000e+00 7.92560801e-01
 1.00000000e+00 7.93991416e-01
 1.00000000e+00 7.95422031e-01
 1.00000000e+00 7.96852647e-01
 1.00000000e+00 7.98283262e-01
 1.00000000e+00 7.99713877e-01
 1.00000000e+00 8.01144492e-01
 1.00000000e+00 8.02575107e-01
 1.00000000e+00 8.04005722e-01
 1.00000000e+00 8.05436338e-01
 1.00000000e+00 8.06866953e-01
 1.00000000e+00 8.08297568e-01
 1.00000000e+00 8.09728183e-01
 1.00000000e+00 8.11158798e-01
 1.00000000e+00 8.12589413e-01
 1.00000000e+00 8.14020029e-01
 1.00000000e+00 8.15450644e-01
 1.00000000e+00 8.16881259e-01
 1.00000000e+00 8.18311874e-01
 1.00000000e+00 8.19742489e-01
 1.00000000e+00 8.21173104e-01
 1.00000000e+00 8.22603720e-01
 1.00000000e+00 8.24034335e-01
 1.00000000e+00 8.25464950e-01
 1.00000000e+00 8.26895565e-01
 1.00000000e+00 8.28326180e-01
 1.00000000e+00 8.29756795e-01
 1.00000000e+00 8.31187411e-01
 1.00000000e+00 8.32618026e-01
 1.00000000e+00 8.34048641e-01
 1.00000000e+00 8.35479256e-01
 1.00000000e+00 8.36909871e-01
 1.00000000e+00 8.38340486e-01
 1.00000000e+00 8.39771102e-01
 1.00000000e+00 8.41201717e-01
 1.00000000e+00 8.42632332e-01
 1.00000000e+00 8.44062947e-01
 1.00000000e+00 8.45493562e-01
 1.00000000e+00 8.46924177e-01
 1.00000000e+00 8.48354793e-01
 1.00000000e+00 8.49785408e-01
 1.00000000e+00 8.51216023e-01
 1.00000000e+00 8.52646638e-01
 1.00000000e+00 8.54077253e-01
 1.00000000e+00 8.55507868e-01
 1.00000000e+00 8.56938484e-01
 1.00000000e+00 8.58369099e-01
 1.00000000e+00 8.59799714e-01
 1.00000000e+00 8.61230329e-01
 1.00000000e+00 8.62660944e-01
 1.00000000e+00 8.64091559e-01
 1.00000000e+00 8.65522175e-01
 1.00000000e+00 8.66952790e-01
 1.00000000e+00 8.68383405e-01
 1.00000000e+00 8.69814020e-01
 1.00000000e+00 8.71244635e-01
 1.00000000e+00 8.72675250e-01
 1.00000000e+00 8.74105866e-01
 1.00000000e+00 8.75536481e-01
 1.00000000e+00 8.76967096e-01
 1.00000000e+00 8.78397711e-01
 1.00000000e+00 8.79828326e-01
 1.00000000e+00 8.81258941e-01
 1.00000000e+00 8.82689557e-01
 1.00000000e+00 8.84120172e-01
 1.00000000e+00 8.85550787e-01
 1.00000000e+00 8.86981402e-01
 1.00000000e+00 8.88412017e-01
 1.00000000e+00 8.89842632e-01
 1.00000000e+00 8.91273247e-01
 1.00000000e+00 8.92703863e-01
 1.00000000e+00 8.94134478e-01
 1.00000000e+00 8.95565093e-01
 1.00000000e+00 8.96995708e-01
 1.00000000e+00 8.98426323e-01
 1.00000000e+00 8.99856938e-01
 1.00000000e+00 9.01287554e-01
 1.00000000e+00 9.02718169e-01
 1.00000000e+00 9.04148784e-01
 1.00000000e+00 9.05579399e-01
 1.00000000e+00 9.07010014e-01
 1.00000000e+00 9.08440629e-01
 1.00000000e+00 9.09871245e-01
 1.00000000e+00 9.11301860e-01
 1.00000000e+00 9.12732475e-01
 1.00000000e+00 9.14163090e-01
 1.00000000e+00 9.15593705e-01
 1.00000000e+00 9.17024320e-01
 1.00000000e+00 9.18454936e-01
 1.00000000e+00 9.19885551e-01
 1.00000000e+00 9.21316166e-01
 1.00000000e+00 9.22746781e-01
 1.00000000e+00 9.24177396e-01
 1.00000000e+00 9.25608011e-01
 1.00000000e+00 9.27038627e-01
 1.00000000e+00 9.28469242e-01
 1.00000000e+00 9.29899857e-01
 1.00000000e+00 9.31330472e-01
 1.00000000e+00 9.32761087e-01
 1.00000000e+00 9.34191702e-01
 1.00000000e+00 9.35622318e-01
 1.00000000e+00 9.37052933e-01
 1.00000000e+00 9.38483548e-01
 1.00000000e+00 9.39914163e-01
 1.00000000e+00 9.41344778e-01
 1.00000000e+00 9.42775393e-01
 1.00000000e+00 9.44206009e-01
 1.00000000e+00 9.45636624e-01
 1.00000000e+00 9.47067239e-01
 1.00000000e+00 9.48497854e-01
 1.00000000e+00 9.49928469e-01
 1.00000000e+00 9.51359084e-01
 1.00000000e+00 9.52789700e-01
 1.00000000e+00 9.54220315e-01
 1.00000000e+00 9.55650930e-01
 1.00000000e+00 9.57081545e-01
 1.00000000e+00 9.58512160e-01
 1.00000000e+00 9.59942775e-01
 1.00000000e+00 9.61373391e-01
 1.00000000e+00 9.62804006e-01
 1.00000000e+00 9.64234621e-01
 1.00000000e+00 9.65665236e-01
 1.00000000e+00 9.67095851e-01
 1.00000000e+00 9.68526466e-01
 1.00000000e+00 9.69957082e-01
 1.00000000e+00 9.71387697e-01
 1.00000000e+00 9.72818312e-01
 1.00000000e+00 9.74248927e-01
 1.00000000e+00 9.75679542e-01
 1.00000000e+00 9.77110157e-01
 1.00000000e+00 9.78540773e-01
 1.00000000e+00 9.79971388e-01
 1.00000000e+00 9.81402003e-01
 1.00000000e+00 9.82832618e-01
 1.00000000e+00 9.84263233e-01
 1.00000000e+00 9.85693848e-01
 1.00000000e+00 9.87124464e-01
 1.00000000e+00 9.88555079e-01
 1.00000000e+00 9.89985694e-01
 1.00000000e+00 9.91416309e-01
 1.00000000e+00 9.92846924e-01
 1.00000000e+00 9.94277539e-01
 1.00000000e+00 9.95708155e-01
 1.00000000e+00 9.97138770e-01
 1.00000000e+00 9.98569385e-01
 1.00000000e+00 1.00000000e+00
 9.99524650e-01 9.98569385e-01
 9.99049301e-01 9.97138770e-01
 9.98573951e-01 9.95708155e-01
 9.98569385e-01 9.95694411e-01
 9.98098602e-01 9.94277539e-01
 9.97616892e-01 9.92846924e-01
 9.97138770e-01 9.92371994e-01
 9.95708155e-01 9.91896645e-01
 9.94277539e-01 9.91421295e-01
 9.94262533e-01 9.91416309e-01
 9.92846924e-01 9.90941749e-01
 9.91416309e-01 9.90462157e-01
 9.89985694e-01 9.89985694e-01
 9.89985694e-01 9.89985694e-01
 9.88555079e-01 9.88555079e-01
 9.88555079e-01 9.88555079e-01
 9.87124464e-01 9.87124464e-01
 9.87124464e-01 9.87124464e-01
 9.85693848e-01 9.85693848e-01
 9.85693848e-01 9.85693848e-01
 9.84263233e-01 9.84263233e-01
 9.84263233e-01 9.84263233e-01
 9.82832618e-01 9.82832618e-01
 9.82832618e-01 9.82832618e-01
 9.81402003e-01 9.81402003e-01
 9.81402003e-01 9.81402003e-01
 9.79985121e-01 9.79971388e-01
 9.79971388e-01 9.79956925e-01
 9.79030712e-01 9.78540773e-01
 9.78540773e-01 9.77803186e-01
 9.78080430e-01 9.77110157e-01
 9.77130148e-01 9.75679542e-01
 9.77110157e-01 9.75649447e-01
 9.76163982e-01 9.74248927e-01
 9.75679542e-01 9.73772620e-01
 9.74248927e-01 9.72822338e-01
 9.74242866e-01 9.72818312e-01
 9.72818312e-01 9.71872056e-01
 9.72089127e-01 9.71387697e-01
 9.71387697e-01 9.70913303e-01
 9.69957082e-01 9.69957082e-01
 9.69957082e-01 9.69957082e-01
 9.68526466e-01 9.68526466e-01
 9.68526466e-01 9.68526466e-01
 9.67095851e-01 9.67095851e-01
 9.67095851e-01 9.67095851e-01
 9.65665236e-01 9.65665236e-01
 9.65665236e-01 9.65665236e-01
 9.64234621e-01 9.64234621e-01
 9.64234621e-01 9.64234621e-01
 9.62804006e-01 9.62804006e-01
 9.62804006e-01 9.62804006e-01
 9.61373391e-01 9.61373391e-01
 9.61373391e-01 9.61373391e-01
 9.59956412e-01 9.59942775e-01
 9.59942775e-01 9.59927736e-01
 9.58821811e-01 9.58512160e-01
 9.58512160e-01 9.58121128e-01
 9.57688936e-01 9.57081545e-01
 9.57081545e-01 9.56314520e-01
 9.56556062e-01 9.55650930e-01
 9.55650930e-01 9.54534324e-01
 9.55329493e-01 9.54220315e-01
 9.54220315e-01 9.53341979e-01
 9.53522886e-01 9.52789700e-01
 9.52789700e-01 9.52209105e-01
 9.51716278e-01 9.51359084e-01
 9.51359084e-01 9.51072228e-01
 9.49941857e-01 9.49928469e-01
 9.49928469e-01 9.49913693e-01
 9.48755036e-01 9.48497854e-01
 9.48497854e-01 9.48187545e-01
 9.47569355e-01 9.47067239e-01
 9.47067239e-01 9.46461397e-01
 9.46383675e-01 9.45636624e-01
 9.45636624e-01 9.44755276e-01
 9.45074875e-01 9.44206009e-01
 9.44206009e-01 9.43485900e-01
 9.43348727e-01 9.42775393e-01
 9.42775393e-01 9.42300220e-01
 9.41622579e-01 9.41344778e-01
 9.41344778e-01 9.41111109e-01
 9.39927243e-01 9.39914163e-01
 9.39914163e-01 9.39899756e-01
 9.38701497e-01 9.38483548e-01
 9.38483548e-01 9.38229017e-01
 9.37476495e-01 9.37052933e-01
 9.37052933e-01 9.36558278e-01
 9.36251492e-01 9.35622318e-01
 9.35622318e-01 9.34903229e-01
 9.34895265e-01 9.34191702e-01
 9.34191702e-01 9.33589258e-01
 9.33224526e-01 9.32761087e-01
 9.32761087e-01 9.32364255e-01
 9.31553787e-01 9.31330472e-01
 9.31330472e-01 9.31136290e-01
 9.29899857e-01 9.29899857e-01
 9.29899857e-01 9.29899857e-01
 9.28469242e-01 9.28469242e-01
 9.28469242e-01 9.28469242e-01
 9.27038627e-01 9.27038627e-01
 9.27038627e-01 9.27038627e-01
 9.25608011e-01 9.25608011e-01
 9.25608011e-01 9.25608011e-01
 9.24177396e-01 9.24177396e-01
 9.24177396e-01 9.24177396e-01
 9.22746781e-01 9.22746781e-01
 9.22746781e-01 9.22746781e-01
 9.21316166e-01 9.21316166e-01
 9.21316166e-01 9.21316166e-01
 9.19885551e-01 9.19885551e-01
 9.19885551e-01 9.19885551e-01
 9.18454936e-01 9.18454936e-01
 9.18454936e-01 9.18454936e-01
 9.17024320e-01 9.17024320e-01
 9.17024320e-01 9.17024320e-01
 9.15593705e-01 9.15593705e-01
 9.15593705e-01 9.15593705e-01
 9.14163090e-01 9.14163090e-01
 9.14163090e-01 9.14163090e-01
 9.12732475e-01 9.12732475e-01
 9.12732475e-01 9.12732475e-01
 9.11301860e-01 9.11301860e-01
 9.11301860e-01 9.11301860e-01
 9.09871245e-01 9.09871245e-01
 9.09871245e-01 9.09871245e-01
 9.08440629e-01 9.08440629e-01
 9.08440629e-01 9.08440629e-01
 9.07010014e-01 9.07010014e-01
 9.07010014e-01 9.07010014e-01
 9.05579399e-01 9.05579399e-01
 9.05579399e-01 9.05579399e-01
 9.04148784e-01 9.04148784e-01
 9.04148784e-01 9.04148784e-01
 9.02718169e-01 9.02718169e-01
 9.02718169e-01 9.02718169e-01
 9.01287554e-01 9.01287554e-01
 9.01287554e-01 9.01287554e-01
 8.99856938e-01 8.99856938e-01
 8.99856938e-01 8.99856938e-01
 8.98426323e-01 8.98426323e-01
 8.98426323e-01 8.98426323e-01
 8.96995708e-01 8.96995708e-01
 8.96995708e-01 8.96995708e-01
 8.95565093e-01 8.95565093e-01
 8.95565093e-01 8.95565093e-01
 8.94134478e-01 8.94134478e-01
 8.94134478e-01 8.94134478e-01
 8.92703863e-01 8.92703863e-01
 8.92703863e-01 8.92703863e-01
 8.91273248e-01 8.91273247e-01
 8.91273247e-01 8.91273247e-01
 8.89854134e-01 8.89842632e-01
 8.89842632e-01 8.89830290e-01
 8.88527505e-01 8.88412017e-01
 8.88412017e-01 8.88287471e-01
 8.87200933e-01 8.86981402e-01
 8.86981402e-01 8.86744653e-01
 8.85874361e-01 8.85550787e-01
 8.85550787e-01 8.85208017e-01
 8.84443318e-01 8.84120172e-01
 8.84120172e-01 8.83820527e-01
 8.82900499e-01 8.82689557e-01
 8.82689557e-01 8.82493955e-01
 8.81357680e-01 8.81258941e-01
 8.81258941e-01 8.81165089e-01
 8.79828326e-01 8.79828326e-01
 8.79828326e-01 8.79828326e-01
 8.78397711e-01 8.78397711e-01
 8.78397711e-01 8.78397711e-01
 8.76967096e-01 8.76967096e-01
 8.76967096e-01 8.76967096e-01
 8.75536481e-01 8.75536481e-01
 8.75536481e-01 8.75536481e-01
 8.74105866e-01 8.74105866e-01
 8.74105866e-01 8.74105866e-01
 8.72675250e-01 8.72675250e-01
 8.72675250e-01 8.72675250e-01
 8.71244635e-01 8.71244635e-01
 8.71244635e-01 8.71244635e-01
 8.69824817e-01 8.69814020e-01
 8.69814020e-01 8.69802414e-01
 8.68478361e-01 8.68383405e-01
 8.68383405e-01 8.68282523e-01
 8.67131779e-01 8.66952790e-01
 8.66952790e-01 8.66762631e-01
 8.65785196e-01 8.65522175e-01
 8.65522175e-01 8.65247370e-01
 8.64346890e-01 8.64091559e-01
 8.64091559e-01 8.63851227e-01
 8.62826998e-01 8.62660944e-01
 8.62660944e-01 8.62504644e-01
 8.61307107e-01 8.61230329e-01
 8.61230329e-01 8.61156787e-01
 8.59799714e-01 8.59799714e-01
 8.59799714e-01 8.59799714e-01
 8.58369099e-01 8.58369099e-01
 8.58369099e-01 8.58369099e-01
 8.56938484e-01 8.56938484e-01
 8.56938484e-01 8.56938484e-01
 8.55507868e-01 8.55507868e-01
 8.55507868e-01 8.55507868e-01
 8.54077253e-01 8.54077253e-01
 8.54077253e-01 8.54077253e-01
 8.52646638e-01 8.52646638e-01
 8.52646638e-01 8.52646638e-01
 8.51216023e-01 8.51216023e-01
 8.51216023e-01 8.51216023e-01
 8.49795724e-01 8.49785408e-01
 8.49785408e-01 8.49774466e-01
 8.48434608e-01 8.48354793e-01
 8.48354793e-01 8.48270907e-01
 8.47073398e-01 8.46924177e-01
 8.46924177e-01 8.46767348e-01
 8.45712188e-01 8.45493562e-01
 8.45493562e-01 8.45267364e-01
 8.44270108e-01 8.44062947e-01
 8.44062947e-01 8.43865836e-01
 8.42766549e-01 8.42632332e-01
 8.42632332e-01 8.42504626e-01
 8.41262990e-01 8.41201717e-01
 8.41201717e-01 8.41142370e-01
 8.39771102e-01 8.39771102e-01
 8.39771102e-01 8.39771102e-01
 8.38340486e-01 8.38340486e-01
 8.38340486e-01 8.38340486e-01
 8.36909871e-01 8.36909871e-01
 8.36909871e-01 8.36909871e-01
 8.35479256e-01 8.35479256e-01
 8.35479256e-01 8.35479256e-01
 8.34048641e-01 8.34048641e-01
 8.34048641e-01 8.34048641e-01
 8.32618026e-01 8.32618026e-01
 8.32618026e-01 8.32618026e-01
 8.31187411e-01 8.31187411e-01
 8.31187411e-01 8.31187411e-01
 8.29756795e-01 8.29756795e-01
 8.29756795e-01 8.29756795e-01
 8.28326180e-01 8.28326180e-01
 8.28326180e-01 8.28326180e-01
 8.26895565e-01 8.26895565e-01
 8.26895565e-01 8.26895565e-01
 8.25464950e-01 8.25464950e-01
 8.25464950e-01 8.25464950e-01
 8.24034335e-01 8.24034335e-01
 8.24034335e-01 8.24034335e-01
 8.22603720e-01 8.22603720e-01
 8.22603720e-01 8.22603720e-01
 8.21173104e-01 8.21173104e-01
 8.21173104e-01 8.21173104e-01
 8.19742489e-01 8.19742489e-01
 8.19742489e-01 8.19742489e-01
 8.18311874e-01 8.18311874e-01
 8.18311874e-01 8.18311874e-01
 8.16881259e-01 8.16881259e-01
 8.16881259e-01 8.16881259e-01
 8.15450644e-01 8.15450644e-01
 8.15450644e-01 8.15450644e-01
 8.14020029e-01 8.14020029e-01
 8.14020029e-01 8.14020029e-01
 8.12589413e-01 8.12589413e-01
 8.12589413e-01 8.12589413e-01
 8.11158798e-01 8.11158798e-01
 8.11158798e-01 8.11158798e-01
 8.09737455e-01 8.09728183e-01
 8.09728183e-01 8.09718374e-01
 8.08356863e-01 8.08297568e-01
 8.08297568e-01 8.08236133e-01
 8.06976076e-01 8.06866953e-01
 8.06866953e-01 8.06753891e-01
 8.05595289e-01 8.05436338e-01
 8.05436338e-01 8.05273936e-01
 8.04150276e-01 8.04005722e-01
 8.04005722e-01 8.03866204e-01
 8.02668034e-01 8.02575107e-01
 8.02575107e-01 8.02485417e-01
 8.01185793e-01 8.01144492e-01
 8.01144492e-01 8.01103895e-01
 7.99722935e-01 7.99713877e-01
 7.99713877e-01 7.99704315e-01
 7.98338777e-01 7.98283262e-01
 7.98283262e-01 7.98225891e-01
 7.96954424e-01 7.96852647e-01
 7.96852647e-01 7.96747468e-01
 7.95570072e-01 7.95422031e-01
 7.95422031e-01 7.95271112e-01
 7.94124802e-01 7.93991416e-01
 7.93991416e-01 7.93862344e-01
 7.92646379e-01 7.92560801e-01
 7.92560801e-01 7.92477991e-01
 7.91167955e-01 7.91130186e-01
 7.91130186e-01 7.91092724e-01
 7.89699571e-01 7.89699571e-01
 7.89699571e-01 7.89699571e-01
 7.88268956e-01 7.88268956e-01
 7.88268956e-01 7.88268956e-01
 7.86838341e-01 7.86838340e-01
 7.86838340e-01 7.86838340e-01
 7.85407725e-01 7.85407725e-01
 7.85407725e-01 7.85407725e-01
 7.83977110e-01 7.83977110e-01
 7.83977110e-01 7.83977110e-01
 7.82546495e-01 7.82546495e-01
 7.82546495e-01 7.82546495e-01
 7.81115880e-01 7.81115880e-01
 7.81115880e-01 7.81115880e-01
 7.79693979e-01 7.79685265e-01
 7.79685265e-01 7.79676160e-01
 7.78303719e-01 7.78254649e-01
 7.78254649e-01 7.78204161e-01
 7.76913325e-01 7.76824034e-01
 7.76824034e-01 7.76732161e-01
 7.75522930e-01 7.75393419e-01
 7.75393419e-01 7.75261874e-01
 7.74077439e-01 7.73962804e-01
 7.73962804e-01 7.73851392e-01
 7.72605439e-01 7.72532189e-01
 7.72532189e-01 7.72460998e-01
 7.71133440e-01 7.71101574e-01
 7.71101574e-01 7.71069831e-01
 7.69679485e-01 7.69670959e-01
 7.69670959e-01 7.69662065e-01
 7.68286651e-01 7.68240343e-01
 7.68240343e-01 7.68192784e-01
 7.66893684e-01 7.66809728e-01
 7.66809728e-01 7.66723503e-01
 7.65500717e-01 7.65379113e-01
 7.65379113e-01 7.65255789e-01
 7.64055216e-01 7.63948498e-01
 7.63948498e-01 7.63844589e-01
 7.62585935e-01 7.62517883e-01
 7.62517883e-01 7.62451622e-01
 7.61116654e-01 7.61087268e-01
 7.61087268e-01 7.61057943e-01
 7.59664999e-01 7.59656652e-01
 7.59656652e-01 7.59647960e-01
 7.58269838e-01 7.58226037e-01
 7.58226037e-01 7.58181127e-01
 7.56874547e-01 7.56795422e-01
 7.56795422e-01 7.56714294e-01
 7.55479255e-01 7.55364807e-01
 7.55364807e-01 7.55248899e-01
 7.54033791e-01 7.53934192e-01
 7.53934192e-01 7.53837052e-01
 7.52566958e-01 7.52503577e-01
 7.52503577e-01 7.52441760e-01
 7.51100125e-01 7.51072961e-01
 7.51072961e-01 7.51045969e-01
 7.49650474e-01 7.49642346e-01
 7.49642346e-01 7.49633845e-01
 7.48253251e-01 7.48211731e-01
 7.48211731e-01 7.48169224e-01
 7.46855852e-01 7.46781116e-01
 7.46781116e-01 7.46704603e-01
 7.45458453e-01 7.45350501e-01
 7.45350501e-01 7.45241306e-01
 7.44013061e-01 7.43919886e-01
 7.43919886e-01 7.43828874e-01
 7.42548440e-01 7.42489270e-01
 7.42489270e-01 7.42431475e-01
 7.41083819e-01 7.41058655e-01
 7.41058655e-01 7.41033610e-01
 7.39636007e-01 7.39628040e-01
 7.39628040e-01 7.39619720e-01
 7.38236862e-01 7.38197425e-01
 7.38197425e-01 7.38157106e-01
 7.36837546e-01 7.36766810e-01
 7.36766810e-01 7.36694491e-01
 7.35438230e-01 7.35336195e-01
 7.35336195e-01 7.35233099e-01
 7.33992938e-01 7.33905579e-01
 7.33905579e-01 7.33820132e-01
 7.32530323e-01 7.32474964e-01
 7.32474964e-01 7.32420816e-01
 7.31067709e-01 7.31044349e-01
 7.31044349e-01 7.31020935e-01
 7.29621592e-01 7.29613734e-01
 7.29613734e-01 7.29605587e-01
 7.28220649e-01 7.28183119e-01
 7.28183119e-01 7.28144797e-01
 7.26819585e-01 7.26752504e-01
 7.26752504e-01 7.26684007e-01
 7.25418521e-01 7.25321888e-01
 7.25321888e-01 7.25224349e-01
 7.23973348e-01 7.23891273e-01
 7.23891273e-01 7.23810894e-01
 7.22512559e-01 7.22460658e-01
 7.22460658e-01 7.22409830e-01
 7.21051769e-01 7.21030043e-01
 7.21030043e-01 7.21008360e-01
 7.19607094e-01 7.19599428e-01
 7.19599428e-01 7.19591445e-01
 7.18204593e-01 7.18168813e-01
 7.18168813e-01 7.18132320e-01
 7.16801930e-01 7.16738197e-01
 7.16738197e-01 7.16673194e-01
 7.15399268e-01 7.15307582e-01
 7.15307582e-01 7.15215119e-01
 7.13954230e-01 7.13876967e-01
 7.13876967e-01 7.13801214e-01
 7.12495104e-01 7.12446352e-01
 7.12446352e-01 7.12398552e-01
 7.11035979e-01 7.11015737e-01
 7.11015737e-01 7.10995510e-01
 7.09592648e-01 7.09585122e-01
 7.09585122e-01 7.09577295e-01
 7.08188676e-01 7.08154506e-01
 7.08154506e-01 7.08119692e-01
 7.06784549e-01 7.06723891e-01
 7.06723891e-01 7.06662089e-01
 7.05380422e-01 7.05293276e-01
 7.05293276e-01 7.05205464e-01
 7.03935528e-01 7.03862661e-01
 7.03862661e-01 7.03791143e-01
 7.02477925e-01 7.02432046e-01
 7.02432046e-01 7.02387016e-01
 7.01020322e-01 7.01001431e-01
 7.01001431e-01 7.00982533e-01
 6.99578209e-01 6.99570815e-01
 6.99570815e-01 6.99563138e-01
 6.98172885e-01 6.98140200e-01
 6.98140200e-01 6.98106931e-01
 6.96767412e-01 6.96709585e-01
 6.96709585e-01 6.96650723e-01
 6.95361939e-01 6.95278970e-01
 6.95278970e-01 6.95195428e-01
 6.93917197e-01 6.93848355e-01
 6.93848355e-01 6.93780722e-01
 6.92460990e-01 6.92417740e-01
 6.92417740e-01 6.92375249e-01
 6.91004783e-01 6.90987124e-01
 6.90987124e-01 6.90969349e-01
 6.89563814e-01 6.89556509e-01
 6.89556509e-01 6.89548973e-01
 6.88157207e-01 6.88125894e-01
 6.88125894e-01 6.88094049e-01
 6.86750495e-01 6.86695279e-01
 6.86695279e-01 6.86639124e-01
 6.85343783e-01 6.85264664e-01
 6.85264664e-01 6.85185052e-01
 6.83899198e-01 6.83834049e-01
 6.83834049e-01 6.83769988e-01
 6.82444273e-01 6.82403433e-01
 6.82403433e-01 6.82363276e-01
 6.80989349e-01 6.80972818e-01
 6.80972818e-01 6.80956164e-01
 6.79549385e-01 6.79542203e-01
 6.79542203e-01 6.79534802e-01
 6.78141632e-01 6.78111588e-01
 6.78111588e-01 6.78081059e-01
 6.76733777e-01 6.76680973e-01
 6.76680973e-01 6.76627315e-01
 6.75325922e-01 6.75250358e-01
 6.75250358e-01 6.75174370e-01
 6.73881495e-01 6.73819742e-01
 6.73819742e-01 6.73758972e-01
 6.72427752e-01 6.72389127e-01
 6.72389127e-01 6.72351118e-01
 6.70974008e-01 6.70958512e-01
 6.70958512e-01 6.70942888e-01
 6.69527897e-01 6.69527897e-01
 6.69527897e-01 6.69527897e-01
 6.68097282e-01 6.68097282e-01
 6.68097282e-01 6.68097282e-01
 6.66666667e-01 6.66666667e-01
 6.66666667e-01 6.66666667e-01
 6.65236052e-01 6.65236052e-01
 6.65236052e-01 6.65236051e-01
 6.63805436e-01 6.63805436e-01
 6.63805436e-01 6.63805436e-01
 6.62374821e-01 6.62374821e-01
 6.62374821e-01 6.62374821e-01
 6.60944206e-01 6.60944206e-01
 6.60944206e-01 6.60944206e-01
 6.59513591e-01 6.59513591e-01
 6.59513591e-01 6.59513591e-01
 6.58082976e-01 6.58082976e-01
 6.58082976e-01 6.58082976e-01
 6.56652361e-01 6.56652361e-01
 6.56652361e-01 6.56652360e-01
 6.55221745e-01 6.55221745e-01
 6.55221745e-01 6.55221745e-01
 6.53791130e-01 6.53791130e-01
 6.53791130e-01 6.53791130e-01
 6.52360515e-01 6.52360515e-01
 6.52360515e-01 6.52360515e-01
 6.50929900e-01 6.50929900e-01
 6.50929900e-01 6.50929900e-01
 6.49506098e-01 6.49499285e-01
 6.49499285e-01 6.49492250e-01
 6.48095427e-01 6.48068670e-01
 6.48068670e-01 6.48041536e-01
 6.46684632e-01 6.46638054e-01
 6.46638054e-01 6.46590822e-01
 6.45273838e-01 6.45207439e-01
 6.45207439e-01 6.45140773e-01
 6.43829885e-01 6.43776824e-01
 6.43776824e-01 6.43724498e-01
 6.42379171e-01 6.42346209e-01
 6.42346209e-01 6.42313703e-01
 6.40928457e-01 6.40915594e-01
 6.40915594e-01 6.40902660e-01
 6.39491691e-01 6.39484979e-01
 6.39484979e-01 6.39478054e-01
 6.38080175e-01 6.38054363e-01
 6.38054363e-01 6.38028205e-01
 6.36668539e-01 6.36623748e-01
 6.36623748e-01 6.36578355e-01
 6.35256903e-01 6.35193133e-01
 6.35193133e-01 6.35129134e-01
 6.33813104e-01 6.33762518e-01
 6.33762518e-01 6.33712603e-01
 6.32363255e-01 6.32331903e-01
 6.32331903e-01 6.32300967e-01
 6.30913405e-01 6.30901288e-01
 6.30901288e-01 6.30889096e-01
 6.29477290e-01 6.29470672e-01
 6.29470672e-01 6.29463853e-01
 6.28064987e-01 6.28040057e-01
 6.28040057e-01 6.28014806e-01
 6.26652569e-01 6.26609442e-01
 6.26609442e-01 6.26565759e-01
 6.25240151e-01 6.25178827e-01
 6.25178827e-01 6.25117307e-01
 6.23796503e-01 6.23748212e-01
 6.23748212e-01 6.23700535e-01
 6.22347456e-01 6.22317597e-01
 6.22317597e-01 6.22288117e-01
 6.20898409e-01 6.20886981e-01
 6.20886981e-01 6.20875423e-01
 6.19456366e-01 6.19456366e-01
 6.19456366e-01 6.19456366e-01
 6.18025751e-01 6.18025751e-01
 6.18025751e-01 6.18025751e-01
 6.16595136e-01 6.16595136e-01
 6.16595136e-01 6.16595136e-01
 6.15164521e-01 6.15164521e-01
 6.15164521e-01 6.15164521e-01
 6.13733906e-01 6.13733906e-01
 6.13733906e-01 6.13733906e-01
 6.12303290e-01 6.12303290e-01
 6.12303290e-01 6.12303290e-01
 6.10872675e-01 6.10872675e-01
 6.10872675e-01 6.10872675e-01
 6.09442060e-01 6.09442060e-01
 6.09442060e-01 6.09442060e-01
 6.08011445e-01 6.08011445e-01
 6.08011445e-01 6.08011445e-01
 6.06580830e-01 6.06580830e-01
 6.06580830e-01 6.06580830e-01
 6.05150215e-01 6.05150215e-01
 6.05150215e-01 6.05150215e-01
 6.03719599e-01 6.03719599e-01
 6.03719599e-01 6.03719599e-01
 6.02288984e-01 6.02288984e-01
 6.02288984e-01 6.02288984e-01
 6.00858369e-01 6.00858369e-01
 6.00858369e-01 6.00858369e-01
 5.99427754e-01 5.99427754e-01
 5.99427754e-01 5.99427754e-01
 5.97997139e-01 5.97997139e-01
 5.97997139e-01 5.97997139e-01
 5.96566524e-01 5.96566524e-01
 5.96566524e-01 5.96566524e-01
 5.95135908e-01 5.95135908e-01
 5.95135908e-01 5.95135908e-01
 5.93705293e-01 5.93705293e-01
 5.93705293e-01 5.93705293e-01
 5.92274678e-01 5.92274678e-01
 5.92274678e-01 5.92274678e-01
 5.90844063e-01 5.90844063e-01
 5.90844063e-01 5.90844063e-01
 5.89413448e-01 5.89413448e-01
 5.89413448e-01 5.89413448e-01
 5.87982833e-01 5.87982833e-01
 5.87982833e-01 5.87982833e-01
 5.86552217e-01 5.86552217e-01
 5.86552217e-01 5.86552217e-01
 5.85121602e-01 5.85121602e-01
 5.85121602e-01 5.85121602e-01
 5.83690987e-01 5.83690987e-01
 5.83690987e-01 5.83690987e-01
 5.82260372e-01 5.82260372e-01
 5.82260372e-01 5.82260372e-01
 5.80829757e-01 5.80829757e-01
 5.80829757e-01 5.80829757e-01
 5.79405383e-01 5.79399142e-01
 5.79399142e-01 5.79392766e-01
 5.77989856e-01 5.77968526e-01
 5.77968526e-01 5.77946971e-01
 5.76574261e-01 5.76537911e-01
 5.76537911e-01 5.76501176e-01
 5.75158667e-01 5.75107296e-01
 5.75107296e-01 5.75055844e-01
 5.73715694e-01 5.73676681e-01
 5.73676681e-01 5.73638078e-01
 5.72269898e-01 5.72246066e-01
 5.72246066e-01 5.72222483e-01
 5.70824103e-01 5.70815451e-01
 5.70815451e-01 5.70806718e-01
 5.69390982e-01 5.69384835e-01
 5.69384835e-01 5.69378533e-01
 5.67974966e-01 5.67954220e-01
 5.67954220e-01 5.67933263e-01
 5.66558858e-01 5.66523605e-01
 5.66523605e-01 5.66487992e-01
 5.65142750e-01 5.65092990e-01
 5.65092990e-01 5.65043165e-01
 5.63699894e-01 5.63662375e-01
 5.63662375e-01 5.63625237e-01
 5.62254623e-01 5.62231760e-01
 5.62231760e-01 5.62209128e-01
 5.60809352e-01 5.60801144e-01
 5.60801144e-01 5.60792857e-01
 5.59370529e-01 5.59370529e-01
 5.59370529e-01 5.59370529e-01
 5.57939914e-01 5.57939914e-01
 5.57939914e-01 5.57939914e-01
 5.56509299e-01 5.56509299e-01
 5.56509299e-01 5.56509299e-01
 5.55078684e-01 5.55078684e-01
 5.55078684e-01 5.55078684e-01
 5.53648069e-01 5.53648069e-01
 5.53648069e-01 5.53648069e-01
 5.52217454e-01 5.52217454e-01
 5.52217454e-01 5.52217453e-01
 5.50786838e-01 5.50786838e-01
 5.50786838e-01 5.50786838e-01
 5.49362249e-01 5.49356223e-01
 5.49356223e-01 5.49350054e-01
 5.47945299e-01 5.47925608e-01
 5.47925608e-01 5.47905728e-01
 5.46528264e-01 5.46494993e-01
 5.46494993e-01 5.46461403e-01
 5.45111229e-01 5.45064378e-01
 5.45064378e-01 5.45017486e-01
 5.43668586e-01 5.43633763e-01
 5.43633763e-01 5.43599269e-01
 5.42224261e-01 5.42203147e-01
 5.42203147e-01 5.42182234e-01
 5.40779936e-01 5.40772532e-01
 5.40772532e-01 5.40765051e-01
 5.39347889e-01 5.39341917e-01
 5.39341917e-01 5.39335806e-01
 5.37930519e-01 5.37911302e-01
 5.37911302e-01 5.37891906e-01
 5.36513066e-01 5.36480687e-01
 5.36480687e-01 5.36448007e-01
 5.35095613e-01 5.35050072e-01
 5.35050072e-01 5.35004501e-01
 5.33653066e-01 5.33619456e-01
 5.33619456e-01 5.33586156e-01
 5.32209167e-01 5.32188841e-01
 5.32188841e-01 5.32168703e-01
 5.30765267e-01 5.30758226e-01
 5.30758226e-01 5.30751078e-01
 5.29327611e-01 5.29327611e-01
 5.29327611e-01 5.29327611e-01
 5.27896996e-01 5.27896996e-01
 5.27896996e-01 5.27896996e-01
 5.26466381e-01 5.26466381e-01
 5.26466381e-01 5.26466380e-01
 5.25035765e-01 5.25035765e-01
 5.25035765e-01 5.25035765e-01
 5.23605150e-01 5.23605150e-01
 5.23605150e-01 5.23605150e-01
 5.22174535e-01 5.22174535e-01
 5.22174535e-01 5.22174535e-01
 5.20743920e-01 5.20743920e-01
 5.20743920e-01 5.20743920e-01
 5.19319210e-01 5.19313305e-01
 5.19313305e-01 5.19307296e-01
 5.17901056e-01 5.17882690e-01
 5.17882690e-01 5.17864162e-01
 5.16482850e-01 5.16452074e-01
 5.16452074e-01 5.16421029e-01
 5.15064645e-01 5.15021459e-01
 5.15021459e-01 5.14978262e-01
 5.13622265e-01 5.13590844e-01
 5.13590844e-01 5.13559696e-01
 5.12179132e-01 5.12160229e-01
 5.12160229e-01 5.12141490e-01
 5.10735998e-01 5.10729614e-01
 5.10729614e-01 5.10723155e-01
 5.09304840e-01 5.09298999e-01
 5.09298999e-01 5.09293033e-01
 5.07886371e-01 5.07868383e-01
 5.07868383e-01 5.07850243e-01
 5.06467827e-01 5.06437768e-01
 5.06437768e-01 5.06407453e-01
 5.05049284e-01 5.05007153e-01
 5.05007153e-01 5.04965018e-01
 5.03606975e-01 5.03576538e-01
 5.03576538e-01 5.03546358e-01
 5.02164185e-01 5.02145923e-01
 5.02145923e-01 5.02127815e-01
 5.00721395e-01 5.00715308e-01
 5.00715308e-01 5.00709147e-01
 4.99284692e-01 4.99284692e-01
 4.99284692e-01 4.99284692e-01
 4.97854077e-01 4.97854077e-01
 4.97854077e-01 4.97854077e-01
 4.96423462e-01 4.96423462e-01
 4.96423462e-01 4.96423462e-01
 4.94992847e-01 4.94992847e-01
 4.94992847e-01 4.94992847e-01
 4.93562232e-01 4.93562232e-01
 4.93562232e-01 4.93562232e-01
 4.92131617e-01 4.92131617e-01
 4.92131617e-01 4.92131617e-01
 4.90701001e-01 4.90701001e-01
 4.90701001e-01 4.90701001e-01
 4.89270386e-01 4.89270386e-01
 4.89270386e-01 4.89270386e-01
 4.87839771e-01 4.87839771e-01
 4.87839771e-01 4.87839771e-01
 4.86409156e-01 4.86409156e-01
 4.86409156e-01 4.86409156e-01
 4.84978541e-01 4.84978541e-01
 4.84978541e-01 4.84978541e-01
 4.83547926e-01 4.83547926e-01
 4.83547926e-01 4.83547926e-01
 4.82117310e-01 4.82117310e-01
 4.82117310e-01 4.82117310e-01
 4.80686695e-01 4.80686695e-01
 4.80686695e-01 4.80686695e-01
 4.79261859e-01 4.79256080e-01
 4.79256080e-01 4.79250210e-01
 4.77842489e-01 4.77825465e-01
 4.77825465e-01 4.77808307e-01
 4.76423073e-01 4.76394850e-01
 4.76394850e-01 4.76366404e-01
 4.75003113e-01 4.74964235e-01
 4.74964235e-01 4.74925371e-01
 4.73561501e-01 4.73533619e-01
 4.73533619e-01 4.73505956e-01
 4.72119598e-01 4.72103004e-01
 4.72103004e-01 4.72086541e-01
 4.70677695e-01 4.70672389e-01
 4.70672389e-01 4.70667015e-01
 4.69247514e-01 4.69241774e-01
 4.69241774e-01 4.69235924e-01
 4.67827917e-01 4.67811159e-01
 4.67811159e-01 4.67794271e-01
 4.66408256e-01 4.66380544e-01
 4.66380544e-01 4.66352618e-01
 4.64987847e-01 4.64949928e-01
 4.64949928e-01 4.64912030e-01
 4.63546466e-01 4.63519313e-01
 4.63519313e-01 4.63492368e-01
 4.62104813e-01 4.62088698e-01
 4.62088698e-01 4.62072706e-01
 4.60663160e-01 4.60658083e-01
 4.60658083e-01 4.60652939e-01
 4.59233198e-01 4.59227468e-01
 4.59227468e-01 4.59221631e-01
 4.57813374e-01 4.57796853e-01
 4.57796853e-01 4.57780206e-01
 4.56393487e-01 4.56366237e-01
 4.56366237e-01 4.56338782e-01
 4.54972659e-01 4.54935622e-01
 4.54935622e-01 4.54898610e-01
 4.53531490e-01 4.53505007e-01
 4.53505007e-01 4.53478723e-01
 4.52090065e-01 4.52074392e-01
 4.52074392e-01 4.52058836e-01
 4.50648641e-01 4.50643777e-01
 4.50643777e-01 4.50638831e-01
 4.49218908e-01 4.49213162e-01
 4.49213162e-01 4.49207331e-01
 4.47798858e-01 4.47782546e-01
 4.47782546e-01 4.47766114e-01
 4.46378767e-01 4.46351931e-01
 4.46351931e-01 4.46324897e-01
 4.44957547e-01 4.44921316e-01
 4.44921316e-01 4.44885115e-01
 4.43516569e-01 4.43490701e-01
 4.43490701e-01 4.43465023e-01
 4.42075352e-01 4.42060086e-01
 4.42060086e-01 4.42044932e-01
 4.40634135e-01 4.40629471e-01
 4.40629471e-01 4.40624726e-01
 4.39198856e-01 4.39198856e-01
 4.39198856e-01 4.39198855e-01
 4.37768240e-01 4.37768240e-01
 4.37768240e-01 4.37768240e-01
 4.36337625e-01 4.36337625e-01
 4.36337625e-01 4.36337625e-01
 4.34907010e-01 4.34907010e-01
 4.34907010e-01 4.34907010e-01
 4.33476395e-01 4.33476395e-01
 4.33476395e-01 4.33476395e-01
 4.32045780e-01 4.32045780e-01
 4.32045780e-01 4.32045780e-01
 4.30615165e-01 4.30615165e-01
 4.30615165e-01 4.30615164e-01
 4.29190310e-01 4.29184549e-01
 4.29184549e-01 4.29178707e-01
 4.27769912e-01 4.27753934e-01
 4.27753934e-01 4.27737842e-01
 4.26349474e-01 4.26323319e-01
 4.26323319e-01 4.26296977e-01
 4.24927546e-01 4.24892704e-01
 4.24892704e-01 4.24857899e-01
 4.23486894e-01 4.23462089e-01
 4.23462089e-01 4.23437460e-01
 4.22046028e-01 4.22031474e-01
 4.22031474e-01 4.22017022e-01
 4.20605163e-01 4.20600858e-01
 4.20600858e-01 4.20596492e-01
 4.19176007e-01 4.19170243e-01
 4.19170243e-01 4.19164382e-01
 4.17755483e-01 4.17739628e-01
 4.17739628e-01 4.17723661e-01
 4.16334903e-01 4.16309013e-01
 4.16309013e-01 4.16282940e-01
 4.14912658e-01 4.14878398e-01
 4.14878398e-01 4.14844179e-01
 4.13472138e-01 4.13447783e-01
 4.13447783e-01 4.13423598e-01
 4.12031417e-01 4.12017167e-01
 4.12017167e-01 4.12003018e-01
 4.10590696e-01 4.10586552e-01
 4.10586552e-01 4.10582348e-01
 4.09161732e-01 4.09155937e-01
 4.09155937e-01 4.09150047e-01
 4.07741085e-01 4.07725322e-01
 4.07725322e-01 4.07709448e-01
 4.06320384e-01 4.06294707e-01
 4.06294707e-01 4.06268850e-01
 4.04897844e-01 4.04864092e-01
 4.04864092e-01 4.04830384e-01
 4.03457436e-01 4.03433476e-01
 4.03433476e-01 4.03409683e-01
 4.02016838e-01 4.02002861e-01
 4.02002861e-01 4.01988981e-01
 4.00576239e-01 4.00572246e-01
 4.00572246e-01 4.00568193e-01
 3.99147467e-01 3.99141631e-01
 3.99141631e-01 3.99135701e-01
 3.97726720e-01 3.97711016e-01
 3.97711016e-01 3.97695203e-01
 3.96305920e-01 3.96280401e-01
 3.96280401e-01 3.96254705e-01
 3.94883107e-01 3.94849785e-01
 3.94849785e-01 3.94816512e-01
 3.93442791e-01 3.93419170e-01
 3.93419170e-01 3.93395712e-01
 3.92002292e-01 3.91988555e-01
 3.91988555e-01 3.91974912e-01
 3.90561794e-01 3.90557940e-01
 3.90557940e-01 3.90554027e-01
 3.89133213e-01 3.89127325e-01
 3.89127325e-01 3.89121343e-01
 3.87712390e-01 3.87696710e-01
 3.87696710e-01 3.87680922e-01
 3.86291513e-01 3.86266094e-01
 3.86266094e-01 3.86240501e-01
 3.84868449e-01 3.84835479e-01
 3.84835479e-01 3.84802561e-01
 3.83428202e-01 3.83404864e-01
 3.83404864e-01 3.83381685e-01
 3.81987781e-01 3.81974249e-01
 3.81974249e-01 3.81960809e-01
 3.80547360e-01 3.80543634e-01
 3.80543634e-01 3.80539850e-01
 3.79118973e-01 3.79113019e-01
 3.79113019e-01 3.79106972e-01
 3.77698096e-01 3.77682403e-01
 3.77682403e-01 3.77666604e-01
 3.76277168e-01 3.76251788e-01
 3.76251788e-01 3.76226235e-01
 3.74853873e-01 3.74821173e-01
 3.74821173e-01 3.74788528e-01
 3.73413672e-01 3.73390558e-01
 3.73390558e-01 3.73367600e-01
 3.71973304e-01 3.71959943e-01
 3.71959943e-01 3.71946672e-01
 3.70532936e-01 3.70529328e-01
 3.70529328e-01 3.70525662e-01
 3.69104748e-01 3.69098712e-01
 3.69098712e-01 3.69092585e-01
 3.67683843e-01 3.67668097e-01
 3.67668097e-01 3.67652244e-01
 3.66262888e-01 3.66237482e-01
 3.66237482e-01 3.66211903e-01
 3.64839384e-01 3.64806867e-01
 3.64806867e-01 3.64774409e-01
 3.63399205e-01 3.63376252e-01
 3.63376252e-01 3.63353454e-01
 3.61958864e-01 3.61945637e-01
 3.61945637e-01 3.61932499e-01
 3.60518523e-01 3.60515021e-01
 3.60515021e-01 3.60511464e-01
 3.59090540e-01 3.59084406e-01
 3.59084406e-01 3.59078181e-01
 3.57669635e-01 3.57653791e-01
 3.57653791e-01 3.57637840e-01
 3.56248680e-01 3.56223176e-01
 3.56223176e-01 3.56197498e-01
 3.54824988e-01 3.54792561e-01
 3.54792561e-01 3.54760198e-01
 3.53384803e-01 3.53361946e-01
 3.53361946e-01 3.53339243e-01
 3.51944461e-01 3.51931330e-01
 3.51931330e-01 3.51918289e-01
 3.50504120e-01 3.50500715e-01
 3.50500715e-01 3.50497255e-01
 3.49076350e-01 3.49070100e-01
 3.49070100e-01 3.49063758e-01
 3.47655475e-01 3.47639485e-01
 3.47639485e-01 3.47623386e-01
 3.46234550e-01 3.46208870e-01
 3.46208870e-01 3.46183014e-01
 3.44810690e-01 3.44778255e-01
 3.44778255e-01 3.44745888e-01
 3.43370471e-01 3.43347639e-01
 3.43347639e-01 3.43324963e-01
 3.41930099e-01 3.41917024e-01
 3.41917024e-01 3.41904039e-01
 3.40489727e-01 3.40486409e-01
 3.40486409e-01 3.40483029e-01
 3.39062198e-01 3.39055794e-01
 3.39055794e-01 3.39049313e-01
 3.37641369e-01 3.37625179e-01
 3.37625179e-01 3.37608877e-01
 3.36220507e-01 3.36194564e-01
 3.36194564e-01 3.36168442e-01
 3.34796500e-01 3.34763948e-01
 3.34763948e-01 3.34731470e-01
 3.33356214e-01 3.33333333e-01
 3.33333333e-01 3.33310608e-01
 3.31915779e-01 3.31902718e-01
 3.31902718e-01 3.31889746e-01
 3.30475344e-01 3.30472103e-01
 3.30472103e-01 3.30468800e-01
 3.29041488e-01 3.29041488e-01
 3.29041488e-01 3.29041488e-01
 3.27610873e-01 3.27610873e-01
 3.27610873e-01 3.27610873e-01
 3.26180258e-01 3.26180258e-01
 3.26180258e-01 3.26180257e-01
 3.24749642e-01 3.24749642e-01
 3.24749642e-01 3.24749642e-01
 3.23319027e-01 3.23319027e-01
 3.23319027e-01 3.23319027e-01
 3.21888412e-01 3.21888412e-01
 3.21888412e-01 3.21888412e-01
 3.20457797e-01 3.20457797e-01
 3.20457797e-01 3.20457797e-01
 3.19033942e-01 3.19027182e-01
 3.19027182e-01 3.19020341e-01
 3.17613350e-01 3.17596567e-01
 3.17596567e-01 3.17579665e-01
 3.16192724e-01 3.16165951e-01
 3.16165951e-01 3.16138990e-01
 3.14768488e-01 3.14735336e-01
 3.14735336e-01 3.14702270e-01
 3.13327960e-01 3.13304721e-01
 3.13304721e-01 3.13281644e-01
 3.11887285e-01 3.11874106e-01
 3.11874106e-01 3.11861019e-01
 3.10446609e-01 3.10443491e-01
 3.10443491e-01 3.10440317e-01
 3.09012876e-01 3.09012876e-01
 3.09012876e-01 3.09012875e-01
 3.07582260e-01 3.07582260e-01
 3.07582260e-01 3.07582260e-01
 3.06151645e-01 3.06151645e-01
 3.06151645e-01 3.06151645e-01
 3.04721030e-01 3.04721030e-01
 3.04721030e-01 3.04721030e-01
 3.03290415e-01 3.03290415e-01
 3.03290415e-01 3.03290415e-01
 3.01859800e-01 3.01859800e-01
 3.01859800e-01 3.01859800e-01
 3.00429185e-01 3.00429185e-01
 3.00429185e-01 3.00429184e-01
 2.99005824e-01 2.98998569e-01
 2.98998569e-01 2.98991230e-01
 2.97585649e-01 2.97567954e-01
 2.97567954e-01 2.97550130e-01
 2.96165442e-01 2.96137339e-01
 2.96137339e-01 2.96109030e-01
 2.94741070e-01 2.94706724e-01
 2.94706724e-01 2.94672480e-01
 2.93300119e-01 2.93276109e-01
 2.93276109e-01 2.93252273e-01
 2.91859019e-01 2.91845494e-01
 2.91845494e-01 2.91832066e-01
 2.90417919e-01 2.90414878e-01
 2.90414878e-01 2.90411774e-01
 2.88991831e-01 2.88984263e-01
 2.88984263e-01 2.88976607e-01
 2.87571950e-01 2.87553648e-01
 2.87553648e-01 2.87535208e-01
 2.86152038e-01 2.86123033e-01
 2.86123033e-01 2.86093810e-01
 2.84727636e-01 2.84692418e-01
 2.84692418e-01 2.84657312e-01
 2.83286389e-01 2.83261803e-01
 2.83261803e-01 2.83237400e-01
 2.81844990e-01 2.81831187e-01
 2.81831187e-01 2.81817488e-01
 2.80403592e-01 2.80400572e-01
 2.80400572e-01 2.80397488e-01
 2.78969957e-01 2.78969957e-01
 2.78969957e-01 2.78969957e-01
 2.77539342e-01 2.77539342e-01
 2.77539342e-01 2.77539342e-01
 2.76108727e-01 2.76108727e-01
 2.76108727e-01 2.76108727e-01
 2.74678112e-01 2.74678112e-01
 2.74678112e-01 2.74678111e-01
 2.73247497e-01 2.73247496e-01
 2.73247496e-01 2.73247496e-01
 2.71816881e-01 2.71816881e-01
 2.71816881e-01 2.71816881e-01
 2.70386266e-01 2.70386266e-01
 2.70386266e-01 2.70386266e-01
 2.68964021e-01 2.68955651e-01
 2.68955651e-01 2.68947181e-01
 2.67544947e-01 2.67525036e-01
 2.67525036e-01 2.67504963e-01
 2.66125841e-01 2.66094421e-01
 2.66094421e-01 2.66062745e-01
 2.64701468e-01 2.64663805e-01
 2.64663805e-01 2.64626285e-01
 2.63259412e-01 2.63233190e-01
 2.63233190e-01 2.63207179e-01
 2.61817195e-01 2.61802575e-01
 2.61802575e-01 2.61788073e-01
 2.60374977e-01 2.60371960e-01
 2.60371960e-01 2.60368875e-01
 2.58950229e-01 2.58941345e-01
 2.58941345e-01 2.58932354e-01
 2.57531693e-01 2.57510730e-01
 2.57510730e-01 2.57489588e-01
 2.56113125e-01 2.56080114e-01
 2.56080114e-01 2.56046823e-01
 2.54688817e-01 2.54649499e-01
 2.54649499e-01 2.54610344e-01
 2.53246222e-01 2.53218884e-01
 2.53218884e-01 2.53191777e-01
 2.51803457e-01 2.51788269e-01
 2.51788269e-01 2.51773209e-01
 2.50360691e-01 2.50357654e-01
 2.50357654e-01 2.50354546e-01
 2.48936532e-01 2.48927039e-01
 2.48927039e-01 2.48917429e-01
 2.47518648e-01 2.47496423e-01
 2.47496423e-01 2.47474000e-01
 2.46100732e-01 2.46065808e-01
 2.46065808e-01 2.46030572e-01
 2.44676526e-01 2.44635193e-01
 2.44635193e-01 2.44594047e-01
 2.43233280e-01 2.43204578e-01
 2.43204578e-01 2.43176131e-01
 2.41789851e-01 2.41773963e-01
 2.41773963e-01 2.41758215e-01
 2.40346423e-01 2.40343348e-01
 2.40343348e-01 2.40340206e-01
 2.38922929e-01 2.38912732e-01
 2.38912732e-01 2.38902385e-01
 2.37505855e-01 2.37482117e-01
 2.37482117e-01 2.37458154e-01
 2.36088727e-01 2.36051502e-01
 2.36051502e-01 2.36013923e-01
 2.34664669e-01 2.34620887e-01
 2.34620887e-01 2.34577323e-01
 2.33220634e-01 2.33190272e-01
 2.33190272e-01 2.33160195e-01
 2.31776404e-01 2.31759657e-01
 2.31759657e-01 2.31743067e-01
 2.30332173e-01 2.30329041e-01
 2.30329041e-01 2.30325832e-01
 2.28898426e-01 2.28898426e-01
 2.28898426e-01 2.28898426e-01
 2.27467811e-01 2.27467811e-01
 2.27467811e-01 2.27467811e-01
 2.26037196e-01 2.26037196e-01
 2.26037196e-01 2.26037196e-01
 2.24606581e-01 2.24606581e-01
 2.24606581e-01 2.24606581e-01
 2.23175966e-01 2.23175966e-01
 2.23175966e-01 2.23175966e-01
 2.21745351e-01 2.21745351e-01
 2.21745351e-01 2.21745350e-01
 2.20314735e-01 2.20314735e-01
 2.20314735e-01 2.20314735e-01
 2.18896254e-01 2.18884120e-01
 2.18884120e-01 2.18871822e-01
 2.17481264e-01 2.17453505e-01
 2.17453505e-01 2.17425440e-01
 2.16066244e-01 2.16022890e-01
 2.16022890e-01 2.15979058e-01
 2.14642648e-01 2.14592275e-01
 2.14592275e-01 2.14542214e-01
 2.13196505e-01 2.13161660e-01
 2.13161660e-01 2.13127194e-01
 2.11750122e-01 2.11731044e-01
 2.11731044e-01 2.11712174e-01
 2.10303740e-01 2.10300429e-01
 2.10300429e-01 2.10297036e-01
 2.08883182e-01 2.08869814e-01
 2.08869814e-01 2.08856222e-01
 2.07469630e-01 2.07439199e-01
 2.07439199e-01 2.07408402e-01
 2.06056015e-01 2.06008584e-01
 2.06008584e-01 2.05960582e-01
 2.04632754e-01 2.04577969e-01
 2.04577969e-01 2.04523567e-01
 2.03185204e-01 2.03147353e-01
 2.03147353e-01 2.03109952e-01
 2.01737384e-01 2.01716738e-01
 2.01716738e-01 2.01696337e-01
 2.00289564e-01 2.00286123e-01
 2.00286123e-01 2.00282583e-01
 1.98870455e-01 1.98855508e-01
 1.98855508e-01 1.98840334e-01
 1.97458587e-01 1.97424893e-01
 1.97424893e-01 1.97390752e-01
 1.96046691e-01 1.95994278e-01
 1.95994278e-01 1.95941169e-01
 1.94623856e-01 1.94563662e-01
 1.94563662e-01 1.94503949e-01
 1.93174585e-01 1.93133047e-01
 1.93133047e-01 1.93092053e-01
 1.91725003e-01 1.91702432e-01
 1.91702432e-01 1.91680156e-01
 1.90275421e-01 1.90271817e-01
 1.90271817e-01 1.90268114e-01
 1.88858005e-01 1.88841202e-01
 1.88841202e-01 1.88824077e-01
 1.87448295e-01 1.87410587e-01
 1.87410587e-01 1.87372321e-01
 1.86038513e-01 1.85979971e-01
 1.85979971e-01 1.85920564e-01
 1.84616220e-01 1.84549356e-01
 1.84549356e-01 1.84483106e-01
 1.83164829e-01 1.83118741e-01
 1.83118741e-01 1.83073324e-01
 1.81713073e-01 1.81688126e-01
 1.81688126e-01 1.81663542e-01
 1.80261316e-01 1.80257511e-01
 1.80257511e-01 1.80253593e-01
 1.78846051e-01 1.78826896e-01
 1.78826896e-01 1.78807342e-01
 1.77438968e-01 1.77396280e-01
 1.77396280e-01 1.77352881e-01
 1.76031808e-01 1.75965665e-01
 1.75965665e-01 1.75898420e-01
 1.74610202e-01 1.74535050e-01
 1.74535050e-01 1.74460699e-01
 1.73156180e-01 1.73104435e-01
 1.73104435e-01 1.73053538e-01
 1.71701719e-01 1.71673820e-01
 1.71673820e-01 1.71646378e-01
 1.70247258e-01 1.70243205e-01
 1.70243205e-01 1.70239023e-01
 1.68812590e-01 1.68812589e-01
 1.68812589e-01 1.68812589e-01
 1.67381974e-01 1.67381974e-01
 1.67381974e-01 1.67381974e-01
 1.65951359e-01 1.65951359e-01
 1.65951359e-01 1.65951359e-01
 1.64520744e-01 1.64520744e-01
 1.64520744e-01 1.64520744e-01
 1.63090129e-01 1.63090129e-01
 1.63090129e-01 1.63090129e-01
 1.61659514e-01 1.61659514e-01
 1.61659514e-01 1.61659513e-01
 1.60228899e-01 1.60228898e-01
 1.60228898e-01 1.60228898e-01
 1.58798283e-01 1.58798283e-01
 1.58798283e-01 1.58798283e-01
 1.57367668e-01 1.57367668e-01
 1.57367668e-01 1.57367668e-01
 1.55937053e-01 1.55937053e-01
 1.55937053e-01 1.55937053e-01
 1.54506438e-01 1.54506438e-01
 1.54506438e-01 1.54506438e-01
 1.53075823e-01 1.53075823e-01
 1.53075823e-01 1.53075822e-01
 1.51645208e-01 1.51645207e-01
 1.51645207e-01 1.51645207e-01
 1.50214592e-01 1.50214592e-01
 1.50214592e-01 1.50214592e-01
 1.48814744e-01 1.48783977e-01
 1.48783977e-01 1.48752424e-01
 1.47420299e-01 1.47353362e-01
 1.47353362e-01 1.47284688e-01
 1.46025865e-01 1.45922747e-01
 1.45922747e-01 1.45816952e-01
 1.44607820e-01 1.44492132e-01
 1.44492132e-01 1.44378520e-01
 1.43140955e-01 1.43061516e-01
 1.43061516e-01 1.42984087e-01
 1.41673219e-01 1.41630901e-01
 1.41630901e-01 1.41589654e-01
 1.40205483e-01 1.40200286e-01
 1.40200286e-01 1.40194874e-01
 1.38769671e-01 1.38769671e-01
 1.38769671e-01 1.38769671e-01
 1.37339056e-01 1.37339056e-01
 1.37339056e-01 1.37339056e-01
 1.35908441e-01 1.35908441e-01
 1.35908441e-01 1.35908440e-01
 1.34477826e-01 1.34477825e-01
 1.34477825e-01 1.34477825e-01
 1.33047210e-01 1.33047210e-01
 1.33047210e-01 1.33047210e-01
 1.31616595e-01 1.31616595e-01
 1.31616595e-01 1.31616595e-01
 1.30185980e-01 1.30185980e-01
 1.30185980e-01 1.30185980e-01
 1.28755365e-01 1.28755365e-01
 1.28755365e-01 1.28755365e-01
 1.27324750e-01 1.27324750e-01
 1.27324750e-01 1.27324749e-01
 1.25894135e-01 1.25894134e-01
 1.25894134e-01 1.25894134e-01
 1.24463519e-01 1.24463519e-01
 1.24463519e-01 1.24463519e-01
 1.23032904e-01 1.23032904e-01
 1.23032904e-01 1.23032904e-01
 1.21602289e-01 1.21602289e-01
 1.21602289e-01 1.21602289e-01
 1.20171674e-01 1.20171674e-01
 1.20171674e-01 1.20171674e-01
 1.18741059e-01 1.18741059e-01
 1.18741059e-01 1.18741058e-01
 1.17310444e-01 1.17310443e-01
 1.17310443e-01 1.17310443e-01
 1.15879829e-01 1.15879828e-01
 1.15879828e-01 1.15879828e-01
 1.14449213e-01 1.14449213e-01
 1.14449213e-01 1.14449213e-01
 1.13018598e-01 1.13018598e-01
 1.13018598e-01 1.13018598e-01
 1.11587983e-01 1.11587983e-01
 1.11587983e-01 1.11587983e-01
 1.10157368e-01 1.10157368e-01
 1.10157368e-01 1.10157367e-01
 1.08799249e-01 1.08726753e-01
 1.08726753e-01 1.08650231e-01
 1.07449426e-01 1.07296137e-01
 1.07296137e-01 1.07133636e-01
 1.06099916e-01 1.05865522e-01
 1.05865522e-01 1.05617042e-01
 1.04698121e-01 1.04434907e-01
 1.04434907e-01 1.04183481e-01
 1.03184849e-01 1.03004292e-01
 1.03004292e-01 1.02833971e-01
 1.01668254e-01 1.01573677e-01
 1.01573677e-01 1.01484461e-01
 1.00151660e-01 1.00143062e-01
 1.00143062e-01 1.00134378e-01
 9.87144183e-02 9.87124464e-02
 9.87124464e-02 9.87104497e-02
 9.72838256e-02 9.72818312e-02
 9.72818312e-02 9.72798136e-02
 9.58523237e-02 9.58512160e-02
 9.58512160e-02 9.58500942e-02
 9.44238292e-02 9.44206009e-02
 9.44206009e-02 9.44173361e-02
 9.29900670e-02 9.29899857e-02
 9.29899857e-02 9.29899032e-02
 9.15630514e-02 9.15593705e-02
 9.15593705e-02 9.15556433e-02
 9.01287556e-02 9.01287554e-02
 9.01287554e-02 9.01287551e-02
 8.86981404e-02 8.86981402e-02
 8.86981402e-02 8.86981400e-02
 8.72675252e-02 8.72675250e-02
 8.72675250e-02 8.72675248e-02
 8.58369101e-02 8.58369099e-02
 8.58369099e-02 8.58369096e-02
 8.44104963e-02 8.44062947e-02
 8.44062947e-02 8.44020350e-02
 8.29756797e-02 8.29756795e-02
 8.29756795e-02 8.29756794e-02
 8.15450646e-02 8.15450644e-02
 8.15450644e-02 8.15450641e-02
 8.01144495e-02 8.01144492e-02
 8.01144492e-02 8.01144489e-02
 7.86838343e-02 7.86838340e-02
 7.86838340e-02 7.86838338e-02
 7.72565305e-02 7.72532189e-02
 7.72532189e-02 7.72498504e-02
 7.58250779e-02 7.58226037e-02
 7.58226037e-02 7.58200793e-02
 7.43976873e-02 7.43919886e-02
 7.43919886e-02 7.43862007e-02
 7.29619742e-02 7.29613734e-02
 7.29613734e-02 7.29607601e-02
 7.15383524e-02 7.15307582e-02
 7.15307582e-02 7.15230284e-02
 7.01018414e-02 7.01001431e-02
 7.01001431e-02 7.00984052e-02
 6.86755392e-02 6.86695279e-02
 6.86695279e-02 6.86634022e-02
 6.72389131e-02 6.72389127e-02
 6.72389127e-02 6.72389124e-02
 6.58082978e-02 6.58082976e-02
 6.58082976e-02 6.58082973e-02
 6.43776827e-02 6.43776824e-02
 6.43776824e-02 6.43776821e-02
 6.29483000e-02 6.29470672e-02
 6.29470672e-02 6.29457994e-02
 6.15164524e-02 6.15164521e-02
 6.15164521e-02 6.15164518e-02
 6.00858373e-02 6.00858369e-02
 6.00858369e-02 6.00858366e-02
 5.86648772e-02 5.86552217e-02
 5.86552217e-02 5.86453045e-02
 5.72312691e-02 5.72246066e-02
 5.72246066e-02 5.72177098e-02
 5.58006955e-02 5.57939914e-02
 5.57939914e-02 5.57871034e-02
 5.43758404e-02 5.43633763e-02
 5.43633763e-02 5.43505010e-02
 5.29327615e-02 5.29327611e-02
 5.29327611e-02 5.29327606e-02
 5.15021464e-02 5.15021459e-02
 5.15021459e-02 5.15021455e-02
 5.00715313e-02 5.00715308e-02
 5.00715308e-02 5.00715302e-02
 4.86409161e-02 4.86409156e-02
 4.86409156e-02 4.86409151e-02
 4.72157402e-02 4.72103004e-02
 4.72103004e-02 4.72046175e-02
 4.57859370e-02 4.57796853e-02
 4.57796853e-02 4.57731124e-02
 4.43490706e-02 4.43490701e-02
 4.43490701e-02 4.43490695e-02
 4.29184554e-02 4.29184549e-02
 4.29184549e-02 4.29184545e-02
 4.14883110e-02 4.14878398e-02
 4.14878398e-02 4.14873392e-02
 4.00596593e-02 4.00572246e-02
 4.00572246e-02 4.00546281e-02
 3.86326599e-02 3.86266094e-02
 3.86266094e-02 3.86200848e-02
 3.71959949e-02 3.71959943e-02
 3.71959943e-02 3.71959936e-02
 3.57653800e-02 3.57653791e-02
 3.57653791e-02 3.57653781e-02
 3.43347647e-02 3.43347639e-02
 3.43347639e-02 3.43347631e-02
 3.29041495e-02 3.29041488e-02
 3.29041488e-02 3.29041480e-02
 3.14735344e-02 3.14735336e-02
 3.14735336e-02 3.14735328e-02
 3.00429194e-02 3.00429185e-02
 3.00429185e-02 3.00429173e-02
 2.86123047e-02 2.86123033e-02
 2.86123033e-02 2.86123015e-02
 2.71816899e-02 2.71816881e-02
 2.71816881e-02 2.71816857e-02
 2.58168027e-02 2.57510730e-02
 2.57510730e-02 2.56627740e-02
 2.43897603e-02 2.43204578e-02
 2.43204578e-02 2.41964636e-02
 2.29741495e-02 2.28898426e-02
 2.28898426e-02 2.25581348e-02
 2.14592562e-02 2.14592275e-02
 2.28898426e-02 2.13671367e-02
 2.31122245e-02 2.14592275e-02
 2.43204578e-02 2.22172868e-02
 2.57510730e-02 2.26843165e-02
 2.62795379e-02 2.28898426e-02
 2.71816881e-02 2.33527376e-02
 2.86123033e-02 2.39199140e-02
 2.98740233e-02 2.43204578e-02
 3.00429185e-02 2.43887797e-02
 3.14735336e-02 2.49948789e-02
 3.29041488e-02 2.54706398e-02
 3.38123679e-02 2.57510730e-02
 3.43347639e-02 2.59437120e-02
 3.57653791e-02 2.64369769e-02
 3.71959943e-02 2.68483913e-02
 3.84550197e-02 2.71816881e-02
 3.86266094e-02 2.72351188e-02
 4.00572246e-02 2.76820788e-02
 4.14878398e-02 2.80648928e-02
 4.29184549e-02 2.84056368e-02
 4.38410230e-02 2.86123033e-02
 4.43490701e-02 2.87426636e-02
 4.57796853e-02 2.90974010e-02
 4.72103004e-02 2.94167054e-02
 4.86409156e-02 2.97037866e-02
 5.00715308e-02 2.99669797e-02
 5.04910432e-02 3.00429185e-02
 5.15021459e-02 3.02529186e-02
 5.29327611e-02 3.05260057e-02
 5.43633763e-02 3.07775762e-02
 5.57939914e-02 3.09990173e-02
 5.72246066e-02 3.12094198e-02
 5.86552217e-02 3.14170503e-02
 5.90943171e-02 3.14735336e-02
 6.00858369e-02 3.16118952e-02
 6.15164521e-02 3.17982304e-02
 6.29470672e-02 3.19852183e-02
 6.43776824e-02 3.21549515e-02
 6.58082976e-02 3.23051988e-02
 6.72389127e-02 3.24475176e-02
 6.86695279e-02 3.25844692e-02
 7.01001431e-02 3.27082177e-02
 7.15307582e-02 3.28212393e-02
 7.26430151e-02 3.29041488e-02
 7.29613734e-02 3.29303178e-02
 7.43919886e-02 3.30446861e-02
 7.58226037e-02 3.31482271e-02
 7.72532189e-02 3.32461718e-02
 7.86838340e-02 3.33326326e-02
 8.01144492e-02 3.34133138e-02
 8.15450644e-02 3.34893351e-02
 8.29756795e-02 3.35540303e-02
 8.44062947e-02 3.36174811e-02
 8.58369099e-02 3.36701908e-02
 8.72675250e-02 3.37218364e-02
 8.86981402e-02 3.37661609e-02
 9.01287554e-02 3.38024985e-02
 9.15593705e-02 3.38363126e-02
 9.29899857e-02 3.38675486e-02
 9.44206009e-02 3.38939021e-02
 9.58512160e-02 3.39146379e-02
 9.72818312e-02 3.39314937e-02
 9.87124464e-02 3.39418614e-02
 1.00143062e-01 3.39693193e-02
 1.01573677e-01 3.41502123e-02
 1.03004292e-01 3.42608012e-02
 1.04034189e-01 3.43347639e-02
 1.04434907e-01 3.43620598e-02
 1.05865522e-01 3.44595094e-02
 1.07296137e-01 3.45569591e-02
 1.08726753e-01 3.46544087e-02
 1.10157368e-01 3.47472461e-02
 1.11587983e-01 3.48027658e-02
 1.13018598e-01 3.48582856e-02
 1.14449213e-01 3.49023054e-02
 1.15879828e-01 3.48682684e-02
 1.17310443e-01 3.47469251e-02
 1.18741059e-01 3.46255818e-02
 1.20171674e-01 3.45213450e-02
 1.21602289e-01 3.45425556e-02
 1.23032904e-01 3.45637661e-02
 1.24463519e-01 3.45804311e-02
 1.25894134e-01 3.45543252e-02
 1.27324750e-01 3.44250432e-02
 1.28323767e-01 3.43347639e-02
 1.28755365e-01 3.42957613e-02
 1.30185980e-01 3.41636025e-02
 1.31616595e-01 3.40121914e-02
 1.33047210e-01 3.38655070e-02
 1.34477825e-01 3.37796904e-02
 1.35908441e-01 3.37730501e-02
 1.37339056e-01 3.37664098e-02
 1.38769671e-01 3.37597695e-02
 1.40200286e-01 3.37318516e-02
 1.41630901e-01 3.35732282e-02
 1.43061516e-01 3.34235215e-02
 1.44492132e-01 3.33569617e-02
 1.45922747e-01 3.33281620e-02
 1.47353362e-01 3.32993624e-02
 1.48783977e-01 3.32705627e-02
 1.50214592e-01 3.32382998e-02
 1.51645207e-01 3.31864118e-02
 1.53075823e-01 3.31345237e-02
 1.54506438e-01 3.30826356e-02
 1.55937053e-01 3.30288647e-02
 1.57367668e-01 3.29533509e-02
 1.57826591e-01 3.29041488e-02
 1.58798283e-01 3.27999718e-02
 1.60228898e-01 3.26600001e-02
 1.61659514e-01 3.25904174e-02
 1.63090129e-01 3.25208348e-02
 1.64520744e-01 3.24512521e-02
 1.65951359e-01 3.23816694e-02
 1.67381974e-01 3.23002374e-02
 1.68812589e-01 3.21719458e-02
 1.70243205e-01 3.20242025e-02
 1.71673820e-01 3.19392320e-02
 1.73104435e-01 3.18542616e-02
 1.74535050e-01 3.17692911e-02
 1.75965665e-01 3.16843207e-02
 1.77396280e-01 3.15976515e-02
 1.78826896e-01 3.14934985e-02
 1.78994626e-01 3.14735336e-02
 1.80257511e-01 3.13245472e-02
 1.81688126e-01 3.11702655e-02
 1.83118741e-01 3.10773551e-02
 1.84549356e-01 3.09844446e-02
 1.85979971e-01 3.08915342e-02
 1.87410587e-01 3.07986238e-02
 1.88841202e-01 3.07057134e-02
 1.90271817e-01 3.06094874e-02
 1.91702432e-01 3.04991263e-02
 1.93133047e-01 3.03887652e-02
 1.94563662e-01 3.02784041e-02
 1.95994278e-01 3.01680430e-02
 1.97424893e-01 3.00576819e-02
 1.97616272e-01 3.00429185e-02
 1.98855508e-01 2.99905193e-02
 2.00286123e-01 2.99312706e-02
 2.01716738e-01 2.98708205e-02
 2.03147353e-01 2.98065528e-02
 2.04577969e-01 2.97422850e-02
 2.06008584e-01 2.96780173e-02
 2.07439199e-01 2.96137495e-02
 2.08869814e-01 2.95494818e-02
 2.10300429e-01 2.94834168e-02
 2.11731044e-01 2.94105910e-02
 2.13161660e-01 2.93377651e-02
 2.14592275e-01 2.92649393e-02
 2.16022890e-01 2.91921134e-02
 2.17453505e-01 2.91192876e-02
 2.18884120e-01 2.90546275e-02
 2.20314735e-01 2.90236876e-02
 2.21745351e-01 2.89788459e-02
 2.23175966e-01 2.89039620e-02
 2.24606581e-01 2.88290781e-02
 2.26037196e-01 2.87541942e-02
 2.27467811e-01 2.86793104e-02
 2.28747944e-01 2.86123033e-02
 2.28898426e-01 2.86045315e-02
 2.30329041e-01 2.85289083e-02
 2.31759657e-01 2.84474688e-02
 2.33190272e-01 2.83660293e-02
 2.34620887e-01 2.82845897e-02
 2.36051502e-01 2.82031502e-02
 2.37482117e-01 2.81256029e-02
 2.38912732e-01 2.80722773e-02
 2.40343348e-01 2.80443790e-02
 2.41773963e-01 2.80023797e-02
 2.43204578e-01 2.79352448e-02
 2.44635193e-01 2.78526047e-02
 2.46065808e-01 2.77699645e-02
 2.47496423e-01 2.76873244e-02
 2.48927039e-01 2.76046842e-02
 2.50357654e-01 2.75326067e-02
 2.51788269e-01 2.74892630e-02
 2.53218884e-01 2.74295840e-02
 2.54649499e-01 2.73430887e-02
 2.56080114e-01 2.72565935e-02
 2.57319035e-01 2.71816881e-02
 2.57510730e-01 2.71700983e-02
 2.58941345e-01 2.70836030e-02
 2.60371960e-01 2.69954160e-02
 2.61802575e-01 2.69024141e-02
 2.63233190e-01 2.68094121e-02
 2.64663805e-01 2.67164102e-02
 2.66094421e-01 2.66277576e-02
 2.67525036e-01 2.65619155e-02
 2.68955651e-01 2.65171808e-02
 2.70386266e-01 2.64585298e-02
 2.71816881e-01 2.63622533e-02
 2.73247496e-01 2.62659767e-02
 2.74678112e-01 2.61697002e-02
 2.76108727e-01 2.60820280e-02
 2.77539342e-01 2.60245572e-02
 2.78969957e-01 2.59746194e-02
 2.80400572e-01 2.59108556e-02
 2.81831187e-01 2.58115394e-02
 2.82702184e-01 2.57510730e-02
 2.83261803e-01 2.57122231e-02
 2.84692418e-01 2.56139772e-02
 2.86123033e-01 2.55313579e-02
 2.87553648e-01 2.54766441e-02
 2.88984263e-01 2.54219304e-02
 2.90414878e-01 2.53654468e-02
 2.91845494e-01 2.53046301e-02
 2.93276109e-01 2.52438134e-02
 2.94706724e-01 2.51750957e-02
 2.96137339e-01 2.50868143e-02
 2.97567954e-01 2.49875354e-02
 2.98998569e-01 2.48882565e-02
 3.00429185e-01 2.47992840e-02
 3.01859800e-01 2.47343599e-02
 3.03290415e-01 2.46694358e-02
 3.04721030e-01 2.46019233e-02
 3.06151645e-01 2.45208472e-02
 3.07582260e-01 2.44188969e-02
 3.08963606e-01 2.43204578e-02
 3.09012876e-01 2.43169467e-02
 3.10443491e-01 2.42133479e-02
 3.11874106e-01 2.41060798e-02
 3.13304721e-01 2.40013058e-02
 3.14735336e-01 2.39136854e-02
 3.16165951e-01 2.38467726e-02
 3.17596567e-01 2.37798599e-02
 3.19027182e-01 2.37129472e-02
 3.20457797e-01 2.36323764e-02
 3.21888412e-01 2.35227823e-02
 3.23319027e-01 2.34202427e-02
 3.24749642e-01 2.33404058e-02
 3.26180258e-01 2.32700204e-02
 3.27610873e-01 2.31996351e-02
 3.29041488e-01 2.31292497e-02
 3.30472103e-01 2.30571846e-02
 3.31902718e-01 2.29817090e-02
 3.33333333e-01 2.29062334e-02
 3.33644014e-01 2.28898426e-02
 3.34763948e-01 2.28307578e-02
 3.36194564e-01 2.27552821e-02
 3.37625179e-01 2.26687557e-02
 3.39055794e-01 2.25632411e-02
 3.40486409e-01 2.24525815e-02
 3.41917024e-01 2.23430570e-02
 3.43347639e-01 2.22519614e-02
 3.44778255e-01 2.21753599e-02
 3.46208870e-01 2.20987584e-02
 3.47639485e-01 2.20221569e-02
 3.49070100e-01 2.19455554e-02
 3.50500715e-01 2.18552346e-02
 3.51931330e-01 2.17485175e-02
 3.53361946e-01 2.16645670e-02
 3.54792561e-01 2.15851805e-02
 3.56223176e-01 2.15057939e-02
 3.57062344e-01 2.14592275e-02
 3.57653791e-01 2.14264074e-02
 3.59084406e-01 2.13470208e-02
 3.60515021e-01 2.12660050e-02
 3.61945637e-01 2.11820927e-02
 3.63376252e-01 2.10981803e-02
 3.64806867e-01 2.10142680e-02
 3.66237482e-01 2.09303556e-02
 3.67668097e-01 2.08464433e-02
 3.69098712e-01 2.07558433e-02
 3.70529328e-01 2.06613709e-02
 3.71959943e-01 2.05750271e-02
 3.73390558e-01 2.04886833e-02
 3.74821173e-01 2.04023396e-02
 3.76251788e-01 2.03159958e-02
 3.77682403e-01 2.02296520e-02
 3.79113019e-01 2.01422581e-02
 3.80543634e-01 2.00532271e-02
 3.80944294e-01 2.00286123e-02
 3.81974249e-01 1.99970092e-02
 3.83404864e-01 1.99531122e-02
 3.84835479e-01 1.99092153e-02
 3.86266094e-01 1.98653183e-02
 3.87696710e-01 1.98214214e-02
 3.89127325e-01 1.97795346e-02
 3.90557940e-01 1.97387606e-02
 3.91988555e-01 1.96937720e-02
 3.93419170e-01 1.96487833e-02
 3.94849785e-01 1.96037946e-02
 3.96280401e-01 1.95588060e-02
 3.97711016e-01 1.95138173e-02
 3.99141631e-01 1.94733581e-02
 4.00572246e-01 1.94353356e-02
 4.02002861e-01 1.93893274e-02
 4.03433476e-01 1.93433193e-02
 4.04864092e-01 1.92973111e-02
 4.06294707e-01 1.92513030e-02
 4.07725322e-01 1.92052948e-02
 4.09155937e-01 1.91664038e-02
 4.10586552e-01 1.91387300e-02
 4.12017167e-01 1.91030965e-02
 4.13447783e-01 1.90570704e-02
 4.14878398e-01 1.90110444e-02
 4.16309013e-01 1.89650183e-02
 4.17739628e-01 1.89189922e-02
 4.19170243e-01 1.88729662e-02
 4.20600858e-01 1.88261197e-02
 4.22031474e-01 1.87782652e-02
 4.23462089e-01 1.87304107e-02
 4.24892704e-01 1.86825563e-02
 4.26323319e-01 1.86347018e-02
 4.27420608e-01 1.85979971e-02
 4.27753934e-01 1.85870523e-02
 4.29184549e-01 1.85525323e-02
 4.30615165e-01 1.85217165e-02
 4.32045780e-01 1.84735336e-02
 4.33476395e-01 1.84253507e-02
 4.34907010e-01 1.83771678e-02
 4.36337625e-01 1.83289850e-02
 4.37768240e-01 1.82834822e-02
 4.39198856e-01 1.82518335e-02
 4.40629471e-01 1.82324628e-02
 4.42060086e-01 1.82027445e-02
 4.43490701e-01 1.81589875e-02
 4.44921316e-01 1.81110173e-02
 4.46351931e-01 1.80630471e-02
 4.47782546e-01 1.80150769e-02
 4.49213162e-01 1.79671068e-02
 4.50643777e-01 1.79312763e-02
 4.52074392e-01 1.79033593e-02
 4.53505007e-01 1.78619283e-02
 4.54935622e-01 1.78132725e-02
 4.56366237e-01 1.77646167e-02
 4.57796853e-01 1.77159609e-02
 4.59227468e-01 1.76673051e-02
 4.60658083e-01 1.76179094e-02
 4.62088698e-01 1.75676451e-02
 4.63519313e-01 1.75173807e-02
 4.64949928e-01 1.74671164e-02
 4.66380544e-01 1.74168521e-02
 4.67811159e-01 1.73775323e-02
 4.69241774e-01 1.73539439e-02
 4.70672389e-01 1.73321033e-02
 4.72103004e-01 1.73083150e-02
 4.73533619e-01 1.72712789e-02
 4.74964235e-01 1.72214292e-02
 4.76394850e-01 1.71715795e-02
 4.76515314e-01 1.71673820e-02
 4.77825465e-01 1.71217299e-02
 4.79256080e-01 1.70718802e-02
 4.80686695e-01 1.70349294e-02
 4.82117310e-01 1.70119524e-02
 4.83547926e-01 1.69766771e-02
 4.84978541e-01 1.69281740e-02
 4.86409156e-01 1.68778162e-02
 4.87839771e-01 1.68274584e-02
 4.89270386e-01 1.67771006e-02
 4.90701001e-01 1.67260294e-02
 4.92131617e-01 1.66742158e-02
 4.93562232e-01 1.66224023e-02
 4.94992847e-01 1.65705887e-02
 4.96423462e-01 1.65248920e-02
 4.97854077e-01 1.64939394e-02
 4.99284692e-01 1.64709574e-02
 5.00715308e-01 1.64333618e-02
 5.02145923e-01 1.63811526e-02
 5.03576538e-01 1.63289434e-02
 5.05007153e-01 1.62767343e-02
 5.06437768e-01 1.62336116e-02
 5.07868383e-01 1.62053424e-02
 5.09298999e-01 1.61820074e-02
 5.10729614e-01 1.61437769e-02
 5.12160229e-01 1.60912351e-02
 5.13590844e-01 1.60386933e-02
 5.15021459e-01 1.59861515e-02
 5.16452074e-01 1.59457711e-02
 5.17882690e-01 1.59201430e-02
 5.19313305e-01 1.58965550e-02
 5.20743920e-01 1.58577720e-02
 5.22174535e-01 1.58049629e-02
 5.23605150e-01 1.57521537e-02
 5.24021985e-01 1.57367668e-02
 5.25035765e-01 1.56997222e-02
 5.26466381e-01 1.56626016e-02
 5.27896996e-01 1.56388625e-02
 5.29327611e-01 1.56151234e-02
 5.30758226e-01 1.55911062e-02
 5.32188841e-01 1.55668425e-02
 5.33619456e-01 1.55425787e-02
 5.35050072e-01 1.55050659e-02
 5.36480687e-01 1.54551553e-02
 5.37911302e-01 1.54031909e-02
 5.39341917e-01 1.53512266e-02
 5.40772532e-01 1.52986294e-02
 5.42203147e-01 1.52454931e-02
 5.43633763e-01 1.51923569e-02
 5.45064378e-01 1.51455574e-02
 5.46494993e-01 1.51140121e-02
 5.47925608e-01 1.50902871e-02
 5.49356223e-01 1.50665622e-02
 5.50786838e-01 1.50426680e-02
 5.52217454e-01 1.50186354e-02
 5.53648069e-01 1.49946029e-02
 5.55078684e-01 1.49629406e-02
 5.56509299e-01 1.49174602e-02
 5.57939914e-01 1.48653340e-02
 5.59370529e-01 1.48132077e-02
 5.60801144e-01 1.47769764e-02
 5.62231760e-01 1.47532341e-02
 5.63662375e-01 1.47294918e-02
 5.65092990e-01 1.47010397e-02
 5.66523605e-01 1.46577150e-02
 5.67954220e-01 1.46056253e-02
 5.69384835e-01 1.45535356e-02
 5.70815451e-01 1.45008997e-02
 5.72246066e-01 1.44478519e-02
 5.73676681e-01 1.43948042e-02
 5.75107296e-01 1.43577985e-02
 5.76537911e-01 1.43344827e-02
 5.77968526e-01 1.43116292e-02
 5.78311422e-01 1.43061516e-02
 5.79399142e-01 1.42887758e-02
 5.80829757e-01 1.42485283e-02
 5.82260372e-01 1.41956851e-02
 5.83690987e-01 1.41447746e-02
 5.85121602e-01 1.41112283e-02
 5.86552217e-01 1.40889138e-02
 5.87982833e-01 1.40665992e-02
 5.89413448e-01 1.40442846e-02
 5.90844063e-01 1.40041367e-02
 5.92274678e-01 1.39515963e-02
 5.93705293e-01 1.39040186e-02
 5.95135908e-01 1.38733789e-02
 5.96566524e-01 1.38517389e-02
 5.97997139e-01 1.38300989e-02
 5.99427754e-01 1.38084588e-02
 6.00858369e-01 1.37870405e-02
 6.02288984e-01 1.37657700e-02
 6.03719599e-01 1.37444996e-02
 6.05150215e-01 1.37232291e-02
 6.06580830e-01 1.36910514e-02
 6.08011445e-01 1.36449564e-02
 6.09442060e-01 1.35939256e-02
 6.10872675e-01 1.35616506e-02
 6.12303290e-01 1.35413672e-02
 6.13733906e-01 1.35210837e-02
 6.15164521e-01 1.35008002e-02
 6.16595136e-01 1.34722849e-02
 6.18025751e-01 1.34283934e-02
 6.19456366e-01 1.33778912e-02
 6.20886981e-01 1.33271052e-02
 6.22317597e-01 1.32761452e-02
 6.23748212e-01 1.32396604e-02
 6.25178827e-01 1.32178576e-02
 6.26609442e-01 1.31991456e-02
 6.28040057e-01 1.31804337e-02
 6.29470672e-01 1.31617218e-02
 6.30901288e-01 1.31435893e-02
 6.32331903e-01 1.31257972e-02
 6.33762518e-01 1.31080050e-02
 6.35193133e-01 1.30902129e-02
 6.36623748e-01 1.30695658e-02
 6.38054363e-01 1.30300805e-02
 6.39484979e-01 1.29810149e-02
 6.40915594e-01 1.29318345e-02
 6.42346209e-01 1.28825897e-02
 6.42700693e-01 1.28755365e-02


==> case2_l6QP1.txt <==
 5.79988561e-10 0.00000000e+00
 1.43061516e-03 0.00000000e+00
 2.86123033e-03 0.00000000e+00
 4.18187479e-03 0.00000000e+00
 4.29184549e-03 1.14748633e-04
 5.72246066e-03 1.42940929e-03
 5.72386179e-03 1.43061516e-03
 7.15307582e-03 2.85851197e-03
 7.15604114e-03 2.86123033e-03
 8.51888643e-03 4.29184549e-03
 8.58369099e-03 4.36731935e-03
 9.79386963e-03 5.72246066e-03
 1.00143062e-02 5.98791663e-03
 1.09844291e-02 7.15307582e-03
 1.14449213e-02 7.73332110e-03
 1.21148265e-02 8.58369099e-03
 1.28755365e-02 9.53077776e-03
 1.32589604e-02 1.00143062e-02
 1.43061516e-02 1.13389309e-02
 1.43870431e-02 1.14449213e-02
 1.51828517e-02 1.28755365e-02
 1.57367668e-02 1.36865589e-02
 1.61115646e-02 1.43061516e-02
 1.71673820e-02 1.57105780e-02
 1.71840421e-02 1.57367668e-02
 1.71673820e-02 1.60741505e-02
 1.69289080e-02 1.57367668e-02
 1.57367668e-02 1.54392219e-02
 1.45787640e-02 1.43061516e-02
 1.43061516e-02 1.41601753e-02
 1.28755403e-02 1.28755365e-02
 1.28755365e-02 1.28755340e-02
 1.14806606e-02 1.14449213e-02
 1.14449213e-02 1.14181749e-02
 1.00218584e-02 1.00143062e-02
 1.00143062e-02 1.00082522e-02
 8.62230857e-03 8.58369099e-03
 8.58369099e-03 8.55142912e-03
 7.21786635e-03 7.15307582e-03
 7.15307582e-03 7.09708438e-03
 5.81242112e-03 5.72246066e-03
 5.72246066e-03 5.63879087e-03
 4.38110797e-03 4.29184549e-03
 4.29184549e-03 4.21283276e-03
 2.92304832e-03 2.86123033e-03
 2.86123033e-03 2.80571741e-03
 1.46379539e-03 1.43061516e-03
 1.43061516e-03 1.40040100e-03
 5.79988561e-10 0.00000000e+00


==> case2_l6QP2.txt <==
 2.13671367e-02 2.28898426e-02
 2.14592275e-02 2.14592562e-02
 2.25581348e-02 2.28898426e-02
 2.28898426e-02 2.29741495e-02
 2.41964636e-02 2.43204578e-02
 2.43204578e-02 2.43897603e-02
 2.56627740e-02 2.57510730e-02
 2.57510730e-02 2.58168027e-02
 2.71816857e-02 2.71816881e-02
 2.71816881e-02 2.71816899e-02
 2.86123015e-02 2.86123033e-02
 2.86123033e-02 2.86123047e-02
 3.00429173e-02 3.00429185e-02
 3.00429185e-02 3.00429194e-02
 3.14735328e-02 3.14735336e-02
 3.14735336e-02 3.14735344e-02
 3.29041480e-02 3.29041488e-02
 3.29041488e-02 3.29041495e-02
 3.43347631e-02 3.43347639e-02
 3.43347639e-02 3.43347647e-02
 3.57653781e-02 3.57653791e-02
 3.57653791e-02 3.57653800e-02
 3.71959936e-02 3.71959943e-02
 3.71959943e-02 3.71959949e-02
 3.86200848e-02 3.86266094e-02
 3.86266094e-02 3.86326599e-02
 4.00546281e-02 4.00572246e-02
 4.00572246e-02 4.00596593e-02
 4.14873392e-02 4.14878398e-02
 4.14878398e-02 4.14883110e-02
 4.29184545e-02 4.29184549e-02
 4.29184549e-02 4.29184554e-02
 4.43490695e-02 4.43490701e-02
 4.43490701e-02 4.43490706e-02
 4.57731124e-02 4.57796853e-02
 4.57796853e-02 4.57859370e-02
 4.72046175e-02 4.72103004e-02
 4.72103004e-02 4.72157402e-02
 4.86409151e-02 4.86409156e-02
 4.86409156e-02 4.86409161e-02
 5.00715302e-02 5.00715308e-02
 5.00715308e-02 5.00715313e-02
 5.15021455e-02 5.15021459e-02
 5.15021459e-02 5.15021464e-02
 5.29327606e-02 5.29327611e-02
 5.29327611e-02 5.29327615e-02
 5.43505010e-02 5.43633763e-02
 5.43633763e-02 5.43758404e-02
 5.57871034e-02 5.57939914e-02
 5.57939914e-02 5.58006955e-02
 5.72177098e-02 5.72246066e-02
 5.72246066e-02 5.72312691e-02
 5.86453045e-02 5.86552217e-02
 5.86552217e-02 5.86648772e-02
 6.00858366e-02 6.00858369e-02
 6.00858369e-02 6.00858373e-02
 6.15164518e-02 6.15164521e-02
 6.15164521e-02 6.15164524e-02
 6.29457994e-02 6.29470672e-02
 6.29470672e-02 6.29483000e-02
 6.43776821e-02 6.43776824e-02
 6.43776824e-02 6.43776827e-02
 6.58082973e-02 6.58082976e-02
 6.58082976e-02 6.58082978e-02
 6.72389124e-02 6.72389127e-02
 6.72389127e-02 6.72389131e-02
 6.86634022e-02 6.86695279e-02
 6.86695279e-02 6.86755392e-02
 7.00984052e-02 7.01001431e-02
 7.01001431e-02 7.01018414e-02
 7.15230284e-02 7.15307582e-02
 7.15307582e-02 7.15383524e-02
 7.29607601e-02 7.29613734e-02
 7.29613734e-02 7.29619742e-02
 7.43862007e-02 7.43919886e-02
 7.43919886e-02 7.43976873e-02
 7.58200793e-02 7.58226037e-02
 7.58226037e-02 7.58250779e-02
 7.72498504e-02 7.72532189e-02
 7.72532189e-02 7.72565305e-02
 7.86838338e-02 7.86838340e-02
 7.86838340e-02 7.86838343e-02
 8.01144489e-02 8.01144492e-02
 8.01144492e-02 8.01144495e-02
 8.15450641e-02 8.15450644e-02
 8.15450644e-02 8.15450646e-02
 8.29756794e-02 8.29756795e-02
 8.29756795e-02 8.29756797e-02
 8.44020350e-02 8.44062947e-02
 8.44062947e-02 8.44104963e-02
 8.58369096e-02 8.58369099e-02
 8.58369099e-02 8.58369101e-02
 8.72675248e-02 8.72675250e-02
 8.72675250e-02 8.72675252e-02
 8.86981400e-02 8.86981402e-02
 8.86981402e-02 8.86981404e-02
 9.01287551e-02 9.01287554e-02
 9.01287554e-02 9.01287556e-02
 9.15556433e-02 9.15593705e-02
 9.15593705e-02 9.15630514e-02
 9.29899032e-02 9.29899857e-02
 9.29899857e-02 9.29900670e-02
 9.44173361e-02 9.44206009e-02
 9.44206009e-02 9.44238292e-02
 9.58500942e-02 9.58512160e-02
 9.58512160e-02 9.58523237e-02
 9.72798136e-02 9.72818312e-02
 9.72818312e-02 9.72838256e-02
 9.87104497e-02 9.87124464e-02
 9.87124464e-02 9.87144183e-02
 1.00134378e-01 1.00143062e-01
 1.00143062e-01 1.00151660e-01
 1.01484461e-01 1.01573677e-01
 1.01573677e-01 1.01668254e-01
 1.02833971e-01 1.03004292e-01
 1.03004292e-01 1.03184849e-01
 1.04183481e-01 1.04434907e-01
 1.04434907e-01 1.04698121e-01
 1.05617042e-01 1.05865522e-01
 1.05865522e-01 1.06099916e-01
 1.07133636e-01 1.07296137e-01
 1.07296137e-01 1.07449426e-01
 1.08650231e-01 1.08726753e-01
 1.08726753e-01 1.08799249e-01
 1.10157367e-01 1.10157368e-01
 1.10157368e-01 1.10157368e-01
 1.11587983e-01 1.11587983e-01
 1.11587983e-01 1.11587983e-01
 1.13018598e-01 1.13018598e-01
 1.13018598e-01 1.13018598e-01
 1.14449213e-01 1.14449213e-01
 1.14449213e-01 1.14449213e-01
 1.15879828e-01 1.15879828e-01
 1.15879828e-01 1.15879829e-01
 1.17310443e-01 1.17310443e-01
 1.17310443e-01 1.17310444e-01
 1.18741058e-01 1.18741059e-01
 1.18741059e-01 1.18741059e-01
 1.20171674e-01 1.20171674e-01
 1.20171674e-01 1.20171674e-01
 1.21602289e-01 1.21602289e-01
 1.21602289e-01 1.21602289e-01
 1.23032904e-01 1.23032904e-01
 1.23032904e-01 1.23032904e-01
 1.24463519e-01 1.24463519e-01
 1.24463519e-01 1.24463519e-01
 1.25894134e-01 1.25894134e-01
 1.25894134e-01 1.25894135e-01
 1.27324749e-01 1.27324750e-01
 1.27324750e-01 1.27324750e-01
 1.28755365e-01 1.28755365e-01
 1.28755365e-01 1.28755365e-01
 1.30185980e-01 1.30185980e-01
 1.30185980e-01 1.30185980e-01
 1.31616595e-01 1.31616595e-01
 1.31616595e-01 1.31616595e-01
 1.33047210e-01 1.33047210e-01
 1.33047210e-01 1.33047210e-01
 1.34477825e-01 1.34477825e-01
 1.34477825e-01 1.34477826e-01
 1.35908440e-01 1.35908441e-01
 1.35908441e-01 1.35908441e-01
 1.37339056e-01 1.37339056e-01
 1.37339056e-01 1.37339056e-01
 1.38769671e-01 1.38769671e-01
 1.38769671e-01 1.38769671e-01
 1.40194874e-01 1.40200286e-01
 1.40200286e-01 1.40205483e-01
 1.41589654e-01 1.41630901e-01
 1.41630901e-01 1.41673219e-01
 1.42984087e-01 1.43061516e-01
 1.43061516e-01 1.43140955e-01
 1.44378520e-01 1.44492132e-01
 1.44492132e-01 1.44607820e-01
 1.45816952e-01 1.45922747e-01
 1.45922747e-01 1.46025865e-01
 1.47284688e-01 1.47353362e-01
 1.47353362e-01 1.47420299e-01
 1.48752424e-01 1.48783977e-01
 1.48783977e-01 1.48814744e-01
 1.50214592e-01 1.50214592e-01
 1.50214592e-01 1.50214592e-01
 1.51645207e-01 1.51645207e-01
 1.51645207e-01 1.51645208e-01
 1.53075822e-01 1.53075823e-01
 1.53075823e-01 1.53075823e-01
 1.54506438e-01 1.54506438e-01
 1.54506438e-01 1.54506438e-01
 1.55937053e-01 1.55937053e-01
 1.55937053e-01 1.55937053e-01
 1.57367668e-01 1.57367668e-01
 1.57367668e-01 1.57367668e-01
 1.58798283e-01 1.58798283e-01
 1.58798283e-01 1.58798283e-01
 1.60228898e-01 1.60228898e-01
 1.60228898e-01 1.60228899e-01
 1.61659513e-01 1.61659514e-01
 1.61659514e-01 1.61659514e-01
 1.63090129e-01 1.63090129e-01
 1.63090129e-01 1.63090129e-01
 1.64520744e-01 1.64520744e-01
 1.64520744e-01 1.64520744e-01
 1.65951359e-01 1.65951359e-01
 1.65951359e-01 1.65951359e-01
 1.67381974e-01 1.67381974e-01
 1.67381974e-01 1.67381974e-01
 1.68812589e-01 1.68812589e-01
 1.68812589e-01 1.68812590e-01
 1.70239023e-01 1.70243205e-01
 1.70243205e-01 1.70247258e-01
 1.71646378e-01 1.71673820e-01
 1.71673820e-01 1.71701719e-01
 1.73053538e-01 1.73104435e-01
 1.73104435e-01 1.73156180e-01
 1.74460699e-01 1.74535050e-01
 1.74535050e-01 1.74610202e-01
 1.75898420e-01 1.75965665e-01
 1.75965665e-01 1.76031808e-01
 1.77352881e-01 1.77396280e-01
 1.77396280e-01 1.77438968e-01
 1.78807342e-01 1.78826896e-01
 1.78826896e-01 1.78846051e-01
 1.80253593e-01 1.80257511e-01
 1.80257511e-01 1.80261316e-01
 1.81663542e-01 1.81688126e-01
 1.81688126e-01 1.81713073e-01
 1.83073324e-01 1.83118741e-01
 1.83118741e-01 1.83164829e-01
 1.84483106e-01 1.84549356e-01
 1.84549356e-01 1.84616220e-01
 1.85920564e-01 1.85979971e-01
 1.85979971e-01 1.86038513e-01
 1.87372321e-01 1.87410587e-01
 1.87410587e-01 1.87448295e-01
 1.88824077e-01 1.88841202e-01
 1.88841202e-01 1.88858005e-01
 1.90268114e-01 1.90271817e-01
 1.90271817e-01 1.90275421e-01
 1.91680156e-01 1.91702432e-01
 1.91702432e-01 1.91725003e-01
 1.93092053e-01 1.93133047e-01
 1.93133047e-01 1.93174585e-01
 1.94503949e-01 1.94563662e-01
 1.94563662e-01 1.94623856e-01
 1.95941169e-01 1.95994278e-01
 1.95994278e-01 1.96046691e-01
 1.97390752e-01 1.97424893e-01
 1.97424893e-01 1.97458587e-01
 1.98840334e-01 1.98855508e-01
 1.98855508e-01 1.98870455e-01
 2.00282583e-01 2.00286123e-01
 2.00286123e-01 2.00289564e-01
 2.01696337e-01 2.01716738e-01
 2.01716738e-01 2.01737384e-01
 2.03109952e-01 2.03147353e-01
 2.03147353e-01 2.03185204e-01
 2.04523567e-01 2.04577969e-01
 2.04577969e-01 2.04632754e-01
 2.05960582e-01 2.06008584e-01
 2.06008584e-01 2.06056015e-01
 2.07408402e-01 2.07439199e-01
 2.07439199e-01 2.07469630e-01
 2.08856222e-01 2.08869814e-01
 2.08869814e-01 2.08883182e-01
 2.10297036e-01 2.10300429e-01
 2.10300429e-01 2.10303740e-01
 2.11712174e-01 2.11731044e-01
 2.11731044e-01 2.11750122e-01
 2.13127194e-01 2.13161660e-01
 2.13161660e-01 2.13196505e-01
 2.14542214e-01 2.14592275e-01
 2.14592275e-01 2.14642648e-01
 2.15979058e-01 2.16022890e-01
 2.16022890e-01 2.16066244e-01
 2.17425440e-01 2.17453505e-01
 2.17453505e-01 2.17481264e-01
 2.18871822e-01 2.18884120e-01
 2.18884120e-01 2.18896254e-01
 2.20314735e-01 2.20314735e-01
 2.20314735e-01 2.20314735e-01
 2.21745350e-01 2.21745351e-01
 2.21745351e-01 2.21745351e-01
 2.23175966e-01 2.23175966e-01
 2.23175966e-01 2.23175966e-01
 2.24606581e-01 2.24606581e-01
 2.24606581e-01 2.24606581e-01
 2.26037196e-01 2.26037196e-01
 2.26037196e-01 2.26037196e-01
 2.27467811e-01 2.27467811e-01
 2.27467811e-01 2.27467811e-01
 2.28898426e-01 2.28898426e-01
 2.28898426e-01 2.28898426e-01
 2.30325832e-01 2.30329041e-01
 2.30329041e-01 2.30332173e-01
 2.31743067e-01 2.31759657e-01
 2.31759657e-01 2.31776404e-01
 2.33160195e-01 2.33190272e-01
 2.33190272e-01 2.33220634e-01
 2.34577323e-01 2.34620887e-01
 2.34620887e-01 2.34664669e-01
 2.36013923e-01 2.36051502e-01
 2.36051502e-01 2.36088727e-01
 2.37458154e-01 2.37482117e-01
 2.37482117e-01 2.37505855e-01
 2.38902385e-01 2.38912732e-01
 2.38912732e-01 2.38922929e-01
 2.40340206e-01 2.40343348e-01
 2.40343348e-01 2.40346423e-01
 2.41758215e-01 2.41773963e-01
 2.41773963e-01 2.41789851e-01
 2.43176131e-01 2.43204578e-01
 2.43204578e-01 2.43233280e-01
 2.44594047e-01 2.44635193e-01
 2.44635193e-01 2.44676526e-01
 2.46030572e-01 2.46065808e-01
 2.46065808e-01 2.46100732e-01
 2.47474000e-01 2.47496423e-01
 2.47496423e-01 2.47518648e-01
 2.48917429e-01 2.48927039e-01
 2.48927039e-01 2.48936532e-01
 2.50354546e-01 2.50357654e-01
 2.50357654e-01 2.50360691e-01
 2.51773209e-01 2.51788269e-01
 2.51788269e-01 2.51803457e-01
 2.53191777e-01 2.53218884e-01
 2.53218884e-01 2.53246222e-01
 2.54610344e-01 2.54649499e-01
 2.54649499e-01 2.54688817e-01
 2.56046823e-01 2.56080114e-01
 2.56080114e-01 2.56113125e-01
 2.57489588e-01 2.57510730e-01
 2.57510730e-01 2.57531693e-01
 2.58932354e-01 2.58941345e-01
 2.58941345e-01 2.58950229e-01
 2.60368875e-01 2.60371960e-01
 2.60371960e-01 2.60374977e-01
 2.61788073e-01 2.61802575e-01
 2.61802575e-01 2.61817195e-01
 2.63207179e-01 2.63233190e-01
 2.63233190e-01 2.63259412e-01
 2.64626285e-01 2.64663805e-01
 2.64663805e-01 2.64701468e-01
 2.66062745e-01 2.66094421e-01
 2.66094421e-01 2.66125841e-01
 2.67504963e-01 2.67525036e-01
 2.67525036e-01 2.67544947e-01
 2.68947181e-01 2.68955651e-01
 2.68955651e-01 2.68964021e-01
 2.70386266e-01 2.70386266e-01
 2.70386266e-01 2.70386266e-01
 2.71816881e-01 2.71816881e-01
 2.71816881e-01 2.71816881e-01
 2.73247496e-01 2.73247496e-01
 2.73247496e-01 2.73247497e-01
 2.74678111e-01 2.74678112e-01
 2.74678112e-01 2.74678112e-01
 2.76108727e-01 2.76108727e-01
 2.76108727e-01 2.76108727e-01
 2.77539342e-01 2.77539342e-01
 2.77539342e-01 2.77539342e-01
 2.78969957e-01 2.78969957e-01
 2.78969957e-01 2.78969957e-01
 2.80397488e-01 2.80400572e-01
 2.80400572e-01 2.80403592e-01
 2.81817488e-01 2.81831187e-01
 2.81831187e-01 2.81844990e-01
 2.83237400e-01 2.83261803e-01
 2.83261803e-01 2.83286389e-01
 2.84657312e-01 2.84692418e-01
 2.84692418e-01 2.84727636e-01
 2.86093810e-01 2.86123033e-01
 2.86123033e-01 2.86152038e-01
 2.87535208e-01 2.87553648e-01
 2.87553648e-01 2.87571950e-01
 2.88976607e-01 2.88984263e-01
 2.88984263e-01 2.88991831e-01
 2.90411774e-01 2.90414878e-01
 2.90414878e-01 2.90417919e-01
 2.91832066e-01 2.91845494e-01
 2.91845494e-01 2.91859019e-01
 2.93252273e-01 2.93276109e-01
 2.93276109e-01 2.93300119e-01
 2.94672480e-01 2.94706724e-01
 2.94706724e-01 2.94741070e-01
 2.96109030e-01 2.96137339e-01
 2.96137339e-01 2.96165442e-01
 2.97550130e-01 2.97567954e-01
 2.97567954e-01 2.97585649e-01
 2.98991230e-01 2.98998569e-01
 2.98998569e-01 2.99005824e-01
 3.00429184e-01 3.00429185e-01
 3.00429185e-01 3.00429185e-01
 3.01859800e-01 3.01859800e-01
 3.01859800e-01 3.01859800e-01
 3.03290415e-01 3.03290415e-01
 3.03290415e-01 3.03290415e-01
 3.04721030e-01 3.04721030e-01
 3.04721030e-01 3.04721030e-01
 3.06151645e-01 3.06151645e-01
 3.06151645e-01 3.06151645e-01
 3.07582260e-01 3.07582260e-01
 3.07582260e-01 3.07582260e-01
 3.09012875e-01 3.09012876e-01
 3.09012876e-01 3.09012876e-01
 3.10440317e-01 3.10443491e-01
 3.10443491e-01 3.10446609e-01
 3.11861019e-01 3.11874106e-01
 3.11874106e-01 3.11887285e-01
 3.13281644e-01 3.13304721e-01
 3.13304721e-01 3.13327960e-01
 3.14702270e-01 3.14735336e-01
 3.14735336e-01 3.14768488e-01
 3.16138990e-01 3.16165951e-01
 3.16165951e-01 3.16192724e-01
 3.17579665e-01 3.17596567e-01
 3.17596567e-01 3.17613350e-01
 3.19020341e-01 3.19027182e-01
 3.19027182e-01 3.19033942e-01
 3.20457797e-01 3.20457797e-01
 3.20457797e-01 3.20457797e-01
 3.21888412e-01 3.21888412e-01
 3.21888412e-01 3.21888412e-01
 3.23319027e-01 3.23319027e-01
 3.23319027e-01 3.23319027e-01
 3.24749642e-01 3.24749642e-01
 3.24749642e-01 3.24749642e-01
 3.26180257e-01 3.26180258e-01
 3.26180258e-01 3.26180258e-01
 3.27610873e-01 3.27610873e-01
 3.27610873e-01 3.27610873e-01
 3.29041488e-01 3.29041488e-01
 3.29041488e-01 3.29041488e-01
 3.30468800e-01 3.30472103e-01
 3.30472103e-01 3.30475344e-01
 3.31889746e-01 3.31902718e-01
 3.31902718e-01 3.31915779e-01
 3.33310608e-01 3.33333333e-01
 3.33333333e-01 3.33356214e-01
 3.34731470e-01 3.34763948e-01
 3.34763948e-01 3.34796500e-01
 3.36168442e-01 3.36194564e-01
 3.36194564e-01 3.36220507e-01
 3.37608877e-01 3.37625179e-01
 3.37625179e-01 3.37641369e-01
 3.39049313e-01 3.39055794e-01
 3.39055794e-01 3.39062198e-01
 3.40483029e-01 3.40486409e-01
 3.40486409e-01 3.40489727e-01
 3.41904039e-01 3.41917024e-01
 3.41917024e-01 3.41930099e-01
 3.43324963e-01 3.43347639e-01
 3.43347639e-01 3.43370471e-01
 3.44745888e-01 3.44778255e-01
 3.44778255e-01 3.44810690e-01
 3.46183014e-01 3.46208870e-01
 3.46208870e-01 3.46234550e-01
 3.47623386e-01 3.47639485e-01
 3.47639485e-01 3.47655475e-01
 3.49063758e-01 3.49070100e-01
 3.49070100e-01 3.49076350e-01
 3.50497255e-01 3.50500715e-01
 3.50500715e-01 3.50504120e-01
 3.51918289e-01 3.51931330e-01
 3.51931330e-01 3.51944461e-01
 3.53339243e-01 3.53361946e-01
 3.53361946e-01 3.53384803e-01
 3.54760198e-01 3.54792561e-01
 3.54792561e-01 3.54824988e-01
 3.56197498e-01 3.56223176e-01
 3.56223176e-01 3.56248680e-01
 3.57637840e-01 3.57653791e-01
 3.57653791e-01 3.57669635e-01
 3.59078181e-01 3.59084406e-01
 3.59084406e-01 3.59090540e-01
 3.60511464e-01 3.60515021e-01
 3.60515021e-01 3.60518523e-01
 3.61932499e-01 3.61945637e-01
 3.61945637e-01 3.61958864e-01
 3.63353454e-01 3.63376252e-01
 3.63376252e-01 3.63399205e-01
 3.64774409e-01 3.64806867e-01
 3.64806867e-01 3.64839384e-01
 3.66211903e-01 3.66237482e-01
 3.66237482e-01 3.66262888e-01
 3.67652244e-01 3.67668097e-01
 3.67668097e-01 3.67683843e-01
 3.69092585e-01 3.69098712e-01
 3.69098712e-01 3.69104748e-01
 3.70525662e-01 3.70529328e-01
 3.70529328e-01 3.70532936e-01
 3.71946672e-01 3.71959943e-01
 3.71959943e-01 3.71973304e-01
 3.73367600e-01 3.73390558e-01
 3.73390558e-01 3.73413672e-01
 3.74788528e-01 3.74821173e-01
 3.74821173e-01 3.74853873e-01
 3.76226235e-01 3.76251788e-01
 3.76251788e-01 3.76277168e-01
 3.77666604e-01 3.77682403e-01
 3.77682403e-01 3.77698096e-01
 3.79106972e-01 3.79113019e-01
 3.79113019e-01 3.79118973e-01
 3.80539850e-01 3.80543634e-01
 3.80543634e-01 3.80547360e-01
 3.81960809e-01 3.81974249e-01
 3.81974249e-01 3.81987781e-01
 3.83381685e-01 3.83404864e-01
 3.83404864e-01 3.83428202e-01
 3.84802561e-01 3.84835479e-01
 3.84835479e-01 3.84868449e-01
 3.86240501e-01 3.86266094e-01
 3.86266094e-01 3.86291513e-01
 3.87680922e-01 3.87696710e-01
 3.87696710e-01 3.87712390e-01
 3.89121343e-01 3.89127325e-01
 3.89127325e-01 3.89133213e-01
 3.90554027e-01 3.90557940e-01
 3.90557940e-01 3.90561794e-01
 3.91974912e-01 3.91988555e-01
 3.91988555e-01 3.92002292e-01
 3.93395712e-01 3.93419170e-01
 3.93419170e-01 3.93442791e-01
 3.94816512e-01 3.94849785e-01
 3.94849785e-01 3.94883107e-01
 3.96254705e-01 3.96280401e-01
 3.96280401e-01 3.96305920e-01
 3.97695203e-01 3.97711016e-01
 3.97711016e-01 3.97726720e-01
 3.99135701e-01 3.99141631e-01
 3.99141631e-01 3.99147467e-01
 4.00568193e-01 4.00572246e-01
 4.00572246e-01 4.00576239e-01
 4.01988981e-01 4.02002861e-01
 4.02002861e-01 4.02016838e-01
 4.03409683e-01 4.03433476e-01
 4.03433476e-01 4.03457436e-01
 4.04830384e-01 4.04864092e-01
 4.04864092e-01 4.04897844e-01
 4.06268850e-01 4.06294707e-01
 4.06294707e-01 4.06320384e-01
 4.07709448e-01 4.07725322e-01
 4.07725322e-01 4.07741085e-01
 4.09150047e-01 4.09155937e-01
 4.09155937e-01 4.09161732e-01
 4.10582348e-01 4.10586552e-01
 4.10586552e-01 4.10590696e-01
 4.12003018e-01 4.12017167e-01
 4.12017167e-01 4.12031417e-01
 4.13423598e-01 4.13447783e-01
 4.13447783e-01 4.13472138e-01
 4.14844179e-01 4.14878398e-01
 4.14878398e-01 4.14912658e-01
 4.16282940e-01 4.16309013e-01
 4.16309013e-01 4.16334903e-01
 4.17723661e-01 4.17739628e-01
 4.17739628e-01 4.17755483e-01
 4.19164382e-01 4.19170243e-01
 4.19170243e-01 4.19176007e-01
 4.20596492e-01 4.20600858e-01
 4.20600858e-01 4.20605163e-01
 4.22017022e-01 4.22031474e-01
 4.22031474e-01 4.22046028e-01
 4.23437460e-01 4.23462089e-01
 4.23462089e-01 4.23486894e-01
 4.24857899e-01 4.24892704e-01
 4.24892704e-01 4.24927546e-01
 4.26296977e-01 4.26323319e-01
 4.26323319e-01 4.26349474e-01
 4.27737842e-01 4.27753934e-01
 4.27753934e-01 4.27769912e-01
 4.29178707e-01 4.29184549e-01
 4.29184549e-01 4.29190310e-01
 4.30615164e-01 4.30615165e-01
 4.30615165e-01 4.30615165e-01
 4.32045780e-01 4.32045780e-01
 4.32045780e-01 4.32045780e-01
 4.33476395e-01 4.33476395e-01
 4.33476395e-01 4.33476395e-01
 4.34907010e-01 4.34907010e-01
 4.34907010e-01 4.34907010e-01
 4.36337625e-01 4.36337625e-01
 4.36337625e-01 4.36337625e-01
 4.37768240e-01 4.37768240e-01
 4.37768240e-01 4.37768240e-01
 4.39198855e-01 4.39198856e-01
 4.39198856e-01 4.39198856e-01
 4.40624726e-01 4.40629471e-01
 4.40629471e-01 4.40634135e-01
 4.42044932e-01 4.42060086e-01
 4.42060086e-01 4.42075352e-01
 4.43465023e-01 4.43490701e-01
 4.43490701e-01 4.43516569e-01
 4.44885115e-01 4.44921316e-01
 4.44921316e-01 4.44957547e-01
 4.46324897e-01 4.46351931e-01
 4.46351931e-01 4.46378767e-01
 4.47766114e-01 4.47782546e-01
 4.47782546e-01 4.47798858e-01
 4.49207331e-01 4.49213162e-01
 4.49213162e-01 4.49218908e-01
 4.50638831e-01 4.50643777e-01
 4.50643777e-01 4.50648641e-01
 4.52058836e-01 4.52074392e-01
 4.52074392e-01 4.52090065e-01
 4.53478723e-01 4.53505007e-01
 4.53505007e-01 4.53531490e-01
 4.54898610e-01 4.54935622e-01
 4.54935622e-01 4.54972659e-01
 4.56338782e-01 4.56366237e-01
 4.56366237e-01 4.56393487e-01
 4.57780206e-01 4.57796853e-01
 4.57796853e-01 4.57813374e-01
 4.59221631e-01 4.59227468e-01
 4.59227468e-01 4.59233198e-01
 4.60652939e-01 4.60658083e-01
 4.60658083e-01 4.60663160e-01
 4.62072706e-01 4.62088698e-01
 4.62088698e-01 4.62104813e-01
 4.63492368e-01 4.63519313e-01
 4.63519313e-01 4.63546466e-01
 4.64912030e-01 4.64949928e-01
 4.64949928e-01 4.64987847e-01
 4.66352618e-01 4.66380544e-01
 4.66380544e-01 4.66408256e-01
 4.67794271e-01 4.67811159e-01
 4.67811159e-01 4.67827917e-01
 4.69235924e-01 4.69241774e-01
 4.69241774e-01 4.69247514e-01
 4.70667015e-01 4.70672389e-01
 4.70672389e-01 4.70677695e-01
 4.72086541e-01 4.72103004e-01
 4.72103004e-01 4.72119598e-01
 4.73505956e-01 4.73533619e-01
 4.73533619e-01 4.73561501e-01
 4.74925371e-01 4.74964235e-01
 4.74964235e-01 4.75003113e-01
 4.76366404e-01 4.76394850e-01
 4.76394850e-01 4.76423073e-01
 4.77808307e-01 4.77825465e-01
 4.77825465e-01 4.77842489e-01
 4.79250210e-01 4.79256080e-01
 4.79256080e-01 4.79261859e-01
 4.80686695e-01 4.80686695e-01
 4.80686695e-01 4.80686695e-01
 4.82117310e-01 4.82117310e-01
 4.82117310e-01 4.82117310e-01
 4.83547926e-01 4.83547926e-01
 4.83547926e-01 4.83547926e-01
 4.84978541e-01 4.84978541e-01
 4.84978541e-01 4.84978541e-01
 4.86409156e-01 4.86409156e-01
 4.86409156e-01 4.86409156e-01
 4.87839771e-01 4.87839771e-01
 4.87839771e-01 4.87839771e-01
 4.89270386e-01 4.89270386e-01
 4.89270386e-01 4.89270386e-01
 4.90701001e-01 4.90701001e-01
 4.90701001e-01 4.90701001e-01
 4.92131617e-01 4.92131617e-01
 4.92131617e-01 4.92131617e-01
 4.93562232e-01 4.93562232e-01
 4.93562232e-01 4.93562232e-01
 4.94992847e-01 4.94992847e-01
 4.94992847e-01 4.94992847e-01
 4.96423462e-01 4.96423462e-01
 4.96423462e-01 4.96423462e-01
 4.97854077e-01 4.97854077e-01
 4.97854077e-01 4.97854077e-01
 4.99284692e-01 4.99284692e-01
 4.99284692e-01 4.99284692e-01
 5.00709147e-01 5.00715308e-01
 5.00715308e-01 5.00721395e-01
 5.02127815e-01 5.02145923e-01
 5.02145923e-01 5.02164185e-01
 5.03546358e-01 5.03576538e-01
 5.03576538e-01 5.03606975e-01
 5.04965018e-01 5.05007153e-01
 5.05007153e-01 5.05049284e-01
 5.06407453e-01 5.06437768e-01
 5.06437768e-01 5.06467827e-01
 5.07850243e-01 5.07868383e-01
 5.07868383e-01 5.07886371e-01
 5.09293033e-01 5.09298999e-01
 5.09298999e-01 5.09304840e-01
 5.10723155e-01 5.10729614e-01
 5.10729614e-01 5.10735998e-01
 5.12141490e-01 5.12160229e-01
 5.12160229e-01 5.12179132e-01
 5.13559696e-01 5.13590844e-01
 5.13590844e-01 5.13622265e-01
 5.14978262e-01 5.15021459e-01
 5.15021459e-01 5.15064645e-01
 5.16421029e-01 5.16452074e-01
 5.16452074e-01 5.16482850e-01
 5.17864162e-01 5.17882690e-01
 5.17882690e-01 5.17901056e-01
 5.19307296e-01 5.19313305e-01
 5.19313305e-01 5.19319210e-01
 5.20743920e-01 5.20743920e-01
 5.20743920e-01 5.20743920e-01
 5.22174535e-01 5.22174535e-01
 5.22174535e-01 5.22174535e-01
 5.23605150e-01 5.23605150e-01
 5.23605150e-01 5.23605150e-01
 5.25035765e-01 5.25035765e-01
 5.25035765e-01 5.25035765e-01
 5.26466380e-01 5.26466381e-01
 5.26466381e-01 5.26466381e-01
 5.27896996e-01 5.27896996e-01
 5.27896996e-01 5.27896996e-01
 5.29327611e-01 5.29327611e-01
 5.29327611e-01 5.29327611e-01
 5.30751078e-01 5.30758226e-01
 5.30758226e-01 5.30765267e-01
 5.32168703e-01 5.32188841e-01
 5.32188841e-01 5.32209167e-01
 5.33586156e-01 5.33619456e-01
 5.33619456e-01 5.33653066e-01
 5.35004501e-01 5.35050072e-01
 5.35050072e-01 5.35095613e-01
 5.36448007e-01 5.36480687e-01
 5.36480687e-01 5.36513066e-01
 5.37891906e-01 5.37911302e-01
 5.37911302e-01 5.37930519e-01
 5.39335806e-01 5.39341917e-01
 5.39341917e-01 5.39347889e-01
 5.40765051e-01 5.40772532e-01
 5.40772532e-01 5.40779936e-01
 5.42182234e-01 5.42203147e-01
 5.42203147e-01 5.42224261e-01
 5.43599269e-01 5.43633763e-01
 5.43633763e-01 5.43668586e-01
 5.45017486e-01 5.45064378e-01
 5.45064378e-01 5.45111229e-01
 5.46461403e-01 5.46494993e-01
 5.46494993e-01 5.46528264e-01
 5.47905728e-01 5.47925608e-01
 5.47925608e-01 5.47945299e-01
 5.49350054e-01 5.49356223e-01
 5.49356223e-01 5.49362249e-01
 5.50786838e-01 5.50786838e-01
 5.50786838e-01 5.50786838e-01
 5.52217453e-01 5.52217454e-01
 5.52217454e-01 5.52217454e-01
 5.53648069e-01 5.53648069e-01
 5.53648069e-01 5.53648069e-01
 5.55078684e-01 5.55078684e-01
 5.55078684e-01 5.55078684e-01
 5.56509299e-01 5.56509299e-01
 5.56509299e-01 5.56509299e-01
 5.57939914e-01 5.57939914e-01
 5.57939914e-01 5.57939914e-01
 5.59370529e-01 5.59370529e-01
 5.59370529e-01 5.59370529e-01
 5.60792857e-01 5.60801144e-01
 5.60801144e-01 5.60809352e-01
 5.62209128e-01 5.62231760e-01
 5.62231760e-01 5.62254623e-01
 5.63625237e-01 5.63662375e-01
 5.63662375e-01 5.63699894e-01
 5.65043165e-01 5.65092990e-01
 5.65092990e-01 5.65142750e-01
 5.66487992e-01 5.66523605e-01
 5.66523605e-01 5.66558858e-01
 5.67933263e-01 5.67954220e-01
 5.67954220e-01 5.67974966e-01
 5.69378533e-01 5.69384835e-01
 5.69384835e-01 5.69390982e-01
 5.70806718e-01 5.70815451e-01
 5.70815451e-01 5.70824103e-01
 5.72222483e-01 5.72246066e-01
 5.72246066e-01 5.72269898e-01
 5.73638078e-01 5.73676681e-01
 5.73676681e-01 5.73715694e-01
 5.75055844e-01 5.75107296e-01
 5.75107296e-01 5.75158667e-01
 5.76501176e-01 5.76537911e-01
 5.76537911e-01 5.76574261e-01
 5.77946971e-01 5.77968526e-01
 5.77968526e-01 5.77989856e-01
 5.79392766e-01 5.79399142e-01
 5.79399142e-01 5.79405383e-01
 5.80829757e-01 5.80829757e-01
 5.80829757e-01 5.80829757e-01
 5.82260372e-01 5.82260372e-01
 5.82260372e-01 5.82260372e-01
 5.83690987e-01 5.83690987e-01
 5.83690987e-01 5.83690987e-01
 5.85121602e-01 5.85121602e-01
 5.85121602e-01 5.85121602e-01
 5.86552217e-01 5.86552217e-01
 5.86552217e-01 5.86552217e-01
 5.87982833e-01 5.87982833e-01
 5.87982833e-01 5.87982833e-01
 5.89413448e-01 5.89413448e-01
 5.89413448e-01 5.89413448e-01
 5.90844063e-01 5.90844063e-01
 5.90844063e-01 5.90844063e-01
 5.92274678e-01 5.92274678e-01
 5.92274678e-01 5.92274678e-01
 5.93705293e-01 5.93705293e-01
 5.93705293e-01 5.93705293e-01
 5.95135908e-01 5.95135908e-01
 5.95135908e-01 5.95135908e-01
 5.96566524e-01 5.96566524e-01
 5.96566524e-01 5.96566524e-01
 5.97997139e-01 5.97997139e-01
 5.97997139e-01 5.97997139e-01
 5.99427754e-01 5.99427754e-01
 5.99427754e-01 5.99427754e-01
 6.00858369e-01 6.00858369e-01
 6.00858369e-01 6.00858369e-01
 6.02288984e-01 6.02288984e-01
 6.02288984e-01 6.02288984e-01
 6.03719599e-01 6.03719599e-01
 6.03719599e-01 6.03719599e-01
 6.05150215e-01 6.05150215e-01
 6.05150215e-01 6.05150215e-01
 6.06580830e-01 6.06580830e-01
 6.06580830e-01 6.06580830e-01
 6.08011445e-01 6.08011445e-01
 6.08011445e-01 6.08011445e-01
 6.09442060e-01 6.09442060e-01
 6.09442060e-01 6.09442060e-01
 6.10872675e-01 6.10872675e-01
 6.10872675e-01 6.10872675e-01
 6.12303290e-01 6.12303290e-01
 6.12303290e-01 6.12303290e-01
 6.13733906e-01 6.13733906e-01
 6.13733906e-01 6.13733906e-01
 6.15164521e-01 6.15164521e-01
 6.15164521e-01 6.15164521e-01
 6.16595136e-01 6.16595136e-01
 6.16595136e-01 6.16595136e-01
 6.18025751e-01 6.18025751e-01
 6.18025751e-01 6.18025751e-01
 6.19456366e-01 6.19456366e-01
 6.19456366e-01 6.19456366e-01
 6.20875423e-01 6.20886981e-01
 6.20886981e-01 6.20898409e-01
 6.22288117e-01 6.22317597e-01
 6.22317597e-01 6.22347456e-01
 6.23700535e-01 6.23748212e-01
 6.23748212e-01 6.23796503e-01
 6.25117307e-01 6.25178827e-01
 6.25178827e-01 6.25240151e-01
 6.26565759e-01 6.26609442e-01
 6.26609442e-01 6.26652569e-01
 6.28014806e-01 6.28040057e-01
 6.28040057e-01 6.28064987e-01
 6.29463853e-01 6.29470672e-01
 6.29470672e-01 6.29477290e-01
 6.30889096e-01 6.30901288e-01
 6.30901288e-01 6.30913405e-01
 6.32300967e-01 6.32331903e-01
 6.32331903e-01 6.32363255e-01
 6.33712603e-01 6.33762518e-01
 6.33762518e-01 6.33813104e-01
 6.35129134e-01 6.35193133e-01
 6.35193133e-01 6.35256903e-01
 6.36578355e-01 6.36623748e-01
 6.36623748e-01 6.36668539e-01
 6.38028205e-01 6.38054363e-01
 6.38054363e-01 6.38080175e-01
 6.39478054e-01 6.39484979e-01
 6.39484979e-01 6.39491691e-01
 6.40902660e-01 6.40915594e-01
 6.40915594e-01 6.40928457e-01
 6.42313703e-01 6.42346209e-01
 6.42346209e-01 6.42379171e-01
 6.43724498e-01 6.43776824e-01
 6.43776824e-01 6.43829885e-01
 6.45140773e-01 6.45207439e-01
 6.45207439e-01 6.45273838e-01
 6.46590822e-01 6.46638054e-01
 6.46638054e-01 6.46684632e-01
 6.48041536e-01 6.48068670e-01
 6.48068670e-01 6.48095427e-01
 6.49492250e-01 6.49499285e-01
 6.49499285e-01 6.49506098e-01
 6.50929900e-01 6.50929900e-01
 6.50929900e-01 6.50929900e-01
 6.52360515e-01 6.52360515e-01
 6.52360515e-01 6.52360515e-01
 6.53791130e-01 6.53791130e-01
 6.53791130e-01 6.53791130e-01
 6.55221745e-01 6.55221745e-01
 6.55221745e-01 6.55221745e-01
 6.56652360e-01 6.56652361e-01
 6.56652361e-01 6.56652361e-01
 6.58082976e-01 6.58082976e-01
 6.58082976e-01 6.58082976e-01
 6.59513591e-01 6.59513591e-01
 6.59513591e-01 6.59513591e-01
 6.60944206e-01 6.60944206e-01
 6.60944206e-01 6.60944206e-01
 6.62374821e-01 6.62374821e-01
 6.62374821e-01 6.62374821e-01
 6.63805436e-01 6.63805436e-01
 6.63805436e-01 6.63805436e-01
 6.65236051e-01 6.65236052e-01
 6.65236052e-01 6.65236052e-01
 6.66666667e-01 6.66666667e-01
 6.66666667e-01 6.66666667e-01
 6.68097282e-01 6.68097282e-01
 6.68097282e-01 6.68097282e-01
 6.69527897e-01 6.69527897e-01
 6.69527897e-01 6.69527897e-01
 6.70942888e-01 6.70958512e-01
 6.70958512e-01 6.70974008e-01
 6.72351118e-01 6.72389127e-01
 6.72389127e-01 6.72427752e-01
 6.73758972e-01 6.73819742e-01
 6.73819742e-01 6.73881495e-01
 6.75174370e-01 6.75250358e-01
 6.75250358e-01 6.75325922e-01
 6.76627315e-01 6.76680973e-01
 6.76680973e-01 6.76733777e-01
 6.78081059e-01 6.78111588e-01
 6.78111588e-01 6.78141632e-01
 6.79534802e-01 6.79542203e-01
 6.79542203e-01 6.79549385e-01
 6.80956164e-01 6.80972818e-01
 6.80972818e-01 6.80989349e-01
 6.82363276e-01 6.82403433e-01
 6.82403433e-01 6.82444273e-01
 6.83769988e-01 6.83834049e-01
 6.83834049e-01 6.83899198e-01
 6.85185052e-01 6.85264664e-01
 6.85264664e-01 6.85343783e-01
 6.86639124e-01 6.86695279e-01
 6.86695279e-01 6.86750495e-01
 6.88094049e-01 6.88125894e-01
 6.88125894e-01 6.88157207e-01
 6.89548973e-01 6.89556509e-01
 6.89556509e-01 6.89563814e-01
 6.90969349e-01 6.90987124e-01
 6.90987124e-01 6.91004783e-01
 6.92375249e-01 6.92417740e-01
 6.92417740e-01 6.92460990e-01
 6.93780722e-01 6.93848355e-01
 6.93848355e-01 6.93917197e-01
 6.95195428e-01 6.95278970e-01
 6.95278970e-01 6.95361939e-01
 6.96650723e-01 6.96709585e-01
 6.96709585e-01 6.96767412e-01
 6.98106931e-01 6.98140200e-01
 6.98140200e-01 6.98172885e-01
 6.99563138e-01 6.99570815e-01
 6.99570815e-01 6.99578209e-01
 7.00982533e-01 7.01001431e-01
 7.01001431e-01 7.01020322e-01
 7.02387016e-01 7.02432046e-01
 7.02432046e-01 7.02477925e-01
 7.03791143e-01 7.03862661e-01
 7.03862661e-01 7.03935528e-01
 7.05205464e-01 7.05293276e-01
 7.05293276e-01 7.05380422e-01
 7.06662089e-01 7.06723891e-01
 7.06723891e-01 7.06784549e-01
 7.08119692e-01 7.08154506e-01
 7.08154506e-01 7.08188676e-01
 7.09577295e-01 7.09585122e-01
 7.09585122e-01 7.09592648e-01
 7.10995510e-01 7.11015737e-01
 7.11015737e-01 7.11035979e-01
 7.12398552e-01 7.12446352e-01
 7.12446352e-01 7.12495104e-01
 7.13801214e-01 7.13876967e-01
 7.13876967e-01 7.13954230e-01
 7.15215119e-01 7.15307582e-01
 7.15307582e-01 7.15399268e-01
 7.16673194e-01 7.16738197e-01
 7.16738197e-01 7.16801930e-01
 7.18132320e-01 7.18168813e-01
 7.18168813e-01 7.18204593e-01
 7.19591445e-01 7.19599428e-01
 7.19599428e-01 7.19607094e-01
 7.21008360e-01 7.21030043e-01
 7.21030043e-01 7.21051769e-01
 7.22409830e-01 7.22460658e-01
 7.22460658e-01 7.22512559e-01
 7.23810894e-01 7.23891273e-01
 7.23891273e-01 7.23973348e-01
 7.25224349e-01 7.25321888e-01
 7.25321888e-01 7.25418521e-01
 7.26684007e-01 7.26752504e-01
 7.26752504e-01 7.26819585e-01
 7.28144797e-01 7.28183119e-01
 7.28183119e-01 7.28220649e-01
 7.29605587e-01 7.29613734e-01
 7.29613734e-01 7.29621592e-01
 7.31020935e-01 7.31044349e-01
 7.31044349e-01 7.31067709e-01
 7.32420816e-01 7.32474964e-01
 7.32474964e-01 7.32530323e-01
 7.33820132e-01 7.33905579e-01
 7.33905579e-01 7.33992938e-01
 7.35233099e-01 7.35336195e-01
 7.35336195e-01 7.35438230e-01
 7.36694491e-01 7.36766810e-01
 7.36766810e-01 7.36837546e-01
 7.38157106e-01 7.38197425e-01
 7.38197425e-01 7.38236862e-01
 7.39619720e-01 7.39628040e-01
 7.39628040e-01 7.39636007e-01
 7.41033610e-01 7.41058655e-01
 7.41058655e-01 7.41083819e-01
 7.42431475e-01 7.42489270e-01
 7.42489270e-01 7.42548440e-01
 7.43828874e-01 7.43919886e-01
 7.43919886e-01 7.44013061e-01
 7.45241306e-01 7.45350501e-01
 7.45350501e-01 7.45458453e-01
 7.46704603e-01 7.46781116e-01
 7.46781116e-01 7.46855852e-01
 7.48169224e-01 7.48211731e-01
 7.48211731e-01 7.48253251e-01
 7.49633845e-01 7.49642346e-01
 7.49642346e-01 7.49650474e-01
 7.51045969e-01 7.51072961e-01
 7.51072961e-01 7.51100125e-01
 7.52441760e-01 7.52503577e-01
 7.52503577e-01 7.52566958e-01
 7.53837052e-01 7.53934192e-01
 7.53934192e-01 7.54033791e-01
 7.55248899e-01 7.55364807e-01
 7.55364807e-01 7.55479255e-01
 7.56714294e-01 7.56795422e-01
 7.56795422e-01 7.56874547e-01
 7.58181127e-01 7.58226037e-01
 7.58226037e-01 7.58269838e-01
 7.59647960e-01 7.59656652e-01
 7.59656652e-01 7.59664999e-01
 7.61057943e-01 7.61087268e-01
 7.61087268e-01 7.61116654e-01
 7.62451622e-01 7.62517883e-01
 7.62517883e-01 7.62585935e-01
 7.63844589e-01 7.63948498e-01
 7.63948498e-01 7.64055216e-01
 7.65255789e-01 7.65379113e-01
 7.65379113e-01 7.65500717e-01
 7.66723503e-01 7.66809728e-01
 7.66809728e-01 7.66893684e-01
 7.68192784e-01 7.68240343e-01
 7.68240343e-01 7.68286651e-01
 7.69662065e-01 7.69670959e-01
 7.69670959e-01 7.69679485e-01
 7.71069831e-01 7.71101574e-01
 7.71101574e-01 7.71133440e-01
 7.72460998e-01 7.72532189e-01
 7.72532189e-01 7.72605439e-01
 7.73851392e-01 7.73962804e-01
 7.73962804e-01 7.74077439e-01
 7.75261874e-01 7.75393419e-01
 7.75393419e-01 7.75522930e-01
 7.76732161e-01 7.76824034e-01
 7.76824034e-01 7.76913325e-01
 7.78204161e-01 7.78254649e-01
 7.78254649e-01 7.78303719e-01
 7.79676160e-01 7.79685265e-01
 7.79685265e-01 7.79693979e-01
 7.81115880e-01 7.81115880e-01
 7.81115880e-01 7.81115880e-01
 7.82546495e-01 7.82546495e-01
 7.82546495e-01 7.82546495e-01
 7.83977110e-01 7.83977110e-01
 7.83977110e-01 7.83977110e-01
 7.85407725e-01 7.85407725e-01
 7.85407725e-01 7.85407725e-01
 7.86838340e-01 7.86838340e-01
 7.86838340e-01 7.86838341e-01
 7.88268956e-01 7.88268956e-01
 7.88268956e-01 7.88268956e-01
 7.89699571e-01 7.89699571e-01
 7.89699571e-01 7.89699571e-01
 7.91092724e-01 7.91130186e-01
 7.91130186e-01 7.91167955e-01
 7.92477991e-01 7.92560801e-01
 7.92560801e-01 7.92646379e-01
 7.93862344e-01 7.93991416e-01
 7.93991416e-01 7.94124802e-01
 7.95271112e-01 7.95422031e-01
 7.95422031e-01 7.95570072e-01
 7.96747468e-01 7.96852647e-01
 7.96852647e-01 7.96954424e-01
 7.98225891e-01 7.98283262e-01
 7.98283262e-01 7.98338777e-01
 7.99704315e-01 7.99713877e-01
 7.99713877e-01 7.99722935e-01
 8.01103895e-01 8.01144492e-01
 8.01144492e-01 8.01185793e-01
 8.02485417e-01 8.02575107e-01
 8.02575107e-01 8.02668034e-01
 8.03866204e-01 8.04005722e-01
 8.04005722e-01 8.04150276e-01
 8.05273936e-01 8.05436338e-01
 8.05436338e-01 8.05595289e-01
 8.06753891e-01 8.06866953e-01
 8.06866953e-01 8.06976076e-01
 8.08236133e-01 8.08297568e-01
 8.08297568e-01 8.08356863e-01
 8.09718374e-01 8.09728183e-01
 8.09728183e-01 8.09737455e-01
 8.11158798e-01 8.11158798e-01
 8.11158798e-01 8.11158798e-01
 8.12589413e-01 8.12589413e-01
 8.12589413e-01 8.12589413e-01
 8.14020029e-01 8.14020029e-01
 8.14020029e-01 8.14020029e-01
 8.15450644e-01 8.15450644e-01
 8.15450644e-01 8.15450644e-01
 8.16881259e-01 8.16881259e-01
 8.16881259e-01 8.16881259e-01
 8.18311874e-01 8.18311874e-01
 8.18311874e-01 8.18311874e-01
 8.19742489e-01 8.19742489e-01
 8.19742489e-01 8.19742489e-01
 8.21173104e-01 8.21173104e-01
 8.21173104e-01 8.21173104e-01
 8.22603720e-01 8.22603720e-01
 8.22603720e-01 8.22603720e-01
 8.24034335e-01 8.24034335e-01
 8.24034335e-01 8.24034335e-01
 8.25464950e-01 8.25464950e-01
 8.25464950e-01 8.25464950e-01
 8.26895565e-01 8.26895565e-01
 8.26895565e-01 8.26895565e-01
 8.28326180e-01 8.28326180e-01
 8.28326180e-01 8.28326180e-01
 8.29756795e-01 8.29756795e-01
 8.29756795e-01 8.29756795e-01
 8.31187411e-01 8.31187411e-01
 8.31187411e-01 8.31187411e-01
 8.32618026e-01 8.32618026e-01
 8.32618026e-01 8.32618026e-01
 8.34048641e-01 8.34048641e-01
 8.34048641e-01 8.34048641e-01
 8.35479256e-01 8.35479256e-01
 8.35479256e-01 8.35479256e-01
 8.36909871e-01 8.36909871e-01
 8.36909871e-01 8.36909871e-01
 8.38340486e-01 8.38340486e-01
 8.38340486e-01 8.38340486e-01
 8.39771102e-01 8.39771102e-01
 8.39771102e-01 8.39771102e-01
 8.41142370e-01 8.41201717e-01
 8.41201717e-01 8.41262990e-01
 8.42504626e-01 8.42632332e-01
 8.42632332e-01 8.42766549e-01
 8.43865836e-01 8.44062947e-01
 8.44062947e-01 8.44270108e-01
 8.45267364e-01 8.45493562e-01
 8.45493562e-01 8.45712188e-01
 8.46767348e-01 8.46924177e-01
 8.46924177e-01 8.47073398e-01
 8.48270907e-01 8.48354793e-01
 8.48354793e-01 8.48434608e-01
 8.49774466e-01 8.49785408e-01
 8.49785408e-01 8.49795724e-01
 8.51216023e-01 8.51216023e-01
 8.51216023e-01 8.51216023e-01
 8.52646638e-01 8.52646638e-01
 8.52646638e-01 8.52646638e-01
 8.54077253e-01 8.54077253e-01
 8.54077253e-01 8.54077253e-01
 8.55507868e-01 8.55507868e-01
 8.55507868e-01 8.55507868e-01
 8.56938484e-01 8.56938484e-01
 8.56938484e-01 8.56938484e-01
 8.58369099e-01 8.58369099e-01
 8.58369099e-01 8.58369099e-01
 8.59799714e-01 8.59799714e-01
 8.59799714e-01 8.59799714e-01
 8.61156787e-01 8.61230329e-01
 8.61230329e-01 8.61307107e-01
 8.62504644e-01 8.62660944e-01
 8.62660944e-01 8.62826998e-01
 8.63851227e-01 8.64091559e-01
 8.64091559e-01 8.64346890e-01
 8.65247370e-01 8.65522175e-01
 8.65522175e-01 8.65785196e-01
 8.66762631e-01 8.66952790e-01
 8.66952790e-01 8.67131779e-01
 8.68282523e-01 8.68383405e-01
 8.68383405e-01 8.68478361e-01
 8.69802414e-01 8.69814020e-01
 8.69814020e-01 8.69824817e-01
 8.71244635e-01 8.71244635e-01
 8.71244635e-01 8.71244635e-01
 8.72675250e-01 8.72675250e-01
 8.72675250e-01 8.72675250e-01
 8.74105866e-01 8.74105866e-01
 8.74105866e-01 8.74105866e-01
 8.75536481e-01 8.75536481e-01
 8.75536481e-01 8.75536481e-01
 8.76967096e-01 8.76967096e-01
 8.76967096e-01 8.76967096e-01
 8.78397711e-01 8.78397711e-01
 8.78397711e-01 8.78397711e-01
 8.79828326e-01 8.79828326e-01
 8.79828326e-01 8.79828326e-01
 8.81165089e-01 8.81258941e-01
 8.81258941e-01 8.81357680e-01
 8.82493955e-01 8.82689557e-01
 8.82689557e-01 8.82900499e-01
 8.83820527e-01 8.84120172e-01
 8.84120172e-01 8.84443318e-01
 8.85208017e-01 8.85550787e-01
 8.85550787e-01 8.85874361e-01
 8.86744653e-01 8.86981402e-01
 8.86981402e-01 8.87200933e-01
 8.88287471e-01 8.88412017e-01
 8.88412017e-01 8.88527505e-01
 8.89830290e-01 8.89842632e-01
 8.89842632e-01 8.89854134e-01
 8.91273247e-01 8.91273247e-01
 8.91273247e-01 8.91273248e-01
 8.92703863e-01 8.92703863e-01
 8.92703863e-01 8.92703863e-01
 8.94134478e-01 8.94134478e-01
 8.94134478e-01 8.94134478e-01
 8.95565093e-01 8.95565093e-01
 8.95565093e-01 8.95565093e-01
 8.96995708e-01 8.96995708e-01
 8.96995708e-01 8.96995708e-01
 8.98426323e-01 8.98426323e-01
 8.98426323e-01 8.98426323e-01
 8.99856938e-01 8.99856938e-01
 8.99856938e-01 8.99856938e-01
 9.01287554e-01 9.01287554e-01
 9.01287554e-01 9.01287554e-01
 9.02718169e-01 9.02718169e-01
 9.02718169e-01 9.02718169e-01
 9.04148784e-01 9.04148784e-01
 9.04148784e-01 9.04148784e-01
 9.05579399e-01 9.05579399e-01
 9.05579399e-01 9.05579399e-01
 9.07010014e-01 9.07010014e-01
 9.07010014e-01 9.07010014e-01
 9.08440629e-01 9.08440629e-01
 9.08440629e-01 9.08440629e-01
 9.09871245e-01 9.09871245e-01
 9.09871245e-01 9.09871245e-01
 9.11301860e-01 9.11301860e-01
 9.11301860e-01 9.11301860e-01
 9.12732475e-01 9.12732475e-01
 9.12732475e-01 9.12732475e-01
 9.14163090e-01 9.14163090e-01
 9.14163090e-01 9.14163090e-01
 9.15593705e-01 9.15593705e-01
 9.15593705e-01 9.15593705e-01
 9.17024320e-01 9.17024320e-01
 9.17024320e-01 9.17024320e-01
 9.18454936e-01 9.18454936e-01
 9.18454936e-01 9.18454936e-01
 9.19885551e-01 9.19885551e-01
 9.19885551e-01 9.19885551e-01
 9.21316166e-01 9.21316166e-01
 9.21316166e-01 9.21316166e-01
 9.22746781e-01 9.22746781e-01
 9.22746781e-01 9.22746781e-01
 9.24177396e-01 9.24177396e-01
 9.24177396e-01 9.24177396e-01
 9.25608011e-01 9.25608011e-01
 9.25608011e-01 9.25608011e-01
 9.27038627e-01 9.27038627e-01
 9.27038627e-01 9.27038627e-01
 9.28469242e-01 9.28469242e-01
 9.28469242e-01 9.28469242e-01
 9.29899857e-01 9.29899857e-01
 9.29899857e-01 9.29899857e-01
 9.31136290e-01 9.31330472e-01
 9.31330472e-01 9.31553787e-01
 9.32364255e-01 9.32761087e-01
 9.32761087e-01 9.33224526e-01
 9.33589258e-01 9.34191702e-01
 9.34191702e-01 9.34895265e-01
 9.34903229e-01 9.35622318e-01
 9.35622318e-01 9.36251492e-01
 9.36558278e-01 9.37052933e-01
 9.37052933e-01 9.37476495e-01
 9.38229017e-01 9.38483548e-01
 9.38483548e-01 9.38701497e-01
 9.39899756e-01 9.39914163e-01
 9.39914163e-01 9.39927243e-01
 9.41111109e-01 9.41344778e-01
 9.41344778e-01 9.41622579e-01
 9.42300220e-01 9.42775393e-01
 9.42775393e-01 9.43348727e-01
 9.43485900e-01 9.44206009e-01
 9.44206009e-01 9.45074875e-01
 9.44755276e-01 9.45636624e-01
 9.45636624e-01 9.46383675e-01
 9.46461397e-01 9.47067239e-01
 9.47067239e-01 9.47569355e-01
 9.48187545e-01 9.48497854e-01
 9.48497854e-01 9.48755036e-01
 9.49913693e-01 9.49928469e-01
 9.49928469e-01 9.49941857e-01
 9.51072228e-01 9.51359084e-01
 9.51359084e-01 9.51716278e-01
 9.52209105e-01 9.52789700e-01
 9.52789700e-01 9.53522886e-01
 9.53341979e-01 9.54220315e-01
 9.54220315e-01 9.55329493e-01
 9.54534324e-01 9.55650930e-01
 9.55650930e-01 9.56556062e-01
 9.56314520e-01 9.57081545e-01
 9.57081545e-01 9.57688936e-01
 9.58121128e-01 9.58512160e-01
 9.58512160e-01 9.58821811e-01
 9.59927736e-01 9.59942775e-01
 9.59942775e-01 9.59956412e-01
 9.61373391e-01 9.61373391e-01
 9.61373391e-01 9.61373391e-01
 9.62804006e-01 9.62804006e-01
 9.62804006e-01 9.62804006e-01
 9.64234621e-01 9.64234621e-01
 9.64234621e-01 9.64234621e-01
 9.65665236e-01 9.65665236e-01
 9.65665236e-01 9.65665236e-01
 9.67095851e-01 9.67095851e-01
 9.67095851e-01 9.67095851e-01
 9.68526466e-01 9.68526466e-01
 9.68526466e-01 9.68526466e-01
 9.69957082e-01 9.69957082e-01
 9.69957082e-01 9.69957082e-01
 9.70913303e-01 9.71387697e-01
 9.71387697e-01 9.72089127e-01
 9.71872056e-01 9.72818312e-01
 9.72818312e-01 9.74242866e-01
 9.72822338e-01 9.74248927e-01
 9.73772620e-01 9.75679542e-01
 9.74248927e-01 9.76163982e-01
 9.75649447e-01 9.77110157e-01
 9.75679542e-01 9.77130148e-01
 9.77110157e-01 9.78080430e-01
 9.77803186e-01 9.78540773e-01
 9.78540773e-01 9.79030712e-01
 9.79956925e-01 9.79971388e-01
 9.79971388e-01 9.79985121e-01
 9.81402003e-01 9.81402003e-01
 9.81402003e-01 9.81402003e-01
 9.82832618e-01 9.82832618e-01
 9.82832618e-01 9.82832618e-01
 9.84263233e-01 9.84263233e-01
 9.84263233e-01 9.84263233e-01
 9.85693848e-01 9.85693848e-01
 9.85693848e-01 9.85693848e-01
 9.87124464e-01 9.87124464e-01
 9.87124464e-01 9.87124464e-01
 9.88555079e-01 9.88555079e-01
 9.88555079e-01 9.88555079e-01
 9.89985694e-01 9.89985694e-01
 9.89985694e-01 9.89985694e-01
 9.90462157e-01 9.91416309e-01
 9.90941749e-01 9.92846924e-01
 9.91416309e-01 9.94262533e-01
 9.91421295e-01 9.94277539e-01
 9.91896645e-01 9.95708155e-01
 9.92371994e-01 9.97138770e-01
 9.92846924e-01 9.97616892e-01
 9.94277539e-01 9.98098602e-01
 9.95694411e-01 9.98569385e-01
 9.95708155e-01 9.98573951e-01
 9.97138770e-01 9.99049301e-01
 9.98569385e-01 9.99524650e-01
 1.00000000e+00 1.00000000e+00
 9.98569385e-01 1.00000000e+00
 9.97138770e-01 1.00000000e+00
 9.95708155e-01 1.00000000e+00
 9.94277539e-01 1.00000000e+00
 9.92846924e-01 1.00000000e+00
 9.91416309e-01 1.00000000e+00
 9.89985694e-01 1.00000000e+00
 9.88555079e-01 1.00000000e+00
 9.87124464e-01 1.00000000e+00
 9.85693848e-01 1.00000000e+00
 9.84263233e-01 1.00000000e+00
 9.82832618e-01 1.00000000e+00
 9.81402003e-01 1.00000000e+00
 9.79971388e-01 1.00000000e+00
 9.78540773e-01 1.00000000e+00
 9.77110157e-01 1.00000000e+00
 9.75679542e-01 1.00000000e+00
 9.74248927e-01 1.00000000e+00
 9.72818312e-01 1.00000000e+00
 9.71387697e-01 1.00000000e+00
 9.69957082e-01 1.00000000e+00
 9.68526466e-01 1.00000000e+00
 9.67095851e-01 1.00000000e+00
 9.65665236e-01 1.00000000e+00
 9.64234621e-01 1.00000000e+00
 9.62804006e-01 1.00000000e+00
 9.61373391e-01 1.00000000e+00
 9.59942775e-01 1.00000000e+00
 9.58512160e-01 1.00000000e+00
 9.57081545e-01 1.00000000e+00
 9.55650930e-01 1.00000000e+00
 9.54220315e-01 1.00000000e+00
 9.52789700e-01 1.00000000e+00
 9.51359084e-01 1.00000000e+00
 9.49928469e-01 1.00000000e+00
 9.48497854e-01 1.00000000e+00
 9.47067239e-01 1.00000000e+00
 9.45636624e-01 1.00000000e+00
 9.44206009e-01 1.00000000e+00
 9.42775393e-01 1.00000000e+00
 9.41344778e-01 1.00000000e+00
 9.39914163e-01 1.00000000e+00
 9.38483548e-01 1.00000000e+00
 9.37052933e-01 1.00000000e+00
 9.35622318e-01 1.00000000e+00
 9.34191702e-01 1.00000000e+00
 9.32761087e-01 1.00000000e+00
 9.31330472e-01 1.00000000e+00
 9.29899857e-01 1.00000000e+00
 9.28469242e-01 1.00000000e+00
 9.27038627e-01 1.00000000e+00
 9.25608011e-01 1.00000000e+00
 9.24177396e-01 1.00000000e+00
 9.22746781e-01 1.00000000e+00
 9.21316166e-01 1.00000000e+00
 9.19885551e-01 1.00000000e+00
 9.18454936e-01 1.00000000e+00
 9.17024320e-01 1.00000000e+00
 9.15593705e-01 1.00000000e+00
 9.14163090e-01 1.00000000e+00
 9.12732475e-01 1.00000000e+00
 9.11301860e-01 1.00000000e+00
 9.09871245e-01 1.00000000e+00
 9.08440629e-01 1.00000000e+00
 9.07010014e-01 1.00000000e+00
 9.05579399e-01 1.00000000e+00
 9.04148784e-01 1.00000000e+00
 9.02718169e-01 1.00000000e+00
 9.01287554e-01 1.00000000e+00
 8.99856938e-01 1.00000000e+00
 8.98426323e-01 1.00000000e+00
 8.96995708e-01 1.00000000e+00
 8.95565093e-01 1.00000000e+00
 8.94134478e-01 1.00000000e+00
 8.92703863e-01 1.00000000e+00
 8.91273247e-01 1.00000000e+00
 8.89842632e-01 1.00000000e+00
 8.88412017e-01 1.00000000e+00
 8.86981402e-01 1.00000000e+00
 8.85550787e-01 1.00000000e+00
 8.84120172e-01 1.00000000e+00
 8.82689557e-01 1.00000000e+00
 8.81258941e-01 1.00000000e+00
 8.79828326e-01 1.00000000e+00
 8.78397711e-01 1.00000000e+00
 8.76967096e-01 1.00000000e+00
 8.75536481e-01 1.00000000e+00
 8.74105866e-01 1.00000000e+00
 8.72675250e-01 1.00000000e+00
 8.71244635e-01 1.00000000e+00
 8.69814020e-01 1.00000000e+00
 8.68383405e-01 1.00000000e+00
 8.66952790e-01 1.00000000e+00
 8.65522175e-01 1.00000000e+00
 8.64091559e-01 1.00000000e+00
 8.62660944e-01 1.00000000e+00
 8.61230329e-01 1.00000000e+00
 8.59799714e-01 1.00000000e+00
 8.58369099e-01 1.00000000e+00
 8.56938484e-01 1.00000000e+00
 8.55507868e-01 1.00000000e+00
 8.54077253e-01 1.00000000e+00
 8.52646638e-01 1.00000000e+00
 8.51216023e-01 1.00000000e+00
 8.49785408e-01 1.00000000e+00
 8.48354793e-01 1.00000000e+00
 8.46924177e-01 1.00000000e+00
 8.45493562e-01 1.00000000e+00
 8.44062947e-01 1.00000000e+00
 8.42632332e-01 1.00000000e+00
 8.41201717e-01 1.00000000e+00
 8.39771102e-01 1.00000000e+00
 8.38340486e-01 1.00000000e+00
 8.36909871e-01 1.00000000e+00
 8.35479256e-01 1.00000000e+00
 8.34048641e-01 1.00000000e+00
 8.32618026e-01 1.00000000e+00
 8.31187411e-01 1.00000000e+00
 8.29756795e-01 1.00000000e+00
 8.28326180e-01 1.00000000e+00
 8.26895565e-01 1.00000000e+00
 8.25464950e-01 1.00000000e+00
 8.24034335e-01 1.00000000e+00
 8.22603720e-01 1.00000000e+00
 8.21173104e-01 1.00000000e+00
 8.19742489e-01 1.00000000e+00
 8.18311874e-01 1.00000000e+00
 8.16881259e-01 1.00000000e+00
 8.15450644e-01 1.00000000e+00
 8.14020029e-01 1.00000000e+00
 8.12589413e-01 1.00000000e+00
 8.11158798e-01 1.00000000e+00
 8.09728183e-01 1.00000000e+00
 8.08297568e-01 1.00000000e+00
 8.06866953e-01 1.00000000e+00
 8.05436338e-01 1.00000000e+00
 8.04005722e-01 1.00000000e+00
 8.02575107e-01 1.00000000e+00
 8.01144492e-01 1.00000000e+00
 7.99713877e-01 1.00000000e+00
 7.98283262e-01 1.00000000e+00
 7.96852647e-01 1.00000000e+00
 7.95422031e-01 1.00000000e+00
 7.93991416e-01 1.00000000e+00
 7.92560801e-01 1.00000000e+00
 7.91130186e-01 1.00000000e+00
 7.89699571e-01 1.00000000e+00
 7.88268956e-01 1.00000000e+00
 7.86838340e-01 1.00000000e+00
 7.85407725e-01 1.00000000e+00
 7.83977110e-01 1.00000000e+00
 7.82546495e-01 1.00000000e+00
 7.81115880e-01 1.00000000e+00
 7.79685265e-01 1.00000000e+00
 7.78254649e-01 1.00000000e+00
 7.76824034e-01 1.00000000e+00
 7.75393419e-01 1.00000000e+00
 7.73962804e-01 1.00000000e+00
 7.72532189e-01 1.00000000e+00
 7.71101574e-01 1.00000000e+00
 7.69670959e-01 1.00000000e+00
 7.68240343e-01 1.00000000e+00
 7.66809728e-01 1.00000000e+00
 7.65379113e-01 1.00000000e+00
 7.63948498e-01 1.00000000e+00
 7.62517883e-01 1.00000000e+00
 7.61087268e-01 1.00000000e+00
 7.59656652e-01 1.00000000e+00
 7.58226037e-01 1.00000000e+00
 7.56795422e-01 1.00000000e+00
 7.55364807e-01 1.00000000e+00
 7.53934192e-01 1.00000000e+00
 7.52503577e-01 1.00000000e+00
 7.51072961e-01 1.00000000e+00
 7.49642346e-01 1.00000000e+00
 7.48211731e-01 1.00000000e+00
 7.46781116e-01 1.00000000e+00
 7.45350501e-01 1.00000000e+00
 7.43919886e-01 1.00000000e+00
 7.42489270e-01 1.00000000e+00
 7.41058655e-01 1.00000000e+00
 7.39628040e-01 1.00000000e+00
 7.38197425e-01 1.00000000e+00
 7.36766810e-01 1.00000000e+00
 7.35336195e-01 1.00000000e+00
 7.33905579e-01 1.00000000e+00
 7.32474964e-01 1.00000000e+00
 7.31044349e-01 1.00000000e+00
 7.29613734e-01 1.00000000e+00
 7.28183119e-01 1.00000000e+00
 7.26752504e-01 1.00000000e+00
 7.25321888e-01 1.00000000e+00
 7.23891273e-01 1.00000000e+00
 7.22460658e-01 1.00000000e+00
 7.21030043e-01 1.00000000e+00
 7.19599428e-01 1.00000000e+00
 7.18168813e-01 1.00000000e+00
 7.16738197e-01 1.00000000e+00
 7.15307582e-01 1.00000000e+00
 7.13876967e-01 1.00000000e+00
 7.12446352e-01 1.00000000e+00
 7.11015737e-01 1.00000000e+00
 7.09585122e-01 1.00000000e+00
 7.08154506e-01 1.00000000e+00
 7.06723891e-01 1.00000000e+00
 7.05293276e-01 1.00000000e+00
 7.03862661e-01 1.00000000e+00
 7.02432046e-01 1.00000000e+00
 7.01001431e-01 1.00000000e+00
 6.99570815e-01 1.00000000e+00
 6.98140200e-01 1.00000000e+00
 6.96709585e-01 1.00000000e+00
 6.95278970e-01 1.00000000e+00
 6.93848355e-01 1.00000000e+00
 6.92417740e-01 1.00000000e+00
 6.90987124e-01 1.00000000e+00
 6.89556509e-01 1.00000000e+00
 6.88125894e-01 1.00000000e+00
 6.86695279e-01 1.00000000e+00
 6.85264664e-01 1.00000000e+00
 6.83834049e-01 1.00000000e+00
 6.82403433e-01 1.00000000e+00
 6.80972818e-01 1.00000000e+00
 6.79542203e-01 1.00000000e+00
 6.78111588e-01 1.00000000e+00
 6.76680973e-01 1.00000000e+00
 6.75250358e-01 1.00000000e+00
 6.73819742e-01 1.00000000e+00
 6.72389127e-01 1.00000000e+00
 6.70958512e-01 1.00000000e+00
 6.69527897e-01 1.00000000e+00
 6.68097282e-01 1.00000000e+00
 6.66666667e-01 1.00000000e+00
 6.65236052e-01 1.00000000e+00
 6.63805436e-01 1.00000000e+00
 6.62374821e-01 1.00000000e+00
 6.60944206e-01 1.00000000e+00
 6.59513591e-01 1.00000000e+00
 6.58082976e-01 1.00000000e+00
 6.56652361e-01 1.00000000e+00
 6.55221745e-01 1.00000000e+00
 6.53791130e-01 1.00000000e+00
 6.52360515e-01 1.00000000e+00
 6.50929900e-01 1.00000000e+00
 6.49499285e-01 1.00000000e+00
 6.48068670e-01 1.00000000e+00
 6.46638054e-01 1.00000000e+00
 6.45207439e-01 1.00000000e+00
 6.43776824e-01 1.00000000e+00
 6.42346209e-01 1.00000000e+00
 6.40915594e-01 1.00000000e+00
 6.39484979e-01 1.00000000e+00
 6.38054363e-01 1.00000000e+00
 6.36623748e-01 1.00000000e+00
 6.35193133e-01 1.00000000e+00
 6.33762518e-01 1.00000000e+00
 6.32331903e-01 1.00000000e+00
 6.30901288e-01 1.00000000e+00
 6.29470672e-01 1.00000000e+00
 6.28040057e-01 1.00000000e+00
 6.26609442e-01 1.00000000e+00
 6.25178827e-01 1.00000000e+00
 6.23748212e-01 1.00000000e+00
 6.22317597e-01 1.00000000e+00
 6.20886981e-01 1.00000000e+00
 6.19456366e-01 1.00000000e+00
 6.18025751e-01 1.00000000e+00
 6.16595136e-01 1.00000000e+00
 6.15164521e-01 1.00000000e+00
 6.13733906e-01 1.00000000e+00
 6.12303290e-01 1.00000000e+00
 6.10872675e-01 1.00000000e+00
 6.09442060e-01 1.00000000e+00
 6.08011445e-01 1.00000000e+00
 6.06580830e-01 1.00000000e+00
 6.05150215e-01 1.00000000e+00
 6.03719599e-01 1.00000000e+00
 6.02288984e-01 1.00000000e+00
 6.00858369e-01 1.00000000e+00
 5.99427754e-01 1.00000000e+00
 5.97997139e-01 1.00000000e+00
 5.96566524e-01 1.00000000e+00
 5.95135908e-01 1.00000000e+00
 5.93705293e-01 1.00000000e+00
 5.92274678e-01 1.00000000e+00
 5.90844063e-01 1.00000000e+00
 5.89413448e-01 1.00000000e+00
 5.87982833e-01 1.00000000e+00
 5.86552217e-01 1.00000000e+00
 5.85121602e-01 1.00000000e+00
 5.83690987e-01 1.00000000e+00
 5.82260372e-01 1.00000000e+00
 5.80829757e-01 1.00000000e+00
 5.79399142e-01 1.00000000e+00
 5.77968526e-01 1.00000000e+00
 5.76537911e-01 1.00000000e+00
 5.75107296e-01 1.00000000e+00
 5.73676681e-01 1.00000000e+00
 5.72246066e-01 1.00000000e+00
 5.70815451e-01 1.00000000e+00
 5.69384835e-01 1.00000000e+00
 5.67954220e-01 1.00000000e+00
 5.66523605e-01 1.00000000e+00
 5.65092990e-01 1.00000000e+00
 5.63662375e-01 1.00000000e+00
 5.62231760e-01 1.00000000e+00
 5.60801144e-01 1.00000000e+00
 5.59370529e-01 1.00000000e+00
 5.57939914e-01 1.00000000e+00
 5.56509299e-01 1.00000000e+00
 5.55078684e-01 1.00000000e+00
 5.53648069e-01 1.00000000e+00
 5.52217454e-01 1.00000000e+00
 5.50786838e-01 1.00000000e+00
 5.49356223e-01 1.00000000e+00
 5.47925608e-01 1.00000000e+00
 5.46494993e-01 1.00000000e+00
 5.45064378e-01 1.00000000e+00
 5.43633763e-01 1.00000000e+00
 5.42203147e-01 1.00000000e+00
 5.40772532e-01 1.00000000e+00
 5.39341917e-01 1.00000000e+00
 5.37911302e-01 1.00000000e+00
 5.36480687e-01 1.00000000e+00
 5.35050072e-01 1.00000000e+00
 5.33619456e-01 1.00000000e+00
 5.32188841e-01 1.00000000e+00
 5.30758226e-01 1.00000000e+00
 5.29327611e-01 1.00000000e+00
 5.27896996e-01 1.00000000e+00
 5.26466381e-01 1.00000000e+00
 5.25035765e-01 1.00000000e+00
 5.23605150e-01 1.00000000e+00
 5.22174535e-01 1.00000000e+00
 5.20743920e-01 1.00000000e+00
 5.19313305e-01 1.00000000e+00
 5.17882690e-01 1.00000000e+00
 5.16452074e-01 1.00000000e+00
 5.15021459e-01 1.00000000e+00
 5.13590844e-01 1.00000000e+00
 5.12160229e-01 1.00000000e+00
 5.10729614e-01 1.00000000e+00
 5.09298999e-01 1.00000000e+00
 5.07868383e-01 1.00000000e+00
 5.06437768e-01 1.00000000e+00
 5.05007153e-01 1.00000000e+00
 5.03576538e-01 1.00000000e+00
 5.02145923e-01 1.00000000e+00
 5.00715308e-01 1.00000000e+00
 4.99284692e-01 1.00000000e+00
 4.97854077e-01 1.00000000e+00
 4.96423462e-01 1.00000000e+00
 4.94992847e-01 1.00000000e+00
 4.93562232e-01 1.00000000e+00
 4.92131617e-01 1.00000000e+00
 4.90701001e-01 1.00000000e+00
 4.89270386e-01 1.00000000e+00
 4.87839771e-01 1.00000000e+00
 4.86409156e-01 1.00000000e+00
 4.84978541e-01 1.00000000e+00
 4.83547926e-01 1.00000000e+00
 4.82117310e-01 1.00000000e+00
 4.80686695e-01 1.00000000e+00
 4.79256080e-01 1.00000000e+00
 4.77825465e-01 1.00000000e+00
 4.76394850e-01 1.00000000e+00
 4.74964235e-01 1.00000000e+00
 4.73533619e-01 1.00000000e+00
 4.72103004e-01 1.00000000e+00
 4.70672389e-01 1.00000000e+00
 4.69241774e-01 1.00000000e+00
 4.67811159e-01 1.00000000e+00
 4.66380544e-01 1.00000000e+00
 4.64949928e-01 1.00000000e+00
 4.63519313e-01 1.00000000e+00
 4.62088698e-01 1.00000000e+00
 4.60658083e-01 1.00000000e+00
 4.59227468e-01 1.00000000e+00
 4.57796853e-01 1.00000000e+00
 4.56366237e-01 1.00000000e+00
 4.54935622e-01 1.00000000e+00
 4.53505007e-01 1.00000000e+00
 4.52074392e-01 1.00000000e+00
 4.50643777e-01 1.00000000e+00
 4.49213162e-01 1.00000000e+00
 4.47782546e-01 1.00000000e+00
 4.46351931e-01 1.00000000e+00
 4.44921316e-01 1.00000000e+00
 4.43490701e-01 1.00000000e+00
 4.42060086e-01 1.00000000e+00
 4.40629471e-01 1.00000000e+00
 4.39198856e-01 1.00000000e+00
 4.37768240e-01 1.00000000e+00
 4.36337625e-01 1.00000000e+00
 4.34907010e-01 1.00000000e+00
 4.33476395e-01 1.00000000e+00
 4.32045780e-01 1.00000000e+00
 4.30615165e-01 1.00000000e+00
 4.29184549e-01 1.00000000e+00
 4.27753934e-01 1.00000000e+00
 4.26323319e-01 1.00000000e+00
 4.24892704e-01 1.00000000e+00
 4.23462089e-01 1.00000000e+00
 4.22031474e-01 1.00000000e+00
 4.20600858e-01 1.00000000e+00
 4.19170243e-01 1.00000000e+00
 4.17739628e-01 1.00000000e+00
 4.16309013e-01 1.00000000e+00
 4.14878398e-01 1.00000000e+00
 4.13447783e-01 1.00000000e+00
 4.12017167e-01 1.00000000e+00
 4.10586552e-01 1.00000000e+00
 4.09155937e-01 1.00000000e+00
 4.07725322e-01 1.00000000e+00
 4.06294707e-01 1.00000000e+00
 4.04864092e-01 1.00000000e+00
 4.03433476e-01 1.00000000e+00
 4.02002861e-01 1.00000000e+00
 4.00572246e-01 1.00000000e+00
 3.99141631e-01 1.00000000e+00
 3.97711016e-01 1.00000000e+00
 3.96280401e-01 1.00000000e+00
 3.94849785e-01 1.00000000e+00
 3.93419170e-01 1.00000000e+00
 3.91988555e-01 1.00000000e+00
 3.90557940e-01 1.00000000e+00
 3.89127325e-01 1.00000000e+00
 3.87696710e-01 1.00000000e+00
 3.86266094e-01 1.00000000e+00
 3.84835479e-01 1.00000000e+00
 3.83404864e-01 1.00000000e+00
 3.81974249e-01 1.00000000e+00
 3.80543634e-01 1.00000000e+00
 3.79113019e-01 1.00000000e+00
 3.77682403e-01 1.00000000e+00
 3.76251788e-01 1.00000000e+00
 3.74821173e-01 1.00000000e+00
 3.73390558e-01 1.00000000e+00
 3.71959943e-01 1.00000000e+00
 3.70529328e-01 1.00000000e+00
 3.69098712e-01 1.00000000e+00
 3.67668097e-01 1.00000000e+00
 3.66237482e-01 1.00000000e+00
 3.64806867e-01 1.00000000e+00
 3.63376252e-01 1.00000000e+00
 3.61945637e-01 1.00000000e+00
 3.60515021e-01 1.00000000e+00
 3.59084406e-01 1.00000000e+00
 3.57653791e-01 1.00000000e+00
 3.56223176e-01 1.00000000e+00
 3.54792561e-01 1.00000000e+00
 3.53361946e-01 1.00000000e+00
 3.51931330e-01 1.00000000e+00
 3.50500715e-01 1.00000000e+00
 3.49070100e-01 1.00000000e+00
 3.47639485e-01 1.00000000e+00
 3.46208870e-01 1.00000000e+00
 3.44778255e-01 1.00000000e+00
 3.43347639e-01 1.00000000e+00
 3.41917024e-01 1.00000000e+00
 3.40486409e-01 1.00000000e+00
 3.39055794e-01 1.00000000e+00
 3.37625179e-01 1.00000000e+00
 3.36194564e-01 1.00000000e+00
 3.34763948e-01 1.00000000e+00
 3.33333333e-01 1.00000000e+00
 3.31902718e-01 1.00000000e+00
 3.30472103e-01 1.00000000e+00
 3.29041488e-01 1.00000000e+00
 3.27610873e-01 1.00000000e+00
 3.26180258e-01 1.00000000e+00
 3.24749642e-01 1.00000000e+00
 3.23319027e-01 1.00000000e+00
 3.21888412e-01 1.00000000e+00
 3.20457797e-01 1.00000000e+00
 3.19027182e-01 1.00000000e+00
 3.17596567e-01 1.00000000e+00
 3.16165951e-01 1.00000000e+00
 3.14735336e-01 1.00000000e+00
 3.13304721e-01 1.00000000e+00
 3.11874106e-01 1.00000000e+00
 3.10443491e-01 1.00000000e+00
 3.09012876e-01 1.00000000e+00
 3.07582260e-01 1.00000000e+00
 3.06151645e-01 1.00000000e+00
 3.04721030e-01 1.00000000e+00
 3.03290415e-01 1.00000000e+00
 3.01859800e-01 1.00000000e+00
 3.00429185e-01 1.00000000e+00
 2.98998569e-01 1.00000000e+00
 2.97567954e-01 1.00000000e+00
 2.96137339e-01 1.00000000e+00
 2.94706724e-01 1.00000000e+00
 2.93276109e-01 1.00000000e+00
 2.91845494e-01 1.00000000e+00
 2.90414878e-01 1.00000000e+00
 2.88984263e-01 1.00000000e+00
 2.87553648e-01 1.00000000e+00
 2.86123033e-01 1.00000000e+00
 2.84692418e-01 1.00000000e+00
 2.83261803e-01 1.00000000e+00
 2.81831187e-01 1.00000000e+00
 2.80400572e-01 1.00000000e+00
 2.78969957e-01 1.00000000e+00
 2.77539342e-01 1.00000000e+00
 2.76108727e-01 1.00000000e+00
 2.74678112e-01 1.00000000e+00
 2.73247496e-01 1.00000000e+00
 2.71816881e-01 1.00000000e+00
 2.70386266e-01 1.00000000e+00
 2.68955651e-01 1.00000000e+00
 2.67525036e-01 1.00000000e+00
 2.66094421e-01 1.00000000e+00
 2.64663805e-01 1.00000000e+00
 2.63233190e-01 1.00000000e+00
 2.61802575e-01 1.00000000e+00
 2.60371960e-01 1.00000000e+00
 2.58941345e-01 1.00000000e+00
 2.57510730e-01 1.00000000e+00
 2.56080114e-01 1.00000000e+00
 2.54649499e-01 1.00000000e+00
 2.53218884e-01 1.00000000e+00
 2.51788269e-01 1.00000000e+00
 2.50357654e-01 1.00000000e+00
 2.48927039e-01 1.00000000e+00
 2.47496423e-01 1.00000000e+00
 2.46065808e-01 1.00000000e+00
 2.44635193e-01 1.00000000e+00
 2.43204578e-01 1.00000000e+00
 2.41773963e-01 1.00000000e+00
 2.40343348e-01 1.00000000e+00
 2.38912732e-01 1.00000000e+00
 2.37482117e-01 1.00000000e+00
 2.36051502e-01 1.00000000e+00
 2.34620887e-01 1.00000000e+00
 2.33190272e-01 1.00000000e+00
 2.31759657e-01 1.00000000e+00
 2.30329041e-01 1.00000000e+00
 2.28898426e-01 1.00000000e+00
 2.27467811e-01 1.00000000e+00
 2.26037196e-01 1.00000000e+00
 2.24606581e-01 1.00000000e+00
 2.23175966e-01 1.00000000e+00
 2.21745351e-01 1.00000000e+00
 2.20314735e-01 1.00000000e+00
 2.18884120e-01 1.00000000e+00
 2.17453505e-01 1.00000000e+00
 2.16022890e-01 1.00000000e+00
 2.14592275e-01 1.00000000e+00
 2.13161660e-01 1.00000000e+00
 2.11731044e-01 1.00000000e+00
 2.10300429e-01 1.00000000e+00
 2.08869814e-01 1.00000000e+00
 2.07439199e-01 1.00000000e+00
 2.06008584e-01 1.00000000e+00
 2.04577969e-01 1.00000000e+00
 2.03147353e-01 1.00000000e+00
 2.01716738e-01 1.00000000e+00
 2.00286123e-01 1.00000000e+00
 1.98855508e-01 1.00000000e+00
 1.97424893e-01 1.00000000e+00
 1.95994278e-01 1.00000000e+00
 1.94563662e-01 1.00000000e+00
 1.93133047e-01 1.00000000e+00
 1.91702432e-01 1.00000000e+00
 1.90271817e-01 1.00000000e+00
 1.88841202e-01 1.00000000e+00
 1.87410587e-01 1.00000000e+00
 1.85979971e-01 1.00000000e+00
 1.84549356e-01 1.00000000e+00
 1.83118741e-01 1.00000000e+00
 1.81688126e-01 1.00000000e+00
 1.80257511e-01 1.00000000e+00
 1.78826896e-01 1.00000000e+00
 1.77396280e-01 1.00000000e+00
 1.75965665e-01 1.00000000e+00
 1.74535050e-01 1.00000000e+00
 1.73104435e-01 1.00000000e+00
 1.71673820e-01 1.00000000e+00
 1.70243205e-01 1.00000000e+00
 1.68812589e-01 1.00000000e+00
 1.67381974e-01 1.00000000e+00
 1.65951359e-01 1.00000000e+00
 1.64520744e-01 1.00000000e+00
 1.63090129e-01 1.00000000e+00
 1.61659514e-01 1.00000000e+00
 1.60228898e-01 1.00000000e+00
 1.58798283e-01 1.00000000e+00
 1.57367668e-01 1.00000000e+00
 1.55937053e-01 1.00000000e+00
 1.54506438e-01 1.00000000e+00
 1.53075823e-01 1.00000000e+00
 1.51645207e-01 1.00000000e+00
 1.50214592e-01 1.00000000e+00
 1.49189896e-01 1.00000000e+00
 1.48783977e-01 9.99956414e-01
 1.47353362e-01 9.99800059e-01
 1.45922747e-01 9.99643704e-01
 1.44492132e-01 9.99487349e-01
 1.43061516e-01 9.99330994e-01
 1.41630901e-01 9.99174639e-01
 1.40200286e-01 9.99029835e-01
 1.38769671e-01 9.98873709e-01
 1.37339056e-01 9.98702746e-01
 1.36238600e-01 9.98569385e-01
 1.35908441e-01 9.98529374e-01
 1.34477825e-01 9.98356002e-01
 1.33047210e-01 9.98182630e-01
 1.31616595e-01 9.98009258e-01
 1.30185980e-01 9.97835886e-01
 1.28755365e-01 9.97639537e-01
 1.27324750e-01 9.97439755e-01
 1.25894134e-01 9.97239972e-01
 1.25169436e-01 9.97138770e-01
 1.24463519e-01 9.97040190e-01
 1.23032904e-01 9.96844936e-01
 1.21602289e-01 9.96670869e-01
 1.20171674e-01 9.96499151e-01
 1.18741059e-01 9.96277285e-01
 1.17310443e-01 9.96048580e-01
 1.15879828e-01 9.95819876e-01
 1.15180976e-01 9.95708155e-01
 1.14449213e-01 9.95593214e-01
 1.13018598e-01 9.95394150e-01
 1.11587983e-01 9.95197919e-01
 1.10157368e-01 9.95001688e-01
 1.08726753e-01 9.94773979e-01
 1.07296137e-01 9.94542380e-01
 1.05865522e-01 9.94310782e-01
 1.05660181e-01 9.94277539e-01
 1.04434907e-01 9.94079183e-01
 1.03004292e-01 9.93827521e-01
 1.01573677e-01 9.93570090e-01
 1.00143062e-01 9.93311547e-01
 9.87124464e-02 9.93007125e-01
 9.79719922e-02 9.92846924e-01
 9.72818312e-02 9.92701160e-01
 9.58512160e-02 9.92434038e-01
 9.44206009e-02 9.92169934e-01
 9.29899857e-02 9.91905831e-01
 9.15593705e-02 9.91641727e-01
 9.03383092e-02 9.91416309e-01
 9.01287554e-02 9.91377504e-01
 8.86981402e-02 9.91059810e-01
 8.72675250e-02 9.90736879e-01
 8.58369099e-02 9.90413948e-01
 8.44062947e-02 9.90091017e-01
 8.39397013e-02 9.89985694e-01
 8.29756795e-02 9.89682999e-01
 8.15450644e-02 9.89233797e-01
 8.01144492e-02 9.88784595e-01
 7.95183972e-02 9.88555079e-01
 7.86838340e-02 9.88233721e-01
 7.72532189e-02 9.87674007e-01
 7.58486010e-02 9.87124464e-01
 7.58226037e-02 9.87114292e-01
 7.43919886e-02 9.86554578e-01
 7.29613734e-02 9.86038076e-01
 7.19355965e-02 9.85693848e-01
 7.15307582e-02 9.85558325e-01
 7.01001431e-02 9.85079412e-01
 6.86695279e-02 9.84475313e-01
 6.81749973e-02 9.84263233e-01
 6.72389127e-02 9.83861792e-01
 6.58082976e-02 9.83248270e-01
 6.48390754e-02 9.82832618e-01
 6.43776824e-02 9.82634749e-01
 6.29470672e-02 9.82021227e-01
 6.15164521e-02 9.81407447e-01
 6.15044812e-02 9.81402003e-01
 6.00858369e-02 9.80753353e-01
 5.86552217e-02 9.79984153e-01
 5.86303135e-02 9.79971388e-01
 5.72246066e-02 9.78920942e-01
 5.67158642e-02 9.78540773e-01
 5.57939914e-02 9.77851882e-01
 5.48014150e-02 9.77110157e-01
 5.43633763e-02 9.76782823e-01
 5.29327611e-02 9.75804993e-01
 5.27339802e-02 9.75679542e-01
 5.15021459e-02 9.74903700e-01
 5.04625382e-02 9.74248927e-01
 5.00715308e-02 9.74002660e-01
 4.86999630e-02 9.72818312e-01
 4.86409156e-02 9.72767324e-01
 4.72103004e-02 9.71514394e-01
 4.70656351e-02 9.71387697e-01
 4.57796853e-02 9.70252624e-01
 4.54448587e-02 9.69957082e-01
 4.43490701e-02 9.68660882e-01
 4.42354366e-02 9.68526466e-01
 4.30260146e-02 9.67095851e-01
 4.29184549e-02 9.66980443e-01
 4.15751692e-02 9.65665236e-01
 4.14878398e-02 9.65579812e-01
 4.01126402e-02 9.64234621e-01
 4.00572246e-02 9.64180414e-01
 3.90973763e-02 9.62804006e-01
 3.86266094e-02 9.62128933e-01
 3.81066137e-02 9.61373391e-01
 3.71959943e-02 9.60037168e-01
 3.71316671e-02 9.59942775e-01
 3.63886241e-02 9.58512160e-01
 3.57653791e-02 9.57312198e-01
 3.56455811e-02 9.57081545e-01
 3.49018479e-02 9.55650930e-01
 3.43347639e-02 9.54705461e-01
 3.40187530e-02 9.54220315e-01
 3.30868895e-02 9.52789700e-01
 3.29041488e-02 9.52509152e-01
 3.21550260e-02 9.51359084e-01
 3.14735336e-02 9.50294561e-01
 3.12388185e-02 9.49928469e-01
 3.05572972e-02 9.48497854e-01
 3.00429185e-02 9.47548855e-01
 2.98936456e-02 9.47067239e-01
 2.94502382e-02 9.45636624e-01
 2.90068307e-02 9.44206009e-01
 2.86123033e-02 9.42933100e-01
 2.85639559e-02 9.42775393e-01
 2.80846352e-02 9.41344778e-01
 2.75125127e-02 9.39914163e-01
 2.71816881e-02 9.38617140e-01
 2.71476135e-02 9.38483548e-01
 2.67827142e-02 9.37052933e-01
 2.64178150e-02 9.35622318e-01
 2.60498215e-02 9.34191702e-01
 2.57510730e-02 9.33270474e-01
 2.55742491e-02 9.32761087e-01
 2.50776382e-02 9.31330472e-01
 2.45882004e-02 9.29899857e-01
 2.43204578e-02 9.28928026e-01
 2.41940611e-02 9.28469242e-01
 2.37999217e-02 9.27038627e-01
 2.34057824e-02 9.25608011e-01
 2.30124279e-02 9.24177396e-01
 2.28898426e-02 9.23724777e-01
 2.26249669e-02 9.22746781e-01
 2.22854169e-02 9.21316166e-01
 2.19681337e-02 9.19885551e-01
 2.17151585e-02 9.18454936e-01
 2.14592275e-02 9.17365462e-01
 2.13742636e-02 9.17024320e-01
 2.10179582e-02 9.15593705e-01
 2.06616529e-02 9.14163090e-01
 2.03053475e-02 9.12732475e-01
 2.00286123e-02 9.11621345e-01
 1.99873593e-02 9.11301860e-01
 1.98056224e-02 9.09871245e-01
 1.96382590e-02 9.08440629e-01
 1.94827223e-02 9.07010014e-01
 1.93271856e-02 9.05579399e-01
 1.91716488e-02 9.04148784e-01
 1.90161121e-02 9.02718169e-01
 1.88605754e-02 9.01287554e-01
 1.87012494e-02 8.99856938e-01
 1.85979971e-02 8.99085537e-01
 1.85105817e-02 8.98426323e-01
 1.83773454e-02 8.96995708e-01
 1.82483887e-02 8.95565093e-01
 1.81194320e-02 8.94134478e-01
 1.79904753e-02 8.92703863e-01
 1.78615185e-02 8.91273247e-01
 1.77276884e-02 8.89842632e-01
 1.75569586e-02 8.88412017e-01
 1.74021946e-02 8.86981402e-01
 1.72950703e-02 8.85550787e-01
 1.71879460e-02 8.84120172e-01
 1.71673820e-02 8.83845545e-01
 1.70808217e-02 8.82689557e-01
 1.69736974e-02 8.81258941e-01
 1.68612123e-02 8.79828326e-01
 1.67094147e-02 8.78397711e-01
 1.65631115e-02 8.76967096e-01
 1.64491664e-02 8.75536481e-01
 1.63611333e-02 8.74105866e-01
 1.62731001e-02 8.72675250e-01
 1.61850670e-02 8.71244635e-01
 1.60996305e-02 8.69814020e-01
 1.60315718e-02 8.68383405e-01
 1.59635132e-02 8.66952790e-01
 1.58954545e-02 8.65522175e-01
 1.58200821e-02 8.64091559e-01
 1.57367668e-02 8.63198732e-01
 1.56844900e-02 8.62660944e-01
 1.55454241e-02 8.61230329e-01
 1.54182529e-02 8.59799714e-01
 1.53641488e-02 8.58369099e-01
 1.53100446e-02 8.56938484e-01
 1.52532267e-02 8.55507868e-01
 1.51693084e-02 8.54077253e-01
 1.50482126e-02 8.52646638e-01
 1.49271169e-02 8.51216023e-01
 1.48179233e-02 8.49785408e-01
 1.47761754e-02 8.48354793e-01
 1.47344275e-02 8.46924177e-01
 1.46866106e-02 8.45493562e-01
 1.45955551e-02 8.44062947e-01
 1.44904115e-02 8.42632332e-01
 1.43852679e-02 8.41201717e-01
 1.43061516e-02 8.40095281e-01
 1.42829710e-02 8.39771102e-01
 1.41956194e-02 8.38340486e-01
 1.41082678e-02 8.36909871e-01
 1.40209162e-02 8.35479256e-01
 1.39411485e-02 8.34048641e-01
 1.38967731e-02 8.32618026e-01
 1.38647189e-02 8.31187411e-01
 1.38345358e-02 8.29756795e-01
 1.38134877e-02 8.28326180e-01
 1.37893026e-02 8.26895565e-01
 1.37412807e-02 8.25464950e-01
 1.36629939e-02 8.24034335e-01
 1.35847071e-02 8.22603720e-01
 1.35064204e-02 8.21173104e-01
 1.34306094e-02 8.19742489e-01
 1.33660771e-02 8.18311874e-01
 1.33015447e-02 8.16881259e-01
 1.32370124e-02 8.15450644e-01
 1.31746607e-02 8.14020029e-01
 1.31275641e-02 8.12589413e-01
 1.31147114e-02 8.11158798e-01
 1.31034136e-02 8.09728183e-01
 1.30987452e-02 8.08297568e-01
 1.30863747e-02 8.06866953e-01
 1.30358120e-02 8.05436338e-01
 1.29789640e-02 8.04005722e-01
 1.29221160e-02 8.02575107e-01
 1.28755365e-02 8.01402904e-01
 1.28652680e-02 8.01144492e-01
 1.28202314e-02 7.99713877e-01
 1.28220967e-02 7.98283262e-01
 1.28133569e-02 7.96852647e-01
 1.27655845e-02 7.95422031e-01
 1.27178122e-02 7.93991416e-01
 1.26700398e-02 7.92560801e-01
 1.26222674e-02 7.91130186e-01
 1.25764768e-02 7.89699571e-01
 1.25381415e-02 7.88268956e-01
 1.24998062e-02 7.86838340e-01
 1.24614709e-02 7.85407725e-01
 1.24231355e-02 7.83977110e-01
 1.23919066e-02 7.82546495e-01
 1.23879696e-02 7.81115880e-01
 1.23977344e-02 7.79685265e-01
 1.24084547e-02 7.78254649e-01
 1.24009233e-02 7.76824034e-01
 1.23686102e-02 7.75393419e-01
 1.23362971e-02 7.73962804e-01
 1.23039840e-02 7.72532189e-01
 1.22716709e-02 7.71101574e-01
 1.22410507e-02 7.69670959e-01
 1.22160983e-02 7.68240343e-01
 1.21911459e-02 7.66809728e-01
 1.21661935e-02 7.65379113e-01
 1.21412411e-02 7.63948498e-01
 1.21214488e-02 7.62517883e-01
 1.21229335e-02 7.61087268e-01
 1.21329712e-02 7.59656652e-01
 1.21137330e-02 7.58226037e-01
 1.20944949e-02 7.56795422e-01
 1.20752567e-02 7.55364807e-01
 1.20560185e-02 7.53934192e-01
 1.20413642e-02 7.52503577e-01
 1.20463130e-02 7.51072961e-01
 1.20708588e-02 7.49642346e-01
 1.20924007e-02 7.48211731e-01
 1.20924221e-02 7.46781116e-01
 1.20779176e-02 7.45350501e-01
 1.20634130e-02 7.43919886e-01
 1.20489085e-02 7.42489270e-01
 1.20344040e-02 7.41058655e-01
 1.20315720e-02 7.39628040e-01
 1.20562582e-02 7.38197425e-01
 1.20596728e-02 7.36766810e-01
 1.20499537e-02 7.35336195e-01
 1.20402346e-02 7.33905579e-01
 1.20305155e-02 7.32474964e-01
 1.20207964e-02 7.31044349e-01
 1.20122789e-02 7.29613734e-01
 1.20070102e-02 7.28183119e-01
 1.20017415e-02 7.26752504e-01
 1.19964728e-02 7.25321888e-01
 1.19912041e-02 7.23891273e-01
 1.19902172e-02 7.22460658e-01
 1.20071230e-02 7.21030043e-01
 1.20420273e-02 7.19599428e-01
 1.20725154e-02 7.18168813e-01
 1.20833715e-02 7.16738197e-01
 1.20818246e-02 7.15307582e-01
 1.20802778e-02 7.13876967e-01
 1.20787309e-02 7.12446352e-01
 1.20771841e-02 7.11015737e-01
 1.20766303e-02 7.09585122e-01
 1.20785081e-02 7.08154506e-01
 1.20803858e-02 7.06723891e-01
 1.20822635e-02 7.05293276e-01
 1.20841413e-02 7.03862661e-01
 1.20911654e-02 7.02432046e-01
 1.21165427e-02 7.01001431e-01
 1.21457707e-02 6.99570815e-01
 1.21506875e-02 6.98140200e-01
 1.21556044e-02 6.96709585e-01
 1.21605212e-02 6.95278970e-01
 1.21654381e-02 6.93848355e-01
 1.21762204e-02 6.92417740e-01
 1.22058176e-02 6.90987124e-01
 1.22479020e-02 6.89556509e-01
 1.22862405e-02 6.88125894e-01
 1.23088541e-02 6.86695279e-01
 1.23166874e-02 6.85264664e-01
 1.23245207e-02 6.83834049e-01
 1.23323541e-02 6.82403433e-01
 1.23401874e-02 6.80972818e-01
 1.23596994e-02 6.79542203e-01
 1.24005031e-02 6.78111588e-01
 1.24270019e-02 6.76680973e-01
 1.24373279e-02 6.75250358e-01
 1.24476540e-02 6.73819742e-01
 1.24579801e-02 6.72389127e-01
 1.24683062e-02 6.70958512e-01
 1.24792681e-02 6.69527897e-01
 1.24915209e-02 6.68097282e-01
 1.25037737e-02 6.66666667e-01
 1.25160266e-02 6.65236052e-01
 1.25282794e-02 6.63805436e-01
 1.25495940e-02 6.62374821e-01
 1.25913907e-02 6.60944206e-01
 1.26383280e-02 6.59513591e-01
 1.26839212e-02 6.58082976e-01
 1.27179557e-02 6.56652361e-01
 1.27324742e-02 6.55221745e-01
 1.27469926e-02 6.53791130e-01
 1.27615111e-02 6.52360515e-01
 1.27760295e-02 6.50929900e-01
 1.27910296e-02 6.49499285e-01
 1.28069240e-02 6.48068670e-01
 1.28228184e-02 6.46638054e-01
 1.28387128e-02 6.45207439e-01
 1.28546072e-02 6.43776824e-01
 1.28755365e-02 6.42700693e-01
 1.28825897e-02 6.42346209e-01
 1.29318345e-02 6.40915594e-01
 1.29810149e-02 6.39484979e-01
 1.30300805e-02 6.38054363e-01
 1.30695658e-02 6.36623748e-01
 1.30902129e-02 6.35193133e-01
 1.31080050e-02 6.33762518e-01
 1.31257972e-02 6.32331903e-01
 1.31435893e-02 6.30901288e-01
 1.31617218e-02 6.29470672e-01
 1.31804337e-02 6.28040057e-01
 1.31991456e-02 6.26609442e-01
 1.32178576e-02 6.25178827e-01
 1.32396604e-02 6.23748212e-01
 1.32761452e-02 6.22317597e-01
 1.33271052e-02 6.20886981e-01
 1.33778912e-02 6.19456366e-01
 1.34283934e-02 6.18025751e-01
 1.34722849e-02 6.16595136e-01
 1.35008002e-02 6.15164521e-01
 1.35210837e-02 6.13733906e-01
 1.35413672e-02 6.12303290e-01
 1.35616506e-02 6.10872675e-01
 1.35939256e-02 6.09442060e-01
 1.36449564e-02 6.08011445e-01
 1.36910514e-02 6.06580830e-01
 1.37232291e-02 6.05150215e-01
 1.37444996e-02 6.03719599e-01
 1.37657700e-02 6.02288984e-01
 1.37870405e-02 6.00858369e-01
 1.38084588e-02 5.99427754e-01
 1.38300989e-02 5.97997139e-01
 1.38517389e-02 5.96566524e-01
 1.38733789e-02 5.95135908e-01
 1.39040186e-02 5.93705293e-01
 1.39515963e-02 5.92274678e-01
 1.40041367e-02 5.90844063e-01
 1.40442846e-02 5.89413448e-01
 1.40665992e-02 5.87982833e-01
 1.40889138e-02 5.86552217e-01
 1.41112283e-02 5.85121602e-01
 1.41447746e-02 5.83690987e-01
 1.41956851e-02 5.82260372e-01
 1.42485283e-02 5.80829757e-01
 1.42887758e-02 5.79399142e-01
 1.43061516e-02 5.78311422e-01
 1.43116292e-02 5.77968526e-01
 1.43344827e-02 5.76537911e-01
 1.43577985e-02 5.75107296e-01
 1.43948042e-02 5.73676681e-01
 1.44478519e-02 5.72246066e-01
 1.45008997e-02 5.70815451e-01
 1.45535356e-02 5.69384835e-01
 1.46056253e-02 5.67954220e-01
 1.46577150e-02 5.66523605e-01
 1.47010397e-02 5.65092990e-01
 1.47294918e-02 5.63662375e-01
 1.47532341e-02 5.62231760e-01
 1.47769764e-02 5.60801144e-01
 1.48132077e-02 5.59370529e-01
 1.48653340e-02 5.57939914e-01
 1.49174602e-02 5.56509299e-01
 1.49629406e-02 5.55078684e-01
 1.49946029e-02 5.53648069e-01
 1.50186354e-02 5.52217454e-01
 1.50426680e-02 5.50786838e-01
 1.50665622e-02 5.49356223e-01
 1.50902871e-02 5.47925608e-01
 1.51140121e-02 5.46494993e-01
 1.51455574e-02 5.45064378e-01
 1.51923569e-02 5.43633763e-01
 1.52454931e-02 5.42203147e-01
 1.52986294e-02 5.40772532e-01
 1.53512266e-02 5.39341917e-01
 1.54031909e-02 5.37911302e-01
 1.54551553e-02 5.36480687e-01
 1.55050659e-02 5.35050072e-01
 1.55425787e-02 5.33619456e-01
 1.55668425e-02 5.32188841e-01
 1.55911062e-02 5.30758226e-01
 1.56151234e-02 5.29327611e-01
 1.56388625e-02 5.27896996e-01
 1.56626016e-02 5.26466381e-01
 1.56997222e-02 5.25035765e-01
 1.57367668e-02 5.24021985e-01
 1.57521537e-02 5.23605150e-01
 1.58049629e-02 5.22174535e-01
 1.58577720e-02 5.20743920e-01
 1.58965550e-02 5.19313305e-01
 1.59201430e-02 5.17882690e-01
 1.59457711e-02 5.16452074e-01
 1.59861515e-02 5.15021459e-01
 1.60386933e-02 5.13590844e-01
 1.60912351e-02 5.12160229e-01
 1.61437769e-02 5.10729614e-01
 1.61820074e-02 5.09298999e-01
 1.62053424e-02 5.07868383e-01
 1.62336116e-02 5.06437768e-01
 1.62767343e-02 5.05007153e-01
 1.63289434e-02 5.03576538e-01
 1.63811526e-02 5.02145923e-01
 1.64333618e-02 5.00715308e-01
 1.64709574e-02 4.99284692e-01
 1.64939394e-02 4.97854077e-01
 1.65248920e-02 4.96423462e-01
 1.65705887e-02 4.94992847e-01
 1.66224023e-02 4.93562232e-01
 1.66742158e-02 4.92131617e-01
 1.67260294e-02 4.90701001e-01
 1.67771006e-02 4.89270386e-01
 1.68274584e-02 4.87839771e-01
 1.68778162e-02 4.86409156e-01
 1.69281740e-02 4.84978541e-01
 1.69766771e-02 4.83547926e-01
 1.70119524e-02 4.82117310e-01
 1.70349294e-02 4.80686695e-01
 1.70718802e-02 4.79256080e-01
 1.71217299e-02 4.77825465e-01
 1.71673820e-02 4.76515314e-01
 1.71715795e-02 4.76394850e-01
 1.72214292e-02 4.74964235e-01
 1.72712789e-02 4.73533619e-01
 1.73083150e-02 4.72103004e-01
 1.73321033e-02 4.70672389e-01
 1.73539439e-02 4.69241774e-01
 1.73775323e-02 4.67811159e-01
 1.74168521e-02 4.66380544e-01
 1.74671164e-02 4.64949928e-01
 1.75173807e-02 4.63519313e-01
 1.75676451e-02 4.62088698e-01
 1.76179094e-02 4.60658083e-01
 1.76673051e-02 4.59227468e-01
 1.77159609e-02 4.57796853e-01
 1.77646167e-02 4.56366237e-01
 1.78132725e-02 4.54935622e-01
 1.78619283e-02 4.53505007e-01
 1.79033593e-02 4.52074392e-01
 1.79312763e-02 4.50643777e-01
 1.79671068e-02 4.49213162e-01
 1.80150769e-02 4.47782546e-01
 1.80630471e-02 4.46351931e-01
 1.81110173e-02 4.44921316e-01
 1.81589875e-02 4.43490701e-01
 1.82027445e-02 4.42060086e-01
 1.82324628e-02 4.40629471e-01
 1.82518335e-02 4.39198856e-01
 1.82834822e-02 4.37768240e-01
 1.83289850e-02 4.36337625e-01
 1.83771678e-02 4.34907010e-01
 1.84253507e-02 4.33476395e-01
 1.84735336e-02 4.32045780e-01
 1.85217165e-02 4.30615165e-01
 1.85525323e-02 4.29184549e-01
 1.85870523e-02 4.27753934e-01
 1.85979971e-02 4.27420608e-01
 1.86347018e-02 4.26323319e-01
 1.86825563e-02 4.24892704e-01
 1.87304107e-02 4.23462089e-01
 1.87782652e-02 4.22031474e-01
 1.88261197e-02 4.20600858e-01
 1.88729662e-02 4.19170243e-01
 1.89189922e-02 4.17739628e-01
 1.89650183e-02 4.16309013e-01
 1.90110444e-02 4.14878398e-01
 1.90570704e-02 4.13447783e-01
 1.91030965e-02 4.12017167e-01
 1.91387300e-02 4.10586552e-01
 1.91664038e-02 4.09155937e-01
 1.92052948e-02 4.07725322e-01
 1.92513030e-02 4.06294707e-01
 1.92973111e-02 4.04864092e-01
 1.93433193e-02 4.03433476e-01
 1.93893274e-02 4.02002861e-01
 1.94353356e-02 4.00572246e-01
 1.94733581e-02 3.99141631e-01
 1.95138173e-02 3.97711016e-01
 1.95588060e-02 3.96280401e-01
 1.96037946e-02 3.94849785e-01
 1.96487833e-02 3.93419170e-01
 1.96937720e-02 3.91988555e-01
 1.97387606e-02 3.90557940e-01
 1.97795346e-02 3.89127325e-01
 1.98214214e-02 3.87696710e-01
 1.98653183e-02 3.86266094e-01
 1.99092153e-02 3.84835479e-01
 1.99531122e-02 3.83404864e-01
 1.99970092e-02 3.81974249e-01
 2.00286123e-02 3.80944294e-01
 2.00532271e-02 3.80543634e-01
 2.01422581e-02 3.79113019e-01
 2.02296520e-02 3.77682403e-01
 2.03159958e-02 3.76251788e-01
 2.04023396e-02 3.74821173e-01
 2.04886833e-02 3.73390558e-01
 2.05750271e-02 3.71959943e-01
 2.06613709e-02 3.70529328e-01
 2.07558433e-02 3.69098712e-01
 2.08464433e-02 3.67668097e-01
 2.09303556e-02 3.66237482e-01
 2.10142680e-02 3.64806867e-01
 2.10981803e-02 3.63376252e-01
 2.11820927e-02 3.61945637e-01
 2.12660050e-02 3.60515021e-01
 2.13470208e-02 3.59084406e-01
 2.14264074e-02 3.57653791e-01
 2.14592275e-02 3.57062344e-01
 2.15057939e-02 3.56223176e-01
 2.15851805e-02 3.54792561e-01
 2.16645670e-02 3.53361946e-01
 2.17485175e-02 3.51931330e-01
 2.18552346e-02 3.50500715e-01
 2.19455554e-02 3.49070100e-01
 2.20221569e-02 3.47639485e-01
 2.20987584e-02 3.46208870e-01
 2.21753599e-02 3.44778255e-01
 2.22519614e-02 3.43347639e-01
 2.23430570e-02 3.41917024e-01
 2.24525815e-02 3.40486409e-01
 2.25632411e-02 3.39055794e-01
 2.26687557e-02 3.37625179e-01
 2.27552821e-02 3.36194564e-01
 2.28307578e-02 3.34763948e-01
 2.28898426e-02 3.33644014e-01
 2.29062334e-02 3.33333333e-01
 2.29817090e-02 3.31902718e-01
 2.30571846e-02 3.30472103e-01
 2.31292497e-02 3.29041488e-01
 2.31996351e-02 3.27610873e-01
 2.32700204e-02 3.26180258e-01
 2.33404058e-02 3.24749642e-01
 2.34202427e-02 3.23319027e-01
 2.35227823e-02 3.21888412e-01
 2.36323764e-02 3.20457797e-01
 2.37129472e-02 3.19027182e-01
 2.37798599e-02 3.17596567e-01
 2.38467726e-02 3.16165951e-01
 2.39136854e-02 3.14735336e-01
 2.40013058e-02 3.13304721e-01
 2.41060798e-02 3.11874106e-01
 2.42133479e-02 3.10443491e-01
 2.43169467e-02 3.09012876e-01
 2.43204578e-02 3.08963606e-01
 2.44188969e-02 3.07582260e-01
 2.45208472e-02 3.06151645e-01
 2.46019233e-02 3.04721030e-01
 2.46694358e-02 3.03290415e-01
 2.47343599e-02 3.01859800e-01
 2.47992840e-02 3.00429185e-01
 2.48882565e-02 2.98998569e-01
 2.49875354e-02 2.97567954e-01
 2.50868143e-02 2.96137339e-01
 2.51750957e-02 2.94706724e-01
 2.52438134e-02 2.93276109e-01
 2.53046301e-02 2.91845494e-01
 2.53654468e-02 2.90414878e-01
 2.54219304e-02 2.88984263e-01
 2.54766441e-02 2.87553648e-01
 2.55313579e-02 2.86123033e-01
 2.56139772e-02 2.84692418e-01
 2.57122231e-02 2.83261803e-01
 2.57510730e-02 2.82702184e-01
 2.58115394e-02 2.81831187e-01
 2.59108556e-02 2.80400572e-01
 2.59746194e-02 2.78969957e-01
 2.60245572e-02 2.77539342e-01
 2.60820280e-02 2.76108727e-01
 2.61697002e-02 2.74678112e-01
 2.62659767e-02 2.73247496e-01
 2.63622533e-02 2.71816881e-01
 2.64585298e-02 2.70386266e-01
 2.65171808e-02 2.68955651e-01
 2.65619155e-02 2.67525036e-01
 2.66277576e-02 2.66094421e-01
 2.67164102e-02 2.64663805e-01
 2.68094121e-02 2.63233190e-01
 2.69024141e-02 2.61802575e-01
 2.69954160e-02 2.60371960e-01
 2.70836030e-02 2.58941345e-01
 2.71700983e-02 2.57510730e-01
 2.71816881e-02 2.57319035e-01
 2.72565935e-02 2.56080114e-01
 2.73430887e-02 2.54649499e-01
 2.74295840e-02 2.53218884e-01
 2.74892630e-02 2.51788269e-01
 2.75326067e-02 2.50357654e-01
 2.76046842e-02 2.48927039e-01
 2.76873244e-02 2.47496423e-01
 2.77699645e-02 2.46065808e-01
 2.78526047e-02 2.44635193e-01
 2.79352448e-02 2.43204578e-01
 2.80023797e-02 2.41773963e-01
 2.80443790e-02 2.40343348e-01
 2.80722773e-02 2.38912732e-01
 2.81256029e-02 2.37482117e-01
 2.82031502e-02 2.36051502e-01
 2.82845897e-02 2.34620887e-01
 2.83660293e-02 2.33190272e-01
 2.84474688e-02 2.31759657e-01
 2.85289083e-02 2.30329041e-01
 2.86045315e-02 2.28898426e-01
 2.86123033e-02 2.28747944e-01
 2.86793104e-02 2.27467811e-01
 2.87541942e-02 2.26037196e-01
 2.88290781e-02 2.24606581e-01
 2.89039620e-02 2.23175966e-01
 2.89788459e-02 2.21745351e-01
 2.90236876e-02 2.20314735e-01
 2.90546275e-02 2.18884120e-01
 2.91192876e-02 2.17453505e-01
 2.91921134e-02 2.16022890e-01
 2.92649393e-02 2.14592275e-01
 2.93377651e-02 2.13161660e-01
 2.94105910e-02 2.11731044e-01
 2.94834168e-02 2.10300429e-01
 2.95494818e-02 2.08869814e-01
 2.96137495e-02 2.07439199e-01
 2.96780173e-02 2.06008584e-01
 2.97422850e-02 2.04577969e-01
 2.98065528e-02 2.03147353e-01
 2.98708205e-02 2.01716738e-01
 2.99312706e-02 2.00286123e-01
 2.99905193e-02 1.98855508e-01
 3.00429185e-02 1.97616272e-01
 3.00576819e-02 1.97424893e-01
 3.01680430e-02 1.95994278e-01
 3.02784041e-02 1.94563662e-01
 3.03887652e-02 1.93133047e-01
 3.04991263e-02 1.91702432e-01
 3.06094874e-02 1.90271817e-01
 3.07057134e-02 1.88841202e-01
 3.07986238e-02 1.87410587e-01
 3.08915342e-02 1.85979971e-01
 3.09844446e-02 1.84549356e-01
 3.10773551e-02 1.83118741e-01
 3.11702655e-02 1.81688126e-01
 3.13245472e-02 1.80257511e-01
 3.14735336e-02 1.78994626e-01
 3.14934985e-02 1.78826896e-01
 3.15976515e-02 1.77396280e-01
 3.16843207e-02 1.75965665e-01
 3.17692911e-02 1.74535050e-01
 3.18542616e-02 1.73104435e-01
 3.19392320e-02 1.71673820e-01
 3.20242025e-02 1.70243205e-01
 3.21719458e-02 1.68812589e-01
 3.23002374e-02 1.67381974e-01
 3.23816694e-02 1.65951359e-01
 3.24512521e-02 1.64520744e-01
 3.25208348e-02 1.63090129e-01
 3.25904174e-02 1.61659514e-01
 3.26600001e-02 1.60228898e-01
 3.27999718e-02 1.58798283e-01
 3.29041488e-02 1.57826591e-01
 3.29533509e-02 1.57367668e-01
 3.30288647e-02 1.55937053e-01
 3.30826356e-02 1.54506438e-01
 3.31345237e-02 1.53075823e-01
 3.31864118e-02 1.51645207e-01
 3.32382998e-02 1.50214592e-01
 3.32705627e-02 1.48783977e-01
 3.32993624e-02 1.47353362e-01
 3.33281620e-02 1.45922747e-01
 3.33569617e-02 1.44492132e-01
 3.34235215e-02 1.43061516e-01
 3.35732282e-02 1.41630901e-01
 3.37318516e-02 1.40200286e-01
 3.37597695e-02 1.38769671e-01
 3.37664098e-02 1.37339056e-01
 3.37730501e-02 1.35908441e-01
 3.37796904e-02 1.34477825e-01
 3.38655070e-02 1.33047210e-01
 3.40121914e-02 1.31616595e-01
 3.41636025e-02 1.30185980e-01
 3.42957613e-02 1.28755365e-01
 3.43347639e-02 1.28323767e-01
 3.44250432e-02 1.27324750e-01
 3.45543252e-02 1.25894134e-01
 3.45804311e-02 1.24463519e-01
 3.45637661e-02 1.23032904e-01
 3.45425556e-02 1.21602289e-01
 3.45213450e-02 1.20171674e-01
 3.46255818e-02 1.18741059e-01
 3.47469251e-02 1.17310443e-01
 3.48682684e-02 1.15879828e-01
 3.49023054e-02 1.14449213e-01
 3.48582856e-02 1.13018598e-01
 3.48027658e-02 1.11587983e-01
 3.47472461e-02 1.10157368e-01
 3.46544087e-02 1.08726753e-01
 3.45569591e-02 1.07296137e-01
 3.44595094e-02 1.05865522e-01
 3.43620598e-02 1.04434907e-01
 3.43347639e-02 1.04034189e-01
 3.42608012e-02 1.03004292e-01
 3.41502123e-02 1.01573677e-01
 3.39693193e-02 1.00143062e-01
 3.39418614e-02 9.87124464e-02
 3.39314937e-02 9.72818312e-02
 3.39146379e-02 9.58512160e-02
 3.38939021e-02 9.44206009e-02
 3.38675486e-02 9.29899857e-02
 3.38363126e-02 9.15593705e-02
 3.38024985e-02 9.01287554e-02
 3.37661609e-02 8.86981402e-02
 3.37218364e-02 8.72675250e-02
 3.36701908e-02 8.58369099e-02
 3.36174811e-02 8.44062947e-02
 3.35540303e-02 8.29756795e-02
 3.34893351e-02 8.15450644e-02
 3.34133138e-02 8.01144492e-02
 3.33326326e-02 7.86838340e-02
 3.32461718e-02 7.72532189e-02
 3.31482271e-02 7.58226037e-02
 3.30446861e-02 7.43919886e-02
 3.29303178e-02 7.29613734e-02
 3.29041488e-02 7.26430151e-02
 3.28212393e-02 7.15307582e-02
 3.27082177e-02 7.01001431e-02
 3.25844692e-02 6.86695279e-02
 3.24475176e-02 6.72389127e-02
 3.23051988e-02 6.58082976e-02
 3.21549515e-02 6.43776824e-02
 3.19852183e-02 6.29470672e-02
 3.17982304e-02 6.15164521e-02
 3.16118952e-02 6.00858369e-02
 3.14735336e-02 5.90943171e-02
 3.14170503e-02 5.86552217e-02
 3.12094198e-02 5.72246066e-02
 3.09990173e-02 5.57939914e-02
 3.07775762e-02 5.43633763e-02
 3.05260057e-02 5.29327611e-02
 3.02529186e-02 5.15021459e-02
 3.00429185e-02 5.04910432e-02
 2.99669797e-02 5.00715308e-02
 2.97037866e-02 4.86409156e-02
 2.94167054e-02 4.72103004e-02
 2.90974010e-02 4.57796853e-02
 2.87426636e-02 4.43490701e-02
 2.86123033e-02 4.38410230e-02
 2.84056368e-02 4.29184549e-02
 2.80648928e-02 4.14878398e-02
 2.76820788e-02 4.00572246e-02
 2.72351188e-02 3.86266094e-02
 2.71816881e-02 3.84550197e-02
 2.68483913e-02 3.71959943e-02
 2.64369769e-02 3.57653791e-02
 2.59437120e-02 3.43347639e-02
 2.57510730e-02 3.38123679e-02
 2.54706398e-02 3.29041488e-02
 2.49948789e-02 3.14735336e-02
 2.43887797e-02 3.00429185e-02
 2.43204578e-02 2.98740233e-02
 2.39199140e-02 2.86123033e-02
 2.33527376e-02 2.71816881e-02
 2.28898426e-02 2.62795379e-02
 2.26843165e-02 2.57510730e-02
 2.22172868e-02 2.43204578e-02
 2.14592275e-02 2.31122245e-02
 2.13671367e-02 2.28898426e-02


==> case2_l7PQ1.txt <==
 0.00000000e+00 2.00400802e-03
 0.00000000e+00 9.99302371e-11
 2.00400792e-03 2.00400802e-03
 2.00400802e-03 2.00400811e-03
 4.00801593e-03 4.00801603e-03
 4.00801603e-03 4.00801613e-03
 6.01202395e-03 6.01202405e-03
 6.01202405e-03 6.01202414e-03
 8.01603197e-03 8.01603206e-03
 8.01603206e-03 8.01603216e-03
 9.98950163e-03 1.00200401e-02
 1.00200401e-02 1.00471410e-02
 1.08604431e-02 1.20240481e-02
 1.17123671e-02 1.40280561e-02
 1.20240481e-02 1.47612334e-02
 1.25737719e-02 1.60320641e-02
 1.40280561e-02 1.74612667e-02
 1.53801894e-02 1.80360721e-02
 1.60320641e-02 1.83165735e-02
 1.80360721e-02 1.91788972e-02
 2.00094468e-02 2.00400802e-02
 2.00400802e-02 2.00733481e-02
 2.11169690e-02 2.20440882e-02
 2.20440882e-02 2.37407451e-02
 2.22120367e-02 2.40480962e-02
 2.33364118e-02 2.60521042e-02
 2.40480962e-02 2.67476489e-02
 2.60521042e-02 2.78427167e-02
 2.64426247e-02 2.80561122e-02
 2.80561122e-02 2.89517122e-02
 3.00601202e-02 3.00601202e-02
 3.00601202e-02 3.00601203e-02
 3.20641282e-02 3.20641283e-02
 3.20641283e-02 3.20641284e-02
 3.40681362e-02 3.40681363e-02
 3.40681363e-02 3.40681364e-02
 3.60721442e-02 3.60721443e-02
 3.60721443e-02 3.60721444e-02
 3.80761522e-02 3.80761523e-02
 3.80761523e-02 3.80761524e-02
 4.00801602e-02 4.00801603e-02
 4.00801603e-02 4.00801605e-02
 4.20841682e-02 4.20841683e-02
 4.20841683e-02 4.20841685e-02
 4.40881762e-02 4.40881764e-02
 4.40881764e-02 4.40881765e-02
 4.60921842e-02 4.60921844e-02
 4.60921844e-02 4.60921845e-02
 4.80961922e-02 4.80961924e-02
 4.80961924e-02 4.80961925e-02
 5.01002003e-02 5.01002004e-02
 5.01002004e-02 5.01002006e-02
 5.21042082e-02 5.21042084e-02
 5.21042084e-02 5.21042086e-02
 5.41082162e-02 5.41082164e-02
 5.41082164e-02 5.41082166e-02
 5.61122243e-02 5.61122244e-02
 5.61122244e-02 5.61122246e-02
 5.81162323e-02 5.81162325e-02
 5.81162325e-02 5.81162327e-02
 6.01202403e-02 6.01202405e-02
 6.01202405e-02 6.01202407e-02
 6.21242483e-02 6.21242485e-02
 6.21242485e-02 6.21242487e-02
 6.41282563e-02 6.41282565e-02
 6.41282565e-02 6.41282567e-02
 6.61322643e-02 6.61322645e-02
 6.61322645e-02 6.61322647e-02
 6.81362723e-02 6.81362725e-02
 6.81362725e-02 6.81362728e-02
 7.01402804e-02 7.01402806e-02
 7.01402806e-02 7.01402808e-02
 7.21442883e-02 7.21442886e-02
 7.21442886e-02 7.21442888e-02
 7.41482964e-02 7.41482966e-02
 7.41482966e-02 7.41482968e-02
 7.61523044e-02 7.61523046e-02
 7.61523046e-02 7.61523048e-02
 7.81563124e-02 7.81563126e-02
 7.81563126e-02 7.81563129e-02
 8.01603204e-02 8.01603206e-02
 8.01603206e-02 8.01603209e-02
 8.21643284e-02 8.21643287e-02
 8.21643287e-02 8.21643290e-02
 8.41683364e-02 8.41683367e-02
 8.41683367e-02 8.41683370e-02
 8.61723444e-02 8.61723447e-02
 8.61723447e-02 8.61723450e-02
 8.81763524e-02 8.81763527e-02
 8.81763527e-02 8.81763530e-02
 9.01803604e-02 9.01803607e-02
 9.01803607e-02 9.01803611e-02
 9.21843683e-02 9.21843687e-02
 9.21843687e-02 9.21843691e-02
 9.41883764e-02 9.41883768e-02
 9.41883768e-02 9.41883771e-02
 9.61923844e-02 9.61923848e-02
 9.61923848e-02 9.61923852e-02
 9.81963924e-02 9.81963928e-02
 9.81963928e-02 9.81963932e-02
 1.00200400e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 1.02204408e-01 1.02204409e-01
 1.02204409e-01 1.02204409e-01
 1.04201200e-01 1.04208417e-01
 1.04208417e-01 1.04216165e-01
 1.06212424e-01 1.06212425e-01
 1.06212425e-01 1.06212425e-01
 1.08208446e-01 1.08216433e-01
 1.08216433e-01 1.08225075e-01
 1.10220440e-01 1.10220441e-01
 1.10220441e-01 1.10220442e-01
 1.12215415e-01 1.12224449e-01
 1.12224449e-01 1.12234330e-01
 1.14228456e-01 1.14228457e-01
 1.14228457e-01 1.14228458e-01
 1.16232464e-01 1.16232465e-01
 1.16232465e-01 1.16232466e-01
 1.18236472e-01 1.18236473e-01
 1.18236473e-01 1.18236474e-01
 1.20240480e-01 1.20240481e-01
 1.20240481e-01 1.20240482e-01
 1.22244488e-01 1.22244489e-01
 1.22244489e-01 1.22244490e-01
 1.24232547e-01 1.24248497e-01
 1.24248497e-01 1.24267116e-01
 1.26252504e-01 1.26252505e-01
 1.26252505e-01 1.26252507e-01
 1.28234782e-01 1.28256513e-01
 1.28256513e-01 1.28284255e-01
 1.30233262e-01 1.30260521e-01
 1.30260521e-01 1.30297280e-01
 1.32228400e-01 1.32264529e-01
 1.32264529e-01 1.32319490e-01
 1.34214498e-01 1.34268537e-01
 1.34268537e-01 1.34379432e-01
 1.36163432e-01 1.36272545e-01
 1.35904371e-01 1.38276553e-01
 1.34268537e-01 1.38400358e-01
 1.32264529e-01 1.38624884e-01
 1.30260521e-01 1.38838363e-01
 1.28256513e-01 1.39081887e-01
 1.26252505e-01 1.39318370e-01
 1.24248497e-01 1.39549891e-01
 1.22244489e-01 1.39767227e-01
 1.20240481e-01 1.39957992e-01
 1.18236473e-01 1.40139057e-01
 1.16554481e-01 1.40280561e-01
 1.16232465e-01 1.40302016e-01
 1.14228457e-01 1.40440135e-01
 1.12224449e-01 1.40556395e-01
 1.10220441e-01 1.40657456e-01
 1.08216433e-01 1.40740433e-01
 1.06212425e-01 1.40802370e-01
 1.04208417e-01 1.40853589e-01
 1.02204409e-01 1.40881526e-01
 1.00200401e-01 1.40884794e-01
 9.81963928e-02 1.40836070e-01
 9.61923848e-02 1.40781752e-01
 9.41883768e-02 1.40713907e-01
 9.21843687e-02 1.40620352e-01
 9.01803607e-02 1.40499147e-01
 8.82049832e-02 1.40280561e-01
 8.81763527e-02 1.40277217e-01
 8.61723447e-02 1.40047921e-01
 8.41683367e-02 1.39818625e-01
 8.21643287e-02 1.39589329e-01
 8.01603206e-02 1.39348165e-01
 7.81563126e-02 1.38798608e-01
 7.61918798e-02 1.38276553e-01
 7.61523046e-02 1.38265383e-01
 7.41482966e-02 1.37699737e-01
 7.21442886e-02 1.37300742e-01
 7.01402806e-02 1.37153481e-01
 6.81362725e-02 1.36647917e-01
 6.67656639e-02 1.36272545e-01
 6.61322645e-02 1.36099074e-01
 6.41282565e-02 1.35366409e-01
 6.21242485e-02 1.34608864e-01
 6.12239494e-02 1.34268537e-01
 6.01202405e-02 1.33851319e-01
 5.81162325e-02 1.32580213e-01
 5.75130817e-02 1.32264529e-01
 5.61122244e-02 1.31630877e-01
 5.41082164e-02 1.30776095e-01
 5.28994691e-02 1.30260521e-01
 5.21042084e-02 1.29881077e-01
 5.01002004e-02 1.28924902e-01
 4.93077318e-02 1.28256513e-01
 4.80961924e-02 1.27216229e-01
 4.69988973e-02 1.26252505e-01
 4.60921844e-02 1.25456164e-01
 4.44412543e-02 1.24248497e-01
 4.40881764e-02 1.24029026e-01
 4.20841683e-02 1.22834539e-01
 4.10942334e-02 1.22244489e-01
 4.00801603e-02 1.21640051e-01
 3.87673303e-02 1.20240481e-01
 3.80761523e-02 1.19420402e-01
 3.70963157e-02 1.18236473e-01
 3.60721443e-02 1.16979615e-01
 3.54633171e-02 1.16232465e-01
 3.40681363e-02 1.14761301e-01
 3.34686715e-02 1.14228457e-01
 3.20641283e-02 1.13010264e-01
 3.11581046e-02 1.12224449e-01
 3.00601202e-02 1.11272142e-01
 2.93755323e-02 1.10220441e-01
 2.80561122e-02 1.08323243e-01
 2.79828175e-02 1.08216433e-01
 2.66615204e-02 1.06212425e-01
 2.60521042e-02 1.05281987e-01
 2.53489392e-02 1.04208417e-01
 2.40480962e-02 1.02222330e-01
 2.40363579e-02 1.02204409e-01
 2.27308783e-02 1.00200401e-01
 2.20440882e-02 9.89967938e-02
 2.15157040e-02 9.81963928e-02
 2.00400802e-02 9.64144187e-02
 1.99412482e-02 9.61923848e-02
 1.90492227e-02 9.41883768e-02
 1.81571971e-02 9.21843687e-02
 1.80360721e-02 9.19122517e-02
 1.72725569e-02 9.01803607e-02
 1.62917280e-02 8.81763527e-02
 1.60320641e-02 8.76509703e-02
 1.53012713e-02 8.61723447e-02
 1.43407035e-02 8.41683367e-02
 1.40280561e-02 8.34590257e-02
 1.34573844e-02 8.21643287e-02
 1.25784765e-02 8.01603206e-02
 1.20240481e-02 7.86704559e-02
 1.18046076e-02 7.81563126e-02
 1.06476703e-02 7.61523046e-02
 1.00200401e-02 7.50893211e-02
 9.74576927e-03 7.41482966e-02
 9.16168151e-03 7.21442886e-02
 8.57759374e-03 7.01402806e-02
 8.01603206e-03 6.84715627e-02
 7.90377344e-03 6.81362725e-02
 7.32473624e-03 6.61322645e-02
 6.75869885e-03 6.41282565e-02
 6.19626712e-03 6.21242485e-02
 6.01202405e-03 6.14677696e-02
 5.63383539e-03 6.01202405e-02
 4.94622997e-03 5.81162325e-02
 4.25063474e-03 5.61122244e-02
 4.00801603e-03 5.54132406e-02
 3.55503951e-03 5.41082164e-02
 2.96293719e-03 5.21042084e-02
 2.42833906e-03 5.01002004e-02
 2.05081979e-03 4.80961924e-02
 2.00400802e-03 4.79631481e-02
 1.20487684e-03 4.60921844e-02
 3.27483443e-04 4.40881764e-02
 0.00000000e+00 4.33401887e-02
 0.00000000e+00 4.20841683e-02
 0.00000000e+00 4.00801603e-02
 0.00000000e+00 3.80761523e-02
 0.00000000e+00 3.60721443e-02
 0.00000000e+00 3.40681363e-02
 0.00000000e+00 3.20641283e-02
 0.00000000e+00 3.00601202e-02
 0.00000000e+00 2.80561122e-02
 0.00000000e+00 2.60521042e-02
 0.00000000e+00 2.40480962e-02
 0.00000000e+00 2.20440882e-02
 0.00000000e+00 2.00400802e-02
 0.00000000e+00 1.80360721e-02
 0.00000000e+00 1.60320641e-02
 0.00000000e+00 1.40280561e-02
 0.00000000e+00 1.20240481e-02
 0.00000000e+00 1.00200401e-02
 0.00000000e+00 8.01603206e-03
 0.00000000e+00 6.01202405e-03
 0.00000000e+00 4.00801603e-03
 0.00000000e+00 2.00400802e-03


==> case2_l7PQ2.txt <==
 7.96031214e-01 4.80961924e-02
 7.97595190e-01 4.80639711e-02
 7.99599198e-01 4.80572922e-02
 8.01603206e-01 4.80355363e-02
 8.03607214e-01 4.80072079e-02
 8.05611222e-01 4.79788794e-02
 8.07615230e-01 4.79531840e-02
 8.09619238e-01 4.79623619e-02
 8.11623246e-01 4.79971397e-02
 8.13627255e-01 4.79941234e-02
 8.15631263e-01 4.79824576e-02
 8.17635271e-01 4.79704397e-02
 8.19639279e-01 4.79584218e-02
 8.21643287e-01 4.80048708e-02
 8.23647295e-01 4.80198842e-02
 8.25651303e-01 4.80263593e-02
 8.27655311e-01 4.80325792e-02
 8.29659319e-01 4.80387991e-02
 8.31663327e-01 4.80632864e-02
 8.33667335e-01 4.80915152e-02
 8.33999375e-01 4.80961924e-02
 8.35671343e-01 4.81200592e-02
 8.37675351e-01 4.81486658e-02
 8.39679359e-01 4.82189017e-02
 8.41683367e-01 4.83213308e-02
 8.43687375e-01 4.83799617e-02
 8.45691383e-01 4.84329915e-02
 8.47695391e-01 4.84860213e-02
 8.49699399e-01 4.85390512e-02
 8.51703407e-01 4.86179827e-02
 8.53707415e-01 4.87026326e-02
 8.55711423e-01 4.87872825e-02
 8.57715431e-01 4.88719324e-02
 8.59719439e-01 4.89845217e-02
 8.61723447e-01 4.91312164e-02
 8.63727455e-01 4.92504716e-02
 8.65731463e-01 4.93669660e-02
 8.67735471e-01 4.94834605e-02
 8.69739479e-01 4.95999549e-02
 8.71743487e-01 4.97538866e-02
 8.73747495e-01 4.99154201e-02
 8.75751503e-01 5.00769536e-02
 8.76039906e-01 5.01002004e-02
 8.77755511e-01 5.02903210e-02
 8.79759519e-01 5.04995855e-02
 8.81763527e-01 5.07517941e-02
 8.83767535e-01 5.10265187e-02
 8.85771543e-01 5.13051511e-02
 8.87775551e-01 5.15837834e-02
 8.89779559e-01 5.18624157e-02
 8.91460525e-01 5.21042084e-02
 8.91783567e-01 5.21506752e-02
 8.93787575e-01 5.24928685e-02
 8.95791583e-01 5.28441442e-02
 8.97795591e-01 5.31977466e-02
 8.99799599e-01 5.35513491e-02
 9.01803607e-01 5.40007634e-02
 9.02271670e-01 5.41082164e-02
 9.03807615e-01 5.44608234e-02
 9.05811623e-01 5.48897753e-02
 9.07815631e-01 5.52536861e-02
 9.09819639e-01 5.56156502e-02
 9.11624847e-01 5.61122244e-02
 9.11823647e-01 5.61669103e-02
 9.13827655e-01 5.67111048e-02
 9.15831663e-01 5.71734737e-02
 9.17835671e-01 5.76340509e-02
 9.19839679e-01 5.80946281e-02
 9.19912598e-01 5.81162325e-02
 9.21843687e-01 5.86969885e-02
 9.23847695e-01 5.93114283e-02
 9.25851703e-01 5.99258682e-02
 9.26485653e-01 6.01202405e-02
 9.27855711e-01 6.06700154e-02
 9.29859719e-01 6.14124418e-02
 9.31315799e-01 6.21242485e-02
 9.31863727e-01 6.23919808e-02
 9.33867735e-01 6.33940987e-02
 9.35335884e-01 6.41282565e-02
 9.35871743e-01 6.43829478e-02
 9.37875752e-01 6.52362095e-02
 9.39879760e-01 6.60894711e-02
 9.39956890e-01 6.61322645e-02
 9.41883768e-01 6.72013259e-02
 9.43544265e-01 6.81362725e-02
 9.43887776e-01 6.83320914e-02
 9.45891784e-01 6.94744816e-02
 9.47059744e-01 7.01402806e-02
 9.47895792e-01 7.07111771e-02
 9.49899800e-01 7.20796172e-02
 9.49972379e-01 7.21442886e-02
 9.51903808e-01 7.38652762e-02
 9.52217577e-01 7.41482966e-02
 9.53907816e-01 7.56700469e-02
 9.54483255e-01 7.61523046e-02
 9.55911824e-01 7.72813675e-02
 9.57018864e-01 7.81563126e-02
 9.57915832e-01 7.88766297e-02
 9.59514334e-01 8.01603206e-02
 9.59919840e-01 8.05598723e-02
 9.61150130e-01 8.21643287e-02
 9.61923848e-01 8.31733556e-02
 9.62679102e-01 8.41683367e-02
 9.63927856e-01 8.58077838e-02
 9.64220943e-01 8.61723447e-02
 9.65931864e-01 8.81695814e-02
 9.65937664e-01 8.81763527e-02
 9.67626578e-01 9.01803607e-02
 9.67935872e-01 9.06206573e-02
 9.69034326e-01 9.21843687e-02
 9.69939880e-01 9.34734760e-02
 9.70328610e-01 9.41883768e-02
 9.71418298e-01 9.61923848e-02
 9.71943888e-01 9.71589781e-02
 9.72504072e-01 9.81963928e-02
 9.73568302e-01 1.00200401e-01
 9.73947896e-01 1.01042673e-01
 9.74471464e-01 1.02204409e-01
 9.75378658e-01 1.04208417e-01
 9.75951904e-01 1.05384836e-01
 9.76368719e-01 1.06212425e-01
 9.77378037e-01 1.08216433e-01
 9.77955912e-01 1.09383391e-01
 9.78370417e-01 1.10220441e-01
 9.79225758e-01 1.12224449e-01
 9.79959920e-01 1.13944541e-01
 9.80047740e-01 1.14228457e-01
 9.80667612e-01 1.16232465e-01
 9.81291143e-01 1.18236473e-01
 9.81950391e-01 1.20240481e-01
 9.81963928e-01 1.20290085e-01
 9.82494251e-01 1.22244489e-01
 9.83038035e-01 1.24248497e-01
 9.83586146e-01 1.26252505e-01
 9.83967936e-01 1.27540637e-01
 9.84184808e-01 1.28256513e-01
 9.84781479e-01 1.30260521e-01
 9.85308301e-01 1.32264529e-01
 9.85834677e-01 1.34268537e-01
 9.85971944e-01 1.34795517e-01
 9.86356677e-01 1.36272545e-01
 9.86857989e-01 1.38276553e-01
 9.87343426e-01 1.40280561e-01
 9.87780496e-01 1.42284569e-01
 9.87975952e-01 1.43112925e-01
 9.88258168e-01 1.44288577e-01
 9.88739232e-01 1.46292585e-01
 9.89220296e-01 1.48296593e-01
 9.89691848e-01 1.50300601e-01
 9.89979960e-01 1.51656455e-01
 9.90075282e-01 1.52304609e-01
 9.90370005e-01 1.54308617e-01
 9.90664728e-01 1.56312625e-01
 9.90961731e-01 1.58316633e-01
 9.91271533e-01 1.60320641e-01
 9.91556796e-01 1.62324649e-01
 9.91826778e-01 1.64328657e-01
 9.91983968e-01 1.65495434e-01
 9.92096409e-01 1.66332665e-01
 9.92365551e-01 1.68336673e-01
 9.92629890e-01 1.70340681e-01
 9.92870784e-01 1.72344689e-01
 9.93111677e-01 1.74348697e-01
 9.93355553e-01 1.76352705e-01
 9.93618728e-01 1.78356713e-01
 9.93879644e-01 1.80360721e-01
 9.93987976e-01 1.81349103e-01
 9.94099294e-01 1.82364729e-01
 9.94319645e-01 1.84368737e-01
 9.94549413e-01 1.86372745e-01
 9.94795456e-01 1.88376754e-01
 9.95032959e-01 1.90380762e-01
 9.95234051e-01 1.92384770e-01
 9.95438121e-01 1.94388778e-01
 9.95658404e-01 1.96392786e-01
 9.95883589e-01 1.98396794e-01
 9.95991984e-01 1.99379215e-01
 9.96104700e-01 2.00400802e-01
 9.96309521e-01 2.02404810e-01
 9.96514342e-01 2.04408818e-01
 9.96716476e-01 2.06412826e-01
 9.96908906e-01 2.08416834e-01
 9.97096044e-01 2.10420842e-01
 9.97285025e-01 2.12424850e-01
 9.97474006e-01 2.14428858e-01
 9.97662305e-01 2.16432866e-01
 9.97846485e-01 2.18436874e-01
 9.97995992e-01 2.20211859e-01
 9.98015319e-01 2.20440882e-01
 9.98178244e-01 2.22444890e-01
 9.98354689e-01 2.24448898e-01
 9.98531134e-01 2.26452906e-01
 9.98707579e-01 2.28456914e-01
 9.98880788e-01 2.30460922e-01
 9.99043161e-01 2.32464930e-01
 9.99205533e-01 2.34468938e-01
 9.99367906e-01 2.36472946e-01
 9.99529365e-01 2.38476954e-01
 9.99686556e-01 2.40480962e-01
 9.99837025e-01 2.42484970e-01
 9.99989318e-01 2.44488978e-01
 1.00000000e+00 2.44629546e-01
 1.00000000e+00 2.46492986e-01
 1.00000000e+00 2.48496994e-01
 1.00000000e+00 2.50501002e-01
 1.00000000e+00 2.52505010e-01
 1.00000000e+00 2.54509018e-01
 1.00000000e+00 2.56513026e-01
 1.00000000e+00 2.58517034e-01
 1.00000000e+00 2.60521042e-01
 1.00000000e+00 2.62525050e-01
 1.00000000e+00 2.64529058e-01
 1.00000000e+00 2.66533066e-01
 1.00000000e+00 2.68537074e-01
 1.00000000e+00 2.70541082e-01
 1.00000000e+00 2.72545090e-01
 1.00000000e+00 2.74549098e-01
 1.00000000e+00 2.76553106e-01
 1.00000000e+00 2.78557114e-01
 1.00000000e+00 2.80561122e-01
 1.00000000e+00 2.82565130e-01
 1.00000000e+00 2.84569138e-01
 1.00000000e+00 2.86573146e-01
 1.00000000e+00 2.88577154e-01
 1.00000000e+00 2.90581162e-01
 1.00000000e+00 2.92585170e-01
 1.00000000e+00 2.94589178e-01
 1.00000000e+00 2.96593186e-01
 1.00000000e+00 2.98597194e-01
 1.00000000e+00 3.00601202e-01
 1.00000000e+00 3.02605210e-01
 1.00000000e+00 3.04609218e-01
 1.00000000e+00 3.06613226e-01
 1.00000000e+00 3.08617234e-01
 1.00000000e+00 3.10621242e-01
 1.00000000e+00 3.12625251e-01
 1.00000000e+00 3.14629259e-01
 1.00000000e+00 3.16633267e-01
 1.00000000e+00 3.18637275e-01
 1.00000000e+00 3.20641283e-01
 1.00000000e+00 3.22645291e-01
 1.00000000e+00 3.24649299e-01
 1.00000000e+00 3.26653307e-01
 1.00000000e+00 3.28657315e-01
 1.00000000e+00 3.30661323e-01
 1.00000000e+00 3.32665331e-01
 1.00000000e+00 3.34669339e-01
 1.00000000e+00 3.36673347e-01
 1.00000000e+00 3.38677355e-01
 1.00000000e+00 3.40681363e-01
 1.00000000e+00 3.42685371e-01
 1.00000000e+00 3.44689379e-01
 1.00000000e+00 3.46693387e-01
 1.00000000e+00 3.48697395e-01
 1.00000000e+00 3.50701403e-01
 1.00000000e+00 3.52705411e-01
 1.00000000e+00 3.54709419e-01
 1.00000000e+00 3.56713427e-01
 1.00000000e+00 3.58717435e-01
 1.00000000e+00 3.60721443e-01
 1.00000000e+00 3.62725451e-01
 1.00000000e+00 3.64729459e-01
 1.00000000e+00 3.66733467e-01
 1.00000000e+00 3.68737475e-01
 1.00000000e+00 3.70741483e-01
 1.00000000e+00 3.72745491e-01
 1.00000000e+00 3.74749499e-01
 1.00000000e+00 3.76753507e-01
 1.00000000e+00 3.78757515e-01
 1.00000000e+00 3.80761523e-01
 1.00000000e+00 3.82765531e-01
 1.00000000e+00 3.84769539e-01
 1.00000000e+00 3.86773547e-01
 1.00000000e+00 3.88777555e-01
 1.00000000e+00 3.90781563e-01
 1.00000000e+00 3.92785571e-01
 1.00000000e+00 3.94789579e-01
 1.00000000e+00 3.96793587e-01
 1.00000000e+00 3.98797595e-01
 1.00000000e+00 4.00801603e-01
 1.00000000e+00 4.02805611e-01
 1.00000000e+00 4.04809619e-01
 1.00000000e+00 4.06813627e-01
 1.00000000e+00 4.08817635e-01
 1.00000000e+00 4.10821643e-01
 1.00000000e+00 4.12825651e-01
 1.00000000e+00 4.14829659e-01
 1.00000000e+00 4.16833667e-01
 1.00000000e+00 4.18837675e-01
 1.00000000e+00 4.20841683e-01
 1.00000000e+00 4.22845691e-01
 1.00000000e+00 4.24849699e-01
 1.00000000e+00 4.26853707e-01
 1.00000000e+00 4.28857715e-01
 1.00000000e+00 4.30861723e-01
 1.00000000e+00 4.32865731e-01
 1.00000000e+00 4.34869739e-01
 1.00000000e+00 4.36873747e-01
 1.00000000e+00 4.38877756e-01
 1.00000000e+00 4.40881764e-01
 1.00000000e+00 4.42885772e-01
 1.00000000e+00 4.44889780e-01
 1.00000000e+00 4.46893788e-01
 1.00000000e+00 4.48897796e-01
 1.00000000e+00 4.50901804e-01
 1.00000000e+00 4.52905812e-01
 1.00000000e+00 4.54909820e-01
 1.00000000e+00 4.56913828e-01
 1.00000000e+00 4.58917836e-01
 1.00000000e+00 4.60921844e-01
 1.00000000e+00 4.62925852e-01
 1.00000000e+00 4.64929860e-01
 1.00000000e+00 4.66933868e-01
 1.00000000e+00 4.68937876e-01
 1.00000000e+00 4.70941884e-01
 1.00000000e+00 4.72945892e-01
 1.00000000e+00 4.74949900e-01
 1.00000000e+00 4.76953908e-01
 1.00000000e+00 4.78957916e-01
 1.00000000e+00 4.80961924e-01
 1.00000000e+00 4.82965932e-01
 1.00000000e+00 4.84969940e-01
 1.00000000e+00 4.86973948e-01
 1.00000000e+00 4.88977956e-01
 1.00000000e+00 4.90981964e-01
 1.00000000e+00 4.92985972e-01
 1.00000000e+00 4.94989980e-01
 1.00000000e+00 4.96993988e-01
 1.00000000e+00 4.98997996e-01
 1.00000000e+00 5.01002004e-01
 1.00000000e+00 5.03006012e-01
 1.00000000e+00 5.05010020e-01
 1.00000000e+00 5.07014028e-01
 1.00000000e+00 5.09018036e-01
 1.00000000e+00 5.11022044e-01
 1.00000000e+00 5.13026052e-01
 1.00000000e+00 5.15030060e-01
 1.00000000e+00 5.17034068e-01
 1.00000000e+00 5.19038076e-01
 1.00000000e+00 5.21042084e-01
 1.00000000e+00 5.23046092e-01
 1.00000000e+00 5.25050100e-01
 1.00000000e+00 5.27054108e-01
 1.00000000e+00 5.29058116e-01
 1.00000000e+00 5.31062124e-01
 1.00000000e+00 5.33066132e-01
 1.00000000e+00 5.35070140e-01
 1.00000000e+00 5.37074148e-01
 1.00000000e+00 5.39078156e-01
 1.00000000e+00 5.41082164e-01
 1.00000000e+00 5.43086172e-01
 1.00000000e+00 5.45090180e-01
 1.00000000e+00 5.47094188e-01
 1.00000000e+00 5.49098196e-01
 1.00000000e+00 5.51102204e-01
 1.00000000e+00 5.53106212e-01
 1.00000000e+00 5.55110220e-01
 1.00000000e+00 5.57114228e-01
 1.00000000e+00 5.59118236e-01
 1.00000000e+00 5.61122244e-01
 1.00000000e+00 5.63126253e-01
 1.00000000e+00 5.65130261e-01
 1.00000000e+00 5.67134269e-01
 1.00000000e+00 5.69138277e-01
 1.00000000e+00 5.71142285e-01
 1.00000000e+00 5.73146293e-01
 1.00000000e+00 5.75150301e-01
 1.00000000e+00 5.77154309e-01
 1.00000000e+00 5.79158317e-01
 1.00000000e+00 5.81162325e-01
 1.00000000e+00 5.83166333e-01
 1.00000000e+00 5.85170341e-01
 1.00000000e+00 5.87174349e-01
 1.00000000e+00 5.89178357e-01
 1.00000000e+00 5.91182365e-01
 1.00000000e+00 5.93186373e-01
 1.00000000e+00 5.95190381e-01
 1.00000000e+00 5.97194389e-01
 1.00000000e+00 5.99198397e-01
 1.00000000e+00 6.01202405e-01
 1.00000000e+00 6.03206413e-01
 1.00000000e+00 6.05210421e-01
 1.00000000e+00 6.07214429e-01
 1.00000000e+00 6.09218437e-01
 1.00000000e+00 6.11222445e-01
 1.00000000e+00 6.13226453e-01
 1.00000000e+00 6.15230461e-01
 1.00000000e+00 6.17234469e-01
 1.00000000e+00 6.19238477e-01
 1.00000000e+00 6.21242485e-01
 1.00000000e+00 6.23246493e-01
 1.00000000e+00 6.25250501e-01
 1.00000000e+00 6.27254509e-01
 1.00000000e+00 6.29258517e-01
 1.00000000e+00 6.31262525e-01
 1.00000000e+00 6.33266533e-01
 1.00000000e+00 6.35270541e-01
 1.00000000e+00 6.37274549e-01
 1.00000000e+00 6.39278557e-01
 1.00000000e+00 6.41282565e-01
 1.00000000e+00 6.43286573e-01
 1.00000000e+00 6.45290581e-01
 1.00000000e+00 6.47294589e-01
 1.00000000e+00 6.49298597e-01
 1.00000000e+00 6.51302605e-01
 1.00000000e+00 6.53306613e-01
 1.00000000e+00 6.55310621e-01
 1.00000000e+00 6.57314629e-01
 1.00000000e+00 6.59318637e-01
 1.00000000e+00 6.61322645e-01
 1.00000000e+00 6.63326653e-01
 1.00000000e+00 6.65330661e-01
 1.00000000e+00 6.67334669e-01
 1.00000000e+00 6.69338677e-01
 1.00000000e+00 6.71342685e-01
 1.00000000e+00 6.73346693e-01
 1.00000000e+00 6.75350701e-01
 1.00000000e+00 6.77354709e-01
 1.00000000e+00 6.79358717e-01
 1.00000000e+00 6.81362725e-01
 1.00000000e+00 6.83366733e-01
 1.00000000e+00 6.85370741e-01
 1.00000000e+00 6.87374749e-01
 1.00000000e+00 6.89378758e-01
 1.00000000e+00 6.91382766e-01
 1.00000000e+00 6.93386774e-01
 1.00000000e+00 6.95390782e-01
 1.00000000e+00 6.97394790e-01
 1.00000000e+00 6.99398798e-01
 1.00000000e+00 7.01402806e-01
 1.00000000e+00 7.03406814e-01
 1.00000000e+00 7.05410822e-01
 1.00000000e+00 7.07414830e-01
 1.00000000e+00 7.09418838e-01
 1.00000000e+00 7.11422846e-01
 1.00000000e+00 7.13426854e-01
 1.00000000e+00 7.15430862e-01
 1.00000000e+00 7.17434870e-01
 1.00000000e+00 7.19438878e-01
 1.00000000e+00 7.21442886e-01
 1.00000000e+00 7.23446894e-01
 1.00000000e+00 7.25450902e-01
 1.00000000e+00 7.27454910e-01
 1.00000000e+00 7.29458918e-01
 1.00000000e+00 7.31462926e-01
 1.00000000e+00 7.33466934e-01
 1.00000000e+00 7.35470942e-01
 1.00000000e+00 7.37474950e-01
 1.00000000e+00 7.39478958e-01
 1.00000000e+00 7.41482966e-01
 1.00000000e+00 7.43486974e-01
 1.00000000e+00 7.45490982e-01
 1.00000000e+00 7.47494990e-01
 1.00000000e+00 7.49498998e-01
 1.00000000e+00 7.51503006e-01
 1.00000000e+00 7.53507014e-01
 1.00000000e+00 7.55511022e-01
 1.00000000e+00 7.57515030e-01
 1.00000000e+00 7.59519038e-01
 1.00000000e+00 7.61523046e-01
 1.00000000e+00 7.63527054e-01
 1.00000000e+00 7.65531062e-01
 1.00000000e+00 7.67535070e-01
 1.00000000e+00 7.69539078e-01
 1.00000000e+00 7.71543086e-01
 1.00000000e+00 7.73547094e-01
 1.00000000e+00 7.75551102e-01
 1.00000000e+00 7.77555110e-01
 1.00000000e+00 7.79559118e-01
 1.00000000e+00 7.81563126e-01
 1.00000000e+00 7.83567134e-01
 1.00000000e+00 7.85571142e-01
 1.00000000e+00 7.87575150e-01
 1.00000000e+00 7.89579158e-01
 1.00000000e+00 7.91583166e-01
 1.00000000e+00 7.93587174e-01
 1.00000000e+00 7.95591182e-01
 1.00000000e+00 7.97595190e-01
 1.00000000e+00 7.99599198e-01
 1.00000000e+00 8.01603206e-01
 1.00000000e+00 8.03607214e-01
 1.00000000e+00 8.05611222e-01
 1.00000000e+00 8.07615230e-01
 1.00000000e+00 8.09619238e-01
 1.00000000e+00 8.11623246e-01
 1.00000000e+00 8.13627255e-01
 1.00000000e+00 8.15631263e-01
 1.00000000e+00 8.17635271e-01
 1.00000000e+00 8.19639279e-01
 1.00000000e+00 8.21643287e-01
 1.00000000e+00 8.23647295e-01
 1.00000000e+00 8.25651303e-01
 1.00000000e+00 8.27655311e-01
 1.00000000e+00 8.29659319e-01
 1.00000000e+00 8.31663327e-01
 1.00000000e+00 8.33667335e-01
 1.00000000e+00 8.35671343e-01
 1.00000000e+00 8.37675351e-01
 1.00000000e+00 8.39679359e-01
 1.00000000e+00 8.41683367e-01
 1.00000000e+00 8.43687375e-01
 1.00000000e+00 8.45691383e-01
 1.00000000e+00 8.47695391e-01
 1.00000000e+00 8.49699399e-01
 1.00000000e+00 8.51703407e-01
 1.00000000e+00 8.53707415e-01
 1.00000000e+00 8.55711423e-01
 1.00000000e+00 8.57715431e-01
 1.00000000e+00 8.59719439e-01
 1.00000000e+00 8.61723447e-01
 1.00000000e+00 8.63727455e-01
 1.00000000e+00 8.65731463e-01
 1.00000000e+00 8.67735471e-01
 1.00000000e+00 8.69739479e-01
 1.00000000e+00 8.71743487e-01
 1.00000000e+00 8.73747495e-01
 1.00000000e+00 8.75751503e-01
 1.00000000e+00 8.77755511e-01
 1.00000000e+00 8.79759519e-01
 1.00000000e+00 8.81763527e-01
 1.00000000e+00 8.83767535e-01
 1.00000000e+00 8.85771543e-01
 1.00000000e+00 8.87775551e-01
 1.00000000e+00 8.89779559e-01
 1.00000000e+00 8.91783567e-01
 1.00000000e+00 8.93787575e-01
 1.00000000e+00 8.95791583e-01
 1.00000000e+00 8.97795591e-01
 1.00000000e+00 8.99799599e-01
 1.00000000e+00 9.01803607e-01
 1.00000000e+00 9.03807615e-01
 1.00000000e+00 9.05811623e-01
 1.00000000e+00 9.07815631e-01
 1.00000000e+00 9.09819639e-01
 1.00000000e+00 9.11823647e-01
 1.00000000e+00 9.13827655e-01
 1.00000000e+00 9.15831663e-01
 1.00000000e+00 9.17835671e-01
 1.00000000e+00 9.19839679e-01
 1.00000000e+00 9.21843687e-01
 1.00000000e+00 9.23847695e-01
 1.00000000e+00 9.25851703e-01
 1.00000000e+00 9.27855711e-01
 1.00000000e+00 9.29859719e-01
 1.00000000e+00 9.31863727e-01
 1.00000000e+00 9.33867735e-01
 1.00000000e+00 9.35871743e-01
 1.00000000e+00 9.37875752e-01
 1.00000000e+00 9.39879760e-01
 1.00000000e+00 9.41883768e-01
 1.00000000e+00 9.43887776e-01
 1.00000000e+00 9.45891784e-01
 1.00000000e+00 9.47895792e-01
 1.00000000e+00 9.49899800e-01
 1.00000000e+00 9.51903808e-01
 1.00000000e+00 9.53907816e-01
 1.00000000e+00 9.55911824e-01
 1.00000000e+00 9.57915832e-01
 1.00000000e+00 9.59919840e-01
 1.00000000e+00 9.61923848e-01
 1.00000000e+00 9.63927856e-01
 1.00000000e+00 9.65931864e-01
 1.00000000e+00 9.67935872e-01
 1.00000000e+00 9.69939880e-01
 1.00000000e+00 9.71943888e-01
 1.00000000e+00 9.73947896e-01
 1.00000000e+00 9.75951904e-01
 1.00000000e+00 9.77955912e-01
 1.00000000e+00 9.79959920e-01
 1.00000000e+00 9.81963928e-01
 1.00000000e+00 9.83967936e-01
 1.00000000e+00 9.85971944e-01
 1.00000000e+00 9.87975952e-01
 1.00000000e+00 9.89979960e-01
 1.00000000e+00 9.91983968e-01
 1.00000000e+00 9.93987976e-01
 1.00000000e+00 9.95991984e-01
 1.00000000e+00 9.97995992e-01
 1.00000000e+00 1.00000000e+00
 9.99341282e-01 9.97995992e-01
 9.98682564e-01 9.95991984e-01
 9.98023846e-01 9.93987976e-01
 9.97995992e-01 9.93904933e-01
 9.96035795e-01 9.91983968e-01
 9.95991984e-01 9.91969438e-01
 9.93987976e-01 9.91304826e-01
 9.91983968e-01 9.90640214e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.79979377e-01 9.79959920e-01
 9.79959920e-01 9.79939447e-01
 9.78647005e-01 9.77955912e-01
 9.77955912e-01 9.76911817e-01
 9.77320539e-01 9.75951904e-01
 9.75960338e-01 9.73947896e-01
 9.75951904e-01 9.73939604e-01
 9.73947896e-01 9.72613138e-01
 9.72936801e-01 9.71943888e-01
 9.71943888e-01 9.71274665e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.59939126e-01 9.59919840e-01
 9.59919840e-01 9.59898568e-01
 9.58352904e-01 9.57915832e-01
 9.57915832e-01 9.57362778e-01
 9.56769158e-01 9.55911824e-01
 9.55911824e-01 9.54852291e-01
 9.54944792e-01 9.53907816e-01
 9.53907816e-01 9.53088305e-01
 9.52409001e-01 9.51903808e-01
 9.51903808e-01 9.51498879e-01
 9.49918731e-01 9.49899800e-01
 9.49899800e-01 9.49878901e-01
 9.48258929e-01 9.47895792e-01
 9.47895792e-01 9.47456914e-01
 9.46600767e-01 9.45891784e-01
 9.45891784e-01 9.45054145e-01
 9.44698655e-01 9.43887776e-01
 9.43887776e-01 9.43216835e-01
 9.42276668e-01 9.41883768e-01
 9.41883768e-01 9.41553802e-01
 9.39898257e-01 9.39879760e-01
 9.39879760e-01 9.39859380e-01
 9.38183613e-01 9.37875752e-01
 9.37875752e-01 9.37515710e-01
 9.36470040e-01 9.35871743e-01
 9.35871743e-01 9.35187126e-01
 9.34523282e-01 9.33867735e-01
 9.33867735e-01 9.33307195e-01
 9.32179613e-01 9.31863727e-01
 9.31863727e-01 9.31589414e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.89795861e-01 8.89779559e-01
 8.89779559e-01 8.89762060e-01
 8.87939142e-01 8.87775551e-01
 8.87775551e-01 8.87598974e-01
 8.86082514e-01 8.85771543e-01
 8.85771543e-01 8.85441906e-01
 8.84066602e-01 8.83767535e-01
 8.83767535e-01 8.83490462e-01
 8.81903516e-01 8.81763527e-01
 8.81763527e-01 8.81630555e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.69754803e-01 8.69739479e-01
 8.69739479e-01 8.69722999e-01
 8.67870194e-01 8.67735471e-01
 8.67735471e-01 8.67592226e-01
 8.65985410e-01 8.65731463e-01
 8.65731463e-01 8.65465986e-01
 8.63963239e-01 8.63727455e-01
 8.63727455e-01 8.63505698e-01
 8.61832465e-01 8.61723447e-01
 8.61723447e-01 8.61619091e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.49714069e-01 8.49699399e-01
 8.49699399e-01 8.49683834e-01
 8.47808849e-01 8.47695391e-01
 8.47695391e-01 8.47576058e-01
 8.45903500e-01 8.45691383e-01
 8.45691383e-01 8.45471806e-01
 8.43878308e-01 8.43687375e-01
 8.43687375e-01 8.43505841e-01
 8.41770532e-01 8.41683367e-01
 8.41683367e-01 8.41598990e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627254e-01
 8.11623247e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.09632484e-01 8.09619238e-01
 8.09619238e-01 8.09605217e-01
 8.07699932e-01 8.07615230e-01
 8.07615230e-01 8.07527410e-01
 8.05767102e-01 8.05611222e-01
 8.05611222e-01 8.05451891e-01
 8.03740052e-01 8.03607214e-01
 8.03607214e-01 8.03479095e-01
 8.01662245e-01 8.01603206e-01
 8.01603206e-01 8.01545200e-01
 7.99612157e-01 7.99599198e-01
 7.99599198e-01 7.99585510e-01
 7.97674609e-01 7.97595190e-01
 7.97595190e-01 7.97513059e-01
 7.95736783e-01 7.95591182e-01
 7.95591182e-01 7.95442688e-01
 7.93709686e-01 7.93587174e-01
 7.93587174e-01 7.93468708e-01
 7.91637236e-01 7.91583166e-01
 7.91583166e-01 7.91529552e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.79571628e-01 7.79559118e-01
 7.79559118e-01 7.79546041e-01
 7.77625540e-01 7.77555110e-01
 7.77555110e-01 7.77482592e-01
 7.75679261e-01 7.75551102e-01
 7.75551102e-01 7.75420880e-01
 7.73652306e-01 7.73547094e-01
 7.73547094e-01 7.73444913e-01
 7.71588856e-01 7.71543086e-01
 7.71543086e-01 7.71497505e-01
 7.69551340e-01 7.69539078e-01
 7.69539078e-01 7.69526281e-01
 7.67601658e-01 7.67535070e-01
 7.67535070e-01 7.67466633e-01
 7.65651786e-01 7.65531062e-01
 7.65531062e-01 7.65408584e-01
 7.63624980e-01 7.63527054e-01
 7.63527054e-01 7.63431774e-01
 7.61565332e-01 7.61523046e-01
 7.61523046e-01 7.61480857e-01
 7.59531066e-01 7.59519038e-01
 7.59519038e-01 7.59506505e-01
 7.57578139e-01 7.57515030e-01
 7.57515030e-01 7.57450277e-01
 7.55625025e-01 7.55511022e-01
 7.55511022e-01 7.55395523e-01
 7.53598400e-01 7.53507014e-01
 7.53507014e-01 7.53417949e-01
 7.51542171e-01 7.51503006e-01
 7.51503006e-01 7.51464101e-01
 7.49510733e-01 7.49498998e-01
 7.49498998e-01 7.49486714e-01
 7.47554940e-01 7.47494990e-01
 7.47494990e-01 7.47433570e-01
 7.45598891e-01 7.45490982e-01
 7.45490982e-01 7.45381792e-01
 7.43572470e-01 7.43486974e-01
 7.43486974e-01 7.43403524e-01
 7.41519326e-01 7.41482966e-01
 7.41482966e-01 7.41446789e-01
 7.39490486e-01 7.39478958e-01
 7.39478958e-01 7.39466909e-01
 7.37532023e-01 7.37474950e-01
 7.37474950e-01 7.37416557e-01
 7.35573310e-01 7.35470942e-01
 7.35470942e-01 7.35367474e-01
 7.33547108e-01 7.33466934e-01
 7.33466934e-01 7.33388572e-01
 7.31496756e-01 7.31462926e-01
 7.31462926e-01 7.31429020e-01
 7.29470318e-01 7.29458918e-01
 7.29458918e-01 7.29447090e-01
 7.27509356e-01 7.27454910e-01
 7.27454910e-01 7.27399273e-01
 7.25548220e-01 7.25450902e-01
 7.25450902e-01 7.25352638e-01
 7.23522244e-01 7.23446894e-01
 7.23446894e-01 7.23373155e-01
 7.21474428e-01 7.21442886e-01
 7.21442886e-01 7.21411415e-01
 7.19450028e-01 7.19438878e-01
 7.19438878e-01 7.19427257e-01
 7.17486914e-01 7.17434870e-01
 7.17434870e-01 7.17381747e-01
 7.15523566e-01 7.15430862e-01
 7.15430862e-01 7.15337341e-01
 7.13497822e-01 7.13426854e-01
 7.13426854e-01 7.13357325e-01
 7.11452312e-01 7.11422846e-01
 7.11422846e-01 7.11393410e-01
 7.09429815e-01 7.09418838e-01
 7.09418838e-01 7.09407412e-01
 7.07464673e-01 7.07414830e-01
 7.07414830e-01 7.07364006e-01
 7.05499303e-01 7.05410822e-01
 7.05410822e-01 7.05321635e-01
 7.03473790e-01 7.03406814e-01
 7.03406814e-01 7.03341129e-01
 7.01430384e-01 7.01402806e-01
 7.01402806e-01 7.01375224e-01
 6.99409613e-01 6.99398798e-01
 6.99398798e-01 6.99387555e-01
 6.97442613e-01 6.97394790e-01
 6.97394790e-01 6.97346072e-01
 6.95475392e-01 6.95390782e-01
 6.95390782e-01 6.95305562e-01
 6.93450106e-01 6.93386774e-01
 6.93386774e-01 6.93324604e-01
 6.91408623e-01 6.91382766e-01
 6.91382766e-01 6.91356736e-01
 6.89389480e-01 6.89378758e-01
 6.89378758e-01 6.89367686e-01
 6.87420716e-01 6.87374749e-01
 6.87374749e-01 6.87327964e-01
 6.85451796e-01 6.85370741e-01
 6.85370741e-01 6.85289158e-01
 6.83426733e-01 6.83366733e-01
 6.83366733e-01 6.83307784e-01
 6.81387011e-01 6.81362725e-01
 6.81362725e-01 6.81338256e-01
 6.79369296e-01 6.79358717e-01
 6.79358717e-01 6.79347806e-01
 6.77398967e-01 6.77354709e-01
 6.77354709e-01 6.77309698e-01
 6.75428488e-01 6.75350701e-01
 6.75350701e-01 6.75272457e-01
 6.73403639e-01 6.73346693e-01
 6.73346693e-01 6.73290700e-01
 6.71365532e-01 6.71342685e-01
 6.71342685e-01 6.71319647e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.49308753e-01 6.49298597e-01
 6.49298597e-01 6.49288097e-01
 6.47334491e-01 6.47294589e-01
 6.47294589e-01 6.47254090e-01
 6.45360039e-01 6.45290581e-01
 6.45290581e-01 6.45220825e-01
 6.43335772e-01 6.43286573e-01
 6.43286573e-01 6.43238100e-01
 6.41301765e-01 6.41282565e-01
 6.41282565e-01 6.41263262e-01
 6.39288610e-01 6.39278557e-01
 6.39278557e-01 6.39268173e-01
 6.37313221e-01 6.37274549e-01
 6.37274549e-01 6.37235320e-01
 6.35337649e-01 6.35270541e-01
 6.35270541e-01 6.35203175e-01
 6.33313550e-01 6.33266533e-01
 6.33266533e-01 6.33220183e-01
 6.31280697e-01 6.31262525e-01
 6.31262525e-01 6.31244242e-01
 6.29268478e-01 6.29258517e-01
 6.29258517e-01 6.29248238e-01
 6.27292050e-01 6.27254509e-01
 6.27254509e-01 6.27216447e-01
 6.25315445e-01 6.25250501e-01
 6.25250501e-01 6.25185335e-01
 6.23291500e-01 6.23246493e-01
 6.23246493e-01 6.23202101e-01
 6.21259710e-01 6.21242485e-01
 6.21242485e-01 6.21225055e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.79168017e-01 5.79158317e-01
 5.79158317e-01 5.79148394e-01
 5.77187466e-01 5.77154309e-01
 5.77154309e-01 5.77120760e-01
 5.75206808e-01 5.75150301e-01
 5.75150301e-01 5.75093694e-01
 5.73183385e-01 5.73146293e-01
 5.73146293e-01 5.73109632e-01
 5.71155751e-01 5.71142285e-01
 5.71142285e-01 5.71128688e-01
 5.69147900e-01 5.69138277e-01
 5.69138277e-01 5.69128390e-01
 5.67166775e-01 5.67134269e-01
 5.67134269e-01 5.67101389e-01
 5.65185499e-01 5.65130261e-01
 5.65130261e-01 5.65074941e-01
 5.63162121e-01 5.63126253e-01
 5.63126253e-01 5.63090791e-01
 5.61135120e-01 5.61122244e-01
 5.61122244e-01 5.61109238e-01
 5.59118237e-01 5.59118236e-01
 5.59118236e-01 5.59118236e-01
 5.57114229e-01 5.57114228e-01
 5.57114228e-01 5.57114228e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.49107800e-01 5.49098196e-01
 5.49098196e-01 5.49088342e-01
 5.47125598e-01 5.47094188e-01
 5.47094188e-01 5.47062436e-01
 5.45143252e-01 5.45090180e-01
 5.45090180e-01 5.45037057e-01
 5.43119896e-01 5.43086172e-01
 5.43086172e-01 5.43052813e-01
 5.41093990e-01 5.41082164e-01
 5.41082164e-01 5.41070207e-01
 5.39087770e-01 5.39078156e-01
 5.39078156e-01 5.39068297e-01
 5.37105110e-01 5.37074148e-01
 5.37074148e-01 5.37042856e-01
 5.35122308e-01 5.35070140e-01
 5.35070140e-01 5.35017934e-01
 5.33098925e-01 5.33066132e-01
 5.33066132e-01 5.33033686e-01
 5.31073484e-01 5.31062124e-01
 5.31062124e-01 5.31050576e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.19047803e-01 5.19038076e-01
 5.19038076e-01 5.19028160e-01
 5.17064332e-01 5.17034068e-01
 5.17034068e-01 5.17003492e-01
 5.15080772e-01 5.15030060e-01
 5.15030060e-01 5.14979332e-01
 5.13057248e-01 5.13026052e-01
 5.13026052e-01 5.12995175e-01
 5.11032580e-01 5.11022044e-01
 5.11022044e-01 5.11011375e-01
 5.09027773e-01 5.09018036e-01
 5.09018036e-01 5.09008065e-01
 5.07044044e-01 5.07014028e-01
 5.07014028e-01 5.06983708e-01
 5.05060180e-01 5.05010020e-01
 5.05010020e-01 5.04959855e-01
 5.03036536e-01 5.03006012e-01
 5.03006012e-01 5.02975795e-01
 5.01012179e-01 5.01002004e-01
 5.01002004e-01 5.00991697e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.80961924e-01 4.80961924e-01
 4.80961924e-01 4.80961924e-01
 4.78967994e-01 4.78957916e-01
 4.78957916e-01 4.78947656e-01
 4.76983606e-01 4.76953908e-01
 4.76953908e-01 4.76923918e-01
 4.74998182e-01 4.74949900e-01
 4.74949900e-01 4.74901641e-01
 4.72974896e-01 4.72945892e-01
 4.72945892e-01 4.72917171e-01
 4.70951157e-01 4.70941884e-01
 4.70941884e-01 4.70932476e-01
 4.68948051e-01 4.68937876e-01
 4.68937876e-01 4.68927471e-01
 4.66963613e-01 4.66933868e-01
 4.66933868e-01 4.66903831e-01
 4.64977718e-01 4.64929860e-01
 4.64929860e-01 4.64882034e-01
 4.62954514e-01 4.62925852e-01
 4.62925852e-01 4.62897467e-01
 4.60930874e-01 4.60921844e-01
 4.60921844e-01 4.60912678e-01
 4.58928184e-01 4.58917836e-01
 4.58917836e-01 4.58907257e-01
 4.56943705e-01 4.56913828e-01
 4.56913828e-01 4.56883658e-01
 4.54957393e-01 4.54909820e-01
 4.54909820e-01 4.54862288e-01
 4.52934218e-01 4.52905812e-01
 4.52905812e-01 4.52877680e-01
 4.50910619e-01 4.50901804e-01
 4.50901804e-01 4.50892812e-01
 4.48908394e-01 4.48897796e-01
 4.48897796e-01 4.48887010e-01
 4.46923888e-01 4.46893788e-01
 4.46893788e-01 4.46863393e-01
 4.44937214e-01 4.44889780e-01
 4.44889780e-01 4.44842396e-01
 4.42914010e-01 4.42885772e-01
 4.42885772e-01 4.42857807e-01
 4.40890392e-01 4.40881764e-01
 4.40881764e-01 4.40872959e-01
 4.38877756e-01 4.38877756e-01
 4.38877756e-01 4.38877755e-01
 4.36873748e-01 4.36873747e-01
 4.36873747e-01 4.36873747e-01
 4.34869740e-01 4.34869739e-01
 4.34869739e-01 4.34869739e-01
 4.32865732e-01 4.32865731e-01
 4.32865731e-01 4.32865731e-01
 4.30861724e-01 4.30861723e-01
 4.30861723e-01 4.30861723e-01
 4.28868835e-01 4.28857715e-01
 4.28857715e-01 4.28846402e-01
 4.26884563e-01 4.26853707e-01
 4.26853707e-01 4.26822547e-01
 4.24897330e-01 4.24849699e-01
 4.24849699e-01 4.24802139e-01
 4.22873875e-01 4.22845691e-01
 4.22845691e-01 4.22817784e-01
 4.20850019e-01 4.20841683e-01
 4.20841683e-01 4.20833204e-01
 4.18849074e-01 4.18837675e-01
 4.18837675e-01 4.18826030e-01
 4.16865076e-01 4.16833667e-01
 4.16833667e-01 4.16801944e-01
 4.14877648e-01 4.14829659e-01
 4.14829659e-01 4.14781752e-01
 4.12853961e-01 4.12825651e-01
 4.12825651e-01 4.12797622e-01
 4.10829875e-01 4.10821643e-01
 4.10821643e-01 4.10813264e-01
 4.08829412e-01 4.08817635e-01
 4.08817635e-01 4.08805604e-01
 4.06845724e-01 4.06813627e-01
 4.06813627e-01 4.06781204e-01
 4.04858160e-01 4.04809619e-01
 4.04809619e-01 4.04761171e-01
 4.02834160e-01 4.02805611e-01
 4.02805611e-01 4.02777350e-01
 4.00809760e-01 4.00801603e-01
 4.00801603e-01 4.00793295e-01
 3.98809811e-01 3.98797595e-01
 3.98797595e-01 3.98785115e-01
 3.96826525e-01 3.96793587e-01
 3.96793587e-01 3.96760307e-01
 3.94838887e-01 3.94789579e-01
 3.94789579e-01 3.94740378e-01
 3.92814483e-01 3.92785571e-01
 3.92785571e-01 3.92756956e-01
 3.90789675e-01 3.90781563e-01
 3.90781563e-01 3.90773294e-01
 3.88790279e-01 3.88777555e-01
 3.88777555e-01 3.88764554e-01
 3.86807500e-01 3.86773547e-01
 3.86773547e-01 3.86739233e-01
 3.84819853e-01 3.84769539e-01
 3.84769539e-01 3.84719347e-01
 3.82794943e-01 3.82765531e-01
 3.82765531e-01 3.82736428e-01
 3.80769622e-01 3.80761523e-01
 3.80761523e-01 3.80753261e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.68751476e-01 3.68737475e-01
 3.68737475e-01 3.68723164e-01
 3.66770079e-01 3.66733467e-01
 3.66733467e-01 3.66696440e-01
 3.64782629e-01 3.64729459e-01
 3.64729459e-01 3.64676450e-01
 3.62756345e-01 3.62725451e-01
 3.62725451e-01 3.62694903e-01
 3.60729621e-01 3.60721443e-01
 3.60721443e-01 3.60713085e-01
 3.58732234e-01 3.58717435e-01
 3.58717435e-01 3.58702302e-01
 3.56751752e-01 3.56713427e-01
 3.56713427e-01 3.56674650e-01
 3.54764522e-01 3.54709419e-01
 3.54709419e-01 3.54654502e-01
 3.52737331e-01 3.52705411e-01
 3.52705411e-01 3.52673863e-01
 3.50709679e-01 3.50701403e-01
 3.50701403e-01 3.50692936e-01
 3.48697395e-01 3.48697395e-01
 3.48697395e-01 3.48697395e-01
 3.46693387e-01 3.46693387e-01
 3.46693387e-01 3.46693387e-01
 3.44689379e-01 3.44689379e-01
 3.44689379e-01 3.44689379e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.40681363e-01 3.40681363e-01
 3.40681363e-01 3.40681363e-01
 3.38694178e-01 3.38677355e-01
 3.38677355e-01 3.38660135e-01
 3.36716100e-01 3.36673347e-01
 3.36673347e-01 3.36630037e-01
 3.34729604e-01 3.34669339e-01
 3.34669339e-01 3.34609329e-01
 3.32700031e-01 3.32665331e-01
 3.32665331e-01 3.32631076e-01
 3.30669933e-01 3.30661323e-01
 3.30661323e-01 3.30652452e-01
 3.28675502e-01 3.28657315e-01
 3.28657315e-01 3.28638767e-01
 3.26698906e-01 3.26653307e-01
 3.26653307e-01 3.26607077e-01
 3.24712950e-01 3.24649299e-01
 3.24649299e-01 3.24585950e-01
 3.22681831e-01 3.22645291e-01
 3.22645291e-01 3.22609248e-01
 3.20650141e-01 3.20641283e-01
 3.20641283e-01 3.20632141e-01
 3.18656988e-01 3.18637275e-01
 3.18637275e-01 3.18617155e-01
 3.16682249e-01 3.16633267e-01
 3.16633267e-01 3.16583561e-01
 3.14696974e-01 3.14629259e-01
 3.14629259e-01 3.14561908e-01
 3.12664009e-01 3.12625251e-01
 3.12625251e-01 3.12587056e-01
 3.10630415e-01 3.10621242e-01
 3.10621242e-01 3.10611759e-01
 3.08638762e-01 3.08617234e-01
 3.08617234e-01 3.08595244e-01
 3.06666244e-01 3.06613226e-01
 3.06613226e-01 3.06559365e-01
 3.04681816e-01 3.04609218e-01
 3.04609218e-01 3.04537064e-01
 3.02646642e-01 3.02605210e-01
 3.02605210e-01 3.02564427e-01
 3.00610764e-01 3.00601202e-01
 3.00601202e-01 3.00591295e-01
 2.98597195e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 2.96593187e-01 2.96593186e-01
 2.96593186e-01 2.96593186e-01
 2.94589179e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.92585171e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.90581163e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.88603465e-01 2.88577154e-01
 2.88577154e-01 2.88550209e-01
 2.86636835e-01 2.86573146e-01
 2.86573146e-01 2.86508251e-01
 2.84654741e-01 2.84569138e-01
 2.84569138e-01 2.84484220e-01
 2.82613707e-01 2.82565130e-01
 2.82565130e-01 2.82517457e-01
 2.80571748e-01 2.80561122e-01
 2.80561122e-01 2.80550112e-01
 2.78586434e-01 2.78557114e-01
 2.78557114e-01 2.78526866e-01
 2.76623881e-01 2.76553106e-01
 2.76553106e-01 2.76480848e-01
 2.74643376e-01 2.74549098e-01
 2.74549098e-01 2.74455692e-01
 2.72598444e-01 2.72545090e-01
 2.72545090e-01 2.72492832e-01
 2.70552425e-01 2.70541082e-01
 2.70541082e-01 2.70529291e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.58517034e-01 2.58517034e-01
 2.58517034e-01 2.58517034e-01
 2.56513026e-01 2.56513026e-01
 2.56513026e-01 2.56513026e-01
 2.54509018e-01 2.54509018e-01
 2.54509018e-01 2.54509018e-01
 2.52505010e-01 2.52505010e-01
 2.52505010e-01 2.52505010e-01
 2.50501002e-01 2.50501002e-01
 2.50501002e-01 2.50501002e-01
 2.48541260e-01 2.48496994e-01
 2.48496994e-01 2.48451210e-01
 2.46596658e-01 2.46492986e-01
 2.46492986e-01 2.46386156e-01
 2.44623709e-01 2.44488978e-01
 2.44488978e-01 2.44356278e-01
 2.42560667e-01 2.42484970e-01
 2.42484970e-01 2.42411511e-01
 2.40495613e-01 2.40480962e-01
 2.40480962e-01 2.40465513e-01
 2.38528533e-01 2.38476954e-01
 2.38476954e-01 2.38422943e-01
 2.36593740e-01 2.36472946e-01
 2.36472946e-01 2.36347868e-01
 2.34624819e-01 2.34468938e-01
 2.34468938e-01 2.34315887e-01
 2.32552342e-01 2.32464930e-01
 2.32464930e-01 2.32380511e-01
 2.30477267e-01 2.30460922e-01
 2.30460922e-01 2.30443400e-01
 2.28518938e-01 2.28456914e-01
 2.28456914e-01 2.28392117e-01
 2.26595851e-01 2.26452906e-01
 2.26452906e-01 2.26303958e-01
 2.24632249e-01 2.24448898e-01
 2.24448898e-01 2.24269610e-01
 2.22547555e-01 2.22444890e-01
 2.22444890e-01 2.22346362e-01
 2.20459395e-01 2.20440882e-01
 2.20440882e-01 2.20420821e-01
 2.18512208e-01 2.18436874e-01
 2.18436874e-01 2.18357576e-01
 2.16605089e-01 2.16432866e-01
 2.16432866e-01 2.16251906e-01
 2.14648737e-01 2.14428858e-01
 2.14428858e-01 2.14215030e-01
 2.12547862e-01 2.12424850e-01
 2.12424850e-01 2.12307776e-01
 2.10442191e-01 2.10420842e-01
 2.10420842e-01 2.10397667e-01
 2.08509200e-01 2.08416834e-01
 2.08416834e-01 2.08317410e-01
 2.06624790e-01 2.06412826e-01
 2.06412826e-01 2.06187550e-01
 2.04678743e-01 2.04408818e-01
 2.04408818e-01 2.04148303e-01
 2.02555833e-01 2.02404810e-01
 2.02404810e-01 2.02262710e-01
 2.00425972e-01 2.00400802e-01
 2.00400802e-01 2.00374916e-01
 1.98399559e-01 1.98396794e-01
 1.98396794e-01 1.98393926e-01
 1.96392786e-01 1.96392786e-01
 1.96392786e-01 1.96392785e-01
 1.94388778e-01 1.94388778e-01
 1.94388778e-01 1.94388777e-01
 1.92384770e-01 1.92384770e-01
 1.92384770e-01 1.92384769e-01
 1.90384036e-01 1.90380762e-01
 1.90380762e-01 1.90377372e-01
 1.88380182e-01 1.88376754e-01
 1.88376754e-01 1.88373205e-01
 1.86372746e-01 1.86372745e-01
 1.86372745e-01 1.86372745e-01
 1.84372496e-01 1.84368737e-01
 1.84368737e-01 1.84364834e-01
 1.82364730e-01 1.82364729e-01
 1.82364729e-01 1.82364729e-01
 1.80360722e-01 1.80360721e-01
 1.80360721e-01 1.80360721e-01
 1.78356714e-01 1.78356713e-01
 1.78356713e-01 1.78356713e-01
 1.76352706e-01 1.76352705e-01
 1.76352705e-01 1.76352705e-01
 1.74348698e-01 1.74348697e-01
 1.74348697e-01 1.74348697e-01
 1.72349954e-01 1.72344689e-01
 1.72344689e-01 1.72339138e-01
 1.70340682e-01 1.70340681e-01
 1.70340681e-01 1.70340681e-01
 1.68342707e-01 1.68336673e-01
 1.68336673e-01 1.68330260e-01
 1.66332666e-01 1.66332665e-01
 1.66332665e-01 1.66332665e-01
 1.64328658e-01 1.64328657e-01
 1.64328657e-01 1.64328657e-01
 1.62324650e-01 1.62324649e-01
 1.62324649e-01 1.62324649e-01
 1.60320642e-01 1.60320641e-01
 1.60320641e-01 1.60320641e-01
 1.58316634e-01 1.58316633e-01
 1.58316633e-01 1.58316632e-01
 1.56312626e-01 1.56312625e-01
 1.56312625e-01 1.56312624e-01
 1.54320262e-01 1.54308617e-01
 1.54308617e-01 1.54295482e-01
 1.52304610e-01 1.52304609e-01
 1.52304609e-01 1.52304608e-01
 1.50316163e-01 1.50300601e-01
 1.50300601e-01 1.50282259e-01
 1.48315222e-01 1.48296593e-01
 1.48296593e-01 1.48273574e-01
 1.46292587e-01 1.46292585e-01
 1.46292585e-01 1.46292583e-01
 1.44318879e-01 1.44288577e-01
 1.44288577e-01 1.44244650e-01
 1.42284574e-01 1.42284569e-01
 1.42284569e-01 1.42284561e-01
 1.40280570e-01 1.40280561e-01
 1.40280561e-01 1.40280515e-01
 1.38276594e-01 1.38276553e-01
 1.40280561e-01 1.37971738e-01
 1.42284569e-01 1.37597795e-01
 1.44288577e-01 1.37213770e-01
 1.46292585e-01 1.36834769e-01
 1.48296593e-01 1.36483979e-01
 1.49315000e-01 1.36272545e-01
 1.50300601e-01 1.36143193e-01
 1.52304609e-01 1.35840680e-01
 1.54308617e-01 1.35510613e-01
 1.56312625e-01 1.35159623e-01
 1.58316633e-01 1.34808355e-01
 1.60320641e-01 1.34430482e-01
 1.61122690e-01 1.34268537e-01
 1.62324649e-01 1.34074537e-01
 1.64328657e-01 1.33724231e-01
 1.66332665e-01 1.33361498e-01
 1.68336673e-01 1.32988688e-01
 1.70340681e-01 1.32604112e-01
 1.72003704e-01 1.32264529e-01
 1.72344689e-01 1.32205695e-01
 1.74348697e-01 1.31843347e-01
 1.76352705e-01 1.31463202e-01
 1.78356713e-01 1.31073110e-01
 1.80360721e-01 1.30673466e-01
 1.82353556e-01 1.30260521e-01
 1.82364729e-01 1.30258488e-01
 1.84368737e-01 1.29876730e-01
 1.86372745e-01 1.29483186e-01
 1.88376754e-01 1.29081669e-01
 1.90380762e-01 1.28667840e-01
 1.92334150e-01 1.28256513e-01
 1.92384770e-01 1.28246977e-01
 1.94388778e-01 1.27854367e-01
 1.96392786e-01 1.27448855e-01
 1.98396794e-01 1.27034260e-01
 2.00400802e-01 1.26597685e-01
 2.01858652e-01 1.26252505e-01
 2.02404810e-01 1.26143947e-01
 2.04408818e-01 1.25851630e-01
 2.06412826e-01 1.25564367e-01
 2.08416834e-01 1.25277104e-01
 2.10420842e-01 1.24931115e-01
 2.12424850e-01 1.24364204e-01
 2.12845089e-01 1.24248497e-01
 2.14428858e-01 1.23846185e-01
 2.16432866e-01 1.23478298e-01
 2.18436874e-01 1.23110410e-01
 2.20440882e-01 1.22719984e-01
 2.22444890e-01 1.22249652e-01
 2.22466887e-01 1.22244489e-01
 2.24448898e-01 1.21779319e-01
 2.26452906e-01 1.21308987e-01
 2.28456914e-01 1.20823299e-01
 2.30460922e-01 1.20303739e-01
 2.30700652e-01 1.20240481e-01
 2.32464930e-01 1.19887940e-01
 2.34468938e-01 1.19487496e-01
 2.36472946e-01 1.19087052e-01
 2.38476954e-01 1.18697523e-01
 2.40480962e-01 1.18366218e-01
 2.41060402e-01 1.18236473e-01
 2.42484970e-01 1.17927467e-01
 2.44488978e-01 1.17492773e-01
 2.46492986e-01 1.17066129e-01
 2.48496994e-01 1.16717539e-01
 2.50501002e-01 1.16389191e-01
 2.51334187e-01 1.16232465e-01
 2.52505010e-01 1.16012228e-01
 2.54509018e-01 1.15610193e-01
 2.56513026e-01 1.15175496e-01
 2.58517034e-01 1.14722472e-01
 2.60521042e-01 1.14254049e-01
 2.60621165e-01 1.14228457e-01
 2.62525050e-01 1.13745112e-01
 2.64529058e-01 1.13286319e-01
 2.66533066e-01 1.12883992e-01
 2.68537074e-01 1.12481664e-01
 2.69770066e-01 1.12224449e-01
 2.70541082e-01 1.12063607e-01
 2.72545090e-01 1.11603020e-01
 2.74549098e-01 1.11142433e-01
 2.76553106e-01 1.10681846e-01
 2.78557114e-01 1.10221246e-01
 2.78560487e-01 1.10220441e-01
 2.80561122e-01 1.09852779e-01
 2.82565130e-01 1.09460092e-01
 2.84569138e-01 1.09067405e-01
 2.86573146e-01 1.08674718e-01
 2.88577154e-01 1.08294840e-01
 2.89025594e-01 1.08216433e-01
 2.90581162e-01 1.07958851e-01
 2.92585170e-01 1.07548486e-01
 2.94589178e-01 1.07138120e-01
 2.96593186e-01 1.06737337e-01
 2.98597194e-01 1.06392566e-01
 2.99649979e-01 1.06212425e-01
 3.00601202e-01 1.06049662e-01
 3.02605210e-01 1.05678404e-01
 3.04609218e-01 1.05292750e-01
 3.06613226e-01 1.04887297e-01
 3.08617234e-01 1.04464823e-01
 3.09855256e-01 1.04208417e-01
 3.10621242e-01 1.04049774e-01
 3.12625251e-01 1.03651252e-01
 3.14629259e-01 1.03252730e-01
 3.16633267e-01 1.02845897e-01
 3.18637275e-01 1.02422980e-01
 3.19634211e-01 1.02204409e-01
 3.20641283e-01 1.01983616e-01
 3.22645291e-01 1.01559554e-01
 3.24649299e-01 1.01135493e-01
 3.26653307e-01 1.00711431e-01
 3.28657315e-01 1.00286281e-01
 3.29046281e-01 1.00200401e-01
 3.30661323e-01 9.99230537e-02
 3.32665331e-01 9.95781233e-02
 3.34669339e-01 9.92290832e-02
 3.36673347e-01 9.88800432e-02
 3.38677355e-01 9.85310032e-02
 3.40547488e-01 9.81963928e-02
 3.40681363e-01 9.81729577e-02
 3.42685371e-01 9.78040652e-02
 3.44689379e-01 9.74351727e-02
 3.46693387e-01 9.70733287e-02
 3.48697395e-01 9.67463676e-02
 3.50701403e-01 9.64260727e-02
 3.52087087e-01 9.61923848e-02
 3.52705411e-01 9.60881080e-02
 3.54709419e-01 9.57333144e-02
 3.56713427e-01 9.53619412e-02
 3.58717435e-01 9.49846006e-02
 3.60721443e-01 9.45979354e-02
 3.62725451e-01 9.41946930e-02
 3.62757858e-01 9.41883768e-02
 3.64729459e-01 9.38128915e-02
 3.66733467e-01 9.34646741e-02
 3.68737475e-01 9.31164566e-02
 3.70741483e-01 9.27587444e-02
 3.72745491e-01 9.23848656e-02
 3.73820163e-01 9.21843687e-02
 3.74749499e-01 9.20109867e-02
 3.76753507e-01 9.16371079e-02
 3.78757515e-01 9.12518203e-02
 3.80761523e-01 9.08601470e-02
 3.82765531e-01 9.04695475e-02
 3.84249232e-01 9.01803607e-02
 3.84769539e-01 9.01009671e-02
 3.86773547e-01 8.97951759e-02
 3.88777555e-01 8.94893848e-02
 3.90781563e-01 8.91744319e-02
 3.92785571e-01 8.88496171e-02
 3.94789579e-01 8.85248023e-02
 3.96793587e-01 8.81999875e-02
 3.96945374e-01 8.81763527e-02
 3.98797595e-01 8.78991534e-02
 4.00801603e-01 8.76189878e-02
 4.02805611e-01 8.73164547e-02
 4.04809619e-01 8.70003844e-02
 4.06813627e-01 8.66758610e-02
 4.08817635e-01 8.63513376e-02
 4.09897916e-01 8.61723447e-02
 4.10821643e-01 8.60192912e-02
 4.12825651e-01 8.56764189e-02
 4.14829659e-01 8.53388288e-02
 4.16833667e-01 8.50253998e-02
 4.18837675e-01 8.47267471e-02
 4.20841683e-01 8.44204901e-02
 4.22436961e-01 8.41683367e-02
 4.22845691e-01 8.41037318e-02
 4.24849699e-01 8.37869735e-02
 4.26853707e-01 8.34578146e-02
 4.28857715e-01 8.31163485e-02
 4.30861723e-01 8.27767250e-02
 4.32865731e-01 8.24480593e-02
 4.34595752e-01 8.21643287e-02
 4.34869739e-01 8.21193935e-02
 4.36873747e-01 8.17907278e-02
 4.38877756e-01 8.14497027e-02
 4.40881764e-01 8.10962097e-02
 4.42885772e-01 8.07514617e-02
 4.44889780e-01 8.04173670e-02
 4.46431626e-01 8.01603206e-02
 4.46893788e-01 8.00994357e-02
 4.48897796e-01 7.98354285e-02
 4.50901804e-01 7.95637447e-02
 4.52905812e-01 7.92865138e-02
 4.54909820e-01 7.90092830e-02
 4.56913828e-01 7.87320521e-02
 4.58917836e-01 7.84659587e-02
 4.60921844e-01 7.82025186e-02
 4.61245365e-01 7.81563126e-02
 4.62925852e-01 7.79205900e-02
 4.64929860e-01 7.76394869e-02
 4.66933868e-01 7.73635695e-02
 4.68937876e-01 7.71079736e-02
 4.70941884e-01 7.68585708e-02
 4.72945892e-01 7.65983422e-02
 4.74949900e-01 7.63251174e-02
 4.76166538e-01 7.61523046e-02
 4.76953908e-01 7.60404656e-02
 4.78957916e-01 7.57558138e-02
 4.80961924e-01 7.54808229e-02
 4.82965932e-01 7.52162979e-02
 4.84969940e-01 7.49444636e-02
 4.86973948e-01 7.46604536e-02
 4.88977956e-01 7.43678716e-02
 4.90450923e-01 7.41482966e-02
 4.90981964e-01 7.40691343e-02
 4.92985972e-01 7.37665951e-02
 4.94989980e-01 7.34833247e-02
 4.96993988e-01 7.32150971e-02
 4.98997996e-01 7.29468694e-02
 5.01002004e-01 7.26725786e-02
 5.03006012e-01 7.23922247e-02
 5.04778293e-01 7.21442886e-02
 5.05010020e-01 7.21118707e-02
 5.07014028e-01 7.18315168e-02
 5.09018036e-01 7.15380890e-02
 5.11022044e-01 7.12345883e-02
 5.13026052e-01 7.09416246e-02
 5.15030060e-01 7.06583300e-02
 5.17034068e-01 7.03750355e-02
 5.18694710e-01 7.01402806e-02
 5.19038076e-01 7.01023705e-02
 5.21042084e-01 6.98804193e-02
 5.23046092e-01 6.96566266e-02
 5.25050100e-01 6.94311912e-02
 5.27054108e-01 6.92057559e-02
 5.29058116e-01 6.89803205e-02
 5.31062124e-01 6.87496100e-02
 5.33066132e-01 6.85154094e-02
 5.35070140e-01 6.82812088e-02
 5.36310331e-01 6.81362725e-02
 5.37074148e-01 6.80491192e-02
 5.39078156e-01 6.78372202e-02
 5.41082164e-01 6.76196406e-02
 5.43086172e-01 6.73841437e-02
 5.45090180e-01 6.71486469e-02
 5.47094188e-01 6.69220841e-02
 5.49098196e-01 6.67141981e-02
 5.51102204e-01 6.65080917e-02
 5.53106212e-01 6.62968033e-02
 5.54561199e-01 6.61322645e-02
 5.55110220e-01 6.60701778e-02
 5.57114228e-01 6.58337061e-02
 5.59118236e-01 6.55968780e-02
 5.61122244e-01 6.53726129e-02
 5.63126253e-01 6.51582189e-02
 5.65130261e-01 6.49360040e-02
 5.67134269e-01 6.47012215e-02
 5.69138277e-01 6.44597394e-02
 5.71142285e-01 6.42135825e-02
 5.71827127e-01 6.41282565e-02
 5.73146293e-01 6.39651816e-02
 5.75150301e-01 6.37360274e-02
 5.77154309e-01 6.35205743e-02
 5.79158317e-01 6.33051211e-02
 5.81162325e-01 6.30853751e-02
 5.83166333e-01 6.28625205e-02
 5.85170341e-01 6.26396658e-02
 5.87174349e-01 6.24138930e-02
 5.89178357e-01 6.21730106e-02
 5.89562080e-01 6.21242485e-02
 5.91182365e-01 6.19200371e-02
 5.93186373e-01 6.16839137e-02
 5.95190381e-01 6.14607835e-02
 5.97194389e-01 6.12376533e-02
 5.99198397e-01 6.10145232e-02
 6.01202405e-01 6.07872579e-02
 6.03206413e-01 6.05572359e-02
 6.05210421e-01 6.03272139e-02
 6.07013624e-01 6.01202405e-02
 6.07214429e-01 6.01028825e-02
 6.09218437e-01 5.99312638e-02
 6.11222445e-01 5.97597300e-02
 6.13226453e-01 5.95886410e-02
 6.15230461e-01 5.94157171e-02
 6.17234469e-01 5.92427932e-02
 6.19238477e-01 5.90698693e-02
 6.21242485e-01 5.88934495e-02
 6.23246493e-01 5.87159254e-02
 6.25250501e-01 5.85384013e-02
 6.27254509e-01 5.83608772e-02
 6.29258517e-01 5.82006683e-02
 6.30270948e-01 5.81162325e-02
 6.31262525e-01 5.80352837e-02
 6.33266533e-01 5.78586767e-02
 6.35270541e-01 5.76820696e-02
 6.37274549e-01 5.75110050e-02
 6.39278557e-01 5.73591608e-02
 6.41282565e-01 5.71938966e-02
 6.43286573e-01 5.70159470e-02
 6.45290581e-01 5.68379974e-02
 6.47294589e-01 5.66736759e-02
 6.49298597e-01 5.65264858e-02
 6.51302605e-01 5.63811420e-02
 6.53306613e-01 5.62334393e-02
 6.54756789e-01 5.61122244e-02
 6.55310621e-01 5.60659317e-02
 6.57314629e-01 5.58901164e-02
 6.59318637e-01 5.57140863e-02
 6.61322645e-01 5.55577145e-02
 6.63326653e-01 5.54114697e-02
 6.65330661e-01 5.52516082e-02
 6.67334669e-01 5.50790563e-02
 6.69338677e-01 5.49025834e-02
 6.71342685e-01 5.47467741e-02
 6.73346693e-01 5.46011424e-02
 6.75350701e-01 5.44512912e-02
 6.77354709e-01 5.42822987e-02
 6.79332131e-01 5.41082164e-02
 6.79358717e-01 5.41058759e-02
 6.81362725e-01 5.39278071e-02
 6.83366733e-01 5.37528119e-02
 6.85370741e-01 5.36005441e-02
 6.87374749e-01 5.34585827e-02
 6.89378758e-01 5.33166213e-02
 6.91382766e-01 5.31743014e-02
 6.93386774e-01 5.30318203e-02
 6.95390782e-01 5.28893393e-02
 6.97394790e-01 5.27385053e-02
 6.99398798e-01 5.25698117e-02
 7.01402806e-01 5.24195794e-02
 7.03406814e-01 5.22797912e-02
 7.05410822e-01 5.21400031e-02
 7.05923975e-01 5.21042084e-02
 7.07414830e-01 5.20002149e-02
 7.09418838e-01 5.18367176e-02
 7.11422846e-01 5.16701313e-02
 7.13426854e-01 5.15267184e-02
 7.15430862e-01 5.13929542e-02
 7.17434870e-01 5.12591900e-02
 7.19438878e-01 5.11254257e-02
 7.21442886e-01 5.09801263e-02
 7.23446894e-01 5.08454976e-02
 7.25450902e-01 5.07162531e-02
 7.27454910e-01 5.05870086e-02
 7.29458918e-01 5.04577642e-02
 7.31462926e-01 5.03259326e-02
 7.33466934e-01 5.02009181e-02
 7.35099429e-01 5.01002004e-02
 7.35470942e-01 5.00836183e-02
 7.37474950e-01 4.99941715e-02
 7.39478958e-01 4.99047247e-02
 7.41482966e-01 4.98176868e-02
 7.43486974e-01 4.97314952e-02
 7.45490982e-01 4.96453036e-02
 7.47494990e-01 4.95591120e-02
 7.49498998e-01 4.94815249e-02
 7.51503006e-01 4.94012989e-02
 7.53507014e-01 4.93211586e-02
 7.55511022e-01 4.92410184e-02
 7.57515030e-01 4.91608782e-02
 7.59519038e-01 4.90953502e-02
 7.61523046e-01 4.90258263e-02
 7.63527054e-01 4.89527969e-02
 7.65531062e-01 4.88797674e-02
 7.67535070e-01 4.88067379e-02
 7.69539078e-01 4.87542336e-02
 7.71543086e-01 4.87168881e-02
 7.73547094e-01 4.86590850e-02
 7.75551102e-01 4.85959388e-02
 7.77555110e-01 4.85327925e-02
 7.79559118e-01 4.84696463e-02
 7.81563126e-01 4.84423913e-02
 7.83567134e-01 4.83954011e-02
 7.85571142e-01 4.83421447e-02
 7.87575150e-01 4.82888884e-02
 7.89579158e-01 4.82356321e-02
 7.91583166e-01 4.81907817e-02
 7.93587174e-01 4.81481657e-02
 7.95591182e-01 4.81055498e-02
 7.96031214e-01 4.80961924e-02


==> case2_l7QP1.txt <==
 9.99302371e-11 0.00000000e+00
 2.00400802e-03 0.00000000e+00
 4.00801603e-03 0.00000000e+00
 6.01202405e-03 0.00000000e+00
 8.01603206e-03 0.00000000e+00
 1.00200401e-02 0.00000000e+00
 1.20240481e-02 0.00000000e+00
 1.40280561e-02 0.00000000e+00
 1.60320641e-02 0.00000000e+00
 1.80360721e-02 0.00000000e+00
 2.00400802e-02 0.00000000e+00
 2.20440882e-02 0.00000000e+00
 2.40480962e-02 0.00000000e+00
 2.60521042e-02 0.00000000e+00
 2.80561122e-02 0.00000000e+00
 3.00601202e-02 0.00000000e+00
 3.20641283e-02 0.00000000e+00
 3.40681363e-02 0.00000000e+00
 3.60721443e-02 0.00000000e+00
 3.80761523e-02 0.00000000e+00
 4.00801603e-02 0.00000000e+00
 4.20841683e-02 0.00000000e+00
 4.33401887e-02 0.00000000e+00
 4.40881764e-02 3.27483443e-04
 4.60921844e-02 1.20487684e-03
 4.79631481e-02 2.00400802e-03
 4.80961924e-02 2.05081979e-03
 5.01002004e-02 2.42833906e-03
 5.21042084e-02 2.96293719e-03
 5.41082164e-02 3.55503951e-03
 5.54132406e-02 4.00801603e-03
 5.61122244e-02 4.25063474e-03
 5.81162325e-02 4.94622997e-03
 6.01202405e-02 5.63383539e-03
 6.14677696e-02 6.01202405e-03
 6.21242485e-02 6.19626712e-03
 6.41282565e-02 6.75869885e-03
 6.61322645e-02 7.32473624e-03
 6.81362725e-02 7.90377344e-03
 6.84715627e-02 8.01603206e-03
 7.01402806e-02 8.57759374e-03
 7.21442886e-02 9.16168151e-03
 7.41482966e-02 9.74576927e-03
 7.50893211e-02 1.00200401e-02
 7.61523046e-02 1.06476703e-02
 7.81563126e-02 1.18046076e-02
 7.86704559e-02 1.20240481e-02
 8.01603206e-02 1.25784765e-02
 8.21643287e-02 1.34573844e-02
 8.34590257e-02 1.40280561e-02
 8.41683367e-02 1.43407035e-02
 8.61723447e-02 1.53012713e-02
 8.76509703e-02 1.60320641e-02
 8.81763527e-02 1.62917280e-02
 9.01803607e-02 1.72725569e-02
 9.19122517e-02 1.80360721e-02
 9.21843687e-02 1.81571971e-02
 9.41883768e-02 1.90492227e-02
 9.61923848e-02 1.99412482e-02
 9.64144187e-02 2.00400802e-02
 9.81963928e-02 2.15157040e-02
 9.89967938e-02 2.20440882e-02
 1.00200401e-01 2.27308783e-02
 1.02204409e-01 2.40363579e-02
 1.02222330e-01 2.40480962e-02
 1.04208417e-01 2.53489392e-02
 1.05281987e-01 2.60521042e-02
 1.06212425e-01 2.66615204e-02
 1.08216433e-01 2.79828175e-02
 1.08323243e-01 2.80561122e-02
 1.10220441e-01 2.93755323e-02
 1.11272142e-01 3.00601202e-02
 1.12224449e-01 3.11581046e-02
 1.13010264e-01 3.20641283e-02
 1.14228457e-01 3.34686715e-02
 1.14761301e-01 3.40681363e-02
 1.16232465e-01 3.54633171e-02
 1.16979615e-01 3.60721443e-02
 1.18236473e-01 3.70963157e-02
 1.19420402e-01 3.80761523e-02
 1.20240481e-01 3.87673303e-02
 1.21640051e-01 4.00801603e-02
 1.22244489e-01 4.10942334e-02
 1.22834539e-01 4.20841683e-02
 1.24029026e-01 4.40881764e-02
 1.24248497e-01 4.44412543e-02
 1.25456164e-01 4.60921844e-02
 1.26252505e-01 4.69988973e-02
 1.27216229e-01 4.80961924e-02
 1.28256513e-01 4.93077318e-02
 1.28924902e-01 5.01002004e-02
 1.29881077e-01 5.21042084e-02
 1.30260521e-01 5.28994691e-02
 1.30776095e-01 5.41082164e-02
 1.31630877e-01 5.61122244e-02
 1.32264529e-01 5.75130817e-02
 1.32580213e-01 5.81162325e-02
 1.33851319e-01 6.01202405e-02
 1.34268537e-01 6.12239494e-02
 1.34608864e-01 6.21242485e-02
 1.35366409e-01 6.41282565e-02
 1.36099074e-01 6.61322645e-02
 1.36272545e-01 6.67656639e-02
 1.36647917e-01 6.81362725e-02
 1.37153481e-01 7.01402806e-02
 1.37300742e-01 7.21442886e-02
 1.37699737e-01 7.41482966e-02
 1.38265383e-01 7.61523046e-02
 1.38276553e-01 7.61918798e-02
 1.38798608e-01 7.81563126e-02
 1.39348165e-01 8.01603206e-02
 1.39589329e-01 8.21643287e-02
 1.39818625e-01 8.41683367e-02
 1.40047921e-01 8.61723447e-02
 1.40277217e-01 8.81763527e-02
 1.40280561e-01 8.82049832e-02
 1.40499147e-01 9.01803607e-02
 1.40620352e-01 9.21843687e-02
 1.40713907e-01 9.41883768e-02
 1.40781752e-01 9.61923848e-02
 1.40836070e-01 9.81963928e-02
 1.40884794e-01 1.00200401e-01
 1.40881526e-01 1.02204409e-01
 1.40853589e-01 1.04208417e-01
 1.40802370e-01 1.06212425e-01
 1.40740433e-01 1.08216433e-01
 1.40657456e-01 1.10220441e-01
 1.40556395e-01 1.12224449e-01
 1.40440135e-01 1.14228457e-01
 1.40302016e-01 1.16232465e-01
 1.40280561e-01 1.16554481e-01
 1.40139057e-01 1.18236473e-01
 1.39957992e-01 1.20240481e-01
 1.39767227e-01 1.22244489e-01
 1.39549891e-01 1.24248497e-01
 1.39318370e-01 1.26252505e-01
 1.39081887e-01 1.28256513e-01
 1.38838363e-01 1.30260521e-01
 1.38624884e-01 1.32264529e-01
 1.38400358e-01 1.34268537e-01
 1.38276553e-01 1.35904371e-01
 1.36272545e-01 1.36163432e-01
 1.34379432e-01 1.34268537e-01
 1.34268537e-01 1.34214498e-01
 1.32319490e-01 1.32264529e-01
 1.32264529e-01 1.32228400e-01
 1.30297280e-01 1.30260521e-01
 1.30260521e-01 1.30233262e-01
 1.28284255e-01 1.28256513e-01
 1.28256513e-01 1.28234782e-01
 1.26252507e-01 1.26252505e-01
 1.26252505e-01 1.26252504e-01
 1.24267116e-01 1.24248497e-01
 1.24248497e-01 1.24232547e-01
 1.22244490e-01 1.22244489e-01
 1.22244489e-01 1.22244488e-01
 1.20240482e-01 1.20240481e-01
 1.20240481e-01 1.20240480e-01
 1.18236474e-01 1.18236473e-01
 1.18236473e-01 1.18236472e-01
 1.16232466e-01 1.16232465e-01
 1.16232465e-01 1.16232464e-01
 1.14228458e-01 1.14228457e-01
 1.14228457e-01 1.14228456e-01
 1.12234330e-01 1.12224449e-01
 1.12224449e-01 1.12215415e-01
 1.10220442e-01 1.10220441e-01
 1.10220441e-01 1.10220440e-01
 1.08225075e-01 1.08216433e-01
 1.08216433e-01 1.08208446e-01
 1.06212425e-01 1.06212425e-01
 1.06212425e-01 1.06212424e-01
 1.04216165e-01 1.04208417e-01
 1.04208417e-01 1.04201200e-01
 1.02204409e-01 1.02204409e-01
 1.02204409e-01 1.02204408e-01
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200400e-01
 9.81963932e-02 9.81963928e-02
 9.81963928e-02 9.81963924e-02
 9.61923852e-02 9.61923848e-02
 9.61923848e-02 9.61923844e-02
 9.41883771e-02 9.41883768e-02
 9.41883768e-02 9.41883764e-02
 9.21843691e-02 9.21843687e-02
 9.21843687e-02 9.21843683e-02
 9.01803611e-02 9.01803607e-02
 9.01803607e-02 9.01803604e-02
 8.81763530e-02 8.81763527e-02
 8.81763527e-02 8.81763524e-02
 8.61723450e-02 8.61723447e-02
 8.61723447e-02 8.61723444e-02
 8.41683370e-02 8.41683367e-02
 8.41683367e-02 8.41683364e-02
 8.21643290e-02 8.21643287e-02
 8.21643287e-02 8.21643284e-02
 8.01603209e-02 8.01603206e-02
 8.01603206e-02 8.01603204e-02
 7.81563129e-02 7.81563126e-02
 7.81563126e-02 7.81563124e-02
 7.61523048e-02 7.61523046e-02
 7.61523046e-02 7.61523044e-02
 7.41482968e-02 7.41482966e-02
 7.41482966e-02 7.41482964e-02
 7.21442888e-02 7.21442886e-02
 7.21442886e-02 7.21442883e-02
 7.01402808e-02 7.01402806e-02
 7.01402806e-02 7.01402804e-02
 6.81362728e-02 6.81362725e-02
 6.81362725e-02 6.81362723e-02
 6.61322647e-02 6.61322645e-02
 6.61322645e-02 6.61322643e-02
 6.41282567e-02 6.41282565e-02
 6.41282565e-02 6.41282563e-02
 6.21242487e-02 6.21242485e-02
 6.21242485e-02 6.21242483e-02
 6.01202407e-02 6.01202405e-02
 6.01202405e-02 6.01202403e-02
 5.81162327e-02 5.81162325e-02
 5.81162325e-02 5.81162323e-02
 5.61122246e-02 5.61122244e-02
 5.61122244e-02 5.61122243e-02
 5.41082166e-02 5.41082164e-02
 5.41082164e-02 5.41082162e-02
 5.21042086e-02 5.21042084e-02
 5.21042084e-02 5.21042082e-02
 5.01002006e-02 5.01002004e-02
 5.01002004e-02 5.01002003e-02
 4.80961925e-02 4.80961924e-02
 4.80961924e-02 4.80961922e-02
 4.60921845e-02 4.60921844e-02
 4.60921844e-02 4.60921842e-02
 4.40881765e-02 4.40881764e-02
 4.40881764e-02 4.40881762e-02
 4.20841685e-02 4.20841683e-02
 4.20841683e-02 4.20841682e-02
 4.00801605e-02 4.00801603e-02
 4.00801603e-02 4.00801602e-02
 3.80761524e-02 3.80761523e-02
 3.80761523e-02 3.80761522e-02
 3.60721444e-02 3.60721443e-02
 3.60721443e-02 3.60721442e-02
 3.40681364e-02 3.40681363e-02
 3.40681363e-02 3.40681362e-02
 3.20641284e-02 3.20641283e-02
 3.20641283e-02 3.20641282e-02
 3.00601203e-02 3.00601202e-02
 3.00601202e-02 3.00601202e-02
 2.89517122e-02 2.80561122e-02
 2.80561122e-02 2.64426247e-02
 2.78427167e-02 2.60521042e-02
 2.67476489e-02 2.40480962e-02
 2.60521042e-02 2.33364118e-02
 2.40480962e-02 2.22120367e-02
 2.37407451e-02 2.20440882e-02
 2.20440882e-02 2.11169690e-02
 2.00733481e-02 2.00400802e-02
 2.00400802e-02 2.00094468e-02
 1.91788972e-02 1.80360721e-02
 1.83165735e-02 1.60320641e-02
 1.80360721e-02 1.53801894e-02
 1.74612667e-02 1.40280561e-02
 1.60320641e-02 1.25737719e-02
 1.47612334e-02 1.20240481e-02
 1.40280561e-02 1.17123671e-02
 1.20240481e-02 1.08604431e-02
 1.00471410e-02 1.00200401e-02
 1.00200401e-02 9.98950163e-03
 8.01603216e-03 8.01603206e-03
 8.01603206e-03 8.01603197e-03
 6.01202414e-03 6.01202405e-03
 6.01202405e-03 6.01202395e-03
 4.00801613e-03 4.00801603e-03
 4.00801603e-03 4.00801593e-03
 2.00400811e-03 2.00400802e-03
 2.00400802e-03 2.00400792e-03
 9.99302371e-11 0.00000000e+00


==> case2_l7QP2.txt <==
 1.37971738e-01 1.40280561e-01
 1.38276553e-01 1.38276594e-01
 1.40280515e-01 1.40280561e-01
 1.40280561e-01 1.40280570e-01
 1.42284561e-01 1.42284569e-01
 1.42284569e-01 1.42284574e-01
 1.44244650e-01 1.44288577e-01
 1.44288577e-01 1.44318879e-01
 1.46292583e-01 1.46292585e-01
 1.46292585e-01 1.46292587e-01
 1.48273574e-01 1.48296593e-01
 1.48296593e-01 1.48315222e-01
 1.50282259e-01 1.50300601e-01
 1.50300601e-01 1.50316163e-01
 1.52304608e-01 1.52304609e-01
 1.52304609e-01 1.52304610e-01
 1.54295482e-01 1.54308617e-01
 1.54308617e-01 1.54320262e-01
 1.56312624e-01 1.56312625e-01
 1.56312625e-01 1.56312626e-01
 1.58316632e-01 1.58316633e-01
 1.58316633e-01 1.58316634e-01
 1.60320641e-01 1.60320641e-01
 1.60320641e-01 1.60320642e-01
 1.62324649e-01 1.62324649e-01
 1.62324649e-01 1.62324650e-01
 1.64328657e-01 1.64328657e-01
 1.64328657e-01 1.64328658e-01
 1.66332665e-01 1.66332665e-01
 1.66332665e-01 1.66332666e-01
 1.68330260e-01 1.68336673e-01
 1.68336673e-01 1.68342707e-01
 1.70340681e-01 1.70340681e-01
 1.70340681e-01 1.70340682e-01
 1.72339138e-01 1.72344689e-01
 1.72344689e-01 1.72349954e-01
 1.74348697e-01 1.74348697e-01
 1.74348697e-01 1.74348698e-01
 1.76352705e-01 1.76352705e-01
 1.76352705e-01 1.76352706e-01
 1.78356713e-01 1.78356713e-01
 1.78356713e-01 1.78356714e-01
 1.80360721e-01 1.80360721e-01
 1.80360721e-01 1.80360722e-01
 1.82364729e-01 1.82364729e-01
 1.82364729e-01 1.82364730e-01
 1.84364834e-01 1.84368737e-01
 1.84368737e-01 1.84372496e-01
 1.86372745e-01 1.86372745e-01
 1.86372745e-01 1.86372746e-01
 1.88373205e-01 1.88376754e-01
 1.88376754e-01 1.88380182e-01
 1.90377372e-01 1.90380762e-01
 1.90380762e-01 1.90384036e-01
 1.92384769e-01 1.92384770e-01
 1.92384770e-01 1.92384770e-01
 1.94388777e-01 1.94388778e-01
 1.94388778e-01 1.94388778e-01
 1.96392785e-01 1.96392786e-01
 1.96392786e-01 1.96392786e-01
 1.98393926e-01 1.98396794e-01
 1.98396794e-01 1.98399559e-01
 2.00374916e-01 2.00400802e-01
 2.00400802e-01 2.00425972e-01
 2.02262710e-01 2.02404810e-01
 2.02404810e-01 2.02555833e-01
 2.04148303e-01 2.04408818e-01
 2.04408818e-01 2.04678743e-01
 2.06187550e-01 2.06412826e-01
 2.06412826e-01 2.06624790e-01
 2.08317410e-01 2.08416834e-01
 2.08416834e-01 2.08509200e-01
 2.10397667e-01 2.10420842e-01
 2.10420842e-01 2.10442191e-01
 2.12307776e-01 2.12424850e-01
 2.12424850e-01 2.12547862e-01
 2.14215030e-01 2.14428858e-01
 2.14428858e-01 2.14648737e-01
 2.16251906e-01 2.16432866e-01
 2.16432866e-01 2.16605089e-01
 2.18357576e-01 2.18436874e-01
 2.18436874e-01 2.18512208e-01
 2.20420821e-01 2.20440882e-01
 2.20440882e-01 2.20459395e-01
 2.22346362e-01 2.22444890e-01
 2.22444890e-01 2.22547555e-01
 2.24269610e-01 2.24448898e-01
 2.24448898e-01 2.24632249e-01
 2.26303958e-01 2.26452906e-01
 2.26452906e-01 2.26595851e-01
 2.28392117e-01 2.28456914e-01
 2.28456914e-01 2.28518938e-01
 2.30443400e-01 2.30460922e-01
 2.30460922e-01 2.30477267e-01
 2.32380511e-01 2.32464930e-01
 2.32464930e-01 2.32552342e-01
 2.34315887e-01 2.34468938e-01
 2.34468938e-01 2.34624819e-01
 2.36347868e-01 2.36472946e-01
 2.36472946e-01 2.36593740e-01
 2.38422943e-01 2.38476954e-01
 2.38476954e-01 2.38528533e-01
 2.40465513e-01 2.40480962e-01
 2.40480962e-01 2.40495613e-01
 2.42411511e-01 2.42484970e-01
 2.42484970e-01 2.42560667e-01
 2.44356278e-01 2.44488978e-01
 2.44488978e-01 2.44623709e-01
 2.46386156e-01 2.46492986e-01
 2.46492986e-01 2.46596658e-01
 2.48451210e-01 2.48496994e-01
 2.48496994e-01 2.48541260e-01
 2.50501002e-01 2.50501002e-01
 2.50501002e-01 2.50501002e-01
 2.52505010e-01 2.52505010e-01
 2.52505010e-01 2.52505010e-01
 2.54509018e-01 2.54509018e-01
 2.54509018e-01 2.54509018e-01
 2.56513026e-01 2.56513026e-01
 2.56513026e-01 2.56513026e-01
 2.58517034e-01 2.58517034e-01
 2.58517034e-01 2.58517034e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.70529291e-01 2.70541082e-01
 2.70541082e-01 2.70552425e-01
 2.72492832e-01 2.72545090e-01
 2.72545090e-01 2.72598444e-01
 2.74455692e-01 2.74549098e-01
 2.74549098e-01 2.74643376e-01
 2.76480848e-01 2.76553106e-01
 2.76553106e-01 2.76623881e-01
 2.78526866e-01 2.78557114e-01
 2.78557114e-01 2.78586434e-01
 2.80550112e-01 2.80561122e-01
 2.80561122e-01 2.80571748e-01
 2.82517457e-01 2.82565130e-01
 2.82565130e-01 2.82613707e-01
 2.84484220e-01 2.84569138e-01
 2.84569138e-01 2.84654741e-01
 2.86508251e-01 2.86573146e-01
 2.86573146e-01 2.86636835e-01
 2.88550209e-01 2.88577154e-01
 2.88577154e-01 2.88603465e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581163e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585171e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589179e-01
 2.96593186e-01 2.96593186e-01
 2.96593186e-01 2.96593187e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597195e-01
 3.00591295e-01 3.00601202e-01
 3.00601202e-01 3.00610764e-01
 3.02564427e-01 3.02605210e-01
 3.02605210e-01 3.02646642e-01
 3.04537064e-01 3.04609218e-01
 3.04609218e-01 3.04681816e-01
 3.06559365e-01 3.06613226e-01
 3.06613226e-01 3.06666244e-01
 3.08595244e-01 3.08617234e-01
 3.08617234e-01 3.08638762e-01
 3.10611759e-01 3.10621242e-01
 3.10621242e-01 3.10630415e-01
 3.12587056e-01 3.12625251e-01
 3.12625251e-01 3.12664009e-01
 3.14561908e-01 3.14629259e-01
 3.14629259e-01 3.14696974e-01
 3.16583561e-01 3.16633267e-01
 3.16633267e-01 3.16682249e-01
 3.18617155e-01 3.18637275e-01
 3.18637275e-01 3.18656988e-01
 3.20632141e-01 3.20641283e-01
 3.20641283e-01 3.20650141e-01
 3.22609248e-01 3.22645291e-01
 3.22645291e-01 3.22681831e-01
 3.24585950e-01 3.24649299e-01
 3.24649299e-01 3.24712950e-01
 3.26607077e-01 3.26653307e-01
 3.26653307e-01 3.26698906e-01
 3.28638767e-01 3.28657315e-01
 3.28657315e-01 3.28675502e-01
 3.30652452e-01 3.30661323e-01
 3.30661323e-01 3.30669933e-01
 3.32631076e-01 3.32665331e-01
 3.32665331e-01 3.32700031e-01
 3.34609329e-01 3.34669339e-01
 3.34669339e-01 3.34729604e-01
 3.36630037e-01 3.36673347e-01
 3.36673347e-01 3.36716100e-01
 3.38660135e-01 3.38677355e-01
 3.38677355e-01 3.38694178e-01
 3.40681363e-01 3.40681363e-01
 3.40681363e-01 3.40681363e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.44689379e-01 3.44689379e-01
 3.44689379e-01 3.44689379e-01
 3.46693387e-01 3.46693387e-01
 3.46693387e-01 3.46693387e-01
 3.48697395e-01 3.48697395e-01
 3.48697395e-01 3.48697395e-01
 3.50692936e-01 3.50701403e-01
 3.50701403e-01 3.50709679e-01
 3.52673863e-01 3.52705411e-01
 3.52705411e-01 3.52737331e-01
 3.54654502e-01 3.54709419e-01
 3.54709419e-01 3.54764522e-01
 3.56674650e-01 3.56713427e-01
 3.56713427e-01 3.56751752e-01
 3.58702302e-01 3.58717435e-01
 3.58717435e-01 3.58732234e-01
 3.60713085e-01 3.60721443e-01
 3.60721443e-01 3.60729621e-01
 3.62694903e-01 3.62725451e-01
 3.62725451e-01 3.62756345e-01
 3.64676450e-01 3.64729459e-01
 3.64729459e-01 3.64782629e-01
 3.66696440e-01 3.66733467e-01
 3.66733467e-01 3.66770079e-01
 3.68723164e-01 3.68737475e-01
 3.68737475e-01 3.68751476e-01
 3.70741483e-01 3.70741483e-01
 3.70741483e-01 3.70741483e-01
 3.72745491e-01 3.72745491e-01
 3.72745491e-01 3.72745491e-01
 3.74749499e-01 3.74749499e-01
 3.74749499e-01 3.74749499e-01
 3.76753507e-01 3.76753507e-01
 3.76753507e-01 3.76753507e-01
 3.78757515e-01 3.78757515e-01
 3.78757515e-01 3.78757515e-01
 3.80753261e-01 3.80761523e-01
 3.80761523e-01 3.80769622e-01
 3.82736428e-01 3.82765531e-01
 3.82765531e-01 3.82794943e-01
 3.84719347e-01 3.84769539e-01
 3.84769539e-01 3.84819853e-01
 3.86739233e-01 3.86773547e-01
 3.86773547e-01 3.86807500e-01
 3.88764554e-01 3.88777555e-01
 3.88777555e-01 3.88790279e-01
 3.90773294e-01 3.90781563e-01
 3.90781563e-01 3.90789675e-01
 3.92756956e-01 3.92785571e-01
 3.92785571e-01 3.92814483e-01
 3.94740378e-01 3.94789579e-01
 3.94789579e-01 3.94838887e-01
 3.96760307e-01 3.96793587e-01
 3.96793587e-01 3.96826525e-01
 3.98785115e-01 3.98797595e-01
 3.98797595e-01 3.98809811e-01
 4.00793295e-01 4.00801603e-01
 4.00801603e-01 4.00809760e-01
 4.02777350e-01 4.02805611e-01
 4.02805611e-01 4.02834160e-01
 4.04761171e-01 4.04809619e-01
 4.04809619e-01 4.04858160e-01
 4.06781204e-01 4.06813627e-01
 4.06813627e-01 4.06845724e-01
 4.08805604e-01 4.08817635e-01
 4.08817635e-01 4.08829412e-01
 4.10813264e-01 4.10821643e-01
 4.10821643e-01 4.10829875e-01
 4.12797622e-01 4.12825651e-01
 4.12825651e-01 4.12853961e-01
 4.14781752e-01 4.14829659e-01
 4.14829659e-01 4.14877648e-01
 4.16801944e-01 4.16833667e-01
 4.16833667e-01 4.16865076e-01
 4.18826030e-01 4.18837675e-01
 4.18837675e-01 4.18849074e-01
 4.20833204e-01 4.20841683e-01
 4.20841683e-01 4.20850019e-01
 4.22817784e-01 4.22845691e-01
 4.22845691e-01 4.22873875e-01
 4.24802139e-01 4.24849699e-01
 4.24849699e-01 4.24897330e-01
 4.26822547e-01 4.26853707e-01
 4.26853707e-01 4.26884563e-01
 4.28846402e-01 4.28857715e-01
 4.28857715e-01 4.28868835e-01
 4.30861723e-01 4.30861723e-01
 4.30861723e-01 4.30861724e-01
 4.32865731e-01 4.32865731e-01
 4.32865731e-01 4.32865732e-01
 4.34869739e-01 4.34869739e-01
 4.34869739e-01 4.34869740e-01
 4.36873747e-01 4.36873747e-01
 4.36873747e-01 4.36873748e-01
 4.38877755e-01 4.38877756e-01
 4.38877756e-01 4.38877756e-01
 4.40872959e-01 4.40881764e-01
 4.40881764e-01 4.40890392e-01
 4.42857807e-01 4.42885772e-01
 4.42885772e-01 4.42914010e-01
 4.44842396e-01 4.44889780e-01
 4.44889780e-01 4.44937214e-01
 4.46863393e-01 4.46893788e-01
 4.46893788e-01 4.46923888e-01
 4.48887010e-01 4.48897796e-01
 4.48897796e-01 4.48908394e-01
 4.50892812e-01 4.50901804e-01
 4.50901804e-01 4.50910619e-01
 4.52877680e-01 4.52905812e-01
 4.52905812e-01 4.52934218e-01
 4.54862288e-01 4.54909820e-01
 4.54909820e-01 4.54957393e-01
 4.56883658e-01 4.56913828e-01
 4.56913828e-01 4.56943705e-01
 4.58907257e-01 4.58917836e-01
 4.58917836e-01 4.58928184e-01
 4.60912678e-01 4.60921844e-01
 4.60921844e-01 4.60930874e-01
 4.62897467e-01 4.62925852e-01
 4.62925852e-01 4.62954514e-01
 4.64882034e-01 4.64929860e-01
 4.64929860e-01 4.64977718e-01
 4.66903831e-01 4.66933868e-01
 4.66933868e-01 4.66963613e-01
 4.68927471e-01 4.68937876e-01
 4.68937876e-01 4.68948051e-01
 4.70932476e-01 4.70941884e-01
 4.70941884e-01 4.70951157e-01
 4.72917171e-01 4.72945892e-01
 4.72945892e-01 4.72974896e-01
 4.74901641e-01 4.74949900e-01
 4.74949900e-01 4.74998182e-01
 4.76923918e-01 4.76953908e-01
 4.76953908e-01 4.76983606e-01
 4.78947656e-01 4.78957916e-01
 4.78957916e-01 4.78967994e-01
 4.80961924e-01 4.80961924e-01
 4.80961924e-01 4.80961924e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 5.00991697e-01 5.01002004e-01
 5.01002004e-01 5.01012179e-01
 5.02975795e-01 5.03006012e-01
 5.03006012e-01 5.03036536e-01
 5.04959855e-01 5.05010020e-01
 5.05010020e-01 5.05060180e-01
 5.06983708e-01 5.07014028e-01
 5.07014028e-01 5.07044044e-01
 5.09008065e-01 5.09018036e-01
 5.09018036e-01 5.09027773e-01
 5.11011375e-01 5.11022044e-01
 5.11022044e-01 5.11032580e-01
 5.12995175e-01 5.13026052e-01
 5.13026052e-01 5.13057248e-01
 5.14979332e-01 5.15030060e-01
 5.15030060e-01 5.15080772e-01
 5.17003492e-01 5.17034068e-01
 5.17034068e-01 5.17064332e-01
 5.19028160e-01 5.19038076e-01
 5.19038076e-01 5.19047803e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.31050576e-01 5.31062124e-01
 5.31062124e-01 5.31073484e-01
 5.33033686e-01 5.33066132e-01
 5.33066132e-01 5.33098925e-01
 5.35017934e-01 5.35070140e-01
 5.35070140e-01 5.35122308e-01
 5.37042856e-01 5.37074148e-01
 5.37074148e-01 5.37105110e-01
 5.39068297e-01 5.39078156e-01
 5.39078156e-01 5.39087770e-01
 5.41070207e-01 5.41082164e-01
 5.41082164e-01 5.41093990e-01
 5.43052813e-01 5.43086172e-01
 5.43086172e-01 5.43119896e-01
 5.45037057e-01 5.45090180e-01
 5.45090180e-01 5.45143252e-01
 5.47062436e-01 5.47094188e-01
 5.47094188e-01 5.47125598e-01
 5.49088342e-01 5.49098196e-01
 5.49098196e-01 5.49107800e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.57114228e-01 5.57114228e-01
 5.57114228e-01 5.57114229e-01
 5.59118236e-01 5.59118236e-01
 5.59118236e-01 5.59118237e-01
 5.61109238e-01 5.61122244e-01
 5.61122244e-01 5.61135120e-01
 5.63090791e-01 5.63126253e-01
 5.63126253e-01 5.63162121e-01
 5.65074941e-01 5.65130261e-01
 5.65130261e-01 5.65185499e-01
 5.67101389e-01 5.67134269e-01
 5.67134269e-01 5.67166775e-01
 5.69128390e-01 5.69138277e-01
 5.69138277e-01 5.69147900e-01
 5.71128688e-01 5.71142285e-01
 5.71142285e-01 5.71155751e-01
 5.73109632e-01 5.73146293e-01
 5.73146293e-01 5.73183385e-01
 5.75093694e-01 5.75150301e-01
 5.75150301e-01 5.75206808e-01
 5.77120760e-01 5.77154309e-01
 5.77154309e-01 5.77187466e-01
 5.79148394e-01 5.79158317e-01
 5.79158317e-01 5.79168017e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.21225055e-01 6.21242485e-01
 6.21242485e-01 6.21259710e-01
 6.23202101e-01 6.23246493e-01
 6.23246493e-01 6.23291500e-01
 6.25185335e-01 6.25250501e-01
 6.25250501e-01 6.25315445e-01
 6.27216447e-01 6.27254509e-01
 6.27254509e-01 6.27292050e-01
 6.29248238e-01 6.29258517e-01
 6.29258517e-01 6.29268478e-01
 6.31244242e-01 6.31262525e-01
 6.31262525e-01 6.31280697e-01
 6.33220183e-01 6.33266533e-01
 6.33266533e-01 6.33313550e-01
 6.35203175e-01 6.35270541e-01
 6.35270541e-01 6.35337649e-01
 6.37235320e-01 6.37274549e-01
 6.37274549e-01 6.37313221e-01
 6.39268173e-01 6.39278557e-01
 6.39278557e-01 6.39288610e-01
 6.41263262e-01 6.41282565e-01
 6.41282565e-01 6.41301765e-01
 6.43238100e-01 6.43286573e-01
 6.43286573e-01 6.43335772e-01
 6.45220825e-01 6.45290581e-01
 6.45290581e-01 6.45360039e-01
 6.47254090e-01 6.47294589e-01
 6.47294589e-01 6.47334491e-01
 6.49288097e-01 6.49298597e-01
 6.49298597e-01 6.49308753e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.71319647e-01 6.71342685e-01
 6.71342685e-01 6.71365532e-01
 6.73290700e-01 6.73346693e-01
 6.73346693e-01 6.73403639e-01
 6.75272457e-01 6.75350701e-01
 6.75350701e-01 6.75428488e-01
 6.77309698e-01 6.77354709e-01
 6.77354709e-01 6.77398967e-01
 6.79347806e-01 6.79358717e-01
 6.79358717e-01 6.79369296e-01
 6.81338256e-01 6.81362725e-01
 6.81362725e-01 6.81387011e-01
 6.83307784e-01 6.83366733e-01
 6.83366733e-01 6.83426733e-01
 6.85289158e-01 6.85370741e-01
 6.85370741e-01 6.85451796e-01
 6.87327964e-01 6.87374749e-01
 6.87374749e-01 6.87420716e-01
 6.89367686e-01 6.89378758e-01
 6.89378758e-01 6.89389480e-01
 6.91356736e-01 6.91382766e-01
 6.91382766e-01 6.91408623e-01
 6.93324604e-01 6.93386774e-01
 6.93386774e-01 6.93450106e-01
 6.95305562e-01 6.95390782e-01
 6.95390782e-01 6.95475392e-01
 6.97346072e-01 6.97394790e-01
 6.97394790e-01 6.97442613e-01
 6.99387555e-01 6.99398798e-01
 6.99398798e-01 6.99409613e-01
 7.01375224e-01 7.01402806e-01
 7.01402806e-01 7.01430384e-01
 7.03341129e-01 7.03406814e-01
 7.03406814e-01 7.03473790e-01
 7.05321635e-01 7.05410822e-01
 7.05410822e-01 7.05499303e-01
 7.07364006e-01 7.07414830e-01
 7.07414830e-01 7.07464673e-01
 7.09407412e-01 7.09418838e-01
 7.09418838e-01 7.09429815e-01
 7.11393410e-01 7.11422846e-01
 7.11422846e-01 7.11452312e-01
 7.13357325e-01 7.13426854e-01
 7.13426854e-01 7.13497822e-01
 7.15337341e-01 7.15430862e-01
 7.15430862e-01 7.15523566e-01
 7.17381747e-01 7.17434870e-01
 7.17434870e-01 7.17486914e-01
 7.19427257e-01 7.19438878e-01
 7.19438878e-01 7.19450028e-01
 7.21411415e-01 7.21442886e-01
 7.21442886e-01 7.21474428e-01
 7.23373155e-01 7.23446894e-01
 7.23446894e-01 7.23522244e-01
 7.25352638e-01 7.25450902e-01
 7.25450902e-01 7.25548220e-01
 7.27399273e-01 7.27454910e-01
 7.27454910e-01 7.27509356e-01
 7.29447090e-01 7.29458918e-01
 7.29458918e-01 7.29470318e-01
 7.31429020e-01 7.31462926e-01
 7.31462926e-01 7.31496756e-01
 7.33388572e-01 7.33466934e-01
 7.33466934e-01 7.33547108e-01
 7.35367474e-01 7.35470942e-01
 7.35470942e-01 7.35573310e-01
 7.37416557e-01 7.37474950e-01
 7.37474950e-01 7.37532023e-01
 7.39466909e-01 7.39478958e-01
 7.39478958e-01 7.39490486e-01
 7.41446789e-01 7.41482966e-01
 7.41482966e-01 7.41519326e-01
 7.43403524e-01 7.43486974e-01
 7.43486974e-01 7.43572470e-01
 7.45381792e-01 7.45490982e-01
 7.45490982e-01 7.45598891e-01
 7.47433570e-01 7.47494990e-01
 7.47494990e-01 7.47554940e-01
 7.49486714e-01 7.49498998e-01
 7.49498998e-01 7.49510733e-01
 7.51464101e-01 7.51503006e-01
 7.51503006e-01 7.51542171e-01
 7.53417949e-01 7.53507014e-01
 7.53507014e-01 7.53598400e-01
 7.55395523e-01 7.55511022e-01
 7.55511022e-01 7.55625025e-01
 7.57450277e-01 7.57515030e-01
 7.57515030e-01 7.57578139e-01
 7.59506505e-01 7.59519038e-01
 7.59519038e-01 7.59531066e-01
 7.61480857e-01 7.61523046e-01
 7.61523046e-01 7.61565332e-01
 7.63431774e-01 7.63527054e-01
 7.63527054e-01 7.63624980e-01
 7.65408584e-01 7.65531062e-01
 7.65531062e-01 7.65651786e-01
 7.67466633e-01 7.67535070e-01
 7.67535070e-01 7.67601658e-01
 7.69526281e-01 7.69539078e-01
 7.69539078e-01 7.69551340e-01
 7.71497505e-01 7.71543086e-01
 7.71543086e-01 7.71588856e-01
 7.73444913e-01 7.73547094e-01
 7.73547094e-01 7.73652306e-01
 7.75420880e-01 7.75551102e-01
 7.75551102e-01 7.75679261e-01
 7.77482592e-01 7.77555110e-01
 7.77555110e-01 7.77625540e-01
 7.79546041e-01 7.79559118e-01
 7.79559118e-01 7.79571628e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.91529552e-01 7.91583166e-01
 7.91583166e-01 7.91637236e-01
 7.93468708e-01 7.93587174e-01
 7.93587174e-01 7.93709686e-01
 7.95442688e-01 7.95591182e-01
 7.95591182e-01 7.95736783e-01
 7.97513059e-01 7.97595190e-01
 7.97595190e-01 7.97674609e-01
 7.99585510e-01 7.99599198e-01
 7.99599198e-01 7.99612157e-01
 8.01545200e-01 8.01603206e-01
 8.01603206e-01 8.01662245e-01
 8.03479095e-01 8.03607214e-01
 8.03607214e-01 8.03740052e-01
 8.05451891e-01 8.05611222e-01
 8.05611222e-01 8.05767102e-01
 8.07527410e-01 8.07615230e-01
 8.07615230e-01 8.07699932e-01
 8.09605217e-01 8.09619238e-01
 8.09619238e-01 8.09632484e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623247e-01
 8.13627254e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.41598990e-01 8.41683367e-01
 8.41683367e-01 8.41770532e-01
 8.43505841e-01 8.43687375e-01
 8.43687375e-01 8.43878308e-01
 8.45471806e-01 8.45691383e-01
 8.45691383e-01 8.45903500e-01
 8.47576058e-01 8.47695391e-01
 8.47695391e-01 8.47808849e-01
 8.49683834e-01 8.49699399e-01
 8.49699399e-01 8.49714069e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.61619091e-01 8.61723447e-01
 8.61723447e-01 8.61832465e-01
 8.63505698e-01 8.63727455e-01
 8.63727455e-01 8.63963239e-01
 8.65465986e-01 8.65731463e-01
 8.65731463e-01 8.65985410e-01
 8.67592226e-01 8.67735471e-01
 8.67735471e-01 8.67870194e-01
 8.69722999e-01 8.69739479e-01
 8.69739479e-01 8.69754803e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.81630555e-01 8.81763527e-01
 8.81763527e-01 8.81903516e-01
 8.83490462e-01 8.83767535e-01
 8.83767535e-01 8.84066602e-01
 8.85441906e-01 8.85771543e-01
 8.85771543e-01 8.86082514e-01
 8.87598974e-01 8.87775551e-01
 8.87775551e-01 8.87939142e-01
 8.89762060e-01 8.89779559e-01
 8.89779559e-01 8.89795861e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.31589414e-01 9.31863727e-01
 9.31863727e-01 9.32179613e-01
 9.33307195e-01 9.33867735e-01
 9.33867735e-01 9.34523282e-01
 9.35187126e-01 9.35871743e-01
 9.35871743e-01 9.36470040e-01
 9.37515710e-01 9.37875752e-01
 9.37875752e-01 9.38183613e-01
 9.39859380e-01 9.39879760e-01
 9.39879760e-01 9.39898257e-01
 9.41553802e-01 9.41883768e-01
 9.41883768e-01 9.42276668e-01
 9.43216835e-01 9.43887776e-01
 9.43887776e-01 9.44698655e-01
 9.45054145e-01 9.45891784e-01
 9.45891784e-01 9.46600767e-01
 9.47456914e-01 9.47895792e-01
 9.47895792e-01 9.48258929e-01
 9.49878901e-01 9.49899800e-01
 9.49899800e-01 9.49918731e-01
 9.51498879e-01 9.51903808e-01
 9.51903808e-01 9.52409001e-01
 9.53088305e-01 9.53907816e-01
 9.53907816e-01 9.54944792e-01
 9.54852291e-01 9.55911824e-01
 9.55911824e-01 9.56769158e-01
 9.57362778e-01 9.57915832e-01
 9.57915832e-01 9.58352904e-01
 9.59898568e-01 9.59919840e-01
 9.59919840e-01 9.59939126e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.71274665e-01 9.71943888e-01
 9.71943888e-01 9.72936801e-01
 9.72613138e-01 9.73947896e-01
 9.73939604e-01 9.75951904e-01
 9.73947896e-01 9.75960338e-01
 9.75951904e-01 9.77320539e-01
 9.76911817e-01 9.77955912e-01
 9.77955912e-01 9.78647005e-01
 9.79939447e-01 9.79959920e-01
 9.79959920e-01 9.79979377e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.90640214e-01 9.91983968e-01
 9.91304826e-01 9.93987976e-01
 9.91969438e-01 9.95991984e-01
 9.91983968e-01 9.96035795e-01
 9.93904933e-01 9.97995992e-01
 9.93987976e-01 9.98023846e-01
 9.95991984e-01 9.98682564e-01
 9.97995992e-01 9.99341282e-01
 1.00000000e+00 1.00000000e+00
 9.97995992e-01 1.00000000e+00
 9.95991984e-01 1.00000000e+00
 9.93987976e-01 1.00000000e+00
 9.91983968e-01 1.00000000e+00
 9.89979960e-01 1.00000000e+00
 9.87975952e-01 1.00000000e+00
 9.85971944e-01 1.00000000e+00
 9.83967936e-01 1.00000000e+00
 9.81963928e-01 1.00000000e+00
 9.79959920e-01 1.00000000e+00
 9.77955912e-01 1.00000000e+00
 9.75951904e-01 1.00000000e+00
 9.73947896e-01 1.00000000e+00
 9.71943888e-01 1.00000000e+00
 9.69939880e-01 1.00000000e+00
 9.67935872e-01 1.00000000e+00
 9.65931864e-01 1.00000000e+00
 9.63927856e-01 1.00000000e+00
 9.61923848e-01 1.00000000e+00
 9.59919840e-01 1.00000000e+00
 9.57915832e-01 1.00000000e+00
 9.55911824e-01 1.00000000e+00
 9.53907816e-01 1.00000000e+00
 9.51903808e-01 1.00000000e+00
 9.49899800e-01 1.00000000e+00
 9.47895792e-01 1.00000000e+00
 9.45891784e-01 1.00000000e+00
 9.43887776e-01 1.00000000e+00
 9.41883768e-01 1.00000000e+00
 9.39879760e-01 1.00000000e+00
 9.37875752e-01 1.00000000e+00
 9.35871743e-01 1.00000000e+00
 9.33867735e-01 1.00000000e+00
 9.31863727e-01 1.00000000e+00
 9.29859719e-01 1.00000000e+00
 9.27855711e-01 1.00000000e+00
 9.25851703e-01 1.00000000e+00
 9.23847695e-01 1.00000000e+00
 9.21843687e-01 1.00000000e+00
 9.19839679e-01 1.00000000e+00
 9.17835671e-01 1.00000000e+00
 9.15831663e-01 1.00000000e+00
 9.13827655e-01 1.00000000e+00
 9.11823647e-01 1.00000000e+00
 9.09819639e-01 1.00000000e+00
 9.07815631e-01 1.00000000e+00
 9.05811623e-01 1.00000000e+00
 9.03807615e-01 1.00000000e+00
 9.01803607e-01 1.00000000e+00
 8.99799599e-01 1.00000000e+00
 8.97795591e-01 1.00000000e+00
 8.95791583e-01 1.00000000e+00
 8.93787575e-01 1.00000000e+00
 8.91783567e-01 1.00000000e+00
 8.89779559e-01 1.00000000e+00
 8.87775551e-01 1.00000000e+00
 8.85771543e-01 1.00000000e+00
 8.83767535e-01 1.00000000e+00
 8.81763527e-01 1.00000000e+00
 8.79759519e-01 1.00000000e+00
 8.77755511e-01 1.00000000e+00
 8.75751503e-01 1.00000000e+00
 8.73747495e-01 1.00000000e+00
 8.71743487e-01 1.00000000e+00
 8.69739479e-01 1.00000000e+00
 8.67735471e-01 1.00000000e+00
 8.65731463e-01 1.00000000e+00
 8.63727455e-01 1.00000000e+00
 8.61723447e-01 1.00000000e+00
 8.59719439e-01 1.00000000e+00
 8.57715431e-01 1.00000000e+00
 8.55711423e-01 1.00000000e+00
 8.53707415e-01 1.00000000e+00
 8.51703407e-01 1.00000000e+00
 8.49699399e-01 1.00000000e+00
 8.47695391e-01 1.00000000e+00
 8.45691383e-01 1.00000000e+00
 8.43687375e-01 1.00000000e+00
 8.41683367e-01 1.00000000e+00
 8.39679359e-01 1.00000000e+00
 8.37675351e-01 1.00000000e+00
 8.35671343e-01 1.00000000e+00
 8.33667335e-01 1.00000000e+00
 8.31663327e-01 1.00000000e+00
 8.29659319e-01 1.00000000e+00
 8.27655311e-01 1.00000000e+00
 8.25651303e-01 1.00000000e+00
 8.23647295e-01 1.00000000e+00
 8.21643287e-01 1.00000000e+00
 8.19639279e-01 1.00000000e+00
 8.17635271e-01 1.00000000e+00
 8.15631263e-01 1.00000000e+00
 8.13627255e-01 1.00000000e+00
 8.11623246e-01 1.00000000e+00
 8.09619238e-01 1.00000000e+00
 8.07615230e-01 1.00000000e+00
 8.05611222e-01 1.00000000e+00
 8.03607214e-01 1.00000000e+00
 8.01603206e-01 1.00000000e+00
 7.99599198e-01 1.00000000e+00
 7.97595190e-01 1.00000000e+00
 7.95591182e-01 1.00000000e+00
 7.93587174e-01 1.00000000e+00
 7.91583166e-01 1.00000000e+00
 7.89579158e-01 1.00000000e+00
 7.87575150e-01 1.00000000e+00
 7.85571142e-01 1.00000000e+00
 7.83567134e-01 1.00000000e+00
 7.81563126e-01 1.00000000e+00
 7.79559118e-01 1.00000000e+00
 7.77555110e-01 1.00000000e+00
 7.75551102e-01 1.00000000e+00
 7.73547094e-01 1.00000000e+00
 7.71543086e-01 1.00000000e+00
 7.69539078e-01 1.00000000e+00
 7.67535070e-01 1.00000000e+00
 7.65531062e-01 1.00000000e+00
 7.63527054e-01 1.00000000e+00
 7.61523046e-01 1.00000000e+00
 7.59519038e-01 1.00000000e+00
 7.57515030e-01 1.00000000e+00
 7.55511022e-01 1.00000000e+00
 7.53507014e-01 1.00000000e+00
 7.51503006e-01 1.00000000e+00
 7.49498998e-01 1.00000000e+00
 7.47494990e-01 1.00000000e+00
 7.45490982e-01 1.00000000e+00
 7.43486974e-01 1.00000000e+00
 7.41482966e-01 1.00000000e+00
 7.39478958e-01 1.00000000e+00
 7.37474950e-01 1.00000000e+00
 7.35470942e-01 1.00000000e+00
 7.33466934e-01 1.00000000e+00
 7.31462926e-01 1.00000000e+00
 7.29458918e-01 1.00000000e+00
 7.27454910e-01 1.00000000e+00
 7.25450902e-01 1.00000000e+00
 7.23446894e-01 1.00000000e+00
 7.21442886e-01 1.00000000e+00
 7.19438878e-01 1.00000000e+00
 7.17434870e-01 1.00000000e+00
 7.15430862e-01 1.00000000e+00
 7.13426854e-01 1.00000000e+00
 7.11422846e-01 1.00000000e+00
 7.09418838e-01 1.00000000e+00
 7.07414830e-01 1.00000000e+00
 7.05410822e-01 1.00000000e+00
 7.03406814e-01 1.00000000e+00
 7.01402806e-01 1.00000000e+00
 6.99398798e-01 1.00000000e+00
 6.97394790e-01 1.00000000e+00
 6.95390782e-01 1.00000000e+00
 6.93386774e-01 1.00000000e+00
 6.91382766e-01 1.00000000e+00
 6.89378758e-01 1.00000000e+00
 6.87374749e-01 1.00000000e+00
 6.85370741e-01 1.00000000e+00
 6.83366733e-01 1.00000000e+00
 6.81362725e-01 1.00000000e+00
 6.79358717e-01 1.00000000e+00
 6.77354709e-01 1.00000000e+00
 6.75350701e-01 1.00000000e+00
 6.73346693e-01 1.00000000e+00
 6.71342685e-01 1.00000000e+00
 6.69338677e-01 1.00000000e+00
 6.67334669e-01 1.00000000e+00
 6.65330661e-01 1.00000000e+00
 6.63326653e-01 1.00000000e+00
 6.61322645e-01 1.00000000e+00
 6.59318637e-01 1.00000000e+00
 6.57314629e-01 1.00000000e+00
 6.55310621e-01 1.00000000e+00
 6.53306613e-01 1.00000000e+00
 6.51302605e-01 1.00000000e+00
 6.49298597e-01 1.00000000e+00
 6.47294589e-01 1.00000000e+00
 6.45290581e-01 1.00000000e+00
 6.43286573e-01 1.00000000e+00
 6.41282565e-01 1.00000000e+00
 6.39278557e-01 1.00000000e+00
 6.37274549e-01 1.00000000e+00
 6.35270541e-01 1.00000000e+00
 6.33266533e-01 1.00000000e+00
 6.31262525e-01 1.00000000e+00
 6.29258517e-01 1.00000000e+00
 6.27254509e-01 1.00000000e+00
 6.25250501e-01 1.00000000e+00
 6.23246493e-01 1.00000000e+00
 6.21242485e-01 1.00000000e+00
 6.19238477e-01 1.00000000e+00
 6.17234469e-01 1.00000000e+00
 6.15230461e-01 1.00000000e+00
 6.13226453e-01 1.00000000e+00
 6.11222445e-01 1.00000000e+00
 6.09218437e-01 1.00000000e+00
 6.07214429e-01 1.00000000e+00
 6.05210421e-01 1.00000000e+00
 6.03206413e-01 1.00000000e+00
 6.01202405e-01 1.00000000e+00
 5.99198397e-01 1.00000000e+00
 5.97194389e-01 1.00000000e+00
 5.95190381e-01 1.00000000e+00
 5.93186373e-01 1.00000000e+00
 5.91182365e-01 1.00000000e+00
 5.89178357e-01 1.00000000e+00
 5.87174349e-01 1.00000000e+00
 5.85170341e-01 1.00000000e+00
 5.83166333e-01 1.00000000e+00
 5.81162325e-01 1.00000000e+00
 5.79158317e-01 1.00000000e+00
 5.77154309e-01 1.00000000e+00
 5.75150301e-01 1.00000000e+00
 5.73146293e-01 1.00000000e+00
 5.71142285e-01 1.00000000e+00
 5.69138277e-01 1.00000000e+00
 5.67134269e-01 1.00000000e+00
 5.65130261e-01 1.00000000e+00
 5.63126253e-01 1.00000000e+00
 5.61122244e-01 1.00000000e+00
 5.59118236e-01 1.00000000e+00
 5.57114228e-01 1.00000000e+00
 5.55110220e-01 1.00000000e+00
 5.53106212e-01 1.00000000e+00
 5.51102204e-01 1.00000000e+00
 5.49098196e-01 1.00000000e+00
 5.47094188e-01 1.00000000e+00
 5.45090180e-01 1.00000000e+00
 5.43086172e-01 1.00000000e+00
 5.41082164e-01 1.00000000e+00
 5.39078156e-01 1.00000000e+00
 5.37074148e-01 1.00000000e+00
 5.35070140e-01 1.00000000e+00
 5.33066132e-01 1.00000000e+00
 5.31062124e-01 1.00000000e+00
 5.29058116e-01 1.00000000e+00
 5.27054108e-01 1.00000000e+00
 5.25050100e-01 1.00000000e+00
 5.23046092e-01 1.00000000e+00
 5.21042084e-01 1.00000000e+00
 5.19038076e-01 1.00000000e+00
 5.17034068e-01 1.00000000e+00
 5.15030060e-01 1.00000000e+00
 5.13026052e-01 1.00000000e+00
 5.11022044e-01 1.00000000e+00
 5.09018036e-01 1.00000000e+00
 5.07014028e-01 1.00000000e+00
 5.05010020e-01 1.00000000e+00
 5.03006012e-01 1.00000000e+00
 5.01002004e-01 1.00000000e+00
 4.98997996e-01 1.00000000e+00
 4.96993988e-01 1.00000000e+00
 4.94989980e-01 1.00000000e+00
 4.92985972e-01 1.00000000e+00
 4.90981964e-01 1.00000000e+00
 4.88977956e-01 1.00000000e+00
 4.86973948e-01 1.00000000e+00
 4.84969940e-01 1.00000000e+00
 4.82965932e-01 1.00000000e+00
 4.80961924e-01 1.00000000e+00
 4.78957916e-01 1.00000000e+00
 4.76953908e-01 1.00000000e+00
 4.74949900e-01 1.00000000e+00
 4.72945892e-01 1.00000000e+00
 4.70941884e-01 1.00000000e+00
 4.68937876e-01 1.00000000e+00
 4.66933868e-01 1.00000000e+00
 4.64929860e-01 1.00000000e+00
 4.62925852e-01 1.00000000e+00
 4.60921844e-01 1.00000000e+00
 4.58917836e-01 1.00000000e+00
 4.56913828e-01 1.00000000e+00
 4.54909820e-01 1.00000000e+00
 4.52905812e-01 1.00000000e+00
 4.50901804e-01 1.00000000e+00
 4.48897796e-01 1.00000000e+00
 4.46893788e-01 1.00000000e+00
 4.44889780e-01 1.00000000e+00
 4.42885772e-01 1.00000000e+00
 4.40881764e-01 1.00000000e+00
 4.38877756e-01 1.00000000e+00
 4.36873747e-01 1.00000000e+00
 4.34869739e-01 1.00000000e+00
 4.32865731e-01 1.00000000e+00
 4.30861723e-01 1.00000000e+00
 4.28857715e-01 1.00000000e+00
 4.26853707e-01 1.00000000e+00
 4.24849699e-01 1.00000000e+00
 4.22845691e-01 1.00000000e+00
 4.20841683e-01 1.00000000e+00
 4.18837675e-01 1.00000000e+00
 4.16833667e-01 1.00000000e+00
 4.14829659e-01 1.00000000e+00
 4.12825651e-01 1.00000000e+00
 4.10821643e-01 1.00000000e+00
 4.08817635e-01 1.00000000e+00
 4.06813627e-01 1.00000000e+00
 4.04809619e-01 1.00000000e+00
 4.02805611e-01 1.00000000e+00
 4.00801603e-01 1.00000000e+00
 3.98797595e-01 1.00000000e+00
 3.96793587e-01 1.00000000e+00
 3.94789579e-01 1.00000000e+00
 3.92785571e-01 1.00000000e+00
 3.90781563e-01 1.00000000e+00
 3.88777555e-01 1.00000000e+00
 3.86773547e-01 1.00000000e+00
 3.84769539e-01 1.00000000e+00
 3.82765531e-01 1.00000000e+00
 3.80761523e-01 1.00000000e+00
 3.78757515e-01 1.00000000e+00
 3.76753507e-01 1.00000000e+00
 3.74749499e-01 1.00000000e+00
 3.72745491e-01 1.00000000e+00
 3.70741483e-01 1.00000000e+00
 3.68737475e-01 1.00000000e+00
 3.66733467e-01 1.00000000e+00
 3.64729459e-01 1.00000000e+00
 3.62725451e-01 1.00000000e+00
 3.60721443e-01 1.00000000e+00
 3.58717435e-01 1.00000000e+00
 3.56713427e-01 1.00000000e+00
 3.54709419e-01 1.00000000e+00
 3.52705411e-01 1.00000000e+00
 3.50701403e-01 1.00000000e+00
 3.48697395e-01 1.00000000e+00
 3.46693387e-01 1.00000000e+00
 3.44689379e-01 1.00000000e+00
 3.42685371e-01 1.00000000e+00
 3.40681363e-01 1.00000000e+00
 3.38677355e-01 1.00000000e+00
 3.36673347e-01 1.00000000e+00
 3.34669339e-01 1.00000000e+00
 3.32665331e-01 1.00000000e+00
 3.30661323e-01 1.00000000e+00
 3.28657315e-01 1.00000000e+00
 3.26653307e-01 1.00000000e+00
 3.24649299e-01 1.00000000e+00
 3.22645291e-01 1.00000000e+00
 3.20641283e-01 1.00000000e+00
 3.18637275e-01 1.00000000e+00
 3.16633267e-01 1.00000000e+00
 3.14629259e-01 1.00000000e+00
 3.12625251e-01 1.00000000e+00
 3.10621242e-01 1.00000000e+00
 3.08617234e-01 1.00000000e+00
 3.06613226e-01 1.00000000e+00
 3.04609218e-01 1.00000000e+00
 3.02605210e-01 1.00000000e+00
 3.00601202e-01 1.00000000e+00
 2.98597194e-01 1.00000000e+00
 2.96593186e-01 1.00000000e+00
 2.94589178e-01 1.00000000e+00
 2.92585170e-01 1.00000000e+00
 2.90581162e-01 1.00000000e+00
 2.88577154e-01 1.00000000e+00
 2.86573146e-01 1.00000000e+00
 2.84569138e-01 1.00000000e+00
 2.82565130e-01 1.00000000e+00
 2.80561122e-01 1.00000000e+00
 2.78557114e-01 1.00000000e+00
 2.76553106e-01 1.00000000e+00
 2.74549098e-01 1.00000000e+00
 2.72545090e-01 1.00000000e+00
 2.70541082e-01 1.00000000e+00
 2.68537074e-01 1.00000000e+00
 2.66533066e-01 1.00000000e+00
 2.64529058e-01 1.00000000e+00
 2.62525050e-01 1.00000000e+00
 2.60521042e-01 1.00000000e+00
 2.58517034e-01 1.00000000e+00
 2.56513026e-01 1.00000000e+00
 2.54509018e-01 1.00000000e+00
 2.52505010e-01 1.00000000e+00
 2.50501002e-01 1.00000000e+00
 2.48496994e-01 1.00000000e+00
 2.46492986e-01 1.00000000e+00
 2.44629546e-01 1.00000000e+00
 2.44488978e-01 9.99989318e-01
 2.42484970e-01 9.99837025e-01
 2.40480962e-01 9.99686556e-01
 2.38476954e-01 9.99529365e-01
 2.36472946e-01 9.99367906e-01
 2.34468938e-01 9.99205533e-01
 2.32464930e-01 9.99043161e-01
 2.30460922e-01 9.98880788e-01
 2.28456914e-01 9.98707579e-01
 2.26452906e-01 9.98531134e-01
 2.24448898e-01 9.98354689e-01
 2.22444890e-01 9.98178244e-01
 2.20440882e-01 9.98015319e-01
 2.20211859e-01 9.97995992e-01
 2.18436874e-01 9.97846485e-01
 2.16432866e-01 9.97662305e-01
 2.14428858e-01 9.97474006e-01
 2.12424850e-01 9.97285025e-01
 2.10420842e-01 9.97096044e-01
 2.08416834e-01 9.96908906e-01
 2.06412826e-01 9.96716476e-01
 2.04408818e-01 9.96514342e-01
 2.02404810e-01 9.96309521e-01
 2.00400802e-01 9.96104700e-01
 1.99379215e-01 9.95991984e-01
 1.98396794e-01 9.95883589e-01
 1.96392786e-01 9.95658404e-01
 1.94388778e-01 9.95438121e-01
 1.92384770e-01 9.95234051e-01
 1.90380762e-01 9.95032959e-01
 1.88376754e-01 9.94795456e-01
 1.86372745e-01 9.94549413e-01
 1.84368737e-01 9.94319645e-01
 1.82364729e-01 9.94099294e-01
 1.81349103e-01 9.93987976e-01
 1.80360721e-01 9.93879644e-01
 1.78356713e-01 9.93618728e-01
 1.76352705e-01 9.93355553e-01
 1.74348697e-01 9.93111677e-01
 1.72344689e-01 9.92870784e-01
 1.70340681e-01 9.92629890e-01
 1.68336673e-01 9.92365551e-01
 1.66332665e-01 9.92096409e-01
 1.65495434e-01 9.91983968e-01
 1.64328657e-01 9.91826778e-01
 1.62324649e-01 9.91556796e-01
 1.60320641e-01 9.91271533e-01
 1.58316633e-01 9.90961731e-01
 1.56312625e-01 9.90664728e-01
 1.54308617e-01 9.90370005e-01
 1.52304609e-01 9.90075282e-01
 1.51656455e-01 9.89979960e-01
 1.50300601e-01 9.89691848e-01
 1.48296593e-01 9.89220296e-01
 1.46292585e-01 9.88739232e-01
 1.44288577e-01 9.88258168e-01
 1.43112925e-01 9.87975952e-01
 1.42284569e-01 9.87780496e-01
 1.40280561e-01 9.87343426e-01
 1.38276553e-01 9.86857989e-01
 1.36272545e-01 9.86356677e-01
 1.34795517e-01 9.85971944e-01
 1.34268537e-01 9.85834677e-01
 1.32264529e-01 9.85308301e-01
 1.30260521e-01 9.84781479e-01
 1.28256513e-01 9.84184808e-01
 1.27540637e-01 9.83967936e-01
 1.26252505e-01 9.83586146e-01
 1.24248497e-01 9.83038035e-01
 1.22244489e-01 9.82494251e-01
 1.20290085e-01 9.81963928e-01
 1.20240481e-01 9.81950391e-01
 1.18236473e-01 9.81291143e-01
 1.16232465e-01 9.80667612e-01
 1.14228457e-01 9.80047740e-01
 1.13944541e-01 9.79959920e-01
 1.12224449e-01 9.79225758e-01
 1.10220441e-01 9.78370417e-01
 1.09383391e-01 9.77955912e-01
 1.08216433e-01 9.77378037e-01
 1.06212425e-01 9.76368719e-01
 1.05384836e-01 9.75951904e-01
 1.04208417e-01 9.75378658e-01
 1.02204409e-01 9.74471464e-01
 1.01042673e-01 9.73947896e-01
 1.00200401e-01 9.73568302e-01
 9.81963928e-02 9.72504072e-01
 9.71589781e-02 9.71943888e-01
 9.61923848e-02 9.71418298e-01
 9.41883768e-02 9.70328610e-01
 9.34734760e-02 9.69939880e-01
 9.21843687e-02 9.69034326e-01
 9.06206573e-02 9.67935872e-01
 9.01803607e-02 9.67626578e-01
 8.81763527e-02 9.65937664e-01
 8.81695814e-02 9.65931864e-01
 8.61723447e-02 9.64220943e-01
 8.58077838e-02 9.63927856e-01
 8.41683367e-02 9.62679102e-01
 8.31733556e-02 9.61923848e-01
 8.21643287e-02 9.61150130e-01
 8.05598723e-02 9.59919840e-01
 8.01603206e-02 9.59514334e-01
 7.88766297e-02 9.57915832e-01
 7.81563126e-02 9.57018864e-01
 7.72813675e-02 9.55911824e-01
 7.61523046e-02 9.54483255e-01
 7.56700469e-02 9.53907816e-01
 7.41482966e-02 9.52217577e-01
 7.38652762e-02 9.51903808e-01
 7.21442886e-02 9.49972379e-01
 7.20796172e-02 9.49899800e-01
 7.07111771e-02 9.47895792e-01
 7.01402806e-02 9.47059744e-01
 6.94744816e-02 9.45891784e-01
 6.83320914e-02 9.43887776e-01
 6.81362725e-02 9.43544265e-01
 6.72013259e-02 9.41883768e-01
 6.61322645e-02 9.39956890e-01
 6.60894711e-02 9.39879760e-01
 6.52362095e-02 9.37875752e-01
 6.43829478e-02 9.35871743e-01
 6.41282565e-02 9.35335884e-01
 6.33940987e-02 9.33867735e-01
 6.23919808e-02 9.31863727e-01
 6.21242485e-02 9.31315799e-01
 6.14124418e-02 9.29859719e-01
 6.06700154e-02 9.27855711e-01
 6.01202405e-02 9.26485653e-01
 5.99258682e-02 9.25851703e-01
 5.93114283e-02 9.23847695e-01
 5.86969885e-02 9.21843687e-01
 5.81162325e-02 9.19912598e-01
 5.80946281e-02 9.19839679e-01
 5.76340509e-02 9.17835671e-01
 5.71734737e-02 9.15831663e-01
 5.67111048e-02 9.13827655e-01
 5.61669103e-02 9.11823647e-01
 5.61122244e-02 9.11624847e-01
 5.56156502e-02 9.09819639e-01
 5.52536861e-02 9.07815631e-01
 5.48897753e-02 9.05811623e-01
 5.44608234e-02 9.03807615e-01
 5.41082164e-02 9.02271670e-01
 5.40007634e-02 9.01803607e-01
 5.35513491e-02 8.99799599e-01
 5.31977466e-02 8.97795591e-01
 5.28441442e-02 8.95791583e-01
 5.24928685e-02 8.93787575e-01
 5.21506752e-02 8.91783567e-01
 5.21042084e-02 8.91460525e-01
 5.18624157e-02 8.89779559e-01
 5.15837834e-02 8.87775551e-01
 5.13051511e-02 8.85771543e-01
 5.10265187e-02 8.83767535e-01
 5.07517941e-02 8.81763527e-01
 5.04995855e-02 8.79759519e-01
 5.02903210e-02 8.77755511e-01
 5.01002004e-02 8.76039906e-01
 5.00769536e-02 8.75751503e-01
 4.99154201e-02 8.73747495e-01
 4.97538866e-02 8.71743487e-01
 4.95999549e-02 8.69739479e-01
 4.94834605e-02 8.67735471e-01
 4.93669660e-02 8.65731463e-01
 4.92504716e-02 8.63727455e-01
 4.91312164e-02 8.61723447e-01
 4.89845217e-02 8.59719439e-01
 4.88719324e-02 8.57715431e-01
 4.87872825e-02 8.55711423e-01
 4.87026326e-02 8.53707415e-01
 4.86179827e-02 8.51703407e-01
 4.85390512e-02 8.49699399e-01
 4.84860213e-02 8.47695391e-01
 4.84329915e-02 8.45691383e-01
 4.83799617e-02 8.43687375e-01
 4.83213308e-02 8.41683367e-01
 4.82189017e-02 8.39679359e-01
 4.81486658e-02 8.37675351e-01
 4.81200592e-02 8.35671343e-01
 4.80961924e-02 8.33999375e-01
 4.80915152e-02 8.33667335e-01
 4.80632864e-02 8.31663327e-01
 4.80387991e-02 8.29659319e-01
 4.80325792e-02 8.27655311e-01
 4.80263593e-02 8.25651303e-01
 4.80198842e-02 8.23647295e-01
 4.80048708e-02 8.21643287e-01
 4.79584218e-02 8.19639279e-01
 4.79704397e-02 8.17635271e-01
 4.79824576e-02 8.15631263e-01
 4.79941234e-02 8.13627255e-01
 4.79971397e-02 8.11623246e-01
 4.79623619e-02 8.09619238e-01
 4.79531840e-02 8.07615230e-01
 4.79788794e-02 8.05611222e-01
 4.80072079e-02 8.03607214e-01
 4.80355363e-02 8.01603206e-01
 4.80572922e-02 7.99599198e-01
 4.80639711e-02 7.97595190e-01
 4.80961924e-02 7.96031214e-01
 4.81055498e-02 7.95591182e-01
 4.81481657e-02 7.93587174e-01
 4.81907817e-02 7.91583166e-01
 4.82356321e-02 7.89579158e-01
 4.82888884e-02 7.87575150e-01
 4.83421447e-02 7.85571142e-01
 4.83954011e-02 7.83567134e-01
 4.84423913e-02 7.81563126e-01
 4.84696463e-02 7.79559118e-01
 4.85327925e-02 7.77555110e-01
 4.85959388e-02 7.75551102e-01
 4.86590850e-02 7.73547094e-01
 4.87168881e-02 7.71543086e-01
 4.87542336e-02 7.69539078e-01
 4.88067379e-02 7.67535070e-01
 4.88797674e-02 7.65531062e-01
 4.89527969e-02 7.63527054e-01
 4.90258263e-02 7.61523046e-01
 4.90953502e-02 7.59519038e-01
 4.91608782e-02 7.57515030e-01
 4.92410184e-02 7.55511022e-01
 4.93211586e-02 7.53507014e-01
 4.94012989e-02 7.51503006e-01
 4.94815249e-02 7.49498998e-01
 4.95591120e-02 7.47494990e-01
 4.96453036e-02 7.45490982e-01
 4.97314952e-02 7.43486974e-01
 4.98176868e-02 7.41482966e-01
 4.99047247e-02 7.39478958e-01
 4.99941715e-02 7.37474950e-01
 5.00836183e-02 7.35470942e-01
 5.01002004e-02 7.35099429e-01
 5.02009181e-02 7.33466934e-01
 5.03259326e-02 7.31462926e-01
 5.04577642e-02 7.29458918e-01
 5.05870086e-02 7.27454910e-01
 5.07162531e-02 7.25450902e-01
 5.08454976e-02 7.23446894e-01
 5.09801263e-02 7.21442886e-01
 5.11254257e-02 7.19438878e-01
 5.12591900e-02 7.17434870e-01
 5.13929542e-02 7.15430862e-01
 5.15267184e-02 7.13426854e-01
 5.16701313e-02 7.11422846e-01
 5.18367176e-02 7.09418838e-01
 5.20002149e-02 7.07414830e-01
 5.21042084e-02 7.05923975e-01
 5.21400031e-02 7.05410822e-01
 5.22797912e-02 7.03406814e-01
 5.24195794e-02 7.01402806e-01
 5.25698117e-02 6.99398798e-01
 5.27385053e-02 6.97394790e-01
 5.28893393e-02 6.95390782e-01
 5.30318203e-02 6.93386774e-01
 5.31743014e-02 6.91382766e-01
 5.33166213e-02 6.89378758e-01
 5.34585827e-02 6.87374749e-01
 5.36005441e-02 6.85370741e-01
 5.37528119e-02 6.83366733e-01
 5.39278071e-02 6.81362725e-01
 5.41058759e-02 6.79358717e-01
 5.41082164e-02 6.79332131e-01
 5.42822987e-02 6.77354709e-01
 5.44512912e-02 6.75350701e-01
 5.46011424e-02 6.73346693e-01
 5.47467741e-02 6.71342685e-01
 5.49025834e-02 6.69338677e-01
 5.50790563e-02 6.67334669e-01
 5.52516082e-02 6.65330661e-01
 5.54114697e-02 6.63326653e-01
 5.55577145e-02 6.61322645e-01
 5.57140863e-02 6.59318637e-01
 5.58901164e-02 6.57314629e-01
 5.60659317e-02 6.55310621e-01
 5.61122244e-02 6.54756789e-01
 5.62334393e-02 6.53306613e-01
 5.63811420e-02 6.51302605e-01
 5.65264858e-02 6.49298597e-01
 5.66736759e-02 6.47294589e-01
 5.68379974e-02 6.45290581e-01
 5.70159470e-02 6.43286573e-01
 5.71938966e-02 6.41282565e-01
 5.73591608e-02 6.39278557e-01
 5.75110050e-02 6.37274549e-01
 5.76820696e-02 6.35270541e-01
 5.78586767e-02 6.33266533e-01
 5.80352837e-02 6.31262525e-01
 5.81162325e-02 6.30270948e-01
 5.82006683e-02 6.29258517e-01
 5.83608772e-02 6.27254509e-01
 5.85384013e-02 6.25250501e-01
 5.87159254e-02 6.23246493e-01
 5.88934495e-02 6.21242485e-01
 5.90698693e-02 6.19238477e-01
 5.92427932e-02 6.17234469e-01
 5.94157171e-02 6.15230461e-01
 5.95886410e-02 6.13226453e-01
 5.97597300e-02 6.11222445e-01
 5.99312638e-02 6.09218437e-01
 6.01028825e-02 6.07214429e-01
 6.01202405e-02 6.07013624e-01
 6.03272139e-02 6.05210421e-01
 6.05572359e-02 6.03206413e-01
 6.07872579e-02 6.01202405e-01
 6.10145232e-02 5.99198397e-01
 6.12376533e-02 5.97194389e-01
 6.14607835e-02 5.95190381e-01
 6.16839137e-02 5.93186373e-01
 6.19200371e-02 5.91182365e-01
 6.21242485e-02 5.89562080e-01
 6.21730106e-02 5.89178357e-01
 6.24138930e-02 5.87174349e-01
 6.26396658e-02 5.85170341e-01
 6.28625205e-02 5.83166333e-01
 6.30853751e-02 5.81162325e-01
 6.33051211e-02 5.79158317e-01
 6.35205743e-02 5.77154309e-01
 6.37360274e-02 5.75150301e-01
 6.39651816e-02 5.73146293e-01
 6.41282565e-02 5.71827127e-01
 6.42135825e-02 5.71142285e-01
 6.44597394e-02 5.69138277e-01
 6.47012215e-02 5.67134269e-01
 6.49360040e-02 5.65130261e-01
 6.51582189e-02 5.63126253e-01
 6.53726129e-02 5.61122244e-01
 6.55968780e-02 5.59118236e-01
 6.58337061e-02 5.57114228e-01
 6.60701778e-02 5.55110220e-01
 6.61322645e-02 5.54561199e-01
 6.62968033e-02 5.53106212e-01
 6.65080917e-02 5.51102204e-01
 6.67141981e-02 5.49098196e-01
 6.69220841e-02 5.47094188e-01
 6.71486469e-02 5.45090180e-01
 6.73841437e-02 5.43086172e-01
 6.76196406e-02 5.41082164e-01
 6.78372202e-02 5.39078156e-01
 6.80491192e-02 5.37074148e-01
 6.81362725e-02 5.36310331e-01
 6.82812088e-02 5.35070140e-01
 6.85154094e-02 5.33066132e-01
 6.87496100e-02 5.31062124e-01
 6.89803205e-02 5.29058116e-01
 6.92057559e-02 5.27054108e-01
 6.94311912e-02 5.25050100e-01
 6.96566266e-02 5.23046092e-01
 6.98804193e-02 5.21042084e-01
 7.01023705e-02 5.19038076e-01
 7.01402806e-02 5.18694710e-01
 7.03750355e-02 5.17034068e-01
 7.06583300e-02 5.15030060e-01
 7.09416246e-02 5.13026052e-01
 7.12345883e-02 5.11022044e-01
 7.15380890e-02 5.09018036e-01
 7.18315168e-02 5.07014028e-01
 7.21118707e-02 5.05010020e-01
 7.21442886e-02 5.04778293e-01
 7.23922247e-02 5.03006012e-01
 7.26725786e-02 5.01002004e-01
 7.29468694e-02 4.98997996e-01
 7.32150971e-02 4.96993988e-01
 7.34833247e-02 4.94989980e-01
 7.37665951e-02 4.92985972e-01
 7.40691343e-02 4.90981964e-01
 7.41482966e-02 4.90450923e-01
 7.43678716e-02 4.88977956e-01
 7.46604536e-02 4.86973948e-01
 7.49444636e-02 4.84969940e-01
 7.52162979e-02 4.82965932e-01
 7.54808229e-02 4.80961924e-01
 7.57558138e-02 4.78957916e-01
 7.60404656e-02 4.76953908e-01
 7.61523046e-02 4.76166538e-01
 7.63251174e-02 4.74949900e-01
 7.65983422e-02 4.72945892e-01
 7.68585708e-02 4.70941884e-01
 7.71079736e-02 4.68937876e-01
 7.73635695e-02 4.66933868e-01
 7.76394869e-02 4.64929860e-01
 7.79205900e-02 4.62925852e-01
 7.81563126e-02 4.61245365e-01
 7.82025186e-02 4.60921844e-01
 7.84659587e-02 4.58917836e-01
 7.87320521e-02 4.56913828e-01
 7.90092830e-02 4.54909820e-01
 7.92865138e-02 4.52905812e-01
 7.95637447e-02 4.50901804e-01
 7.98354285e-02 4.48897796e-01
 8.00994357e-02 4.46893788e-01
 8.01603206e-02 4.46431626e-01
 8.04173670e-02 4.44889780e-01
 8.07514617e-02 4.42885772e-01
 8.10962097e-02 4.40881764e-01
 8.14497027e-02 4.38877756e-01
 8.17907278e-02 4.36873747e-01
 8.21193935e-02 4.34869739e-01
 8.21643287e-02 4.34595752e-01
 8.24480593e-02 4.32865731e-01
 8.27767250e-02 4.30861723e-01
 8.31163485e-02 4.28857715e-01
 8.34578146e-02 4.26853707e-01
 8.37869735e-02 4.24849699e-01
 8.41037318e-02 4.22845691e-01
 8.41683367e-02 4.22436961e-01
 8.44204901e-02 4.20841683e-01
 8.47267471e-02 4.18837675e-01
 8.50253998e-02 4.16833667e-01
 8.53388288e-02 4.14829659e-01
 8.56764189e-02 4.12825651e-01
 8.60192912e-02 4.10821643e-01
 8.61723447e-02 4.09897916e-01
 8.63513376e-02 4.08817635e-01
 8.66758610e-02 4.06813627e-01
 8.70003844e-02 4.04809619e-01
 8.73164547e-02 4.02805611e-01
 8.76189878e-02 4.00801603e-01
 8.78991534e-02 3.98797595e-01
 8.81763527e-02 3.96945374e-01
 8.81999875e-02 3.96793587e-01
 8.85248023e-02 3.94789579e-01
 8.88496171e-02 3.92785571e-01
 8.91744319e-02 3.90781563e-01
 8.94893848e-02 3.88777555e-01
 8.97951759e-02 3.86773547e-01
 9.01009671e-02 3.84769539e-01
 9.01803607e-02 3.84249232e-01
 9.04695475e-02 3.82765531e-01
 9.08601470e-02 3.80761523e-01
 9.12518203e-02 3.78757515e-01
 9.16371079e-02 3.76753507e-01
 9.20109867e-02 3.74749499e-01
 9.21843687e-02 3.73820163e-01
 9.23848656e-02 3.72745491e-01
 9.27587444e-02 3.70741483e-01
 9.31164566e-02 3.68737475e-01
 9.34646741e-02 3.66733467e-01
 9.38128915e-02 3.64729459e-01
 9.41883768e-02 3.62757858e-01
 9.41946930e-02 3.62725451e-01
 9.45979354e-02 3.60721443e-01
 9.49846006e-02 3.58717435e-01
 9.53619412e-02 3.56713427e-01
 9.57333144e-02 3.54709419e-01
 9.60881080e-02 3.52705411e-01
 9.61923848e-02 3.52087087e-01
 9.64260727e-02 3.50701403e-01
 9.67463676e-02 3.48697395e-01
 9.70733287e-02 3.46693387e-01
 9.74351727e-02 3.44689379e-01
 9.78040652e-02 3.42685371e-01
 9.81729577e-02 3.40681363e-01
 9.81963928e-02 3.40547488e-01
 9.85310032e-02 3.38677355e-01
 9.88800432e-02 3.36673347e-01
 9.92290832e-02 3.34669339e-01
 9.95781233e-02 3.32665331e-01
 9.99230537e-02 3.30661323e-01
 1.00200401e-01 3.29046281e-01
 1.00286281e-01 3.28657315e-01
 1.00711431e-01 3.26653307e-01
 1.01135493e-01 3.24649299e-01
 1.01559554e-01 3.22645291e-01
 1.01983616e-01 3.20641283e-01
 1.02204409e-01 3.19634211e-01
 1.02422980e-01 3.18637275e-01
 1.02845897e-01 3.16633267e-01
 1.03252730e-01 3.14629259e-01
 1.03651252e-01 3.12625251e-01
 1.04049774e-01 3.10621242e-01
 1.04208417e-01 3.09855256e-01
 1.04464823e-01 3.08617234e-01
 1.04887297e-01 3.06613226e-01
 1.05292750e-01 3.04609218e-01
 1.05678404e-01 3.02605210e-01
 1.06049662e-01 3.00601202e-01
 1.06212425e-01 2.99649979e-01
 1.06392566e-01 2.98597194e-01
 1.06737337e-01 2.96593186e-01
 1.07138120e-01 2.94589178e-01
 1.07548486e-01 2.92585170e-01
 1.07958851e-01 2.90581162e-01
 1.08216433e-01 2.89025594e-01
 1.08294840e-01 2.88577154e-01
 1.08674718e-01 2.86573146e-01
 1.09067405e-01 2.84569138e-01
 1.09460092e-01 2.82565130e-01
 1.09852779e-01 2.80561122e-01
 1.10220441e-01 2.78560487e-01
 1.10221246e-01 2.78557114e-01
 1.10681846e-01 2.76553106e-01
 1.11142433e-01 2.74549098e-01
 1.11603020e-01 2.72545090e-01
 1.12063607e-01 2.70541082e-01
 1.12224449e-01 2.69770066e-01
 1.12481664e-01 2.68537074e-01
 1.12883992e-01 2.66533066e-01
 1.13286319e-01 2.64529058e-01
 1.13745112e-01 2.62525050e-01
 1.14228457e-01 2.60621165e-01
 1.14254049e-01 2.60521042e-01
 1.14722472e-01 2.58517034e-01
 1.15175496e-01 2.56513026e-01
 1.15610193e-01 2.54509018e-01
 1.16012228e-01 2.52505010e-01
 1.16232465e-01 2.51334187e-01
 1.16389191e-01 2.50501002e-01
 1.16717539e-01 2.48496994e-01
 1.17066129e-01 2.46492986e-01
 1.17492773e-01 2.44488978e-01
 1.17927467e-01 2.42484970e-01
 1.18236473e-01 2.41060402e-01
 1.18366218e-01 2.40480962e-01
 1.18697523e-01 2.38476954e-01
 1.19087052e-01 2.36472946e-01
 1.19487496e-01 2.34468938e-01
 1.19887940e-01 2.32464930e-01
 1.20240481e-01 2.30700652e-01
 1.20303739e-01 2.30460922e-01
 1.20823299e-01 2.28456914e-01
 1.21308987e-01 2.26452906e-01
 1.21779319e-01 2.24448898e-01
 1.22244489e-01 2.22466887e-01
 1.22249652e-01 2.22444890e-01
 1.22719984e-01 2.20440882e-01
 1.23110410e-01 2.18436874e-01
 1.23478298e-01 2.16432866e-01
 1.23846185e-01 2.14428858e-01
 1.24248497e-01 2.12845089e-01
 1.24364204e-01 2.12424850e-01
 1.24931115e-01 2.10420842e-01
 1.25277104e-01 2.08416834e-01
 1.25564367e-01 2.06412826e-01
 1.25851630e-01 2.04408818e-01
 1.26143947e-01 2.02404810e-01
 1.26252505e-01 2.01858652e-01
 1.26597685e-01 2.00400802e-01
 1.27034260e-01 1.98396794e-01
 1.27448855e-01 1.96392786e-01
 1.27854367e-01 1.94388778e-01
 1.28246977e-01 1.92384770e-01
 1.28256513e-01 1.92334150e-01
 1.28667840e-01 1.90380762e-01
 1.29081669e-01 1.88376754e-01
 1.29483186e-01 1.86372745e-01
 1.29876730e-01 1.84368737e-01
 1.30258488e-01 1.82364729e-01
 1.30260521e-01 1.82353556e-01
 1.30673466e-01 1.80360721e-01
 1.31073110e-01 1.78356713e-01
 1.31463202e-01 1.76352705e-01
 1.31843347e-01 1.74348697e-01
 1.32205695e-01 1.72344689e-01
 1.32264529e-01 1.72003704e-01
 1.32604112e-01 1.70340681e-01
 1.32988688e-01 1.68336673e-01
 1.33361498e-01 1.66332665e-01
 1.33724231e-01 1.64328657e-01
 1.34074537e-01 1.62324649e-01
 1.34268537e-01 1.61122690e-01
 1.34430482e-01 1.60320641e-01
 1.34808355e-01 1.58316633e-01
 1.35159623e-01 1.56312625e-01
 1.35510613e-01 1.54308617e-01
 1.35840680e-01 1.52304609e-01
 1.36143193e-01 1.50300601e-01
 1.36272545e-01 1.49315000e-01
 1.36483979e-01 1.48296593e-01
 1.36834769e-01 1.46292585e-01
 1.37213770e-01 1.44288577e-01
 1.37597795e-01 1.42284569e-01
 1.37971738e-01 1.40280561e-01


==> case2_l8PQ1.txt <==
 0.00000000e+00 2.00400802e-03
 0.00000000e+00 4.07559604e-11
 5.66934237e-04 2.00400802e-03
 1.13386849e-03 4.00801603e-03
 1.70080273e-03 6.01202405e-03
 2.00400802e-03 7.05730291e-03
 2.98703918e-03 8.01603206e-03
 4.00801603e-03 8.30759605e-03
 6.01202405e-03 8.87988774e-03
 8.01603206e-03 9.45217942e-03
 9.99745569e-03 1.00200401e-02
 1.00200401e-02 1.00405474e-02
 1.10003643e-02 1.20240481e-02
 1.19908241e-02 1.40280561e-02
 1.20240481e-02 1.40952785e-02
 1.29960316e-02 1.60320641e-02
 1.40280561e-02 1.70484299e-02
 1.60263634e-02 1.80360721e-02
 1.60320641e-02 1.80389348e-02
 1.80360721e-02 1.90452753e-02
 2.00166418e-02 2.00400802e-02
 2.00400802e-02 2.00647848e-02
 2.12646090e-02 2.20440882e-02
 2.20440882e-02 2.33040223e-02
 2.25044218e-02 2.40480962e-02
 2.37772809e-02 2.60521042e-02
 2.40480962e-02 2.63177560e-02
 2.60521042e-02 2.75575688e-02
 2.68579396e-02 2.80561122e-02
 2.80561122e-02 2.88072048e-02
 3.00366163e-02 3.00601202e-02
 3.00601202e-02 3.00861369e-02
 3.14406833e-02 3.20641283e-02
 3.20641283e-02 3.29573644e-02
 3.28394049e-02 3.40681363e-02
 3.40681363e-02 3.57768322e-02
 3.43723940e-02 3.60721443e-02
 3.60721443e-02 3.72585056e-02
 3.72436215e-02 3.80761523e-02
 3.80761523e-02 3.86660207e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801604e-02
 4.20841683e-02 4.20841683e-02
 4.20841683e-02 4.20841684e-02
 4.40881763e-02 4.40881764e-02
 4.40881764e-02 4.40881764e-02
 4.60921843e-02 4.60921844e-02
 4.60921844e-02 4.60921844e-02
 4.80961923e-02 4.80961924e-02
 4.80961924e-02 4.80961924e-02
 5.00766198e-02 5.01002004e-02
 5.01002004e-02 5.01267589e-02
 5.16633358e-02 5.21042084e-02
 5.21042084e-02 5.26619357e-02
 5.32474652e-02 5.41082164e-02
 5.41082164e-02 5.51662642e-02
 5.50817569e-02 5.61122244e-02
 5.61122244e-02 5.69267890e-02
 5.76169337e-02 5.81162325e-02
 5.81162325e-02 5.85180359e-02
 6.00966730e-02 6.01202405e-02
 6.01202405e-02 6.01468147e-02
 6.17397486e-02 6.21242485e-02
 6.21242485e-02 6.25937262e-02
 6.33810210e-02 6.41282565e-02
 6.41282565e-02 6.50151561e-02
 6.52774608e-02 6.61322645e-02
 6.61322645e-02 6.68323444e-02
 6.77243723e-02 6.81362725e-02
 6.81362725e-02 6.84801291e-02
 7.01166928e-02 7.01402806e-02
 7.01402806e-02 7.01668745e-02
 7.18025649e-02 7.21442886e-02
 7.21442886e-02 7.25507949e-02
 7.34872051e-02 7.41482966e-02
 7.41482966e-02 7.49129707e-02
 7.54228727e-02 7.61523046e-02
 7.61523046e-02 7.67654909e-02
 7.78067932e-02 7.81563126e-02
 7.81563126e-02 7.84561701e-02
 8.01603206e-02 8.01603206e-02
 8.01603206e-02 8.01603207e-02
 8.21643286e-02 8.21643287e-02
 8.21643287e-02 8.21643287e-02
 8.41683366e-02 8.41683367e-02
 8.41683367e-02 8.41683367e-02
 8.61723446e-02 8.61723447e-02
 8.61723447e-02 8.61723448e-02
 8.81763526e-02 8.81763527e-02
 8.81763527e-02 8.81763528e-02
 9.01803607e-02 9.01803607e-02
 9.01803607e-02 9.01803608e-02
 9.21843687e-02 9.21843687e-02
 9.21843687e-02 9.21843688e-02
 9.41883767e-02 9.41883768e-02
 9.41883768e-02 9.41883768e-02
 9.61923847e-02 9.61923848e-02
 9.61923848e-02 9.61923848e-02
 9.81963927e-02 9.81963928e-02
 9.81963928e-02 9.81963929e-02
 1.00176298e-01 1.00200401e-01
 1.00200401e-01 1.00227549e-01
 1.01941407e-01 1.02204409e-01
 1.02204409e-01 1.02503040e-01
 1.03706322e-01 1.04208417e-01
 1.04208417e-01 1.04762760e-01
 1.05699323e-01 1.06212425e-01
 1.06212425e-01 1.06664310e-01
 1.07974813e-01 1.08216433e-01
 1.08216433e-01 1.08434469e-01
 1.10195947e-01 1.10220441e-01
 1.10220441e-01 1.10248043e-01
 1.11976913e-01 1.12224449e-01
 1.12224449e-01 1.12502980e-01
 1.13757915e-01 1.14228457e-01
 1.14228457e-01 1.14743095e-01
 1.15760719e-01 1.16232465e-01
 1.16232465e-01 1.16651715e-01
 1.18015656e-01 1.18236473e-01
 1.18236473e-01 1.18437873e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.24248497e-01 1.24248497e-01
 1.24248497e-01 1.24248497e-01
 1.26252505e-01 1.26252505e-01
 1.26252505e-01 1.26252505e-01
 1.28256513e-01 1.28256513e-01
 1.28256513e-01 1.28256513e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.36272545e-01 1.36272545e-01
 1.36272545e-01 1.36272545e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.40253877e-01 1.40280561e-01
 1.40280561e-01 1.40310818e-01
 1.42062177e-01 1.42284569e-01
 1.42284569e-01 1.42530945e-01
 1.43871104e-01 1.44288577e-01
 1.44288577e-01 1.44737047e-01
 1.45892764e-01 1.46292585e-01
 1.46292585e-01 1.46653485e-01
 1.48112892e-01 1.48296593e-01
 1.48296593e-01 1.48470172e-01
 1.50300601e-01 1.50300601e-01
 1.50300601e-01 1.50300601e-01
 1.52304609e-01 1.52304609e-01
 1.52304609e-01 1.52304609e-01
 1.54308617e-01 1.54308617e-01
 1.54308617e-01 1.54308617e-01
 1.56312625e-01 1.56312625e-01
 1.56312625e-01 1.56312625e-01
 1.58316633e-01 1.58316633e-01
 1.58316633e-01 1.58316633e-01
 1.60291198e-01 1.60320641e-01
 1.60320641e-01 1.60354370e-01
 1.62103394e-01 1.62324649e-01
 1.62324649e-01 1.62569179e-01
 1.63916665e-01 1.64328657e-01
 1.64328657e-01 1.64768712e-01
 1.65946900e-01 1.66332665e-01
 1.66332665e-01 1.66681715e-01
 1.68161708e-01 1.68336673e-01
 1.68336673e-01 1.68501226e-01
 1.70309227e-01 1.70340681e-01
 1.70340681e-01 1.70377004e-01
 1.72118792e-01 1.72344689e-01
 1.72344689e-01 1.72594671e-01
 1.73929725e-01 1.74348697e-01
 1.74348697e-01 1.74795660e-01
 1.75963845e-01 1.76352705e-01
 1.76352705e-01 1.76704101e-01
 1.78181512e-01 1.78356713e-01
 1.78356713e-01 1.78522004e-01
 1.80326635e-01 1.80360721e-01
 1.80360721e-01 1.80400518e-01
 1.82129766e-01 1.82364729e-01
 1.82364729e-01 1.82625615e-01
 1.83934653e-01 1.84368737e-01
 1.84368737e-01 1.84831809e-01
 1.85972574e-01 1.86372745e-01
 1.86372745e-01 1.86733155e-01
 1.88197671e-01 1.88376754e-01
 1.88376754e-01 1.88546096e-01
 1.90380761e-01 1.90380762e-01
 1.90380762e-01 1.90380762e-01
 1.92384769e-01 1.92384770e-01
 1.92384770e-01 1.92384770e-01
 1.94388777e-01 1.94388778e-01
 1.94388778e-01 1.94388778e-01
 1.96392785e-01 1.96392786e-01
 1.96392786e-01 1.96392786e-01
 1.98396793e-01 1.98396794e-01
 1.98396794e-01 1.98396794e-01
 2.00396369e-01 2.00400802e-01
 2.00400802e-01 2.00405562e-01
 2.02404809e-01 2.02404810e-01
 2.02404810e-01 2.02404810e-01
 2.04408817e-01 2.04408818e-01
 2.04408818e-01 2.04408818e-01
 2.06407840e-01 2.06412826e-01
 2.06412826e-01 2.06418040e-01
 2.08411686e-01 2.08416834e-01
 2.08416834e-01 2.08422240e-01
 2.10415503e-01 2.10420842e-01
 2.10420842e-01 2.10426427e-01
 2.12419333e-01 2.12424850e-01
 2.12424850e-01 2.12430647e-01
 2.14423131e-01 2.14428858e-01
 2.14428858e-01 2.14434887e-01
 2.16426909e-01 2.16432866e-01
 2.16432866e-01 2.16439151e-01
 2.18430663e-01 2.18436874e-01
 2.18436874e-01 2.18443464e-01
 2.20440881e-01 2.20440882e-01
 2.20440882e-01 2.20440882e-01
 2.22438061e-01 2.22444890e-01
 2.22444890e-01 2.22452154e-01
 2.24448897e-01 2.24448898e-01
 2.24448898e-01 2.24448898e-01
 2.26445328e-01 2.26452906e-01
 2.26452906e-01 2.26460991e-01
 2.28448918e-01 2.28456914e-01
 2.28456914e-01 2.28465514e-01
 2.30452416e-01 2.30460922e-01
 2.30460922e-01 2.30470156e-01
 2.32455794e-01 2.32464930e-01
 2.32464930e-01 2.32474861e-01
 2.34459111e-01 2.34468938e-01
 2.34468938e-01 2.34479692e-01
 2.36472945e-01 2.36472946e-01
 2.36472946e-01 2.36472947e-01
 2.38465403e-01 2.38476954e-01
 2.38476954e-01 2.38489808e-01
 2.40480961e-01 2.40480962e-01
 2.40480962e-01 2.40480963e-01
 2.42484969e-01 2.42484970e-01
 2.42484970e-01 2.42484972e-01
 2.44472934e-01 2.44488978e-01
 2.44488978e-01 2.44507823e-01
 2.46492984e-01 2.46492986e-01
 2.46492986e-01 2.46492988e-01
 2.48475121e-01 2.48496994e-01
 2.48496994e-01 2.48524061e-01
 2.50474288e-01 2.50501002e-01
 2.50501002e-01 2.50535935e-01
 2.52470928e-01 2.52505010e-01
 2.52505010e-01 2.52555256e-01
 2.54459981e-01 2.54509018e-01
 2.54509018e-01 2.54593762e-01
 2.56430270e-01 2.56513026e-01
 2.56513026e-01 2.56937942e-01
 2.58100301e-01 2.58517034e-01
 2.56513026e-01 2.58859716e-01
 2.54509018e-01 2.59814286e-01
 2.53242604e-01 2.60521042e-01
 2.52505010e-01 2.60709891e-01
 2.50501002e-01 2.61472381e-01
 2.48496994e-01 2.62309303e-01
 2.48063475e-01 2.62525050e-01
 2.46492986e-01 2.63065185e-01
 2.44488978e-01 2.63837202e-01
 2.42864796e-01 2.64529058e-01
 2.42484970e-01 2.64657394e-01
 2.40480962e-01 2.65405085e-01
 2.38476954e-01 2.66197363e-01
 2.37678279e-01 2.66533066e-01
 2.36472946e-01 2.66960994e-01
 2.34468938e-01 2.67728772e-01
 2.32464930e-01 2.68522559e-01
 2.32431104e-01 2.68537074e-01
 2.30460922e-01 2.69278588e-01
 2.28456914e-01 2.70050261e-01
 2.27241991e-01 2.70541082e-01
 2.26452906e-01 2.70824423e-01
 2.24448898e-01 2.71576343e-01
 2.22444890e-01 2.72349466e-01
 2.21959226e-01 2.72545090e-01
 2.20440882e-01 2.73103942e-01
 2.18436874e-01 2.73863578e-01
 2.16657632e-01 2.74549098e-01
 2.16432866e-01 2.74628481e-01
 2.14428858e-01 2.75372545e-01
 2.12424850e-01 2.76129993e-01
 2.11327035e-01 2.76553106e-01
 2.10420842e-01 2.76877502e-01
 2.08416834e-01 2.77618691e-01
 2.06412826e-01 2.78371128e-01
 2.05926605e-01 2.78557114e-01
 2.04408818e-01 2.79102036e-01
 2.02404810e-01 2.79838753e-01
 2.00454188e-01 2.80561122e-01
 2.00400802e-01 2.80579751e-01
 1.98396794e-01 2.81359885e-01
 1.96392786e-01 2.82141091e-01
 1.95208052e-01 2.82565130e-01
 1.94388778e-01 2.82824101e-01
 1.92384770e-01 2.83406555e-01
 1.90380762e-01 2.83989010e-01
 1.88603770e-01 2.84569138e-01
 1.88376754e-01 2.84643252e-01
 1.86372745e-01 2.85314333e-01
 1.84368737e-01 2.86007890e-01
 1.82799910e-01 2.86573146e-01
 1.82364729e-01 2.86729944e-01
 1.80360721e-01 2.87488904e-01
 1.78356713e-01 2.88215350e-01
 1.77347136e-01 2.88577154e-01
 1.76352705e-01 2.88918553e-01
 1.74348697e-01 2.89606551e-01
 1.72344689e-01 2.90294549e-01
 1.71490065e-01 2.90581162e-01
 1.70340681e-01 2.90910878e-01
 1.68336673e-01 2.91467765e-01
 1.66332665e-01 2.92057821e-01
 1.64607790e-01 2.92585170e-01
 1.64328657e-01 2.92670510e-01
 1.62324649e-01 2.93283199e-01
 1.60320641e-01 2.93895887e-01
 1.58316633e-01 2.94442053e-01
 1.57763975e-01 2.94589178e-01
 1.56312625e-01 2.94975548e-01
 1.54308617e-01 2.95542365e-01
 1.52304609e-01 2.96132639e-01
 1.50800608e-01 2.96593186e-01
 1.50300601e-01 2.96746296e-01
 1.48296593e-01 2.97271252e-01
 1.46292585e-01 2.97780556e-01
 1.44288577e-01 2.98289860e-01
 1.43079278e-01 2.98597194e-01
 1.42284569e-01 2.98793263e-01
 1.40280561e-01 2.99321038e-01
 1.38276553e-01 2.99784671e-01
 1.36272545e-01 3.00205327e-01
 1.34386592e-01 3.00601202e-01
 1.34268537e-01 3.00624615e-01
 1.32264529e-01 3.01022055e-01
 1.30260521e-01 3.01419495e-01
 1.28256513e-01 3.01766372e-01
 1.26252505e-01 3.02105693e-01
 1.24248497e-01 3.02445014e-01
 1.23250738e-01 3.02605210e-01
 1.22244489e-01 3.02759268e-01
 1.20240481e-01 3.02989782e-01
 1.18236473e-01 3.03129735e-01
 1.16232465e-01 3.03294281e-01
 1.14228457e-01 3.03495207e-01
 1.12224449e-01 3.03709503e-01
 1.10220441e-01 3.03923799e-01
 1.08216433e-01 3.04005987e-01
 1.06212425e-01 3.04071847e-01
 1.04208417e-01 3.04123067e-01
 1.02204409e-01 3.04111589e-01
 1.00200401e-01 3.04082218e-01
 9.81963928e-02 3.03947397e-01
 9.61923848e-02 3.03800859e-01
 9.41883768e-02 3.03643843e-01
 9.21843687e-02 3.03447122e-01
 9.01803607e-02 3.03215443e-01
 8.81763527e-02 3.02720543e-01
 8.76765469e-02 3.02605210e-01
 8.61723447e-02 3.02273960e-01
 8.41683367e-02 3.01868335e-01
 8.21643287e-02 3.01462711e-01
 8.01603206e-02 3.01057087e-01
 7.89959865e-02 3.00601202e-01
 7.81563126e-02 3.00276214e-01
 7.61523046e-02 2.99498774e-01
 7.41482966e-02 2.98721334e-01
 7.38283021e-02 2.98597194e-01
 7.21442886e-02 2.97933771e-01
 7.01402806e-02 2.97144285e-01
 6.92785551e-02 2.96593186e-01
 6.81362725e-02 2.95862663e-01
 6.62009269e-02 2.94589178e-01
 6.61322645e-02 2.94545447e-01
 6.41282565e-02 2.93355603e-01
 6.27916226e-02 2.92585170e-01
 6.21242485e-02 2.92200497e-01
 6.01202405e-02 2.91045392e-01
 5.96044308e-02 2.90581162e-01
 5.81162325e-02 2.89247468e-01
 5.73850468e-02 2.88577154e-01
 5.61122244e-02 2.87412316e-01
 5.51952605e-02 2.86573146e-01
 5.41082164e-02 2.85578326e-01
 5.30054741e-02 2.84569138e-01
 5.21042084e-02 2.83744335e-01
 5.08156877e-02 2.82565130e-01
 5.01002004e-02 2.81910344e-01
 4.90845011e-02 2.80561122e-01
 4.80961924e-02 2.79278992e-01
 4.75421240e-02 2.78557114e-01
 4.60921844e-02 2.76645908e-01
 4.60217798e-02 2.76553106e-01
 4.45154376e-02 2.74549098e-01
 4.40881764e-02 2.73979777e-01
 4.30114809e-02 2.72545090e-01
 4.20841683e-02 2.71309455e-01
 4.15075242e-02 2.70541082e-01
 4.00801603e-02 2.68655268e-01
 4.00181521e-02 2.68537074e-01
 3.89657239e-02 2.66533066e-01
 3.80761523e-02 2.64838415e-01
 3.79160359e-02 2.64529058e-01
 3.68788065e-02 2.62525050e-01
 3.60721443e-02 2.60966516e-01
 3.58415770e-02 2.60521042e-01
 3.48377794e-02 2.58517034e-01
 3.40681363e-02 2.56962305e-01
 3.38402626e-02 2.56513026e-01
 3.27614694e-02 2.54509018e-01
 3.20641283e-02 2.53234880e-01
 3.16646677e-02 2.52505010e-01
 3.05678660e-02 2.50501002e-01
 3.00601202e-02 2.49544880e-01
 2.96819025e-02 2.48496994e-01
 2.89599610e-02 2.46492986e-01
 2.82400963e-02 2.44488978e-01
 2.80561122e-02 2.43976791e-01
 2.75254280e-02 2.42484970e-01
 2.68125438e-02 2.40480962e-01
 2.60824333e-02 2.38476954e-01
 2.60521042e-02 2.38394322e-01
 2.53468829e-02 2.36472946e-01
 2.46231637e-02 2.34468938e-01
 2.40480962e-02 2.32843277e-01
 2.39142582e-02 2.32464930e-01
 2.32118734e-02 2.30460922e-01
 2.25338443e-02 2.28456914e-01
 2.20440882e-02 2.27081378e-01
 2.18138036e-02 2.26452906e-01
 2.10649017e-02 2.24448898e-01
 2.03159998e-02 2.22444890e-01
 2.00400802e-02 2.21706549e-01
 1.97305968e-02 2.20440882e-01
 1.92431528e-02 2.18436874e-01
 1.87595765e-02 2.16432866e-01
 1.82791172e-02 2.14428858e-01
 1.80360721e-02 2.13415111e-01
 1.78002610e-02 2.12424850e-01
 1.73230461e-02 2.10420842e-01
 1.68608744e-02 2.08416834e-01
 1.64027016e-02 2.06412826e-01
 1.60320641e-02 2.04791690e-01
 1.59430948e-02 2.04408818e-01
 1.54418614e-02 2.02404810e-01
 1.49317388e-02 2.00400802e-01
 1.44351147e-02 1.98396794e-01
 1.40280561e-02 1.96742967e-01
 1.39418654e-02 1.96392786e-01
 1.34486160e-02 1.94388778e-01
 1.29729333e-02 1.92384770e-01
 1.25101929e-02 1.90380762e-01
 1.20687735e-02 1.88376754e-01
 1.20240481e-02 1.88188977e-01
 1.15804174e-02 1.86372745e-01
 1.10806975e-02 1.84368737e-01
 1.05809776e-02 1.82364729e-01
 1.00812578e-02 1.80360721e-01
 1.00200401e-02 1.80107733e-01
 9.75119890e-03 1.78356713e-01
 9.44412008e-03 1.76352705e-01
 9.13772252e-03 1.74348697e-01
 8.83132497e-03 1.72344689e-01
 8.52492741e-03 1.70340681e-01
 8.22836412e-03 1.68336673e-01
 8.01603206e-03 1.66893034e-01
 7.93394454e-03 1.66332665e-01
 7.64038043e-03 1.64328657e-01
 7.33777313e-03 1.62324649e-01
 7.01037826e-03 1.60320641e-01
 6.71715380e-03 1.58316633e-01
 6.43113885e-03 1.56312625e-01
 6.14512390e-03 1.54308617e-01
 6.01202405e-03 1.53464505e-01
 5.82581549e-03 1.52304609e-01
 5.49828034e-03 1.50300601e-01
 5.17886569e-03 1.48296593e-01
 4.86088406e-03 1.46292585e-01
 4.55224481e-03 1.44288577e-01
 4.26444058e-03 1.42284569e-01
 4.00801603e-03 1.40472859e-01
 3.98079879e-03 1.40280561e-01
 3.70957516e-03 1.38276553e-01
 3.42909421e-03 1.36272545e-01
 3.11182536e-03 1.34268537e-01
 2.78993197e-03 1.32264529e-01
 2.46803858e-03 1.30260521e-01
 2.15513064e-03 1.28256513e-01
 2.00400802e-03 1.27284483e-01
 1.84356534e-03 1.26252505e-01
 1.53200005e-03 1.24248497e-01
 1.22043476e-03 1.22244489e-01
 9.30217498e-04 1.20240481e-01
 6.23012546e-04 1.18236473e-01
 3.14143208e-04 1.16232465e-01
 5.27387016e-06 1.14228457e-01
 0.00000000e+00 1.14194239e-01
 0.00000000e+00 1.12224449e-01
 0.00000000e+00 1.10220441e-01
 0.00000000e+00 1.08216433e-01
 0.00000000e+00 1.06212425e-01
 0.00000000e+00 1.04208417e-01
 0.00000000e+00 1.02204409e-01
 0.00000000e+00 1.00200401e-01
 0.00000000e+00 9.81963928e-02
 0.00000000e+00 9.61923848e-02
 0.00000000e+00 9.41883768e-02
 0.00000000e+00 9.21843687e-02
 0.00000000e+00 9.01803607e-02
 0.00000000e+00 8.81763527e-02
 0.00000000e+00 8.61723447e-02
 0.00000000e+00 8.41683367e-02
 0.00000000e+00 8.21643287e-02
 0.00000000e+00 8.01603206e-02
 0.00000000e+00 7.81563126e-02
 0.00000000e+00 7.61523046e-02
 0.00000000e+00 7.41482966e-02
 0.00000000e+00 7.21442886e-02
 0.00000000e+00 7.01402806e-02
 0.00000000e+00 6.81362725e-02
 0.00000000e+00 6.61322645e-02
 0.00000000e+00 6.41282565e-02
 0.00000000e+00 6.21242485e-02
 0.00000000e+00 6.01202405e-02
 0.00000000e+00 5.81162325e-02
 0.00000000e+00 5.61122244e-02
 0.00000000e+00 5.41082164e-02
 0.00000000e+00 5.21042084e-02
 0.00000000e+00 5.01002004e-02
 0.00000000e+00 4.80961924e-02
 0.00000000e+00 4.60921844e-02
 0.00000000e+00 4.40881764e-02
 0.00000000e+00 4.20841683e-02
 0.00000000e+00 4.00801603e-02
 0.00000000e+00 3.80761523e-02
 0.00000000e+00 3.60721443e-02
 0.00000000e+00 3.40681363e-02
 0.00000000e+00 3.20641283e-02
 0.00000000e+00 3.00601202e-02
 0.00000000e+00 2.80561122e-02
 0.00000000e+00 2.60521042e-02
 0.00000000e+00 2.40480962e-02
 0.00000000e+00 2.20440882e-02
 0.00000000e+00 2.00400802e-02
 0.00000000e+00 1.80360721e-02
 0.00000000e+00 1.60320641e-02
 0.00000000e+00 1.40280561e-02
 0.00000000e+00 1.20240481e-02
 0.00000000e+00 1.00200401e-02
 0.00000000e+00 8.01603206e-03
 0.00000000e+00 6.01202405e-03
 0.00000000e+00 4.00801603e-03
 0.00000000e+00 2.00400802e-03


==> case2_l8PQ2.txt <==
 8.09672386e-01 1.10220441e-01
 8.11623246e-01 1.10079824e-01
 8.13627255e-01 1.09939121e-01
 8.15631263e-01 1.09798418e-01
 8.17635271e-01 1.09657714e-01
 8.19639279e-01 1.09526646e-01
 8.21643287e-01 1.09420214e-01
 8.23647295e-01 1.09310553e-01
 8.25651303e-01 1.09199772e-01
 8.27655311e-01 1.09088991e-01
 8.29659319e-01 1.08978211e-01
 8.31663327e-01 1.08916562e-01
 8.33667335e-01 1.08840306e-01
 8.35671343e-01 1.08762415e-01
 8.37675351e-01 1.08684523e-01
 8.39679359e-01 1.08606632e-01
 8.41683367e-01 1.08560201e-01
 8.43687375e-01 1.08521593e-01
 8.45691383e-01 1.08482986e-01
 8.47695391e-01 1.08444379e-01
 8.49699399e-01 1.08435198e-01
 8.51703407e-01 1.08478896e-01
 8.53707415e-01 1.08490665e-01
 8.55711423e-01 1.08500835e-01
 8.57715431e-01 1.08511004e-01
 8.59719439e-01 1.08521174e-01
 8.61723447e-01 1.08581698e-01
 8.63727455e-01 1.08651189e-01
 8.65731463e-01 1.08720680e-01
 8.67735471e-01 1.08790171e-01
 8.69739479e-01 1.08884726e-01
 8.71743487e-01 1.09043267e-01
 8.73747495e-01 1.09181015e-01
 8.75751503e-01 1.09318165e-01
 8.77755511e-01 1.09455315e-01
 8.79759519e-01 1.09592465e-01
 8.81763527e-01 1.09808191e-01
 8.83767535e-01 1.10034631e-01
 8.85411959e-01 1.10220441e-01
 8.85771543e-01 1.10267714e-01
 8.87775551e-01 1.10531175e-01
 8.89779559e-01 1.10779229e-01
 8.91783567e-01 1.11143060e-01
 8.93787575e-01 1.11526817e-01
 8.95791583e-01 1.11910573e-01
 8.97433177e-01 1.12224449e-01
 8.97795591e-01 1.12291771e-01
 8.99799599e-01 1.12607583e-01
 9.01803607e-01 1.13059144e-01
 9.03807615e-01 1.13542705e-01
 9.05811623e-01 1.14047519e-01
 9.06518175e-01 1.14228457e-01
 9.07815631e-01 1.14560717e-01
 9.09819639e-01 1.15073914e-01
 9.11823647e-01 1.15762328e-01
 9.13162447e-01 1.16232465e-01
 9.13827655e-01 1.16458505e-01
 9.15831663e-01 1.17076597e-01
 9.17835671e-01 1.17694690e-01
 9.19592267e-01 1.18236473e-01
 9.19839679e-01 1.18314118e-01
 9.21843687e-01 1.19155588e-01
 9.23847695e-01 1.20016068e-01
 9.24370340e-01 1.20240481e-01
 9.25851703e-01 1.20947293e-01
 9.27855711e-01 1.21903478e-01
 9.28570415e-01 1.22244489e-01
 9.29859719e-01 1.22859663e-01
 9.31863727e-01 1.24127839e-01
 9.32050928e-01 1.24248497e-01
 9.33867735e-01 1.25416745e-01
 9.35251855e-01 1.26252505e-01
 9.35871743e-01 1.26613504e-01
 9.37875752e-01 1.27780560e-01
 9.38693033e-01 1.28256513e-01
 9.39879760e-01 1.28959827e-01
 9.41528767e-01 1.30260521e-01
 9.41883768e-01 1.30578085e-01
 9.43739566e-01 1.32264529e-01
 9.43887776e-01 1.32399213e-01
 9.45891784e-01 1.34213613e-01
 9.45955455e-01 1.34268537e-01
 9.47895792e-01 1.35878614e-01
 9.48370526e-01 1.36272545e-01
 9.49899800e-01 1.37541525e-01
 9.50539149e-01 1.38276553e-01
 9.51903808e-01 1.39801453e-01
 9.52342424e-01 1.40280561e-01
 9.53907816e-01 1.42200094e-01
 9.53976706e-01 1.42284569e-01
 9.55608853e-01 1.44288577e-01
 9.55911824e-01 1.44660687e-01
 9.57240511e-01 1.46292585e-01
 9.57915832e-01 1.47122016e-01
 9.58872170e-01 1.48296593e-01
 9.59919840e-01 1.49599722e-01
 9.60354119e-01 1.50300601e-01
 9.61511380e-01 1.52304609e-01
 9.61923848e-01 1.53025506e-01
 9.62650107e-01 1.54308617e-01
 9.63784404e-01 1.56312625e-01
 9.63927856e-01 1.56566067e-01
 9.64918701e-01 1.58316633e-01
 9.65931864e-01 1.60125135e-01
 9.66041390e-01 1.60320641e-01
 9.67103138e-01 1.62324649e-01
 9.67935872e-01 1.63896402e-01
 9.68164886e-01 1.64328657e-01
 9.69226634e-01 1.66332665e-01
 9.69939880e-01 1.67678890e-01
 9.70197096e-01 1.68336673e-01
 9.70989553e-01 1.70340681e-01
 9.71738671e-01 1.72344689e-01
 9.71943888e-01 1.72907439e-01
 9.72465116e-01 1.74348697e-01
 9.73189861e-01 1.76352705e-01
 9.73914606e-01 1.78356713e-01
 9.73947896e-01 1.78449533e-01
 9.74633353e-01 1.80360721e-01
 9.75324779e-01 1.82364729e-01
 9.75951904e-01 1.84182367e-01
 9.76016205e-01 1.84368737e-01
 9.76702458e-01 1.86372745e-01
 9.77379457e-01 1.88376754e-01
 9.77955912e-01 1.90127127e-01
 9.78039442e-01 1.90380762e-01
 9.78677565e-01 1.92384770e-01
 9.79315688e-01 1.94388778e-01
 9.79953812e-01 1.96392786e-01
 9.79959920e-01 1.96411968e-01
 9.80421228e-01 1.98396794e-01
 9.80878221e-01 2.00400802e-01
 9.81301690e-01 2.02404810e-01
 9.81725159e-01 2.04408818e-01
 9.81963928e-01 2.05538760e-01
 9.82148073e-01 2.06412826e-01
 9.82583089e-01 2.08416834e-01
 9.83025763e-01 2.10420842e-01
 9.83415711e-01 2.12424850e-01
 9.83805659e-01 2.14428858e-01
 9.83967936e-01 2.15251381e-01
 9.84204232e-01 2.16432866e-01
 9.84627034e-01 2.18436874e-01
 9.85042096e-01 2.20440882e-01
 9.85429714e-01 2.22444890e-01
 9.85816860e-01 2.24448898e-01
 9.85971944e-01 2.25261039e-01
 9.86199539e-01 2.26452906e-01
 9.86568601e-01 2.28456914e-01
 9.86928639e-01 2.30460922e-01
 9.87269320e-01 2.32464930e-01
 9.87628225e-01 2.34468938e-01
 9.87975952e-01 2.36375163e-01
 9.87993789e-01 2.36472946e-01
 9.88359354e-01 2.38476954e-01
 9.88714658e-01 2.40480962e-01
 9.89044816e-01 2.42484970e-01
 9.89386076e-01 2.44488978e-01
 9.89727335e-01 2.46492986e-01
 9.89979960e-01 2.47976495e-01
 9.90040623e-01 2.48496994e-01
 9.90272582e-01 2.50501002e-01
 9.90494243e-01 2.52505010e-01
 9.90713954e-01 2.54509018e-01
 9.90933666e-01 2.56513026e-01
 9.91153378e-01 2.58517034e-01
 9.91368948e-01 2.60521042e-01
 9.91572922e-01 2.62525050e-01
 9.91776895e-01 2.64529058e-01
 9.91980869e-01 2.66533066e-01
 9.91983968e-01 2.66562874e-01
 9.92190316e-01 2.68537074e-01
 9.92408210e-01 2.70541082e-01
 9.92611903e-01 2.72545090e-01
 9.92807887e-01 2.74549098e-01
 9.93000252e-01 2.76553106e-01
 9.93192617e-01 2.78557114e-01
 9.93381365e-01 2.80561122e-01
 9.93560816e-01 2.82565130e-01
 9.93740267e-01 2.84569138e-01
 9.93923811e-01 2.86573146e-01
 9.93987976e-01 2.87232700e-01
 9.94119487e-01 2.88577154e-01
 9.94311854e-01 2.90581162e-01
 9.94495258e-01 2.92585170e-01
 9.94675834e-01 2.94589178e-01
 9.94849575e-01 2.96593186e-01
 9.95019841e-01 2.98597194e-01
 9.95190986e-01 3.00601202e-01
 9.95364182e-01 3.02605210e-01
 9.95536415e-01 3.04609218e-01
 9.95704369e-01 3.06613226e-01
 9.95864977e-01 3.08617234e-01
 9.95991984e-01 3.10232717e-01
 9.96022529e-01 3.10621242e-01
 9.96173647e-01 3.12625251e-01
 9.96330290e-01 3.14629259e-01
 9.96495189e-01 3.16633267e-01
 9.96660089e-01 3.18637275e-01
 9.96817879e-01 3.20641283e-01
 9.96962499e-01 3.22645291e-01
 9.97114254e-01 3.24649299e-01
 9.97270427e-01 3.26653307e-01
 9.97426599e-01 3.28657315e-01
 9.97579823e-01 3.30661323e-01
 9.97727061e-01 3.32665331e-01
 9.97874299e-01 3.34669339e-01
 9.97995992e-01 3.36325658e-01
 9.98021537e-01 3.36673347e-01
 9.98165037e-01 3.38677355e-01
 9.98303059e-01 3.40681363e-01
 9.98442939e-01 3.42685371e-01
 9.98582819e-01 3.44689379e-01
 9.98722699e-01 3.46693387e-01
 9.98860282e-01 3.48697395e-01
 9.98992053e-01 3.50701403e-01
 9.99122202e-01 3.52705411e-01
 9.99256008e-01 3.54709419e-01
 9.99389814e-01 3.56713427e-01
 9.99523620e-01 3.58717435e-01
 9.99654214e-01 3.60721443e-01
 9.99780441e-01 3.62725451e-01
 9.99907859e-01 3.64729459e-01
 1.00000000e+00 3.66178633e-01
 1.00000000e+00 3.66733467e-01
 1.00000000e+00 3.68737475e-01
 1.00000000e+00 3.70741483e-01
 1.00000000e+00 3.72745491e-01
 1.00000000e+00 3.74749499e-01
 1.00000000e+00 3.76753507e-01
 1.00000000e+00 3.78757515e-01
 1.00000000e+00 3.80761523e-01
 1.00000000e+00 3.82765531e-01
 1.00000000e+00 3.84769539e-01
 1.00000000e+00 3.86773547e-01
 1.00000000e+00 3.88777555e-01
 1.00000000e+00 3.90781563e-01
 1.00000000e+00 3.92785571e-01
 1.00000000e+00 3.94789579e-01
 1.00000000e+00 3.96793587e-01
 1.00000000e+00 3.98797595e-01
 1.00000000e+00 4.00801603e-01
 1.00000000e+00 4.02805611e-01
 1.00000000e+00 4.04809619e-01
 1.00000000e+00 4.06813627e-01
 1.00000000e+00 4.08817635e-01
 1.00000000e+00 4.10821643e-01
 1.00000000e+00 4.12825651e-01
 1.00000000e+00 4.14829659e-01
 1.00000000e+00 4.16833667e-01
 1.00000000e+00 4.18837675e-01
 1.00000000e+00 4.20841683e-01
 1.00000000e+00 4.22845691e-01
 1.00000000e+00 4.24849699e-01
 1.00000000e+00 4.26853707e-01
 1.00000000e+00 4.28857715e-01
 1.00000000e+00 4.30861723e-01
 1.00000000e+00 4.32865731e-01
 1.00000000e+00 4.34869739e-01
 1.00000000e+00 4.36873747e-01
 1.00000000e+00 4.38877756e-01
 1.00000000e+00 4.40881764e-01
 1.00000000e+00 4.42885772e-01
 1.00000000e+00 4.44889780e-01
 1.00000000e+00 4.46893788e-01
 1.00000000e+00 4.48897796e-01
 1.00000000e+00 4.50901804e-01
 1.00000000e+00 4.52905812e-01
 1.00000000e+00 4.54909820e-01
 1.00000000e+00 4.56913828e-01
 1.00000000e+00 4.58917836e-01
 1.00000000e+00 4.60921844e-01
 1.00000000e+00 4.62925852e-01
 1.00000000e+00 4.64929860e-01
 1.00000000e+00 4.66933868e-01
 1.00000000e+00 4.68937876e-01
 1.00000000e+00 4.70941884e-01
 1.00000000e+00 4.72945892e-01
 1.00000000e+00 4.74949900e-01
 1.00000000e+00 4.76953908e-01
 1.00000000e+00 4.78957916e-01
 1.00000000e+00 4.80961924e-01
 1.00000000e+00 4.82965932e-01
 1.00000000e+00 4.84969940e-01
 1.00000000e+00 4.86973948e-01
 1.00000000e+00 4.88977956e-01
 1.00000000e+00 4.90981964e-01
 1.00000000e+00 4.92985972e-01
 1.00000000e+00 4.94989980e-01
 1.00000000e+00 4.96993988e-01
 1.00000000e+00 4.98997996e-01
 1.00000000e+00 5.01002004e-01
 1.00000000e+00 5.03006012e-01
 1.00000000e+00 5.05010020e-01
 1.00000000e+00 5.07014028e-01
 1.00000000e+00 5.09018036e-01
 1.00000000e+00 5.11022044e-01
 1.00000000e+00 5.13026052e-01
 1.00000000e+00 5.15030060e-01
 1.00000000e+00 5.17034068e-01
 1.00000000e+00 5.19038076e-01
 1.00000000e+00 5.21042084e-01
 1.00000000e+00 5.23046092e-01
 1.00000000e+00 5.25050100e-01
 1.00000000e+00 5.27054108e-01
 1.00000000e+00 5.29058116e-01
 1.00000000e+00 5.31062124e-01
 1.00000000e+00 5.33066132e-01
 1.00000000e+00 5.35070140e-01
 1.00000000e+00 5.37074148e-01
 1.00000000e+00 5.39078156e-01
 1.00000000e+00 5.41082164e-01
 1.00000000e+00 5.43086172e-01
 1.00000000e+00 5.45090180e-01
 1.00000000e+00 5.47094188e-01
 1.00000000e+00 5.49098196e-01
 1.00000000e+00 5.51102204e-01
 1.00000000e+00 5.53106212e-01
 1.00000000e+00 5.55110220e-01
 1.00000000e+00 5.57114228e-01
 1.00000000e+00 5.59118236e-01
 1.00000000e+00 5.61122244e-01
 1.00000000e+00 5.63126253e-01
 1.00000000e+00 5.65130261e-01
 1.00000000e+00 5.67134269e-01
 1.00000000e+00 5.69138277e-01
 1.00000000e+00 5.71142285e-01
 1.00000000e+00 5.73146293e-01
 1.00000000e+00 5.75150301e-01
 1.00000000e+00 5.77154309e-01
 1.00000000e+00 5.79158317e-01
 1.00000000e+00 5.81162325e-01
 1.00000000e+00 5.83166333e-01
 1.00000000e+00 5.85170341e-01
 1.00000000e+00 5.87174349e-01
 1.00000000e+00 5.89178357e-01
 1.00000000e+00 5.91182365e-01
 1.00000000e+00 5.93186373e-01
 1.00000000e+00 5.95190381e-01
 1.00000000e+00 5.97194389e-01
 1.00000000e+00 5.99198397e-01
 1.00000000e+00 6.01202405e-01
 1.00000000e+00 6.03206413e-01
 1.00000000e+00 6.05210421e-01
 1.00000000e+00 6.07214429e-01
 1.00000000e+00 6.09218437e-01
 1.00000000e+00 6.11222445e-01
 1.00000000e+00 6.13226453e-01
 1.00000000e+00 6.15230461e-01
 1.00000000e+00 6.17234469e-01
 1.00000000e+00 6.19238477e-01
 1.00000000e+00 6.21242485e-01
 1.00000000e+00 6.23246493e-01
 1.00000000e+00 6.25250501e-01
 1.00000000e+00 6.27254509e-01
 1.00000000e+00 6.29258517e-01
 1.00000000e+00 6.31262525e-01
 1.00000000e+00 6.33266533e-01
 1.00000000e+00 6.35270541e-01
 1.00000000e+00 6.37274549e-01
 1.00000000e+00 6.39278557e-01
 1.00000000e+00 6.41282565e-01
 1.00000000e+00 6.43286573e-01
 1.00000000e+00 6.45290581e-01
 1.00000000e+00 6.47294589e-01
 1.00000000e+00 6.49298597e-01
 1.00000000e+00 6.51302605e-01
 1.00000000e+00 6.53306613e-01
 1.00000000e+00 6.55310621e-01
 1.00000000e+00 6.57314629e-01
 1.00000000e+00 6.59318637e-01
 1.00000000e+00 6.61322645e-01
 1.00000000e+00 6.63326653e-01
 1.00000000e+00 6.65330661e-01
 1.00000000e+00 6.67334669e-01
 1.00000000e+00 6.69338677e-01
 1.00000000e+00 6.71342685e-01
 1.00000000e+00 6.73346693e-01
 1.00000000e+00 6.75350701e-01
 1.00000000e+00 6.77354709e-01
 1.00000000e+00 6.79358717e-01
 1.00000000e+00 6.81362725e-01
 1.00000000e+00 6.83366733e-01
 1.00000000e+00 6.85370741e-01
 1.00000000e+00 6.87374749e-01
 1.00000000e+00 6.89378758e-01
 1.00000000e+00 6.91382766e-01
 1.00000000e+00 6.93386774e-01
 1.00000000e+00 6.95390782e-01
 1.00000000e+00 6.97394790e-01
 1.00000000e+00 6.99398798e-01
 1.00000000e+00 7.01402806e-01
 1.00000000e+00 7.03406814e-01
 1.00000000e+00 7.05410822e-01
 1.00000000e+00 7.07414830e-01
 1.00000000e+00 7.09418838e-01
 1.00000000e+00 7.11422846e-01
 1.00000000e+00 7.13426854e-01
 1.00000000e+00 7.15430862e-01
 1.00000000e+00 7.17434870e-01
 1.00000000e+00 7.19438878e-01
 1.00000000e+00 7.21442886e-01
 1.00000000e+00 7.23446894e-01
 1.00000000e+00 7.25450902e-01
 1.00000000e+00 7.27454910e-01
 1.00000000e+00 7.29458918e-01
 1.00000000e+00 7.31462926e-01
 1.00000000e+00 7.33466934e-01
 1.00000000e+00 7.35470942e-01
 1.00000000e+00 7.37474950e-01
 1.00000000e+00 7.39478958e-01
 1.00000000e+00 7.41482966e-01
 1.00000000e+00 7.43486974e-01
 1.00000000e+00 7.45490982e-01
 1.00000000e+00 7.47494990e-01
 1.00000000e+00 7.49498998e-01
 1.00000000e+00 7.51503006e-01
 1.00000000e+00 7.53507014e-01
 1.00000000e+00 7.55511022e-01
 1.00000000e+00 7.57515030e-01
 1.00000000e+00 7.59519038e-01
 1.00000000e+00 7.61523046e-01
 1.00000000e+00 7.63527054e-01
 1.00000000e+00 7.65531062e-01
 1.00000000e+00 7.67535070e-01
 1.00000000e+00 7.69539078e-01
 1.00000000e+00 7.71543086e-01
 1.00000000e+00 7.73547094e-01
 1.00000000e+00 7.75551102e-01
 1.00000000e+00 7.77555110e-01
 1.00000000e+00 7.79559118e-01
 1.00000000e+00 7.81563126e-01
 1.00000000e+00 7.83567134e-01
 1.00000000e+00 7.85571142e-01
 1.00000000e+00 7.87575150e-01
 1.00000000e+00 7.89579158e-01
 1.00000000e+00 7.91583166e-01
 1.00000000e+00 7.93587174e-01
 1.00000000e+00 7.95591182e-01
 1.00000000e+00 7.97595190e-01
 1.00000000e+00 7.99599198e-01
 1.00000000e+00 8.01603206e-01
 1.00000000e+00 8.03607214e-01
 1.00000000e+00 8.05611222e-01
 1.00000000e+00 8.07615230e-01
 1.00000000e+00 8.09619238e-01
 1.00000000e+00 8.11623246e-01
 1.00000000e+00 8.13627255e-01
 1.00000000e+00 8.15631263e-01
 1.00000000e+00 8.17635271e-01
 1.00000000e+00 8.19639279e-01
 1.00000000e+00 8.21643287e-01
 1.00000000e+00 8.23647295e-01
 1.00000000e+00 8.25651303e-01
 1.00000000e+00 8.27655311e-01
 1.00000000e+00 8.29659319e-01
 1.00000000e+00 8.31663327e-01
 1.00000000e+00 8.33667335e-01
 1.00000000e+00 8.35671343e-01
 1.00000000e+00 8.37675351e-01
 1.00000000e+00 8.39679359e-01
 1.00000000e+00 8.41683367e-01
 1.00000000e+00 8.43687375e-01
 1.00000000e+00 8.45691383e-01
 1.00000000e+00 8.47695391e-01
 1.00000000e+00 8.49699399e-01
 1.00000000e+00 8.51703407e-01
 1.00000000e+00 8.53707415e-01
 1.00000000e+00 8.55711423e-01
 1.00000000e+00 8.57715431e-01
 1.00000000e+00 8.59719439e-01
 1.00000000e+00 8.61723447e-01
 1.00000000e+00 8.63727455e-01
 1.00000000e+00 8.65731463e-01
 1.00000000e+00 8.67735471e-01
 1.00000000e+00 8.69739479e-01
 1.00000000e+00 8.71743487e-01
 1.00000000e+00 8.73747495e-01
 1.00000000e+00 8.75751503e-01
 1.00000000e+00 8.77755511e-01
 1.00000000e+00 8.79759519e-01
 1.00000000e+00 8.81763527e-01
 1.00000000e+00 8.83767535e-01
 1.00000000e+00 8.85771543e-01
 1.00000000e+00 8.87775551e-01
 1.00000000e+00 8.89779559e-01
 1.00000000e+00 8.91783567e-01
 1.00000000e+00 8.93787575e-01
 1.00000000e+00 8.95791583e-01
 1.00000000e+00 8.97795591e-01
 1.00000000e+00 8.99799599e-01
 1.00000000e+00 9.01803607e-01
 1.00000000e+00 9.03807615e-01
 1.00000000e+00 9.05811623e-01
 1.00000000e+00 9.07815631e-01
 1.00000000e+00 9.09819639e-01
 1.00000000e+00 9.11823647e-01
 1.00000000e+00 9.13827655e-01
 1.00000000e+00 9.15831663e-01
 1.00000000e+00 9.17835671e-01
 1.00000000e+00 9.19839679e-01
 1.00000000e+00 9.21843687e-01
 1.00000000e+00 9.23847695e-01
 1.00000000e+00 9.25851703e-01
 1.00000000e+00 9.27855711e-01
 1.00000000e+00 9.29859719e-01
 1.00000000e+00 9.31863727e-01
 1.00000000e+00 9.33867735e-01
 1.00000000e+00 9.35871743e-01
 1.00000000e+00 9.37875752e-01
 1.00000000e+00 9.39879760e-01
 1.00000000e+00 9.41883768e-01
 1.00000000e+00 9.43887776e-01
 1.00000000e+00 9.45891784e-01
 1.00000000e+00 9.47895792e-01
 1.00000000e+00 9.49899800e-01
 1.00000000e+00 9.51903808e-01
 1.00000000e+00 9.53907816e-01
 1.00000000e+00 9.55911824e-01
 1.00000000e+00 9.57915832e-01
 1.00000000e+00 9.59919840e-01
 1.00000000e+00 9.61923848e-01
 1.00000000e+00 9.63927856e-01
 1.00000000e+00 9.65931864e-01
 1.00000000e+00 9.67935872e-01
 1.00000000e+00 9.69939880e-01
 1.00000000e+00 9.71943888e-01
 1.00000000e+00 9.73947896e-01
 1.00000000e+00 9.75951904e-01
 1.00000000e+00 9.77955912e-01
 1.00000000e+00 9.79959920e-01
 1.00000000e+00 9.81963928e-01
 1.00000000e+00 9.83967936e-01
 1.00000000e+00 9.85971944e-01
 1.00000000e+00 9.87975952e-01
 1.00000000e+00 9.89979960e-01
 1.00000000e+00 9.91983968e-01
 1.00000000e+00 9.93987976e-01
 1.00000000e+00 9.95991984e-01
 1.00000000e+00 9.97995992e-01
 1.00000000e+00 1.00000000e+00
 9.99349327e-01 9.97995992e-01
 9.98698654e-01 9.95991984e-01
 9.98047981e-01 9.93987976e-01
 9.97995992e-01 9.93831116e-01
 9.96110425e-01 9.91983968e-01
 9.95991984e-01 9.91945167e-01
 9.93987976e-01 9.91288652e-01
 9.91983968e-01 9.90632137e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.79979639e-01 9.79959920e-01
 9.79959920e-01 9.79939187e-01
 9.78652800e-01 9.77955912e-01
 9.77955912e-01 9.76898533e-01
 9.77332015e-01 9.75951904e-01
 9.75977506e-01 9.73947896e-01
 9.75951904e-01 9.73922730e-01
 9.73947896e-01 9.72601945e-01
 9.72949434e-01 9.71943888e-01
 9.71943888e-01 9.71268977e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.59939361e-01 9.59919840e-01
 9.59919840e-01 9.59898305e-01
 9.58357174e-01 9.57915832e-01
 9.57915832e-01 9.57355923e-01
 9.56777534e-01 9.55911824e-01
 9.55911824e-01 9.54839470e-01
 9.54957644e-01 9.53907816e-01
 9.53907816e-01 9.53080299e-01
 9.52415262e-01 9.51903808e-01
 9.51903808e-01 9.51494881e-01
 9.49918965e-01 9.49899800e-01
 9.49899800e-01 9.49878635e-01
 9.48262741e-01 9.47895792e-01
 9.47895792e-01 9.47451334e-01
 9.46608209e-01 9.45891784e-01
 9.45891784e-01 9.45043736e-01
 9.44708965e-01 9.43887776e-01
 9.43887776e-01 9.43209792e-01
 9.42281663e-01 9.41883768e-01
 9.41883768e-01 9.41550299e-01
 9.39898493e-01 9.39879760e-01
 9.39879760e-01 9.39859110e-01
 9.38187090e-01 9.37875752e-01
 9.37875752e-01 9.37510946e-01
 9.36476797e-01 9.35871743e-01
 9.35871743e-01 9.35178263e-01
 9.34531957e-01 9.33867735e-01
 9.33867735e-01 9.33300865e-01
 9.32183793e-01 9.31863727e-01
 9.31863727e-01 9.31586279e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.89796144e-01 8.89779559e-01
 8.89779559e-01 8.89761745e-01
 8.87941870e-01 8.87775551e-01
 8.87775551e-01 8.87595792e-01
 8.86087698e-01 8.85771543e-01
 8.85771543e-01 8.85436074e-01
 8.84071992e-01 8.83767535e-01
 8.83767535e-01 8.83485842e-01
 8.81906039e-01 8.81763527e-01
 8.81763527e-01 8.81628290e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.69755108e-01 8.69739479e-01
 8.69739479e-01 8.69722655e-01
 8.67872836e-01 8.67735471e-01
 8.67735471e-01 8.67589236e-01
 8.65990390e-01 8.65731463e-01
 8.65731463e-01 8.65460539e-01
 8.63968161e-01 8.63727455e-01
 8.63727455e-01 8.63501350e-01
 8.61834741e-01 8.61723447e-01
 8.61723447e-01 8.61617016e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.49714413e-01 8.49699399e-01
 8.49699399e-01 8.49683455e-01
 8.47811468e-01 8.47695391e-01
 8.47695391e-01 8.47573157e-01
 8.45908396e-01 8.45691383e-01
 8.45691383e-01 8.45466556e-01
 8.43882948e-01 8.43687375e-01
 8.43687375e-01 8.43501652e-01
 8.41772650e-01 8.41683367e-01
 8.41683367e-01 8.41597015e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631262e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627254e-01
 8.11623247e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.09632906e-01 8.09619238e-01
 8.09619238e-01 8.09604752e-01
 8.07702637e-01 8.07615230e-01
 8.07615230e-01 8.07524499e-01
 8.05772079e-01 8.05611222e-01
 8.05611222e-01 8.05446687e-01
 8.03744455e-01 8.03607214e-01
 8.03607214e-01 8.03475004e-01
 8.01664202e-01 8.01603206e-01
 8.01603206e-01 8.01543320e-01
 7.99612603e-01 7.99599198e-01
 7.99599198e-01 7.99585019e-01
 7.97677358e-01 7.97595190e-01
 7.97595190e-01 7.97510116e-01
 7.95741822e-01 7.95591182e-01
 7.95591182e-01 7.95437443e-01
 7.93714077e-01 7.93587174e-01
 7.93587174e-01 7.93464608e-01
 7.91639173e-01 7.91583166e-01
 7.91583166e-01 7.91527655e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.79572135e-01 7.79559118e-01
 7.79559118e-01 7.79545493e-01
 7.77628401e-01 7.77555110e-01
 7.77555110e-01 7.77479554e-01
 7.75684468e-01 7.75551102e-01
 7.75551102e-01 7.75415501e-01
 7.73656713e-01 7.73547094e-01
 7.73547094e-01 7.73440762e-01
 7.71590773e-01 7.71543086e-01
 7.71543086e-01 7.71495611e-01
 7.69551879e-01 7.69539078e-01
 7.69539078e-01 7.69525702e-01
 7.67604588e-01 7.67535070e-01
 7.67535070e-01 7.67463535e-01
 7.65657099e-01 7.65531062e-01
 7.65531062e-01 7.65403113e-01
 7.63629414e-01 7.63527054e-01
 7.63527054e-01 7.63427581e-01
 7.61567247e-01 7.61523046e-01
 7.61523046e-01 7.61478958e-01
 7.59531638e-01 7.59519038e-01
 7.59519038e-01 7.59505892e-01
 7.57581146e-01 7.57515030e-01
 7.57515030e-01 7.57447107e-01
 7.55630457e-01 7.55511022e-01
 7.55511022e-01 7.55389944e-01
 7.53602873e-01 7.53507014e-01
 7.53507014e-01 7.53413705e-01
 7.51544089e-01 7.51503006e-01
 7.51503006e-01 7.51462217e-01
 7.49511332e-01 7.49498998e-01
 7.49498998e-01 7.49486064e-01
 7.47558032e-01 7.47494990e-01
 7.47494990e-01 7.47430321e-01
 7.45604457e-01 7.45490982e-01
 7.45490982e-01 7.45376090e-01
 7.43576994e-01 7.43486974e-01
 7.43486974e-01 7.43399220e-01
 7.41521250e-01 7.41482966e-01
 7.41482966e-01 7.41444892e-01
 7.39491123e-01 7.39478958e-01
 7.39478958e-01 7.39466220e-01
 7.37535209e-01 7.37474950e-01
 7.37474950e-01 7.37413218e-01
 7.35579025e-01 7.35470942e-01
 7.35470942e-01 7.35361633e-01
 7.33551693e-01 7.33466934e-01
 7.33466934e-01 7.33384198e-01
 7.31498691e-01 7.31462926e-01
 7.31462926e-01 7.31427083e-01
 7.29471004e-01 7.29458918e-01
 7.29458918e-01 7.29446358e-01
 7.27512646e-01 7.27454910e-01
 7.27454910e-01 7.27395834e-01
 7.25554099e-01 7.25450902e-01
 7.25450902e-01 7.25346640e-01
 7.23526902e-01 7.23446894e-01
 7.23446894e-01 7.23368700e-01
 7.21476378e-01 7.21442886e-01
 7.21442886e-01 7.21409481e-01
 7.19450748e-01 7.19438878e-01
 7.19438878e-01 7.19426481e-01
 7.17490317e-01 7.17434870e-01
 7.17434870e-01 7.17378198e-01
 7.15529627e-01 7.15430862e-01
 7.15430862e-01 7.15331170e-01
 7.13502564e-01 7.13426854e-01
 7.13426854e-01 7.13352780e-01
 7.11454281e-01 7.11422846e-01
 7.11422846e-01 7.11391452e-01
 7.09430582e-01 7.09418838e-01
 7.09418838e-01 7.09406587e-01
 7.07468199e-01 7.07414830e-01
 7.07414830e-01 7.07360335e-01
 7.05505562e-01 7.05410822e-01
 7.05410822e-01 7.05315272e-01
 7.03478628e-01 7.03406814e-01
 7.03406814e-01 7.03336482e-01
 7.01432376e-01 7.01402806e-01
 7.01402806e-01 7.01373239e-01
 6.99410431e-01 6.99398798e-01
 6.99398798e-01 6.99386677e-01
 6.97446273e-01 6.97394790e-01
 6.97394790e-01 6.97342268e-01
 6.95481867e-01 6.95390782e-01
 6.95390782e-01 6.95298988e-01
 6.93455051e-01 6.93386774e-01
 6.93386774e-01 6.93319845e-01
 6.91410642e-01 6.91382766e-01
 6.91382766e-01 6.91354696e-01
 6.89390362e-01 6.89378758e-01
 6.89378758e-01 6.89366752e-01
 6.87424522e-01 6.87374749e-01
 6.87374749e-01 6.87324015e-01
 6.85458509e-01 6.85370741e-01
 6.85370741e-01 6.85282354e-01
 6.83431798e-01 6.83366733e-01
 6.83366733e-01 6.83302903e-01
 6.81389061e-01 6.81362725e-01
 6.81362725e-01 6.81336181e-01
 6.79370238e-01 6.79358717e-01
 6.79358717e-01 6.79346810e-01
 6.77402933e-01 6.77354709e-01
 6.77354709e-01 6.77305590e-01
 6.75435459e-01 6.75350701e-01
 6.75350701e-01 6.75265400e-01
 6.73408837e-01 6.73346693e-01
 6.73346693e-01 6.73285683e-01
 6.71367617e-01 6.71342685e-01
 6.71342685e-01 6.71317532e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.49309893e-01 6.49298597e-01
 6.49298597e-01 6.49286884e-01
 6.47339025e-01 6.47294589e-01
 6.47294589e-01 6.47249411e-01
 6.45367933e-01 6.45290581e-01
 6.45290581e-01 6.45212859e-01
 6.43341456e-01 6.43286573e-01
 6.43286573e-01 6.43232592e-01
 6.41303983e-01 6.41282565e-01
 6.41282565e-01 6.41261027e-01
 6.39289832e-01 6.39278557e-01
 6.39278557e-01 6.39266874e-01
 6.37317981e-01 6.37274549e-01
 6.37274549e-01 6.37230414e-01
 6.35345908e-01 6.35270541e-01
 6.35270541e-01 6.35194849e-01
 6.33319430e-01 6.33266533e-01
 6.33266533e-01 6.33214479e-01
 6.31282970e-01 6.31262525e-01
 6.31262525e-01 6.31241948e-01
 6.29269789e-01 6.29258517e-01
 6.29258517e-01 6.29246846e-01
 6.27297055e-01 6.27254509e-01
 6.27254509e-01 6.27211294e-01
 6.25324102e-01 6.25250501e-01
 6.25250501e-01 6.25176614e-01
 6.23297594e-01 6.23246493e-01
 6.23246493e-01 6.23196184e-01
 6.21262042e-01 6.21242485e-01
 6.21242485e-01 6.21222672e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.79169945e-01 5.79158317e-01
 5.79158317e-01 5.79146381e-01
 5.77194099e-01 5.77154309e-01
 5.77154309e-01 5.77113954e-01
 5.75218112e-01 5.75150301e-01
 5.75150301e-01 5.75082347e-01
 5.73190910e-01 5.73146293e-01
 5.73146293e-01 5.73102299e-01
 5.71158483e-01 5.71142285e-01
 5.71142285e-01 5.71125909e-01
 5.69149965e-01 5.69138277e-01
 5.69138277e-01 5.69126211e-01
 5.67173838e-01 5.67134269e-01
 5.67134269e-01 5.67094145e-01
 5.65197502e-01 5.65130261e-01
 5.65130261e-01 5.65062898e-01
 5.63170024e-01 5.63126253e-01
 5.63126253e-01 5.63083085e-01
 5.61137957e-01 5.61122244e-01
 5.61122244e-01 5.61106349e-01
 5.59118237e-01 5.59118236e-01
 5.59118236e-01 5.59118236e-01
 5.57114229e-01 5.57114228e-01
 5.57114228e-01 5.57114228e-01
 5.55110221e-01 5.55110220e-01
 5.55110220e-01 5.55110220e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.49110237e-01 5.49098196e-01
 5.49098196e-01 5.49085776e-01
 5.47133667e-01 5.47094188e-01
 5.47094188e-01 5.47054166e-01
 5.45156885e-01 5.45090180e-01
 5.45090180e-01 5.45023394e-01
 5.43128679e-01 5.43086172e-01
 5.43086172e-01 5.43044243e-01
 5.41097069e-01 5.41082164e-01
 5.41082164e-01 5.41067063e-01
 5.39090425e-01 5.39078156e-01
 5.39078156e-01 5.39065502e-01
 5.37113767e-01 5.37074148e-01
 5.37074148e-01 5.37033986e-01
 5.35136895e-01 5.35070140e-01
 5.35070140e-01 5.35003322e-01
 5.33108220e-01 5.33066132e-01
 5.33066132e-01 5.33024614e-01
 5.31076704e-01 5.31062124e-01
 5.31062124e-01 5.31047247e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.19051014e-01 5.19038076e-01
 5.19038076e-01 5.19024821e-01
 5.17074382e-01 5.17034068e-01
 5.17034068e-01 5.16993199e-01
 5.15097613e-01 5.15030060e-01
 5.15030060e-01 5.14962480e-01
 5.13067750e-01 5.13026052e-01
 5.13026052e-01 5.12984921e-01
 5.11036128e-01 5.11022044e-01
 5.11022044e-01 5.11007741e-01
 5.09031258e-01 5.09018036e-01
 5.09018036e-01 5.09004401e-01
 5.07054921e-01 5.07014028e-01
 5.07014028e-01 5.06972568e-01
 5.05078357e-01 5.05010020e-01
 5.05010020e-01 5.04941673e-01
 5.03047751e-01 5.03006012e-01
 5.03006012e-01 5.02964845e-01
 5.01015917e-01 5.01002004e-01
 5.01002004e-01 5.00987861e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.80961924e-01 4.80961924e-01
 4.80961924e-01 4.80961924e-01
 4.78972739e-01 4.78957916e-01
 4.78957916e-01 4.78942725e-01
 4.76997673e-01 4.76953908e-01
 4.76953908e-01 4.76909504e-01
 4.75021070e-01 4.74949900e-01
 4.74949900e-01 4.74878781e-01
 4.72988835e-01 4.72945892e-01
 4.72945892e-01 4.72903566e-01
 4.70955614e-01 4.70941884e-01
 4.70941884e-01 4.70927884e-01
 4.68953266e-01 4.68937876e-01
 4.68937876e-01 4.68921989e-01
 4.66979054e-01 4.66933868e-01
 4.66933868e-01 4.66888005e-01
 4.65002587e-01 4.64929860e-01
 4.64929860e-01 4.64857207e-01
 4.62969616e-01 4.62925852e-01
 4.62925852e-01 4.62882733e-01
 4.60935632e-01 4.60921844e-01
 4.60921844e-01 4.60907767e-01
 4.58934002e-01 4.58917836e-01
 4.58917836e-01 4.58901138e-01
 4.56960724e-01 4.56913828e-01
 4.56913828e-01 4.56866208e-01
 4.54984530e-01 4.54909820e-01
 4.54909820e-01 4.54835212e-01
 4.52950649e-01 4.52905812e-01
 4.52905812e-01 4.52861656e-01
 4.50915719e-01 4.50901804e-01
 4.50901804e-01 4.50887478e-01
 4.48914987e-01 4.48897796e-01
 4.48897796e-01 4.48880151e-01
 4.46942730e-01 4.46893788e-01
 4.46893788e-01 4.46844062e-01
 4.44966958e-01 4.44889780e-01
 4.44889780e-01 4.44812735e-01
 4.42931969e-01 4.42885772e-01
 4.42885772e-01 4.42840302e-01
 4.40895879e-01 4.40881764e-01
 4.40881764e-01 4.40867207e-01
 4.38877756e-01 4.38877756e-01
 4.38877756e-01 4.38877755e-01
 4.36873748e-01 4.36873747e-01
 4.36873747e-01 4.36873747e-01
 4.34869740e-01 4.34869739e-01
 4.34869739e-01 4.34869739e-01
 4.32865732e-01 4.32865731e-01
 4.32865731e-01 4.32865731e-01
 4.30861724e-01 4.30861723e-01
 4.30861723e-01 4.30861723e-01
 4.28877226e-01 4.28857715e-01
 4.28857715e-01 4.28837657e-01
 4.26908002e-01 4.26853707e-01
 4.26853707e-01 4.26798459e-01
 4.24933607e-01 4.24849699e-01
 4.24849699e-01 4.24766009e-01
 4.22895661e-01 4.22845691e-01
 4.22845691e-01 4.22796584e-01
 4.20856463e-01 4.20841683e-01
 4.20841683e-01 4.20826498e-01
 4.18858505e-01 4.18837675e-01
 4.18837675e-01 4.18816075e-01
 4.16891437e-01 4.16833667e-01
 4.16833667e-01 4.16774824e-01
 4.14918051e-01 4.14829659e-01
 4.14829659e-01 4.14741542e-01
 4.12878163e-01 4.12825651e-01
 4.12825651e-01 4.12774097e-01
 4.10836913e-01 4.10821643e-01
 4.10821643e-01 4.10805920e-01
 4.08840199e-01 4.08817635e-01
 4.08817635e-01 4.08794199e-01
 4.06875558e-01 4.06813627e-01
 4.06813627e-01 4.06750469e-01
 4.04903446e-01 4.04809619e-01
 4.04809619e-01 4.04716139e-01
 4.02861222e-01 4.02805611e-01
 4.02805611e-01 4.02751081e-01
 4.00817492e-01 4.00801603e-01
 4.00801603e-01 4.00785202e-01
 3.98822228e-01 3.98797595e-01
 3.98797595e-01 3.98771959e-01
 3.96860524e-01 3.96793587e-01
 3.96793587e-01 3.96725223e-01
 3.94890006e-01 3.94789579e-01
 3.94789579e-01 3.94689592e-01
 3.92844962e-01 3.92785571e-01
 3.92785571e-01 3.92727420e-01
 3.90798227e-01 3.90781563e-01
 3.90781563e-01 3.90764312e-01
 3.88804681e-01 3.88777555e-01
 3.88777555e-01 3.88749257e-01
 3.86846546e-01 3.86773547e-01
 3.86773547e-01 3.86698858e-01
 3.84878015e-01 3.84769539e-01
 3.84769539e-01 3.84661627e-01
 3.82829550e-01 3.82765531e-01
 3.82765531e-01 3.82702960e-01
 3.80779152e-01 3.80761523e-01
 3.80761523e-01 3.80743210e-01
 3.78787671e-01 3.78757515e-01
 3.78757515e-01 3.78725962e-01
 3.76833910e-01 3.76753507e-01
 3.76753507e-01 3.76671062e-01
 3.74867858e-01 3.74749499e-01
 3.74749499e-01 3.74631872e-01
 3.72815213e-01 3.72745491e-01
 3.72745491e-01 3.72677496e-01
 3.70760313e-01 3.70741483e-01
 3.70741483e-01 3.70721840e-01
 3.68771359e-01 3.68737475e-01
 3.68737475e-01 3.68701891e-01
 3.66823009e-01 3.66733467e-01
 3.66733467e-01 3.66641401e-01
 3.64860070e-01 3.64729459e-01
 3.64729459e-01 3.64599815e-01
 3.62802267e-01 3.62725451e-01
 3.62725451e-01 3.62650741e-01
 3.60741777e-01 3.60721443e-01
 3.60721443e-01 3.60700125e-01
 3.58755970e-01 3.58717435e-01
 3.58717435e-01 3.58676780e-01
 3.56814403e-01 3.56713427e-01
 3.56713427e-01 3.56609250e-01
 3.54855410e-01 3.54709419e-01
 3.54709419e-01 3.54564728e-01
 3.52791166e-01 3.52705411e-01
 3.52705411e-01 3.52622291e-01
 3.50723636e-01 3.50701403e-01
 3.50701403e-01 3.50677949e-01
 3.48741830e-01 3.48697395e-01
 3.48697395e-01 3.48650240e-01
 3.46808905e-01 3.46693387e-01
 3.46693387e-01 3.46573686e-01
 3.44854999e-01 3.44689379e-01
 3.44689379e-01 3.44525553e-01
 3.42782582e-01 3.42685371e-01
 3.42685371e-01 3.42591556e-01
 3.40706028e-01 3.40681363e-01
 3.40681363e-01 3.40655137e-01
 3.38729436e-01 3.38677355e-01
 3.38677355e-01 3.38621665e-01
 3.36807756e-01 3.36673347e-01
 3.36673347e-01 3.36533278e-01
 3.34860547e-01 3.34669339e-01
 3.34669339e-01 3.34480680e-01
 3.32777554e-01 3.32665331e-01
 3.32665331e-01 3.32557641e-01
 3.30689168e-01 3.30661323e-01
 3.30661323e-01 3.30630945e-01
 3.28657315e-01 3.28657315e-01
 3.28657315e-01 3.28657314e-01
 3.26653307e-01 3.26653307e-01
 3.26653307e-01 3.26653306e-01
 3.24649299e-01 3.24649299e-01
 3.24649299e-01 3.24649298e-01
 3.22645291e-01 3.22645291e-01
 3.22645291e-01 3.22645290e-01
 3.20641283e-01 3.20641283e-01
 3.20641283e-01 3.20641282e-01
 3.18713530e-01 3.18637275e-01
 3.18637275e-01 3.18553738e-01
 3.16827730e-01 3.16633267e-01
 3.16633267e-01 3.16426882e-01
 3.14902485e-01 3.14629259e-01
 3.14629259e-01 3.14361871e-01
 3.12786181e-01 3.12625251e-01
 3.12625251e-01 3.12473615e-01
 3.10659326e-01 3.10621242e-01
 3.10621242e-01 3.10578947e-01
 3.08617235e-01 3.08617234e-01
 3.08617234e-01 3.08617234e-01
 3.06613227e-01 3.06613226e-01
 3.06613226e-01 3.06613226e-01
 3.04609219e-01 3.04609218e-01
 3.04609218e-01 3.04609218e-01
 3.02605211e-01 3.02605210e-01
 3.02605210e-01 3.02605210e-01
 3.00601203e-01 3.00601202e-01
 3.00601202e-01 3.00601202e-01
 2.98597195e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 2.96596990e-01 2.96593186e-01
 2.96593186e-01 2.96589196e-01
 2.94589179e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.92585171e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.90581163e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.88582324e-01 2.88577154e-01
 2.88577154e-01 2.88571641e-01
 2.86573147e-01 2.86573146e-01
 2.86573146e-01 2.86573145e-01
 2.84569139e-01 2.84569138e-01
 2.84569138e-01 2.84569137e-01
 2.82565131e-01 2.82565130e-01
 2.82565130e-01 2.82565129e-01
 2.80568675e-01 2.80561122e-01
 2.80561122e-01 2.80552866e-01
 2.78565561e-01 2.78557114e-01
 2.78557114e-01 2.78547793e-01
 2.76553107e-01 2.76553106e-01
 2.76553106e-01 2.76553105e-01
 2.74559994e-01 2.74549098e-01
 2.74549098e-01 2.74536833e-01
 2.72557644e-01 2.72545090e-01
 2.72545090e-01 2.72530510e-01
 2.70541084e-01 2.70541082e-01
 2.70541082e-01 2.70541080e-01
 2.68555165e-01 2.68537074e-01
 2.68537074e-01 2.68514865e-01
 2.66533069e-01 2.66533066e-01
 2.66533066e-01 2.66533063e-01
 2.64529061e-01 2.64529058e-01
 2.64529058e-01 2.64529053e-01
 2.62525056e-01 2.62525050e-01
 2.62525050e-01 2.62525040e-01
 2.60521051e-01 2.60521042e-01
 2.60521042e-01 2.60521005e-01
 2.58813973e-01 2.58517034e-01
 2.60521042e-01 2.57982223e-01
 2.62525050e-01 2.57051200e-01
 2.63356332e-01 2.56513026e-01
 2.64529058e-01 2.56185686e-01
 2.66533066e-01 2.55426148e-01
 2.68537074e-01 2.54563952e-01
 2.68644991e-01 2.54509018e-01
 2.70541082e-01 2.53849151e-01
 2.72545090e-01 2.53041502e-01
 2.73773935e-01 2.52505010e-01
 2.74549098e-01 2.52244833e-01
 2.76553106e-01 2.51497714e-01
 2.78557114e-01 2.50681263e-01
 2.78964897e-01 2.50501002e-01
 2.80561122e-01 2.49920828e-01
 2.82565130e-01 2.49147163e-01
 2.84147552e-01 2.48496994e-01
 2.84569138e-01 2.48349575e-01
 2.86573146e-01 2.47595139e-01
 2.88577154e-01 2.46807666e-01
 2.89340149e-01 2.46492986e-01
 2.90581162e-01 2.46043982e-01
 2.92585170e-01 2.45276950e-01
 2.94560140e-01 2.44488978e-01
 2.94589178e-01 2.44478651e-01
 2.96593186e-01 2.43731285e-01
 2.98597194e-01 2.42954876e-01
 2.99746815e-01 2.42484970e-01
 3.00601202e-01 2.42166997e-01
 3.02605210e-01 2.41356271e-01
 3.04609218e-01 2.40517816e-01
 3.04695128e-01 2.40480962e-01
 3.06613226e-01 2.39782521e-01
 3.08617234e-01 2.39160942e-01
 3.10621242e-01 2.38523668e-01
 3.10732840e-01 2.38476954e-01
 3.12625251e-01 2.37727860e-01
 3.14629259e-01 2.36934591e-01
 3.15812722e-01 2.36472946e-01
 3.16633267e-01 2.36174372e-01
 3.18637275e-01 2.35569033e-01
 3.20641283e-01 2.34864361e-01
 3.21506616e-01 2.34468938e-01
 3.22645291e-01 2.33951676e-01
 3.24649299e-01 2.33132809e-01
 3.26469785e-01 2.32464930e-01
 3.26653307e-01 2.32397601e-01
 3.28657315e-01 2.31662394e-01
 3.30661323e-01 2.30872194e-01
 3.31575210e-01 2.30460922e-01
 3.32665331e-01 2.30060176e-01
 3.34669339e-01 2.29323471e-01
 3.36673347e-01 2.28586766e-01
 3.37032256e-01 2.28456914e-01
 3.38677355e-01 2.27919549e-01
 3.40681363e-01 2.27307963e-01
 3.42685371e-01 2.26610277e-01
 3.43118789e-01 2.26452906e-01
 3.44689379e-01 2.25882635e-01
 3.46693387e-01 2.25141372e-01
 3.48538117e-01 2.24448898e-01
 3.48697395e-01 2.24389108e-01
 3.50701403e-01 2.23627008e-01
 3.52705411e-01 2.22846641e-01
 3.53737122e-01 2.22444890e-01
 3.54709419e-01 2.22066274e-01
 3.56713427e-01 2.21285907e-01
 3.58717435e-01 2.20503925e-01
 3.58867866e-01 2.20440882e-01
 3.60721443e-01 2.19806173e-01
 3.62725451e-01 2.19111523e-01
 3.64644845e-01 2.18436874e-01
 3.64729459e-01 2.18408315e-01
 3.66733467e-01 2.17731923e-01
 3.68737475e-01 2.17055532e-01
 3.70563383e-01 2.16432866e-01
 3.70741483e-01 2.16372131e-01
 3.72745491e-01 2.15676794e-01
 3.74749499e-01 2.14970396e-01
 3.76253586e-01 2.14428858e-01
 3.76753507e-01 2.14248864e-01
 3.78757515e-01 2.13512207e-01
 3.80761523e-01 2.12740704e-01
 3.81540026e-01 2.12424850e-01
 3.82765531e-01 2.11943547e-01
 3.84769539e-01 2.11209718e-01
 3.86773547e-01 2.10475888e-01
 3.86923874e-01 2.10420842e-01
 3.88777555e-01 2.09821370e-01
 3.90781563e-01 2.09163573e-01
 3.92785571e-01 2.08459287e-01
 3.92906371e-01 2.08416834e-01
 3.94789579e-01 2.07773902e-01
 3.96793587e-01 2.07096871e-01
 3.98797595e-01 2.06471783e-01
 3.98983075e-01 2.06412826e-01
 4.00801603e-01 2.05834780e-01
 4.02805611e-01 2.05156895e-01
 4.04809619e-01 2.04477856e-01
 4.05007352e-01 2.04408818e-01
 4.06813627e-01 2.03778163e-01
 4.08817635e-01 2.03071462e-01
 4.10622451e-01 2.02404810e-01
 4.10821643e-01 2.02331639e-01
 4.12825651e-01 2.01585009e-01
 4.14829659e-01 2.00877676e-01
 4.16180736e-01 2.00400802e-01
 4.16833667e-01 2.00198707e-01
 4.18837675e-01 1.99578429e-01
 4.20841683e-01 1.98946698e-01
 4.22539890e-01 1.98396794e-01
 4.22845691e-01 1.98300718e-01
 4.24849699e-01 1.97659963e-01
 4.26853707e-01 1.97018372e-01
 4.28807722e-01 1.96392786e-01
 4.28857715e-01 1.96376780e-01
 4.30861723e-01 1.95731741e-01
 4.32865731e-01 1.95082131e-01
 4.34869739e-01 1.94431902e-01
 4.34998964e-01 1.94388778e-01
 4.36873747e-01 1.93763128e-01
 4.38877756e-01 1.93088507e-01
 4.40881764e-01 1.92385596e-01
 4.40884060e-01 1.92384770e-01
 4.42885772e-01 1.91679961e-01
 4.44889780e-01 1.91006923e-01
 4.46754213e-01 1.90380762e-01
 4.46893788e-01 1.90339401e-01
 4.48897796e-01 1.89745552e-01
 4.50901804e-01 1.89131154e-01
 4.52905812e-01 1.88491641e-01
 4.53265827e-01 1.88376754e-01
 4.54909820e-01 1.87866217e-01
 4.56913828e-01 1.87249993e-01
 4.58917836e-01 1.86666780e-01
 4.59915299e-01 1.86372745e-01
 4.60921844e-01 1.86076034e-01
 4.62925852e-01 1.85461636e-01
 4.64929860e-01 1.84841205e-01
 4.66428208e-01 1.84368737e-01
 4.66933868e-01 1.84209290e-01
 4.68937876e-01 1.83569199e-01
 4.70941884e-01 1.82907825e-01
 4.72559102e-01 1.82364729e-01
 4.72945892e-01 1.82237288e-01
 4.74949900e-01 1.81603842e-01
 4.76953908e-01 1.80970395e-01
 4.78882707e-01 1.80360721e-01
 4.78957916e-01 1.80339486e-01
 4.80961924e-01 1.79766373e-01
 4.82965932e-01 1.79180773e-01
 4.84969940e-01 1.78591552e-01
 4.85768652e-01 1.78356713e-01
 4.86973948e-01 1.78012028e-01
 4.88977956e-01 1.77438930e-01
 4.90981964e-01 1.76865269e-01
 4.92770705e-01 1.76352705e-01
 4.92985972e-01 1.76291021e-01
 4.94989980e-01 1.75700972e-01
 4.96993988e-01 1.75105903e-01
 4.98997996e-01 1.74507147e-01
 4.99512986e-01 1.74348697e-01
 5.01002004e-01 1.73890563e-01
 5.03006012e-01 1.73262307e-01
 5.05010020e-01 1.72662060e-01
 5.06088256e-01 1.72344689e-01
 5.07014028e-01 1.72072195e-01
 5.09018036e-01 1.71482329e-01
 5.11022044e-01 1.70865745e-01
 5.12715289e-01 1.70340681e-01
 5.13026052e-01 1.70255107e-01
 5.15030060e-01 1.69703264e-01
 5.17034068e-01 1.69151421e-01
 5.19038076e-01 1.68609514e-01
 5.20033789e-01 1.68336673e-01
 5.21042084e-01 1.68068794e-01
 5.23046092e-01 1.67506740e-01
 5.25050100e-01 1.66944687e-01
 5.27054108e-01 1.66393741e-01
 5.27286262e-01 1.66332665e-01
 5.29058116e-01 1.65871187e-01
 5.31062124e-01 1.65333571e-01
 5.33066132e-01 1.64782058e-01
 5.34713632e-01 1.64328657e-01
 5.35070140e-01 1.64230544e-01
 5.37074148e-01 1.63664288e-01
 5.39078156e-01 1.63093377e-01
 5.41082164e-01 1.62520343e-01
 5.41767523e-01 1.62324649e-01
 5.43086172e-01 1.61948129e-01
 5.45090180e-01 1.61375914e-01
 5.47094188e-01 1.60803699e-01
 5.48785950e-01 1.60320641e-01
 5.49098196e-01 1.60242838e-01
 5.51102204e-01 1.59723246e-01
 5.53106212e-01 1.59200557e-01
 5.55110220e-01 1.58677868e-01
 5.56495207e-01 1.58316633e-01
 5.57114228e-01 1.58159244e-01
 5.59118236e-01 1.57667226e-01
 5.61122244e-01 1.57161129e-01
 5.63126253e-01 1.56631288e-01
 5.64331523e-01 1.56312625e-01
 5.65130261e-01 1.56102713e-01
 5.67134269e-01 1.55594263e-01
 5.69138277e-01 1.55101162e-01
 5.71142285e-01 1.54594275e-01
 5.72248945e-01 1.54308617e-01
 5.73146293e-01 1.54076988e-01
 5.75150301e-01 1.53559702e-01
 5.77154309e-01 1.53034601e-01
 5.79158317e-01 1.52500801e-01
 5.79892079e-01 1.52304609e-01
 5.81162325e-01 1.51964974e-01
 5.83166333e-01 1.51431281e-01
 5.85170341e-01 1.50897587e-01
 5.87174349e-01 1.50363893e-01
 5.87412010e-01 1.50300601e-01
 5.89178357e-01 1.49888619e-01
 5.91182365e-01 1.49419359e-01
 5.93186373e-01 1.48943853e-01
 5.95190381e-01 1.48465100e-01
 5.95895733e-01 1.48296593e-01
 5.97194389e-01 1.47993244e-01
 5.99198397e-01 1.47525135e-01
 6.01202405e-01 1.47044980e-01
 6.03206413e-01 1.46556795e-01
 6.04290997e-01 1.46292585e-01
 6.05210421e-01 1.46070050e-01
 6.07214429e-01 1.45603105e-01
 6.09218437e-01 1.45149512e-01
 6.11222445e-01 1.44666892e-01
 6.12735171e-01 1.44288577e-01
 6.13226453e-01 1.44166523e-01
 6.15230461e-01 1.43686336e-01
 6.17234469e-01 1.43220036e-01
 6.19238477e-01 1.42753736e-01
 6.21205365e-01 1.42284569e-01
 6.21242485e-01 1.42275715e-01
 6.23246493e-01 1.41790510e-01
 6.25250501e-01 1.41305305e-01
 6.27254509e-01 1.40820100e-01
 6.29258517e-01 1.40334307e-01
 6.29474109e-01 1.40280561e-01
 6.31262525e-01 1.39894608e-01
 6.33266533e-01 1.39465684e-01
 6.35270541e-01 1.39035529e-01
 6.37274549e-01 1.38605374e-01
 6.38806465e-01 1.38276553e-01
 6.39278557e-01 1.38177192e-01
 6.41282565e-01 1.37763316e-01
 6.43286573e-01 1.37342296e-01
 6.45290581e-01 1.36913837e-01
 6.47294589e-01 1.36482563e-01
 6.48270483e-01 1.36272545e-01
 6.49298597e-01 1.36051289e-01
 6.51302605e-01 1.35610258e-01
 6.53306613e-01 1.35163975e-01
 6.55310621e-01 1.34728946e-01
 6.57314629e-01 1.34313490e-01
 6.57533075e-01 1.34268537e-01
 6.59318637e-01 1.33901091e-01
 6.61322645e-01 1.33479610e-01
 6.63326653e-01 1.33053451e-01
 6.65330661e-01 1.32627292e-01
 6.67036547e-01 1.32264529e-01
 6.67334669e-01 1.32201132e-01
 6.69338677e-01 1.31757986e-01
 6.71342685e-01 1.31309325e-01
 6.73346693e-01 1.30875361e-01
 6.75350701e-01 1.30448227e-01
 6.76231375e-01 1.30260521e-01
 6.77354709e-01 1.30049080e-01
 6.79358717e-01 1.29676425e-01
 6.81362725e-01 1.29308476e-01
 6.83366733e-01 1.28932478e-01
 6.85370741e-01 1.28553908e-01
 6.86945039e-01 1.28256513e-01
 6.87374749e-01 1.28176983e-01
 6.89378758e-01 1.27806085e-01
 6.91382766e-01 1.27428489e-01
 6.93386774e-01 1.27047884e-01
 6.95390782e-01 1.26667279e-01
 6.97394790e-01 1.26302673e-01
 6.97682894e-01 1.26252505e-01
 6.99398798e-01 1.25955533e-01
 7.01402806e-01 1.25582685e-01
 7.03406814e-01 1.25198688e-01
 7.05410822e-01 1.24826785e-01
 7.07414830e-01 1.24473710e-01
 7.08705911e-01 1.24248497e-01
 7.09418838e-01 1.24124136e-01
 7.11422846e-01 1.23769807e-01
 7.13426854e-01 1.23413536e-01
 7.15430862e-01 1.23057266e-01
 7.17434870e-01 1.22695346e-01
 7.19438878e-01 1.22318512e-01
 7.19824066e-01 1.22244489e-01
 7.21442886e-01 1.21936214e-01
 7.23446894e-01 1.21575000e-01
 7.25450902e-01 1.21223966e-01
 7.27454910e-01 1.20872932e-01
 7.29458918e-01 1.20521898e-01
 7.31036271e-01 1.20240481e-01
 7.31462926e-01 1.20175450e-01
 7.33466934e-01 1.19873172e-01
 7.35470942e-01 1.19570746e-01
 7.37474950e-01 1.19268319e-01
 7.39478958e-01 1.18965893e-01
 7.41482966e-01 1.18661528e-01
 7.43486974e-01 1.18357939e-01
 7.44288781e-01 1.18236473e-01
 7.45490982e-01 1.18057330e-01
 7.47494990e-01 1.17763353e-01
 7.49498998e-01 1.17491371e-01
 7.51503006e-01 1.17229235e-01
 7.53507014e-01 1.16957386e-01
 7.55511022e-01 1.16670802e-01
 7.57515030e-01 1.16381598e-01
 7.58548431e-01 1.16232465e-01
 7.59519038e-01 1.16092394e-01
 7.61523046e-01 1.15804993e-01
 7.63527054e-01 1.15518162e-01
 7.65531062e-01 1.15241939e-01
 7.67535070e-01 1.14986494e-01
 7.69539078e-01 1.14736799e-01
 7.71543086e-01 1.14492104e-01
 7.73547094e-01 1.14248902e-01
 7.73715562e-01 1.14228457e-01
 7.75551102e-01 1.14005700e-01
 7.77555110e-01 1.13739585e-01
 7.79559118e-01 1.13467861e-01
 7.81563126e-01 1.13201435e-01
 7.83567134e-01 1.12951775e-01
 7.85571142e-01 1.12722099e-01
 7.87575150e-01 1.12496564e-01
 7.89579158e-01 1.12271029e-01
 7.90013378e-01 1.12224449e-01
 7.91583166e-01 1.12056051e-01
 7.93587174e-01 1.11843879e-01
 7.95591182e-01 1.11631707e-01
 7.97595190e-01 1.11419535e-01
 7.99599198e-01 1.11191305e-01
 8.01603206e-01 1.10977627e-01
 8.03607214e-01 1.10786190e-01
 8.05611222e-01 1.10599096e-01
 8.07615230e-01 1.10412003e-01
 8.09619238e-01 1.10224909e-01
 8.09672386e-01 1.10220441e-01


==> case2_l8QP1.txt <==
 4.07559604e-11 0.00000000e+00
 2.00400802e-03 0.00000000e+00
 4.00801603e-03 0.00000000e+00
 6.01202405e-03 0.00000000e+00
 8.01603206e-03 0.00000000e+00
 1.00200401e-02 0.00000000e+00
 1.20240481e-02 0.00000000e+00
 1.40280561e-02 0.00000000e+00
 1.60320641e-02 0.00000000e+00
 1.80360721e-02 0.00000000e+00
 2.00400802e-02 0.00000000e+00
 2.20440882e-02 0.00000000e+00
 2.40480962e-02 0.00000000e+00
 2.60521042e-02 0.00000000e+00
 2.80561122e-02 0.00000000e+00
 3.00601202e-02 0.00000000e+00
 3.20641283e-02 0.00000000e+00
 3.40681363e-02 0.00000000e+00
 3.60721443e-02 0.00000000e+00
 3.80761523e-02 0.00000000e+00
 4.00801603e-02 0.00000000e+00
 4.20841683e-02 0.00000000e+00
 4.40881764e-02 0.00000000e+00
 4.60921844e-02 0.00000000e+00
 4.80961924e-02 0.00000000e+00
 5.01002004e-02 0.00000000e+00
 5.21042084e-02 0.00000000e+00
 5.41082164e-02 0.00000000e+00
 5.61122244e-02 0.00000000e+00
 5.81162325e-02 0.00000000e+00
 6.01202405e-02 0.00000000e+00
 6.21242485e-02 0.00000000e+00
 6.41282565e-02 0.00000000e+00
 6.61322645e-02 0.00000000e+00
 6.81362725e-02 0.00000000e+00
 7.01402806e-02 0.00000000e+00
 7.21442886e-02 0.00000000e+00
 7.41482966e-02 0.00000000e+00
 7.61523046e-02 0.00000000e+00
 7.81563126e-02 0.00000000e+00
 8.01603206e-02 0.00000000e+00
 8.21643287e-02 0.00000000e+00
 8.41683367e-02 0.00000000e+00
 8.61723447e-02 0.00000000e+00
 8.81763527e-02 0.00000000e+00
 9.01803607e-02 0.00000000e+00
 9.21843687e-02 0.00000000e+00
 9.41883768e-02 0.00000000e+00
 9.61923848e-02 0.00000000e+00
 9.81963928e-02 0.00000000e+00
 1.00200401e-01 0.00000000e+00
 1.02204409e-01 0.00000000e+00
 1.04208417e-01 0.00000000e+00
 1.06212425e-01 0.00000000e+00
 1.08216433e-01 0.00000000e+00
 1.10220441e-01 0.00000000e+00
 1.12224449e-01 0.00000000e+00
 1.14194239e-01 0.00000000e+00
 1.14228457e-01 5.27387016e-06
 1.16232465e-01 3.14143208e-04
 1.18236473e-01 6.23012546e-04
 1.20240481e-01 9.30217498e-04
 1.22244489e-01 1.22043476e-03
 1.24248497e-01 1.53200005e-03
 1.26252505e-01 1.84356534e-03
 1.27284483e-01 2.00400802e-03
 1.28256513e-01 2.15513064e-03
 1.30260521e-01 2.46803858e-03
 1.32264529e-01 2.78993197e-03
 1.34268537e-01 3.11182536e-03
 1.36272545e-01 3.42909421e-03
 1.38276553e-01 3.70957516e-03
 1.40280561e-01 3.98079879e-03
 1.40472859e-01 4.00801603e-03
 1.42284569e-01 4.26444058e-03
 1.44288577e-01 4.55224481e-03
 1.46292585e-01 4.86088406e-03
 1.48296593e-01 5.17886569e-03
 1.50300601e-01 5.49828034e-03
 1.52304609e-01 5.82581549e-03
 1.53464505e-01 6.01202405e-03
 1.54308617e-01 6.14512390e-03
 1.56312625e-01 6.43113885e-03
 1.58316633e-01 6.71715380e-03
 1.60320641e-01 7.01037826e-03
 1.62324649e-01 7.33777313e-03
 1.64328657e-01 7.64038043e-03
 1.66332665e-01 7.93394454e-03
 1.66893034e-01 8.01603206e-03
 1.68336673e-01 8.22836412e-03
 1.70340681e-01 8.52492741e-03
 1.72344689e-01 8.83132497e-03
 1.74348697e-01 9.13772252e-03
 1.76352705e-01 9.44412008e-03
 1.78356713e-01 9.75119890e-03
 1.80107733e-01 1.00200401e-02
 1.80360721e-01 1.00812578e-02
 1.82364729e-01 1.05809776e-02
 1.84368737e-01 1.10806975e-02
 1.86372745e-01 1.15804174e-02
 1.88188977e-01 1.20240481e-02
 1.88376754e-01 1.20687735e-02
 1.90380762e-01 1.25101929e-02
 1.92384770e-01 1.29729333e-02
 1.94388778e-01 1.34486160e-02
 1.96392786e-01 1.39418654e-02
 1.96742967e-01 1.40280561e-02
 1.98396794e-01 1.44351147e-02
 2.00400802e-01 1.49317388e-02
 2.02404810e-01 1.54418614e-02
 2.04408818e-01 1.59430948e-02
 2.04791690e-01 1.60320641e-02
 2.06412826e-01 1.64027016e-02
 2.08416834e-01 1.68608744e-02
 2.10420842e-01 1.73230461e-02
 2.12424850e-01 1.78002610e-02
 2.13415111e-01 1.80360721e-02
 2.14428858e-01 1.82791172e-02
 2.16432866e-01 1.87595765e-02
 2.18436874e-01 1.92431528e-02
 2.20440882e-01 1.97305968e-02
 2.21706549e-01 2.00400802e-02
 2.22444890e-01 2.03159998e-02
 2.24448898e-01 2.10649017e-02
 2.26452906e-01 2.18138036e-02
 2.27081378e-01 2.20440882e-02
 2.28456914e-01 2.25338443e-02
 2.30460922e-01 2.32118734e-02
 2.32464930e-01 2.39142582e-02
 2.32843277e-01 2.40480962e-02
 2.34468938e-01 2.46231637e-02
 2.36472946e-01 2.53468829e-02
 2.38394322e-01 2.60521042e-02
 2.38476954e-01 2.60824333e-02
 2.40480962e-01 2.68125438e-02
 2.42484970e-01 2.75254280e-02
 2.43976791e-01 2.80561122e-02
 2.44488978e-01 2.82400963e-02
 2.46492986e-01 2.89599610e-02
 2.48496994e-01 2.96819025e-02
 2.49544880e-01 3.00601202e-02
 2.50501002e-01 3.05678660e-02
 2.52505010e-01 3.16646677e-02
 2.53234880e-01 3.20641283e-02
 2.54509018e-01 3.27614694e-02
 2.56513026e-01 3.38402626e-02
 2.56962305e-01 3.40681363e-02
 2.58517034e-01 3.48377794e-02
 2.60521042e-01 3.58415770e-02
 2.60966516e-01 3.60721443e-02
 2.62525050e-01 3.68788065e-02
 2.64529058e-01 3.79160359e-02
 2.64838415e-01 3.80761523e-02
 2.66533066e-01 3.89657239e-02
 2.68537074e-01 4.00181521e-02
 2.68655268e-01 4.00801603e-02
 2.70541082e-01 4.15075242e-02
 2.71309455e-01 4.20841683e-02
 2.72545090e-01 4.30114809e-02
 2.73979777e-01 4.40881764e-02
 2.74549098e-01 4.45154376e-02
 2.76553106e-01 4.60217798e-02
 2.76645908e-01 4.60921844e-02
 2.78557114e-01 4.75421240e-02
 2.79278992e-01 4.80961924e-02
 2.80561122e-01 4.90845011e-02
 2.81910344e-01 5.01002004e-02
 2.82565130e-01 5.08156877e-02
 2.83744335e-01 5.21042084e-02
 2.84569138e-01 5.30054741e-02
 2.85578326e-01 5.41082164e-02
 2.86573146e-01 5.51952605e-02
 2.87412316e-01 5.61122244e-02
 2.88577154e-01 5.73850468e-02
 2.89247468e-01 5.81162325e-02
 2.90581162e-01 5.96044308e-02
 2.91045392e-01 6.01202405e-02
 2.92200497e-01 6.21242485e-02
 2.92585170e-01 6.27916226e-02
 2.93355603e-01 6.41282565e-02
 2.94545447e-01 6.61322645e-02
 2.94589178e-01 6.62009269e-02
 2.95862663e-01 6.81362725e-02
 2.96593186e-01 6.92785551e-02
 2.97144285e-01 7.01402806e-02
 2.97933771e-01 7.21442886e-02
 2.98597194e-01 7.38283021e-02
 2.98721334e-01 7.41482966e-02
 2.99498774e-01 7.61523046e-02
 3.00276214e-01 7.81563126e-02
 3.00601202e-01 7.89959865e-02
 3.01057087e-01 8.01603206e-02
 3.01462711e-01 8.21643287e-02
 3.01868335e-01 8.41683367e-02
 3.02273960e-01 8.61723447e-02
 3.02605210e-01 8.76765469e-02
 3.02720543e-01 8.81763527e-02
 3.03215443e-01 9.01803607e-02
 3.03447122e-01 9.21843687e-02
 3.03643843e-01 9.41883768e-02
 3.03800859e-01 9.61923848e-02
 3.03947397e-01 9.81963928e-02
 3.04082218e-01 1.00200401e-01
 3.04111589e-01 1.02204409e-01
 3.04123067e-01 1.04208417e-01
 3.04071847e-01 1.06212425e-01
 3.04005987e-01 1.08216433e-01
 3.03923799e-01 1.10220441e-01
 3.03709503e-01 1.12224449e-01
 3.03495207e-01 1.14228457e-01
 3.03294281e-01 1.16232465e-01
 3.03129735e-01 1.18236473e-01
 3.02989782e-01 1.20240481e-01
 3.02759268e-01 1.22244489e-01
 3.02605210e-01 1.23250738e-01
 3.02445014e-01 1.24248497e-01
 3.02105693e-01 1.26252505e-01
 3.01766372e-01 1.28256513e-01
 3.01419495e-01 1.30260521e-01
 3.01022055e-01 1.32264529e-01
 3.00624615e-01 1.34268537e-01
 3.00601202e-01 1.34386592e-01
 3.00205327e-01 1.36272545e-01
 2.99784671e-01 1.38276553e-01
 2.99321038e-01 1.40280561e-01
 2.98793263e-01 1.42284569e-01
 2.98597194e-01 1.43079278e-01
 2.98289860e-01 1.44288577e-01
 2.97780556e-01 1.46292585e-01
 2.97271252e-01 1.48296593e-01
 2.96746296e-01 1.50300601e-01
 2.96593186e-01 1.50800608e-01
 2.96132639e-01 1.52304609e-01
 2.95542365e-01 1.54308617e-01
 2.94975548e-01 1.56312625e-01
 2.94589178e-01 1.57763975e-01
 2.94442053e-01 1.58316633e-01
 2.93895887e-01 1.60320641e-01
 2.93283199e-01 1.62324649e-01
 2.92670510e-01 1.64328657e-01
 2.92585170e-01 1.64607790e-01
 2.92057821e-01 1.66332665e-01
 2.91467765e-01 1.68336673e-01
 2.90910878e-01 1.70340681e-01
 2.90581162e-01 1.71490065e-01
 2.90294549e-01 1.72344689e-01
 2.89606551e-01 1.74348697e-01
 2.88918553e-01 1.76352705e-01
 2.88577154e-01 1.77347136e-01
 2.88215350e-01 1.78356713e-01
 2.87488904e-01 1.80360721e-01
 2.86729944e-01 1.82364729e-01
 2.86573146e-01 1.82799910e-01
 2.86007890e-01 1.84368737e-01
 2.85314333e-01 1.86372745e-01
 2.84643252e-01 1.88376754e-01
 2.84569138e-01 1.88603770e-01
 2.83989010e-01 1.90380762e-01
 2.83406555e-01 1.92384770e-01
 2.82824101e-01 1.94388778e-01
 2.82565130e-01 1.95208052e-01
 2.82141091e-01 1.96392786e-01
 2.81359885e-01 1.98396794e-01
 2.80579751e-01 2.00400802e-01
 2.80561122e-01 2.00454188e-01
 2.79838753e-01 2.02404810e-01
 2.79102036e-01 2.04408818e-01
 2.78557114e-01 2.05926605e-01
 2.78371128e-01 2.06412826e-01
 2.77618691e-01 2.08416834e-01
 2.76877502e-01 2.10420842e-01
 2.76553106e-01 2.11327035e-01
 2.76129993e-01 2.12424850e-01
 2.75372545e-01 2.14428858e-01
 2.74628481e-01 2.16432866e-01
 2.74549098e-01 2.16657632e-01
 2.73863578e-01 2.18436874e-01
 2.73103942e-01 2.20440882e-01
 2.72545090e-01 2.21959226e-01
 2.72349466e-01 2.22444890e-01
 2.71576343e-01 2.24448898e-01
 2.70824423e-01 2.26452906e-01
 2.70541082e-01 2.27241991e-01
 2.70050261e-01 2.28456914e-01
 2.69278588e-01 2.30460922e-01
 2.68537074e-01 2.32431104e-01
 2.68522559e-01 2.32464930e-01
 2.67728772e-01 2.34468938e-01
 2.66960994e-01 2.36472946e-01
 2.66533066e-01 2.37678279e-01
 2.66197363e-01 2.38476954e-01
 2.65405085e-01 2.40480962e-01
 2.64657394e-01 2.42484970e-01
 2.64529058e-01 2.42864796e-01
 2.63837202e-01 2.44488978e-01
 2.63065185e-01 2.46492986e-01
 2.62525050e-01 2.48063475e-01
 2.62309303e-01 2.48496994e-01
 2.61472381e-01 2.50501002e-01
 2.60709891e-01 2.52505010e-01
 2.60521042e-01 2.53242604e-01
 2.59814286e-01 2.54509018e-01
 2.58859716e-01 2.56513026e-01
 2.58517034e-01 2.58100301e-01
 2.56937942e-01 2.56513026e-01
 2.56513026e-01 2.56430270e-01
 2.54593762e-01 2.54509018e-01
 2.54509018e-01 2.54459981e-01
 2.52555256e-01 2.52505010e-01
 2.52505010e-01 2.52470928e-01
 2.50535935e-01 2.50501002e-01
 2.50501002e-01 2.50474288e-01
 2.48524061e-01 2.48496994e-01
 2.48496994e-01 2.48475121e-01
 2.46492988e-01 2.46492986e-01
 2.46492986e-01 2.46492984e-01
 2.44507823e-01 2.44488978e-01
 2.44488978e-01 2.44472934e-01
 2.42484972e-01 2.42484970e-01
 2.42484970e-01 2.42484969e-01
 2.40480963e-01 2.40480962e-01
 2.40480962e-01 2.40480961e-01
 2.38489808e-01 2.38476954e-01
 2.38476954e-01 2.38465403e-01
 2.36472947e-01 2.36472946e-01
 2.36472946e-01 2.36472945e-01
 2.34479692e-01 2.34468938e-01
 2.34468938e-01 2.34459111e-01
 2.32474861e-01 2.32464930e-01
 2.32464930e-01 2.32455794e-01
 2.30470156e-01 2.30460922e-01
 2.30460922e-01 2.30452416e-01
 2.28465514e-01 2.28456914e-01
 2.28456914e-01 2.28448918e-01
 2.26460991e-01 2.26452906e-01
 2.26452906e-01 2.26445328e-01
 2.24448898e-01 2.24448898e-01
 2.24448898e-01 2.24448897e-01
 2.22452154e-01 2.22444890e-01
 2.22444890e-01 2.22438061e-01
 2.20440882e-01 2.20440882e-01
 2.20440882e-01 2.20440881e-01
 2.18443464e-01 2.18436874e-01
 2.18436874e-01 2.18430663e-01
 2.16439151e-01 2.16432866e-01
 2.16432866e-01 2.16426909e-01
 2.14434887e-01 2.14428858e-01
 2.14428858e-01 2.14423131e-01
 2.12430647e-01 2.12424850e-01
 2.12424850e-01 2.12419333e-01
 2.10426427e-01 2.10420842e-01
 2.10420842e-01 2.10415503e-01
 2.08422240e-01 2.08416834e-01
 2.08416834e-01 2.08411686e-01
 2.06418040e-01 2.06412826e-01
 2.06412826e-01 2.06407840e-01
 2.04408818e-01 2.04408818e-01
 2.04408818e-01 2.04408817e-01
 2.02404810e-01 2.02404810e-01
 2.02404810e-01 2.02404809e-01
 2.00405562e-01 2.00400802e-01
 2.00400802e-01 2.00396369e-01
 1.98396794e-01 1.98396794e-01
 1.98396794e-01 1.98396793e-01
 1.96392786e-01 1.96392786e-01
 1.96392786e-01 1.96392785e-01
 1.94388778e-01 1.94388778e-01
 1.94388778e-01 1.94388777e-01
 1.92384770e-01 1.92384770e-01
 1.92384770e-01 1.92384769e-01
 1.90380762e-01 1.90380762e-01
 1.90380762e-01 1.90380761e-01
 1.88546096e-01 1.88376754e-01
 1.88376754e-01 1.88197671e-01
 1.86733155e-01 1.86372745e-01
 1.86372745e-01 1.85972574e-01
 1.84831809e-01 1.84368737e-01
 1.84368737e-01 1.83934653e-01
 1.82625615e-01 1.82364729e-01
 1.82364729e-01 1.82129766e-01
 1.80400518e-01 1.80360721e-01
 1.80360721e-01 1.80326635e-01
 1.78522004e-01 1.78356713e-01
 1.78356713e-01 1.78181512e-01
 1.76704101e-01 1.76352705e-01
 1.76352705e-01 1.75963845e-01
 1.74795660e-01 1.74348697e-01
 1.74348697e-01 1.73929725e-01
 1.72594671e-01 1.72344689e-01
 1.72344689e-01 1.72118792e-01
 1.70377004e-01 1.70340681e-01
 1.70340681e-01 1.70309227e-01
 1.68501226e-01 1.68336673e-01
 1.68336673e-01 1.68161708e-01
 1.66681715e-01 1.66332665e-01
 1.66332665e-01 1.65946900e-01
 1.64768712e-01 1.64328657e-01
 1.64328657e-01 1.63916665e-01
 1.62569179e-01 1.62324649e-01
 1.62324649e-01 1.62103394e-01
 1.60354370e-01 1.60320641e-01
 1.60320641e-01 1.60291198e-01
 1.58316633e-01 1.58316633e-01
 1.58316633e-01 1.58316633e-01
 1.56312625e-01 1.56312625e-01
 1.56312625e-01 1.56312625e-01
 1.54308617e-01 1.54308617e-01
 1.54308617e-01 1.54308617e-01
 1.52304609e-01 1.52304609e-01
 1.52304609e-01 1.52304609e-01
 1.50300601e-01 1.50300601e-01
 1.50300601e-01 1.50300601e-01
 1.48470172e-01 1.48296593e-01
 1.48296593e-01 1.48112892e-01
 1.46653485e-01 1.46292585e-01
 1.46292585e-01 1.45892764e-01
 1.44737047e-01 1.44288577e-01
 1.44288577e-01 1.43871104e-01
 1.42530945e-01 1.42284569e-01
 1.42284569e-01 1.42062177e-01
 1.40310818e-01 1.40280561e-01
 1.40280561e-01 1.40253877e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.36272545e-01 1.36272545e-01
 1.36272545e-01 1.36272545e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.28256513e-01 1.28256513e-01
 1.28256513e-01 1.28256513e-01
 1.26252505e-01 1.26252505e-01
 1.26252505e-01 1.26252505e-01
 1.24248497e-01 1.24248497e-01
 1.24248497e-01 1.24248497e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.18437873e-01 1.18236473e-01
 1.18236473e-01 1.18015656e-01
 1.16651715e-01 1.16232465e-01
 1.16232465e-01 1.15760719e-01
 1.14743095e-01 1.14228457e-01
 1.14228457e-01 1.13757915e-01
 1.12502980e-01 1.12224449e-01
 1.12224449e-01 1.11976913e-01
 1.10248043e-01 1.10220441e-01
 1.10220441e-01 1.10195947e-01
 1.08434469e-01 1.08216433e-01
 1.08216433e-01 1.07974813e-01
 1.06664310e-01 1.06212425e-01
 1.06212425e-01 1.05699323e-01
 1.04762760e-01 1.04208417e-01
 1.04208417e-01 1.03706322e-01
 1.02503040e-01 1.02204409e-01
 1.02204409e-01 1.01941407e-01
 1.00227549e-01 1.00200401e-01
 1.00200401e-01 1.00176298e-01
 9.81963929e-02 9.81963928e-02
 9.81963928e-02 9.81963927e-02
 9.61923848e-02 9.61923848e-02
 9.61923848e-02 9.61923847e-02
 9.41883768e-02 9.41883768e-02
 9.41883768e-02 9.41883767e-02
 9.21843688e-02 9.21843687e-02
 9.21843687e-02 9.21843687e-02
 9.01803608e-02 9.01803607e-02
 9.01803607e-02 9.01803607e-02
 8.81763528e-02 8.81763527e-02
 8.81763527e-02 8.81763526e-02
 8.61723448e-02 8.61723447e-02
 8.61723447e-02 8.61723446e-02
 8.41683367e-02 8.41683367e-02
 8.41683367e-02 8.41683366e-02
 8.21643287e-02 8.21643287e-02
 8.21643287e-02 8.21643286e-02
 8.01603207e-02 8.01603206e-02
 8.01603206e-02 8.01603206e-02
 7.84561701e-02 7.81563126e-02
 7.81563126e-02 7.78067932e-02
 7.67654909e-02 7.61523046e-02
 7.61523046e-02 7.54228727e-02
 7.49129707e-02 7.41482966e-02
 7.41482966e-02 7.34872051e-02
 7.25507949e-02 7.21442886e-02
 7.21442886e-02 7.18025649e-02
 7.01668745e-02 7.01402806e-02
 7.01402806e-02 7.01166928e-02
 6.84801291e-02 6.81362725e-02
 6.81362725e-02 6.77243723e-02
 6.68323444e-02 6.61322645e-02
 6.61322645e-02 6.52774608e-02
 6.50151561e-02 6.41282565e-02
 6.41282565e-02 6.33810210e-02
 6.25937262e-02 6.21242485e-02
 6.21242485e-02 6.17397486e-02
 6.01468147e-02 6.01202405e-02
 6.01202405e-02 6.00966730e-02
 5.85180359e-02 5.81162325e-02
 5.81162325e-02 5.76169337e-02
 5.69267890e-02 5.61122244e-02
 5.61122244e-02 5.50817569e-02
 5.51662642e-02 5.41082164e-02
 5.41082164e-02 5.32474652e-02
 5.26619357e-02 5.21042084e-02
 5.21042084e-02 5.16633358e-02
 5.01267589e-02 5.01002004e-02
 5.01002004e-02 5.00766198e-02
 4.80961924e-02 4.80961924e-02
 4.80961924e-02 4.80961923e-02
 4.60921844e-02 4.60921844e-02
 4.60921844e-02 4.60921843e-02
 4.40881764e-02 4.40881764e-02
 4.40881764e-02 4.40881763e-02
 4.20841684e-02 4.20841683e-02
 4.20841683e-02 4.20841683e-02
 4.00801604e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 3.86660207e-02 3.80761523e-02
 3.80761523e-02 3.72436215e-02
 3.72585056e-02 3.60721443e-02
 3.60721443e-02 3.43723940e-02
 3.57768322e-02 3.40681363e-02
 3.40681363e-02 3.28394049e-02
 3.29573644e-02 3.20641283e-02
 3.20641283e-02 3.14406833e-02
 3.00861369e-02 3.00601202e-02
 3.00601202e-02 3.00366163e-02
 2.88072048e-02 2.80561122e-02
 2.80561122e-02 2.68579396e-02
 2.75575688e-02 2.60521042e-02
 2.63177560e-02 2.40480962e-02
 2.60521042e-02 2.37772809e-02
 2.40480962e-02 2.25044218e-02
 2.33040223e-02 2.20440882e-02
 2.20440882e-02 2.12646090e-02
 2.00647848e-02 2.00400802e-02
 2.00400802e-02 2.00166418e-02
 1.90452753e-02 1.80360721e-02
 1.80389348e-02 1.60320641e-02
 1.80360721e-02 1.60263634e-02
 1.70484299e-02 1.40280561e-02
 1.60320641e-02 1.29960316e-02
 1.40952785e-02 1.20240481e-02
 1.40280561e-02 1.19908241e-02
 1.20240481e-02 1.10003643e-02
 1.00405474e-02 1.00200401e-02
 1.00200401e-02 9.99745569e-03
 9.45217942e-03 8.01603206e-03
 8.87988774e-03 6.01202405e-03
 8.30759605e-03 4.00801603e-03
 8.01603206e-03 2.98703918e-03
 7.05730291e-03 2.00400802e-03
 6.01202405e-03 1.70080273e-03
 4.00801603e-03 1.13386849e-03
 2.00400802e-03 5.66934237e-04
 4.07559604e-11 0.00000000e+00


==> case2_l8QP2.txt <==
 2.57982223e-01 2.60521042e-01
 2.58517034e-01 2.58813973e-01
 2.60521005e-01 2.60521042e-01
 2.60521042e-01 2.60521051e-01
 2.62525040e-01 2.62525050e-01
 2.62525050e-01 2.62525056e-01
 2.64529053e-01 2.64529058e-01
 2.64529058e-01 2.64529061e-01
 2.66533063e-01 2.66533066e-01
 2.66533066e-01 2.66533069e-01
 2.68514865e-01 2.68537074e-01
 2.68537074e-01 2.68555165e-01
 2.70541080e-01 2.70541082e-01
 2.70541082e-01 2.70541084e-01
 2.72530510e-01 2.72545090e-01
 2.72545090e-01 2.72557644e-01
 2.74536833e-01 2.74549098e-01
 2.74549098e-01 2.74559994e-01
 2.76553105e-01 2.76553106e-01
 2.76553106e-01 2.76553107e-01
 2.78547793e-01 2.78557114e-01
 2.78557114e-01 2.78565561e-01
 2.80552866e-01 2.80561122e-01
 2.80561122e-01 2.80568675e-01
 2.82565129e-01 2.82565130e-01
 2.82565130e-01 2.82565131e-01
 2.84569137e-01 2.84569138e-01
 2.84569138e-01 2.84569139e-01
 2.86573145e-01 2.86573146e-01
 2.86573146e-01 2.86573147e-01
 2.88571641e-01 2.88577154e-01
 2.88577154e-01 2.88582324e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581163e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585171e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589179e-01
 2.96589196e-01 2.96593186e-01
 2.96593186e-01 2.96596990e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597195e-01
 3.00601202e-01 3.00601202e-01
 3.00601202e-01 3.00601203e-01
 3.02605210e-01 3.02605210e-01
 3.02605210e-01 3.02605211e-01
 3.04609218e-01 3.04609218e-01
 3.04609218e-01 3.04609219e-01
 3.06613226e-01 3.06613226e-01
 3.06613226e-01 3.06613227e-01
 3.08617234e-01 3.08617234e-01
 3.08617234e-01 3.08617235e-01
 3.10578947e-01 3.10621242e-01
 3.10621242e-01 3.10659326e-01
 3.12473615e-01 3.12625251e-01
 3.12625251e-01 3.12786181e-01
 3.14361871e-01 3.14629259e-01
 3.14629259e-01 3.14902485e-01
 3.16426882e-01 3.16633267e-01
 3.16633267e-01 3.16827730e-01
 3.18553738e-01 3.18637275e-01
 3.18637275e-01 3.18713530e-01
 3.20641282e-01 3.20641283e-01
 3.20641283e-01 3.20641283e-01
 3.22645290e-01 3.22645291e-01
 3.22645291e-01 3.22645291e-01
 3.24649298e-01 3.24649299e-01
 3.24649299e-01 3.24649299e-01
 3.26653306e-01 3.26653307e-01
 3.26653307e-01 3.26653307e-01
 3.28657314e-01 3.28657315e-01
 3.28657315e-01 3.28657315e-01
 3.30630945e-01 3.30661323e-01
 3.30661323e-01 3.30689168e-01
 3.32557641e-01 3.32665331e-01
 3.32665331e-01 3.32777554e-01
 3.34480680e-01 3.34669339e-01
 3.34669339e-01 3.34860547e-01
 3.36533278e-01 3.36673347e-01
 3.36673347e-01 3.36807756e-01
 3.38621665e-01 3.38677355e-01
 3.38677355e-01 3.38729436e-01
 3.40655137e-01 3.40681363e-01
 3.40681363e-01 3.40706028e-01
 3.42591556e-01 3.42685371e-01
 3.42685371e-01 3.42782582e-01
 3.44525553e-01 3.44689379e-01
 3.44689379e-01 3.44854999e-01
 3.46573686e-01 3.46693387e-01
 3.46693387e-01 3.46808905e-01
 3.48650240e-01 3.48697395e-01
 3.48697395e-01 3.48741830e-01
 3.50677949e-01 3.50701403e-01
 3.50701403e-01 3.50723636e-01
 3.52622291e-01 3.52705411e-01
 3.52705411e-01 3.52791166e-01
 3.54564728e-01 3.54709419e-01
 3.54709419e-01 3.54855410e-01
 3.56609250e-01 3.56713427e-01
 3.56713427e-01 3.56814403e-01
 3.58676780e-01 3.58717435e-01
 3.58717435e-01 3.58755970e-01
 3.60700125e-01 3.60721443e-01
 3.60721443e-01 3.60741777e-01
 3.62650741e-01 3.62725451e-01
 3.62725451e-01 3.62802267e-01
 3.64599815e-01 3.64729459e-01
 3.64729459e-01 3.64860070e-01
 3.66641401e-01 3.66733467e-01
 3.66733467e-01 3.66823009e-01
 3.68701891e-01 3.68737475e-01
 3.68737475e-01 3.68771359e-01
 3.70721840e-01 3.70741483e-01
 3.70741483e-01 3.70760313e-01
 3.72677496e-01 3.72745491e-01
 3.72745491e-01 3.72815213e-01
 3.74631872e-01 3.74749499e-01
 3.74749499e-01 3.74867858e-01
 3.76671062e-01 3.76753507e-01
 3.76753507e-01 3.76833910e-01
 3.78725962e-01 3.78757515e-01
 3.78757515e-01 3.78787671e-01
 3.80743210e-01 3.80761523e-01
 3.80761523e-01 3.80779152e-01
 3.82702960e-01 3.82765531e-01
 3.82765531e-01 3.82829550e-01
 3.84661627e-01 3.84769539e-01
 3.84769539e-01 3.84878015e-01
 3.86698858e-01 3.86773547e-01
 3.86773547e-01 3.86846546e-01
 3.88749257e-01 3.88777555e-01
 3.88777555e-01 3.88804681e-01
 3.90764312e-01 3.90781563e-01
 3.90781563e-01 3.90798227e-01
 3.92727420e-01 3.92785571e-01
 3.92785571e-01 3.92844962e-01
 3.94689592e-01 3.94789579e-01
 3.94789579e-01 3.94890006e-01
 3.96725223e-01 3.96793587e-01
 3.96793587e-01 3.96860524e-01
 3.98771959e-01 3.98797595e-01
 3.98797595e-01 3.98822228e-01
 4.00785202e-01 4.00801603e-01
 4.00801603e-01 4.00817492e-01
 4.02751081e-01 4.02805611e-01
 4.02805611e-01 4.02861222e-01
 4.04716139e-01 4.04809619e-01
 4.04809619e-01 4.04903446e-01
 4.06750469e-01 4.06813627e-01
 4.06813627e-01 4.06875558e-01
 4.08794199e-01 4.08817635e-01
 4.08817635e-01 4.08840199e-01
 4.10805920e-01 4.10821643e-01
 4.10821643e-01 4.10836913e-01
 4.12774097e-01 4.12825651e-01
 4.12825651e-01 4.12878163e-01
 4.14741542e-01 4.14829659e-01
 4.14829659e-01 4.14918051e-01
 4.16774824e-01 4.16833667e-01
 4.16833667e-01 4.16891437e-01
 4.18816075e-01 4.18837675e-01
 4.18837675e-01 4.18858505e-01
 4.20826498e-01 4.20841683e-01
 4.20841683e-01 4.20856463e-01
 4.22796584e-01 4.22845691e-01
 4.22845691e-01 4.22895661e-01
 4.24766009e-01 4.24849699e-01
 4.24849699e-01 4.24933607e-01
 4.26798459e-01 4.26853707e-01
 4.26853707e-01 4.26908002e-01
 4.28837657e-01 4.28857715e-01
 4.28857715e-01 4.28877226e-01
 4.30861723e-01 4.30861723e-01
 4.30861723e-01 4.30861724e-01
 4.32865731e-01 4.32865731e-01
 4.32865731e-01 4.32865732e-01
 4.34869739e-01 4.34869739e-01
 4.34869739e-01 4.34869740e-01
 4.36873747e-01 4.36873747e-01
 4.36873747e-01 4.36873748e-01
 4.38877755e-01 4.38877756e-01
 4.38877756e-01 4.38877756e-01
 4.40867207e-01 4.40881764e-01
 4.40881764e-01 4.40895879e-01
 4.42840302e-01 4.42885772e-01
 4.42885772e-01 4.42931969e-01
 4.44812735e-01 4.44889780e-01
 4.44889780e-01 4.44966958e-01
 4.46844062e-01 4.46893788e-01
 4.46893788e-01 4.46942730e-01
 4.48880151e-01 4.48897796e-01
 4.48897796e-01 4.48914987e-01
 4.50887478e-01 4.50901804e-01
 4.50901804e-01 4.50915719e-01
 4.52861656e-01 4.52905812e-01
 4.52905812e-01 4.52950649e-01
 4.54835212e-01 4.54909820e-01
 4.54909820e-01 4.54984530e-01
 4.56866208e-01 4.56913828e-01
 4.56913828e-01 4.56960724e-01
 4.58901138e-01 4.58917836e-01
 4.58917836e-01 4.58934002e-01
 4.60907767e-01 4.60921844e-01
 4.60921844e-01 4.60935632e-01
 4.62882733e-01 4.62925852e-01
 4.62925852e-01 4.62969616e-01
 4.64857207e-01 4.64929860e-01
 4.64929860e-01 4.65002587e-01
 4.66888005e-01 4.66933868e-01
 4.66933868e-01 4.66979054e-01
 4.68921989e-01 4.68937876e-01
 4.68937876e-01 4.68953266e-01
 4.70927884e-01 4.70941884e-01
 4.70941884e-01 4.70955614e-01
 4.72903566e-01 4.72945892e-01
 4.72945892e-01 4.72988835e-01
 4.74878781e-01 4.74949900e-01
 4.74949900e-01 4.75021070e-01
 4.76909504e-01 4.76953908e-01
 4.76953908e-01 4.76997673e-01
 4.78942725e-01 4.78957916e-01
 4.78957916e-01 4.78972739e-01
 4.80961924e-01 4.80961924e-01
 4.80961924e-01 4.80961924e-01
 4.82965932e-01 4.82965932e-01
 4.82965932e-01 4.82965932e-01
 4.84969940e-01 4.84969940e-01
 4.84969940e-01 4.84969940e-01
 4.86973948e-01 4.86973948e-01
 4.86973948e-01 4.86973948e-01
 4.88977956e-01 4.88977956e-01
 4.88977956e-01 4.88977956e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 5.00987861e-01 5.01002004e-01
 5.01002004e-01 5.01015917e-01
 5.02964845e-01 5.03006012e-01
 5.03006012e-01 5.03047751e-01
 5.04941673e-01 5.05010020e-01
 5.05010020e-01 5.05078357e-01
 5.06972568e-01 5.07014028e-01
 5.07014028e-01 5.07054921e-01
 5.09004401e-01 5.09018036e-01
 5.09018036e-01 5.09031258e-01
 5.11007741e-01 5.11022044e-01
 5.11022044e-01 5.11036128e-01
 5.12984921e-01 5.13026052e-01
 5.13026052e-01 5.13067750e-01
 5.14962480e-01 5.15030060e-01
 5.15030060e-01 5.15097613e-01
 5.16993199e-01 5.17034068e-01
 5.17034068e-01 5.17074382e-01
 5.19024821e-01 5.19038076e-01
 5.19038076e-01 5.19051014e-01
 5.21042084e-01 5.21042084e-01
 5.21042084e-01 5.21042084e-01
 5.23046092e-01 5.23046092e-01
 5.23046092e-01 5.23046092e-01
 5.25050100e-01 5.25050100e-01
 5.25050100e-01 5.25050100e-01
 5.27054108e-01 5.27054108e-01
 5.27054108e-01 5.27054108e-01
 5.29058116e-01 5.29058116e-01
 5.29058116e-01 5.29058116e-01
 5.31047247e-01 5.31062124e-01
 5.31062124e-01 5.31076704e-01
 5.33024614e-01 5.33066132e-01
 5.33066132e-01 5.33108220e-01
 5.35003322e-01 5.35070140e-01
 5.35070140e-01 5.35136895e-01
 5.37033986e-01 5.37074148e-01
 5.37074148e-01 5.37113767e-01
 5.39065502e-01 5.39078156e-01
 5.39078156e-01 5.39090425e-01
 5.41067063e-01 5.41082164e-01
 5.41082164e-01 5.41097069e-01
 5.43044243e-01 5.43086172e-01
 5.43086172e-01 5.43128679e-01
 5.45023394e-01 5.45090180e-01
 5.45090180e-01 5.45156885e-01
 5.47054166e-01 5.47094188e-01
 5.47094188e-01 5.47133667e-01
 5.49085776e-01 5.49098196e-01
 5.49098196e-01 5.49110237e-01
 5.51102204e-01 5.51102204e-01
 5.51102204e-01 5.51102204e-01
 5.53106212e-01 5.53106212e-01
 5.53106212e-01 5.53106212e-01
 5.55110220e-01 5.55110220e-01
 5.55110220e-01 5.55110221e-01
 5.57114228e-01 5.57114228e-01
 5.57114228e-01 5.57114229e-01
 5.59118236e-01 5.59118236e-01
 5.59118236e-01 5.59118237e-01
 5.61106349e-01 5.61122244e-01
 5.61122244e-01 5.61137957e-01
 5.63083085e-01 5.63126253e-01
 5.63126253e-01 5.63170024e-01
 5.65062898e-01 5.65130261e-01
 5.65130261e-01 5.65197502e-01
 5.67094145e-01 5.67134269e-01
 5.67134269e-01 5.67173838e-01
 5.69126211e-01 5.69138277e-01
 5.69138277e-01 5.69149965e-01
 5.71125909e-01 5.71142285e-01
 5.71142285e-01 5.71158483e-01
 5.73102299e-01 5.73146293e-01
 5.73146293e-01 5.73190910e-01
 5.75082347e-01 5.75150301e-01
 5.75150301e-01 5.75218112e-01
 5.77113954e-01 5.77154309e-01
 5.77154309e-01 5.77194099e-01
 5.79146381e-01 5.79158317e-01
 5.79158317e-01 5.79169945e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.21222672e-01 6.21242485e-01
 6.21242485e-01 6.21262042e-01
 6.23196184e-01 6.23246493e-01
 6.23246493e-01 6.23297594e-01
 6.25176614e-01 6.25250501e-01
 6.25250501e-01 6.25324102e-01
 6.27211294e-01 6.27254509e-01
 6.27254509e-01 6.27297055e-01
 6.29246846e-01 6.29258517e-01
 6.29258517e-01 6.29269789e-01
 6.31241948e-01 6.31262525e-01
 6.31262525e-01 6.31282970e-01
 6.33214479e-01 6.33266533e-01
 6.33266533e-01 6.33319430e-01
 6.35194849e-01 6.35270541e-01
 6.35270541e-01 6.35345908e-01
 6.37230414e-01 6.37274549e-01
 6.37274549e-01 6.37317981e-01
 6.39266874e-01 6.39278557e-01
 6.39278557e-01 6.39289832e-01
 6.41261027e-01 6.41282565e-01
 6.41282565e-01 6.41303983e-01
 6.43232592e-01 6.43286573e-01
 6.43286573e-01 6.43341456e-01
 6.45212859e-01 6.45290581e-01
 6.45290581e-01 6.45367933e-01
 6.47249411e-01 6.47294589e-01
 6.47294589e-01 6.47339025e-01
 6.49286884e-01 6.49298597e-01
 6.49298597e-01 6.49309893e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.71317532e-01 6.71342685e-01
 6.71342685e-01 6.71367617e-01
 6.73285683e-01 6.73346693e-01
 6.73346693e-01 6.73408837e-01
 6.75265400e-01 6.75350701e-01
 6.75350701e-01 6.75435459e-01
 6.77305590e-01 6.77354709e-01
 6.77354709e-01 6.77402933e-01
 6.79346810e-01 6.79358717e-01
 6.79358717e-01 6.79370238e-01
 6.81336181e-01 6.81362725e-01
 6.81362725e-01 6.81389061e-01
 6.83302903e-01 6.83366733e-01
 6.83366733e-01 6.83431798e-01
 6.85282354e-01 6.85370741e-01
 6.85370741e-01 6.85458509e-01
 6.87324015e-01 6.87374749e-01
 6.87374749e-01 6.87424522e-01
 6.89366752e-01 6.89378758e-01
 6.89378758e-01 6.89390362e-01
 6.91354696e-01 6.91382766e-01
 6.91382766e-01 6.91410642e-01
 6.93319845e-01 6.93386774e-01
 6.93386774e-01 6.93455051e-01
 6.95298988e-01 6.95390782e-01
 6.95390782e-01 6.95481867e-01
 6.97342268e-01 6.97394790e-01
 6.97394790e-01 6.97446273e-01
 6.99386677e-01 6.99398798e-01
 6.99398798e-01 6.99410431e-01
 7.01373239e-01 7.01402806e-01
 7.01402806e-01 7.01432376e-01
 7.03336482e-01 7.03406814e-01
 7.03406814e-01 7.03478628e-01
 7.05315272e-01 7.05410822e-01
 7.05410822e-01 7.05505562e-01
 7.07360335e-01 7.07414830e-01
 7.07414830e-01 7.07468199e-01
 7.09406587e-01 7.09418838e-01
 7.09418838e-01 7.09430582e-01
 7.11391452e-01 7.11422846e-01
 7.11422846e-01 7.11454281e-01
 7.13352780e-01 7.13426854e-01
 7.13426854e-01 7.13502564e-01
 7.15331170e-01 7.15430862e-01
 7.15430862e-01 7.15529627e-01
 7.17378198e-01 7.17434870e-01
 7.17434870e-01 7.17490317e-01
 7.19426481e-01 7.19438878e-01
 7.19438878e-01 7.19450748e-01
 7.21409481e-01 7.21442886e-01
 7.21442886e-01 7.21476378e-01
 7.23368700e-01 7.23446894e-01
 7.23446894e-01 7.23526902e-01
 7.25346640e-01 7.25450902e-01
 7.25450902e-01 7.25554099e-01
 7.27395834e-01 7.27454910e-01
 7.27454910e-01 7.27512646e-01
 7.29446358e-01 7.29458918e-01
 7.29458918e-01 7.29471004e-01
 7.31427083e-01 7.31462926e-01
 7.31462926e-01 7.31498691e-01
 7.33384198e-01 7.33466934e-01
 7.33466934e-01 7.33551693e-01
 7.35361633e-01 7.35470942e-01
 7.35470942e-01 7.35579025e-01
 7.37413218e-01 7.37474950e-01
 7.37474950e-01 7.37535209e-01
 7.39466220e-01 7.39478958e-01
 7.39478958e-01 7.39491123e-01
 7.41444892e-01 7.41482966e-01
 7.41482966e-01 7.41521250e-01
 7.43399220e-01 7.43486974e-01
 7.43486974e-01 7.43576994e-01
 7.45376090e-01 7.45490982e-01
 7.45490982e-01 7.45604457e-01
 7.47430321e-01 7.47494990e-01
 7.47494990e-01 7.47558032e-01
 7.49486064e-01 7.49498998e-01
 7.49498998e-01 7.49511332e-01
 7.51462217e-01 7.51503006e-01
 7.51503006e-01 7.51544089e-01
 7.53413705e-01 7.53507014e-01
 7.53507014e-01 7.53602873e-01
 7.55389944e-01 7.55511022e-01
 7.55511022e-01 7.55630457e-01
 7.57447107e-01 7.57515030e-01
 7.57515030e-01 7.57581146e-01
 7.59505892e-01 7.59519038e-01
 7.59519038e-01 7.59531638e-01
 7.61478958e-01 7.61523046e-01
 7.61523046e-01 7.61567247e-01
 7.63427581e-01 7.63527054e-01
 7.63527054e-01 7.63629414e-01
 7.65403113e-01 7.65531062e-01
 7.65531062e-01 7.65657099e-01
 7.67463535e-01 7.67535070e-01
 7.67535070e-01 7.67604588e-01
 7.69525702e-01 7.69539078e-01
 7.69539078e-01 7.69551879e-01
 7.71495611e-01 7.71543086e-01
 7.71543086e-01 7.71590773e-01
 7.73440762e-01 7.73547094e-01
 7.73547094e-01 7.73656713e-01
 7.75415501e-01 7.75551102e-01
 7.75551102e-01 7.75684468e-01
 7.77479554e-01 7.77555110e-01
 7.77555110e-01 7.77628401e-01
 7.79545493e-01 7.79559118e-01
 7.79559118e-01 7.79572135e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.91527655e-01 7.91583166e-01
 7.91583166e-01 7.91639173e-01
 7.93464608e-01 7.93587174e-01
 7.93587174e-01 7.93714077e-01
 7.95437443e-01 7.95591182e-01
 7.95591182e-01 7.95741822e-01
 7.97510116e-01 7.97595190e-01
 7.97595190e-01 7.97677358e-01
 7.99585019e-01 7.99599198e-01
 7.99599198e-01 7.99612603e-01
 8.01543320e-01 8.01603206e-01
 8.01603206e-01 8.01664202e-01
 8.03475004e-01 8.03607214e-01
 8.03607214e-01 8.03744455e-01
 8.05446687e-01 8.05611222e-01
 8.05611222e-01 8.05772079e-01
 8.07524499e-01 8.07615230e-01
 8.07615230e-01 8.07702637e-01
 8.09604752e-01 8.09619238e-01
 8.09619238e-01 8.09632906e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623247e-01
 8.13627254e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.15631262e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.41597015e-01 8.41683367e-01
 8.41683367e-01 8.41772650e-01
 8.43501652e-01 8.43687375e-01
 8.43687375e-01 8.43882948e-01
 8.45466556e-01 8.45691383e-01
 8.45691383e-01 8.45908396e-01
 8.47573157e-01 8.47695391e-01
 8.47695391e-01 8.47811468e-01
 8.49683455e-01 8.49699399e-01
 8.49699399e-01 8.49714413e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.61617016e-01 8.61723447e-01
 8.61723447e-01 8.61834741e-01
 8.63501350e-01 8.63727455e-01
 8.63727455e-01 8.63968161e-01
 8.65460539e-01 8.65731463e-01
 8.65731463e-01 8.65990390e-01
 8.67589236e-01 8.67735471e-01
 8.67735471e-01 8.67872836e-01
 8.69722655e-01 8.69739479e-01
 8.69739479e-01 8.69755108e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.81628290e-01 8.81763527e-01
 8.81763527e-01 8.81906039e-01
 8.83485842e-01 8.83767535e-01
 8.83767535e-01 8.84071992e-01
 8.85436074e-01 8.85771543e-01
 8.85771543e-01 8.86087698e-01
 8.87595792e-01 8.87775551e-01
 8.87775551e-01 8.87941870e-01
 8.89761745e-01 8.89779559e-01
 8.89779559e-01 8.89796144e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.31586279e-01 9.31863727e-01
 9.31863727e-01 9.32183793e-01
 9.33300865e-01 9.33867735e-01
 9.33867735e-01 9.34531957e-01
 9.35178263e-01 9.35871743e-01
 9.35871743e-01 9.36476797e-01
 9.37510946e-01 9.37875752e-01
 9.37875752e-01 9.38187090e-01
 9.39859110e-01 9.39879760e-01
 9.39879760e-01 9.39898493e-01
 9.41550299e-01 9.41883768e-01
 9.41883768e-01 9.42281663e-01
 9.43209792e-01 9.43887776e-01
 9.43887776e-01 9.44708965e-01
 9.45043736e-01 9.45891784e-01
 9.45891784e-01 9.46608209e-01
 9.47451334e-01 9.47895792e-01
 9.47895792e-01 9.48262741e-01
 9.49878635e-01 9.49899800e-01
 9.49899800e-01 9.49918965e-01
 9.51494881e-01 9.51903808e-01
 9.51903808e-01 9.52415262e-01
 9.53080299e-01 9.53907816e-01
 9.53907816e-01 9.54957644e-01
 9.54839470e-01 9.55911824e-01
 9.55911824e-01 9.56777534e-01
 9.57355923e-01 9.57915832e-01
 9.57915832e-01 9.58357174e-01
 9.59898305e-01 9.59919840e-01
 9.59919840e-01 9.59939361e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.71268977e-01 9.71943888e-01
 9.71943888e-01 9.72949434e-01
 9.72601945e-01 9.73947896e-01
 9.73922730e-01 9.75951904e-01
 9.73947896e-01 9.75977506e-01
 9.75951904e-01 9.77332015e-01
 9.76898533e-01 9.77955912e-01
 9.77955912e-01 9.78652800e-01
 9.79939187e-01 9.79959920e-01
 9.79959920e-01 9.79979639e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.90632137e-01 9.91983968e-01
 9.91288652e-01 9.93987976e-01
 9.91945167e-01 9.95991984e-01
 9.91983968e-01 9.96110425e-01
 9.93831116e-01 9.97995992e-01
 9.93987976e-01 9.98047981e-01
 9.95991984e-01 9.98698654e-01
 9.97995992e-01 9.99349327e-01
 1.00000000e+00 1.00000000e+00
 9.97995992e-01 1.00000000e+00
 9.95991984e-01 1.00000000e+00
 9.93987976e-01 1.00000000e+00
 9.91983968e-01 1.00000000e+00
 9.89979960e-01 1.00000000e+00
 9.87975952e-01 1.00000000e+00
 9.85971944e-01 1.00000000e+00
 9.83967936e-01 1.00000000e+00
 9.81963928e-01 1.00000000e+00
 9.79959920e-01 1.00000000e+00
 9.77955912e-01 1.00000000e+00
 9.75951904e-01 1.00000000e+00
 9.73947896e-01 1.00000000e+00
 9.71943888e-01 1.00000000e+00
 9.69939880e-01 1.00000000e+00
 9.67935872e-01 1.00000000e+00
 9.65931864e-01 1.00000000e+00
 9.63927856e-01 1.00000000e+00
 9.61923848e-01 1.00000000e+00
 9.59919840e-01 1.00000000e+00
 9.57915832e-01 1.00000000e+00
 9.55911824e-01 1.00000000e+00
 9.53907816e-01 1.00000000e+00
 9.51903808e-01 1.00000000e+00
 9.49899800e-01 1.00000000e+00
 9.47895792e-01 1.00000000e+00
 9.45891784e-01 1.00000000e+00
 9.43887776e-01 1.00000000e+00
 9.41883768e-01 1.00000000e+00
 9.39879760e-01 1.00000000e+00
 9.37875752e-01 1.00000000e+00
 9.35871743e-01 1.00000000e+00
 9.33867735e-01 1.00000000e+00
 9.31863727e-01 1.00000000e+00
 9.29859719e-01 1.00000000e+00
 9.27855711e-01 1.00000000e+00
 9.25851703e-01 1.00000000e+00
 9.23847695e-01 1.00000000e+00
 9.21843687e-01 1.00000000e+00
 9.19839679e-01 1.00000000e+00
 9.17835671e-01 1.00000000e+00
 9.15831663e-01 1.00000000e+00
 9.13827655e-01 1.00000000e+00
 9.11823647e-01 1.00000000e+00
 9.09819639e-01 1.00000000e+00
 9.07815631e-01 1.00000000e+00
 9.05811623e-01 1.00000000e+00
 9.03807615e-01 1.00000000e+00
 9.01803607e-01 1.00000000e+00
 8.99799599e-01 1.00000000e+00
 8.97795591e-01 1.00000000e+00
 8.95791583e-01 1.00000000e+00
 8.93787575e-01 1.00000000e+00
 8.91783567e-01 1.00000000e+00
 8.89779559e-01 1.00000000e+00
 8.87775551e-01 1.00000000e+00
 8.85771543e-01 1.00000000e+00
 8.83767535e-01 1.00000000e+00
 8.81763527e-01 1.00000000e+00
 8.79759519e-01 1.00000000e+00
 8.77755511e-01 1.00000000e+00
 8.75751503e-01 1.00000000e+00
 8.73747495e-01 1.00000000e+00
 8.71743487e-01 1.00000000e+00
 8.69739479e-01 1.00000000e+00
 8.67735471e-01 1.00000000e+00
 8.65731463e-01 1.00000000e+00
 8.63727455e-01 1.00000000e+00
 8.61723447e-01 1.00000000e+00
 8.59719439e-01 1.00000000e+00
 8.57715431e-01 1.00000000e+00
 8.55711423e-01 1.00000000e+00
 8.53707415e-01 1.00000000e+00
 8.51703407e-01 1.00000000e+00
 8.49699399e-01 1.00000000e+00
 8.47695391e-01 1.00000000e+00
 8.45691383e-01 1.00000000e+00
 8.43687375e-01 1.00000000e+00
 8.41683367e-01 1.00000000e+00
 8.39679359e-01 1.00000000e+00
 8.37675351e-01 1.00000000e+00
 8.35671343e-01 1.00000000e+00
 8.33667335e-01 1.00000000e+00
 8.31663327e-01 1.00000000e+00
 8.29659319e-01 1.00000000e+00
 8.27655311e-01 1.00000000e+00
 8.25651303e-01 1.00000000e+00
 8.23647295e-01 1.00000000e+00
 8.21643287e-01 1.00000000e+00
 8.19639279e-01 1.00000000e+00
 8.17635271e-01 1.00000000e+00
 8.15631263e-01 1.00000000e+00
 8.13627255e-01 1.00000000e+00
 8.11623246e-01 1.00000000e+00
 8.09619238e-01 1.00000000e+00
 8.07615230e-01 1.00000000e+00
 8.05611222e-01 1.00000000e+00
 8.03607214e-01 1.00000000e+00
 8.01603206e-01 1.00000000e+00
 7.99599198e-01 1.00000000e+00
 7.97595190e-01 1.00000000e+00
 7.95591182e-01 1.00000000e+00
 7.93587174e-01 1.00000000e+00
 7.91583166e-01 1.00000000e+00
 7.89579158e-01 1.00000000e+00
 7.87575150e-01 1.00000000e+00
 7.85571142e-01 1.00000000e+00
 7.83567134e-01 1.00000000e+00
 7.81563126e-01 1.00000000e+00
 7.79559118e-01 1.00000000e+00
 7.77555110e-01 1.00000000e+00
 7.75551102e-01 1.00000000e+00
 7.73547094e-01 1.00000000e+00
 7.71543086e-01 1.00000000e+00
 7.69539078e-01 1.00000000e+00
 7.67535070e-01 1.00000000e+00
 7.65531062e-01 1.00000000e+00
 7.63527054e-01 1.00000000e+00
 7.61523046e-01 1.00000000e+00
 7.59519038e-01 1.00000000e+00
 7.57515030e-01 1.00000000e+00
 7.55511022e-01 1.00000000e+00
 7.53507014e-01 1.00000000e+00
 7.51503006e-01 1.00000000e+00
 7.49498998e-01 1.00000000e+00
 7.47494990e-01 1.00000000e+00
 7.45490982e-01 1.00000000e+00
 7.43486974e-01 1.00000000e+00
 7.41482966e-01 1.00000000e+00
 7.39478958e-01 1.00000000e+00
 7.37474950e-01 1.00000000e+00
 7.35470942e-01 1.00000000e+00
 7.33466934e-01 1.00000000e+00
 7.31462926e-01 1.00000000e+00
 7.29458918e-01 1.00000000e+00
 7.27454910e-01 1.00000000e+00
 7.25450902e-01 1.00000000e+00
 7.23446894e-01 1.00000000e+00
 7.21442886e-01 1.00000000e+00
 7.19438878e-01 1.00000000e+00
 7.17434870e-01 1.00000000e+00
 7.15430862e-01 1.00000000e+00
 7.13426854e-01 1.00000000e+00
 7.11422846e-01 1.00000000e+00
 7.09418838e-01 1.00000000e+00
 7.07414830e-01 1.00000000e+00
 7.05410822e-01 1.00000000e+00
 7.03406814e-01 1.00000000e+00
 7.01402806e-01 1.00000000e+00
 6.99398798e-01 1.00000000e+00
 6.97394790e-01 1.00000000e+00
 6.95390782e-01 1.00000000e+00
 6.93386774e-01 1.00000000e+00
 6.91382766e-01 1.00000000e+00
 6.89378758e-01 1.00000000e+00
 6.87374749e-01 1.00000000e+00
 6.85370741e-01 1.00000000e+00
 6.83366733e-01 1.00000000e+00
 6.81362725e-01 1.00000000e+00
 6.79358717e-01 1.00000000e+00
 6.77354709e-01 1.00000000e+00
 6.75350701e-01 1.00000000e+00
 6.73346693e-01 1.00000000e+00
 6.71342685e-01 1.00000000e+00
 6.69338677e-01 1.00000000e+00
 6.67334669e-01 1.00000000e+00
 6.65330661e-01 1.00000000e+00
 6.63326653e-01 1.00000000e+00
 6.61322645e-01 1.00000000e+00
 6.59318637e-01 1.00000000e+00
 6.57314629e-01 1.00000000e+00
 6.55310621e-01 1.00000000e+00
 6.53306613e-01 1.00000000e+00
 6.51302605e-01 1.00000000e+00
 6.49298597e-01 1.00000000e+00
 6.47294589e-01 1.00000000e+00
 6.45290581e-01 1.00000000e+00
 6.43286573e-01 1.00000000e+00
 6.41282565e-01 1.00000000e+00
 6.39278557e-01 1.00000000e+00
 6.37274549e-01 1.00000000e+00
 6.35270541e-01 1.00000000e+00
 6.33266533e-01 1.00000000e+00
 6.31262525e-01 1.00000000e+00
 6.29258517e-01 1.00000000e+00
 6.27254509e-01 1.00000000e+00
 6.25250501e-01 1.00000000e+00
 6.23246493e-01 1.00000000e+00
 6.21242485e-01 1.00000000e+00
 6.19238477e-01 1.00000000e+00
 6.17234469e-01 1.00000000e+00
 6.15230461e-01 1.00000000e+00
 6.13226453e-01 1.00000000e+00
 6.11222445e-01 1.00000000e+00
 6.09218437e-01 1.00000000e+00
 6.07214429e-01 1.00000000e+00
 6.05210421e-01 1.00000000e+00
 6.03206413e-01 1.00000000e+00
 6.01202405e-01 1.00000000e+00
 5.99198397e-01 1.00000000e+00
 5.97194389e-01 1.00000000e+00
 5.95190381e-01 1.00000000e+00
 5.93186373e-01 1.00000000e+00
 5.91182365e-01 1.00000000e+00
 5.89178357e-01 1.00000000e+00
 5.87174349e-01 1.00000000e+00
 5.85170341e-01 1.00000000e+00
 5.83166333e-01 1.00000000e+00
 5.81162325e-01 1.00000000e+00
 5.79158317e-01 1.00000000e+00
 5.77154309e-01 1.00000000e+00
 5.75150301e-01 1.00000000e+00
 5.73146293e-01 1.00000000e+00
 5.71142285e-01 1.00000000e+00
 5.69138277e-01 1.00000000e+00
 5.67134269e-01 1.00000000e+00
 5.65130261e-01 1.00000000e+00
 5.63126253e-01 1.00000000e+00
 5.61122244e-01 1.00000000e+00
 5.59118236e-01 1.00000000e+00
 5.57114228e-01 1.00000000e+00
 5.55110220e-01 1.00000000e+00
 5.53106212e-01 1.00000000e+00
 5.51102204e-01 1.00000000e+00
 5.49098196e-01 1.00000000e+00
 5.47094188e-01 1.00000000e+00
 5.45090180e-01 1.00000000e+00
 5.43086172e-01 1.00000000e+00
 5.41082164e-01 1.00000000e+00
 5.39078156e-01 1.00000000e+00
 5.37074148e-01 1.00000000e+00
 5.35070140e-01 1.00000000e+00
 5.33066132e-01 1.00000000e+00
 5.31062124e-01 1.00000000e+00
 5.29058116e-01 1.00000000e+00
 5.27054108e-01 1.00000000e+00
 5.25050100e-01 1.00000000e+00
 5.23046092e-01 1.00000000e+00
 5.21042084e-01 1.00000000e+00
 5.19038076e-01 1.00000000e+00
 5.17034068e-01 1.00000000e+00
 5.15030060e-01 1.00000000e+00
 5.13026052e-01 1.00000000e+00
 5.11022044e-01 1.00000000e+00
 5.09018036e-01 1.00000000e+00
 5.07014028e-01 1.00000000e+00
 5.05010020e-01 1.00000000e+00
 5.03006012e-01 1.00000000e+00
 5.01002004e-01 1.00000000e+00
 4.98997996e-01 1.00000000e+00
 4.96993988e-01 1.00000000e+00
 4.94989980e-01 1.00000000e+00
 4.92985972e-01 1.00000000e+00
 4.90981964e-01 1.00000000e+00
 4.88977956e-01 1.00000000e+00
 4.86973948e-01 1.00000000e+00
 4.84969940e-01 1.00000000e+00
 4.82965932e-01 1.00000000e+00
 4.80961924e-01 1.00000000e+00
 4.78957916e-01 1.00000000e+00
 4.76953908e-01 1.00000000e+00
 4.74949900e-01 1.00000000e+00
 4.72945892e-01 1.00000000e+00
 4.70941884e-01 1.00000000e+00
 4.68937876e-01 1.00000000e+00
 4.66933868e-01 1.00000000e+00
 4.64929860e-01 1.00000000e+00
 4.62925852e-01 1.00000000e+00
 4.60921844e-01 1.00000000e+00
 4.58917836e-01 1.00000000e+00
 4.56913828e-01 1.00000000e+00
 4.54909820e-01 1.00000000e+00
 4.52905812e-01 1.00000000e+00
 4.50901804e-01 1.00000000e+00
 4.48897796e-01 1.00000000e+00
 4.46893788e-01 1.00000000e+00
 4.44889780e-01 1.00000000e+00
 4.42885772e-01 1.00000000e+00
 4.40881764e-01 1.00000000e+00
 4.38877756e-01 1.00000000e+00
 4.36873747e-01 1.00000000e+00
 4.34869739e-01 1.00000000e+00
 4.32865731e-01 1.00000000e+00
 4.30861723e-01 1.00000000e+00
 4.28857715e-01 1.00000000e+00
 4.26853707e-01 1.00000000e+00
 4.24849699e-01 1.00000000e+00
 4.22845691e-01 1.00000000e+00
 4.20841683e-01 1.00000000e+00
 4.18837675e-01 1.00000000e+00
 4.16833667e-01 1.00000000e+00
 4.14829659e-01 1.00000000e+00
 4.12825651e-01 1.00000000e+00
 4.10821643e-01 1.00000000e+00
 4.08817635e-01 1.00000000e+00
 4.06813627e-01 1.00000000e+00
 4.04809619e-01 1.00000000e+00
 4.02805611e-01 1.00000000e+00
 4.00801603e-01 1.00000000e+00
 3.98797595e-01 1.00000000e+00
 3.96793587e-01 1.00000000e+00
 3.94789579e-01 1.00000000e+00
 3.92785571e-01 1.00000000e+00
 3.90781563e-01 1.00000000e+00
 3.88777555e-01 1.00000000e+00
 3.86773547e-01 1.00000000e+00
 3.84769539e-01 1.00000000e+00
 3.82765531e-01 1.00000000e+00
 3.80761523e-01 1.00000000e+00
 3.78757515e-01 1.00000000e+00
 3.76753507e-01 1.00000000e+00
 3.74749499e-01 1.00000000e+00
 3.72745491e-01 1.00000000e+00
 3.70741483e-01 1.00000000e+00
 3.68737475e-01 1.00000000e+00
 3.66733467e-01 1.00000000e+00
 3.66178633e-01 1.00000000e+00
 3.64729459e-01 9.99907859e-01
 3.62725451e-01 9.99780441e-01
 3.60721443e-01 9.99654214e-01
 3.58717435e-01 9.99523620e-01
 3.56713427e-01 9.99389814e-01
 3.54709419e-01 9.99256008e-01
 3.52705411e-01 9.99122202e-01
 3.50701403e-01 9.98992053e-01
 3.48697395e-01 9.98860282e-01
 3.46693387e-01 9.98722699e-01
 3.44689379e-01 9.98582819e-01
 3.42685371e-01 9.98442939e-01
 3.40681363e-01 9.98303059e-01
 3.38677355e-01 9.98165037e-01
 3.36673347e-01 9.98021537e-01
 3.36325658e-01 9.97995992e-01
 3.34669339e-01 9.97874299e-01
 3.32665331e-01 9.97727061e-01
 3.30661323e-01 9.97579823e-01
 3.28657315e-01 9.97426599e-01
 3.26653307e-01 9.97270427e-01
 3.24649299e-01 9.97114254e-01
 3.22645291e-01 9.96962499e-01
 3.20641283e-01 9.96817879e-01
 3.18637275e-01 9.96660089e-01
 3.16633267e-01 9.96495189e-01
 3.14629259e-01 9.96330290e-01
 3.12625251e-01 9.96173647e-01
 3.10621242e-01 9.96022529e-01
 3.10232717e-01 9.95991984e-01
 3.08617234e-01 9.95864977e-01
 3.06613226e-01 9.95704369e-01
 3.04609218e-01 9.95536415e-01
 3.02605210e-01 9.95364182e-01
 3.00601202e-01 9.95190986e-01
 2.98597194e-01 9.95019841e-01
 2.96593186e-01 9.94849575e-01
 2.94589178e-01 9.94675834e-01
 2.92585170e-01 9.94495258e-01
 2.90581162e-01 9.94311854e-01
 2.88577154e-01 9.94119487e-01
 2.87232700e-01 9.93987976e-01
 2.86573146e-01 9.93923811e-01
 2.84569138e-01 9.93740267e-01
 2.82565130e-01 9.93560816e-01
 2.80561122e-01 9.93381365e-01
 2.78557114e-01 9.93192617e-01
 2.76553106e-01 9.93000252e-01
 2.74549098e-01 9.92807887e-01
 2.72545090e-01 9.92611903e-01
 2.70541082e-01 9.92408210e-01
 2.68537074e-01 9.92190316e-01
 2.66562874e-01 9.91983968e-01
 2.66533066e-01 9.91980869e-01
 2.64529058e-01 9.91776895e-01
 2.62525050e-01 9.91572922e-01
 2.60521042e-01 9.91368948e-01
 2.58517034e-01 9.91153378e-01
 2.56513026e-01 9.90933666e-01
 2.54509018e-01 9.90713954e-01
 2.52505010e-01 9.90494243e-01
 2.50501002e-01 9.90272582e-01
 2.48496994e-01 9.90040623e-01
 2.47976495e-01 9.89979960e-01
 2.46492986e-01 9.89727335e-01
 2.44488978e-01 9.89386076e-01
 2.42484970e-01 9.89044816e-01
 2.40480962e-01 9.88714658e-01
 2.38476954e-01 9.88359354e-01
 2.36472946e-01 9.87993789e-01
 2.36375163e-01 9.87975952e-01
 2.34468938e-01 9.87628225e-01
 2.32464930e-01 9.87269320e-01
 2.30460922e-01 9.86928639e-01
 2.28456914e-01 9.86568601e-01
 2.26452906e-01 9.86199539e-01
 2.25261039e-01 9.85971944e-01
 2.24448898e-01 9.85816860e-01
 2.22444890e-01 9.85429714e-01
 2.20440882e-01 9.85042096e-01
 2.18436874e-01 9.84627034e-01
 2.16432866e-01 9.84204232e-01
 2.15251381e-01 9.83967936e-01
 2.14428858e-01 9.83805659e-01
 2.12424850e-01 9.83415711e-01
 2.10420842e-01 9.83025763e-01
 2.08416834e-01 9.82583089e-01
 2.06412826e-01 9.82148073e-01
 2.05538760e-01 9.81963928e-01
 2.04408818e-01 9.81725159e-01
 2.02404810e-01 9.81301690e-01
 2.00400802e-01 9.80878221e-01
 1.98396794e-01 9.80421228e-01
 1.96411968e-01 9.79959920e-01
 1.96392786e-01 9.79953812e-01
 1.94388778e-01 9.79315688e-01
 1.92384770e-01 9.78677565e-01
 1.90380762e-01 9.78039442e-01
 1.90127127e-01 9.77955912e-01
 1.88376754e-01 9.77379457e-01
 1.86372745e-01 9.76702458e-01
 1.84368737e-01 9.76016205e-01
 1.84182367e-01 9.75951904e-01
 1.82364729e-01 9.75324779e-01
 1.80360721e-01 9.74633353e-01
 1.78449533e-01 9.73947896e-01
 1.78356713e-01 9.73914606e-01
 1.76352705e-01 9.73189861e-01
 1.74348697e-01 9.72465116e-01
 1.72907439e-01 9.71943888e-01
 1.72344689e-01 9.71738671e-01
 1.70340681e-01 9.70989553e-01
 1.68336673e-01 9.70197096e-01
 1.67678890e-01 9.69939880e-01
 1.66332665e-01 9.69226634e-01
 1.64328657e-01 9.68164886e-01
 1.63896402e-01 9.67935872e-01
 1.62324649e-01 9.67103138e-01
 1.60320641e-01 9.66041390e-01
 1.60125135e-01 9.65931864e-01
 1.58316633e-01 9.64918701e-01
 1.56566067e-01 9.63927856e-01
 1.56312625e-01 9.63784404e-01
 1.54308617e-01 9.62650107e-01
 1.53025506e-01 9.61923848e-01
 1.52304609e-01 9.61511380e-01
 1.50300601e-01 9.60354119e-01
 1.49599722e-01 9.59919840e-01
 1.48296593e-01 9.58872170e-01
 1.47122016e-01 9.57915832e-01
 1.46292585e-01 9.57240511e-01
 1.44660687e-01 9.55911824e-01
 1.44288577e-01 9.55608853e-01
 1.42284569e-01 9.53976706e-01
 1.42200094e-01 9.53907816e-01
 1.40280561e-01 9.52342424e-01
 1.39801453e-01 9.51903808e-01
 1.38276553e-01 9.50539149e-01
 1.37541525e-01 9.49899800e-01
 1.36272545e-01 9.48370526e-01
 1.35878614e-01 9.47895792e-01
 1.34268537e-01 9.45955455e-01
 1.34213613e-01 9.45891784e-01
 1.32399213e-01 9.43887776e-01
 1.32264529e-01 9.43739566e-01
 1.30578085e-01 9.41883768e-01
 1.30260521e-01 9.41528767e-01
 1.28959827e-01 9.39879760e-01
 1.28256513e-01 9.38693033e-01
 1.27780560e-01 9.37875752e-01
 1.26613504e-01 9.35871743e-01
 1.26252505e-01 9.35251855e-01
 1.25416745e-01 9.33867735e-01
 1.24248497e-01 9.32050928e-01
 1.24127839e-01 9.31863727e-01
 1.22859663e-01 9.29859719e-01
 1.22244489e-01 9.28570415e-01
 1.21903478e-01 9.27855711e-01
 1.20947293e-01 9.25851703e-01
 1.20240481e-01 9.24370340e-01
 1.20016068e-01 9.23847695e-01
 1.19155588e-01 9.21843687e-01
 1.18314118e-01 9.19839679e-01
 1.18236473e-01 9.19592267e-01
 1.17694690e-01 9.17835671e-01
 1.17076597e-01 9.15831663e-01
 1.16458505e-01 9.13827655e-01
 1.16232465e-01 9.13162447e-01
 1.15762328e-01 9.11823647e-01
 1.15073914e-01 9.09819639e-01
 1.14560717e-01 9.07815631e-01
 1.14228457e-01 9.06518175e-01
 1.14047519e-01 9.05811623e-01
 1.13542705e-01 9.03807615e-01
 1.13059144e-01 9.01803607e-01
 1.12607583e-01 8.99799599e-01
 1.12291771e-01 8.97795591e-01
 1.12224449e-01 8.97433177e-01
 1.11910573e-01 8.95791583e-01
 1.11526817e-01 8.93787575e-01
 1.11143060e-01 8.91783567e-01
 1.10779229e-01 8.89779559e-01
 1.10531175e-01 8.87775551e-01
 1.10267714e-01 8.85771543e-01
 1.10220441e-01 8.85411959e-01
 1.10034631e-01 8.83767535e-01
 1.09808191e-01 8.81763527e-01
 1.09592465e-01 8.79759519e-01
 1.09455315e-01 8.77755511e-01
 1.09318165e-01 8.75751503e-01
 1.09181015e-01 8.73747495e-01
 1.09043267e-01 8.71743487e-01
 1.08884726e-01 8.69739479e-01
 1.08790171e-01 8.67735471e-01
 1.08720680e-01 8.65731463e-01
 1.08651189e-01 8.63727455e-01
 1.08581698e-01 8.61723447e-01
 1.08521174e-01 8.59719439e-01
 1.08511004e-01 8.57715431e-01
 1.08500835e-01 8.55711423e-01
 1.08490665e-01 8.53707415e-01
 1.08478896e-01 8.51703407e-01
 1.08435198e-01 8.49699399e-01
 1.08444379e-01 8.47695391e-01
 1.08482986e-01 8.45691383e-01
 1.08521593e-01 8.43687375e-01
 1.08560201e-01 8.41683367e-01
 1.08606632e-01 8.39679359e-01
 1.08684523e-01 8.37675351e-01
 1.08762415e-01 8.35671343e-01
 1.08840306e-01 8.33667335e-01
 1.08916562e-01 8.31663327e-01
 1.08978211e-01 8.29659319e-01
 1.09088991e-01 8.27655311e-01
 1.09199772e-01 8.25651303e-01
 1.09310553e-01 8.23647295e-01
 1.09420214e-01 8.21643287e-01
 1.09526646e-01 8.19639279e-01
 1.09657714e-01 8.17635271e-01
 1.09798418e-01 8.15631263e-01
 1.09939121e-01 8.13627255e-01
 1.10079824e-01 8.11623246e-01
 1.10220441e-01 8.09672386e-01
 1.10224909e-01 8.09619238e-01
 1.10412003e-01 8.07615230e-01
 1.10599096e-01 8.05611222e-01
 1.10786190e-01 8.03607214e-01
 1.10977627e-01 8.01603206e-01
 1.11191305e-01 7.99599198e-01
 1.11419535e-01 7.97595190e-01
 1.11631707e-01 7.95591182e-01
 1.11843879e-01 7.93587174e-01
 1.12056051e-01 7.91583166e-01
 1.12224449e-01 7.90013378e-01
 1.12271029e-01 7.89579158e-01
 1.12496564e-01 7.87575150e-01
 1.12722099e-01 7.85571142e-01
 1.12951775e-01 7.83567134e-01
 1.13201435e-01 7.81563126e-01
 1.13467861e-01 7.79559118e-01
 1.13739585e-01 7.77555110e-01
 1.14005700e-01 7.75551102e-01
 1.14228457e-01 7.73715562e-01
 1.14248902e-01 7.73547094e-01
 1.14492104e-01 7.71543086e-01
 1.14736799e-01 7.69539078e-01
 1.14986494e-01 7.67535070e-01
 1.15241939e-01 7.65531062e-01
 1.15518162e-01 7.63527054e-01
 1.15804993e-01 7.61523046e-01
 1.16092394e-01 7.59519038e-01
 1.16232465e-01 7.58548431e-01
 1.16381598e-01 7.57515030e-01
 1.16670802e-01 7.55511022e-01
 1.16957386e-01 7.53507014e-01
 1.17229235e-01 7.51503006e-01
 1.17491371e-01 7.49498998e-01
 1.17763353e-01 7.47494990e-01
 1.18057330e-01 7.45490982e-01
 1.18236473e-01 7.44288781e-01
 1.18357939e-01 7.43486974e-01
 1.18661528e-01 7.41482966e-01
 1.18965893e-01 7.39478958e-01
 1.19268319e-01 7.37474950e-01
 1.19570746e-01 7.35470942e-01
 1.19873172e-01 7.33466934e-01
 1.20175450e-01 7.31462926e-01
 1.20240481e-01 7.31036271e-01
 1.20521898e-01 7.29458918e-01
 1.20872932e-01 7.27454910e-01
 1.21223966e-01 7.25450902e-01
 1.21575000e-01 7.23446894e-01
 1.21936214e-01 7.21442886e-01
 1.22244489e-01 7.19824066e-01
 1.22318512e-01 7.19438878e-01
 1.22695346e-01 7.17434870e-01
 1.23057266e-01 7.15430862e-01
 1.23413536e-01 7.13426854e-01
 1.23769807e-01 7.11422846e-01
 1.24124136e-01 7.09418838e-01
 1.24248497e-01 7.08705911e-01
 1.24473710e-01 7.07414830e-01
 1.24826785e-01 7.05410822e-01
 1.25198688e-01 7.03406814e-01
 1.25582685e-01 7.01402806e-01
 1.25955533e-01 6.99398798e-01
 1.26252505e-01 6.97682894e-01
 1.26302673e-01 6.97394790e-01
 1.26667279e-01 6.95390782e-01
 1.27047884e-01 6.93386774e-01
 1.27428489e-01 6.91382766e-01
 1.27806085e-01 6.89378758e-01
 1.28176983e-01 6.87374749e-01
 1.28256513e-01 6.86945039e-01
 1.28553908e-01 6.85370741e-01
 1.28932478e-01 6.83366733e-01
 1.29308476e-01 6.81362725e-01
 1.29676425e-01 6.79358717e-01
 1.30049080e-01 6.77354709e-01
 1.30260521e-01 6.76231375e-01
 1.30448227e-01 6.75350701e-01
 1.30875361e-01 6.73346693e-01
 1.31309325e-01 6.71342685e-01
 1.31757986e-01 6.69338677e-01
 1.32201132e-01 6.67334669e-01
 1.32264529e-01 6.67036547e-01
 1.32627292e-01 6.65330661e-01
 1.33053451e-01 6.63326653e-01
 1.33479610e-01 6.61322645e-01
 1.33901091e-01 6.59318637e-01
 1.34268537e-01 6.57533075e-01
 1.34313490e-01 6.57314629e-01
 1.34728946e-01 6.55310621e-01
 1.35163975e-01 6.53306613e-01
 1.35610258e-01 6.51302605e-01
 1.36051289e-01 6.49298597e-01
 1.36272545e-01 6.48270483e-01
 1.36482563e-01 6.47294589e-01
 1.36913837e-01 6.45290581e-01
 1.37342296e-01 6.43286573e-01
 1.37763316e-01 6.41282565e-01
 1.38177192e-01 6.39278557e-01
 1.38276553e-01 6.38806465e-01
 1.38605374e-01 6.37274549e-01
 1.39035529e-01 6.35270541e-01
 1.39465684e-01 6.33266533e-01
 1.39894608e-01 6.31262525e-01
 1.40280561e-01 6.29474109e-01
 1.40334307e-01 6.29258517e-01
 1.40820100e-01 6.27254509e-01
 1.41305305e-01 6.25250501e-01
 1.41790510e-01 6.23246493e-01
 1.42275715e-01 6.21242485e-01
 1.42284569e-01 6.21205365e-01
 1.42753736e-01 6.19238477e-01
 1.43220036e-01 6.17234469e-01
 1.43686336e-01 6.15230461e-01
 1.44166523e-01 6.13226453e-01
 1.44288577e-01 6.12735171e-01
 1.44666892e-01 6.11222445e-01
 1.45149512e-01 6.09218437e-01
 1.45603105e-01 6.07214429e-01
 1.46070050e-01 6.05210421e-01
 1.46292585e-01 6.04290997e-01
 1.46556795e-01 6.03206413e-01
 1.47044980e-01 6.01202405e-01
 1.47525135e-01 5.99198397e-01
 1.47993244e-01 5.97194389e-01
 1.48296593e-01 5.95895733e-01
 1.48465100e-01 5.95190381e-01
 1.48943853e-01 5.93186373e-01
 1.49419359e-01 5.91182365e-01
 1.49888619e-01 5.89178357e-01
 1.50300601e-01 5.87412010e-01
 1.50363893e-01 5.87174349e-01
 1.50897587e-01 5.85170341e-01
 1.51431281e-01 5.83166333e-01
 1.51964974e-01 5.81162325e-01
 1.52304609e-01 5.79892079e-01
 1.52500801e-01 5.79158317e-01
 1.53034601e-01 5.77154309e-01
 1.53559702e-01 5.75150301e-01
 1.54076988e-01 5.73146293e-01
 1.54308617e-01 5.72248945e-01
 1.54594275e-01 5.71142285e-01
 1.55101162e-01 5.69138277e-01
 1.55594263e-01 5.67134269e-01
 1.56102713e-01 5.65130261e-01
 1.56312625e-01 5.64331523e-01
 1.56631288e-01 5.63126253e-01
 1.57161129e-01 5.61122244e-01
 1.57667226e-01 5.59118236e-01
 1.58159244e-01 5.57114228e-01
 1.58316633e-01 5.56495207e-01
 1.58677868e-01 5.55110220e-01
 1.59200557e-01 5.53106212e-01
 1.59723246e-01 5.51102204e-01
 1.60242838e-01 5.49098196e-01
 1.60320641e-01 5.48785950e-01
 1.60803699e-01 5.47094188e-01
 1.61375914e-01 5.45090180e-01
 1.61948129e-01 5.43086172e-01
 1.62324649e-01 5.41767523e-01
 1.62520343e-01 5.41082164e-01
 1.63093377e-01 5.39078156e-01
 1.63664288e-01 5.37074148e-01
 1.64230544e-01 5.35070140e-01
 1.64328657e-01 5.34713632e-01
 1.64782058e-01 5.33066132e-01
 1.65333571e-01 5.31062124e-01
 1.65871187e-01 5.29058116e-01
 1.66332665e-01 5.27286262e-01
 1.66393741e-01 5.27054108e-01
 1.66944687e-01 5.25050100e-01
 1.67506740e-01 5.23046092e-01
 1.68068794e-01 5.21042084e-01
 1.68336673e-01 5.20033789e-01
 1.68609514e-01 5.19038076e-01
 1.69151421e-01 5.17034068e-01
 1.69703264e-01 5.15030060e-01
 1.70255107e-01 5.13026052e-01
 1.70340681e-01 5.12715289e-01
 1.70865745e-01 5.11022044e-01
 1.71482329e-01 5.09018036e-01
 1.72072195e-01 5.07014028e-01
 1.72344689e-01 5.06088256e-01
 1.72662060e-01 5.05010020e-01
 1.73262307e-01 5.03006012e-01
 1.73890563e-01 5.01002004e-01
 1.74348697e-01 4.99512986e-01
 1.74507147e-01 4.98997996e-01
 1.75105903e-01 4.96993988e-01
 1.75700972e-01 4.94989980e-01
 1.76291021e-01 4.92985972e-01
 1.76352705e-01 4.92770705e-01
 1.76865269e-01 4.90981964e-01
 1.77438930e-01 4.88977956e-01
 1.78012028e-01 4.86973948e-01
 1.78356713e-01 4.85768652e-01
 1.78591552e-01 4.84969940e-01
 1.79180773e-01 4.82965932e-01
 1.79766373e-01 4.80961924e-01
 1.80339486e-01 4.78957916e-01
 1.80360721e-01 4.78882707e-01
 1.80970395e-01 4.76953908e-01
 1.81603842e-01 4.74949900e-01
 1.82237288e-01 4.72945892e-01
 1.82364729e-01 4.72559102e-01
 1.82907825e-01 4.70941884e-01
 1.83569199e-01 4.68937876e-01
 1.84209290e-01 4.66933868e-01
 1.84368737e-01 4.66428208e-01
 1.84841205e-01 4.64929860e-01
 1.85461636e-01 4.62925852e-01
 1.86076034e-01 4.60921844e-01
 1.86372745e-01 4.59915299e-01
 1.86666780e-01 4.58917836e-01
 1.87249993e-01 4.56913828e-01
 1.87866217e-01 4.54909820e-01
 1.88376754e-01 4.53265827e-01
 1.88491641e-01 4.52905812e-01
 1.89131154e-01 4.50901804e-01
 1.89745552e-01 4.48897796e-01
 1.90339401e-01 4.46893788e-01
 1.90380762e-01 4.46754213e-01
 1.91006923e-01 4.44889780e-01
 1.91679961e-01 4.42885772e-01
 1.92384770e-01 4.40884060e-01
 1.92385596e-01 4.40881764e-01
 1.93088507e-01 4.38877756e-01
 1.93763128e-01 4.36873747e-01
 1.94388778e-01 4.34998964e-01
 1.94431902e-01 4.34869739e-01
 1.95082131e-01 4.32865731e-01
 1.95731741e-01 4.30861723e-01
 1.96376780e-01 4.28857715e-01
 1.96392786e-01 4.28807722e-01
 1.97018372e-01 4.26853707e-01
 1.97659963e-01 4.24849699e-01
 1.98300718e-01 4.22845691e-01
 1.98396794e-01 4.22539890e-01
 1.98946698e-01 4.20841683e-01
 1.99578429e-01 4.18837675e-01
 2.00198707e-01 4.16833667e-01
 2.00400802e-01 4.16180736e-01
 2.00877676e-01 4.14829659e-01
 2.01585009e-01 4.12825651e-01
 2.02331639e-01 4.10821643e-01
 2.02404810e-01 4.10622451e-01
 2.03071462e-01 4.08817635e-01
 2.03778163e-01 4.06813627e-01
 2.04408818e-01 4.05007352e-01
 2.04477856e-01 4.04809619e-01
 2.05156895e-01 4.02805611e-01
 2.05834780e-01 4.00801603e-01
 2.06412826e-01 3.98983075e-01
 2.06471783e-01 3.98797595e-01
 2.07096871e-01 3.96793587e-01
 2.07773902e-01 3.94789579e-01
 2.08416834e-01 3.92906371e-01
 2.08459287e-01 3.92785571e-01
 2.09163573e-01 3.90781563e-01
 2.09821370e-01 3.88777555e-01
 2.10420842e-01 3.86923874e-01
 2.10475888e-01 3.86773547e-01
 2.11209718e-01 3.84769539e-01
 2.11943547e-01 3.82765531e-01
 2.12424850e-01 3.81540026e-01
 2.12740704e-01 3.80761523e-01
 2.13512207e-01 3.78757515e-01
 2.14248864e-01 3.76753507e-01
 2.14428858e-01 3.76253586e-01
 2.14970396e-01 3.74749499e-01
 2.15676794e-01 3.72745491e-01
 2.16372131e-01 3.70741483e-01
 2.16432866e-01 3.70563383e-01
 2.17055532e-01 3.68737475e-01
 2.17731923e-01 3.66733467e-01
 2.18408315e-01 3.64729459e-01
 2.18436874e-01 3.64644845e-01
 2.19111523e-01 3.62725451e-01
 2.19806173e-01 3.60721443e-01
 2.20440882e-01 3.58867866e-01
 2.20503925e-01 3.58717435e-01
 2.21285907e-01 3.56713427e-01
 2.22066274e-01 3.54709419e-01
 2.22444890e-01 3.53737122e-01
 2.22846641e-01 3.52705411e-01
 2.23627008e-01 3.50701403e-01
 2.24389108e-01 3.48697395e-01
 2.24448898e-01 3.48538117e-01
 2.25141372e-01 3.46693387e-01
 2.25882635e-01 3.44689379e-01
 2.26452906e-01 3.43118789e-01
 2.26610277e-01 3.42685371e-01
 2.27307963e-01 3.40681363e-01
 2.27919549e-01 3.38677355e-01
 2.28456914e-01 3.37032256e-01
 2.28586766e-01 3.36673347e-01
 2.29323471e-01 3.34669339e-01
 2.30060176e-01 3.32665331e-01
 2.30460922e-01 3.31575210e-01
 2.30872194e-01 3.30661323e-01
 2.31662394e-01 3.28657315e-01
 2.32397601e-01 3.26653307e-01
 2.32464930e-01 3.26469785e-01
 2.33132809e-01 3.24649299e-01
 2.33951676e-01 3.22645291e-01
 2.34468938e-01 3.21506616e-01
 2.34864361e-01 3.20641283e-01
 2.35569033e-01 3.18637275e-01
 2.36174372e-01 3.16633267e-01
 2.36472946e-01 3.15812722e-01
 2.36934591e-01 3.14629259e-01
 2.37727860e-01 3.12625251e-01
 2.38476954e-01 3.10732840e-01
 2.38523668e-01 3.10621242e-01
 2.39160942e-01 3.08617234e-01
 2.39782521e-01 3.06613226e-01
 2.40480962e-01 3.04695128e-01
 2.40517816e-01 3.04609218e-01
 2.41356271e-01 3.02605210e-01
 2.42166997e-01 3.00601202e-01
 2.42484970e-01 2.99746815e-01
 2.42954876e-01 2.98597194e-01
 2.43731285e-01 2.96593186e-01
 2.44478651e-01 2.94589178e-01
 2.44488978e-01 2.94560140e-01
 2.45276950e-01 2.92585170e-01
 2.46043982e-01 2.90581162e-01
 2.46492986e-01 2.89340149e-01
 2.46807666e-01 2.88577154e-01
 2.47595139e-01 2.86573146e-01
 2.48349575e-01 2.84569138e-01
 2.48496994e-01 2.84147552e-01
 2.49147163e-01 2.82565130e-01
 2.49920828e-01 2.80561122e-01
 2.50501002e-01 2.78964897e-01
 2.50681263e-01 2.78557114e-01
 2.51497714e-01 2.76553106e-01
 2.52244833e-01 2.74549098e-01
 2.52505010e-01 2.73773935e-01
 2.53041502e-01 2.72545090e-01
 2.53849151e-01 2.70541082e-01
 2.54509018e-01 2.68644991e-01
 2.54563952e-01 2.68537074e-01
 2.55426148e-01 2.66533066e-01
 2.56185686e-01 2.64529058e-01
 2.56513026e-01 2.63356332e-01
 2.57051200e-01 2.62525050e-01
 2.57982223e-01 2.60521042e-01


==> case2_l9PQ1.txt <==
 0.00000000e+00 2.00400802e-03
 0.00000000e+00 1.78182398e-11
 6.08273755e-04 2.00400802e-03
 1.21654752e-03 4.00801603e-03
 1.82482128e-03 6.01202405e-03
 2.00400802e-03 6.58912741e-03
 3.46365417e-03 8.01603206e-03
 4.00801603e-03 8.18278114e-03
 6.01202405e-03 8.79664944e-03
 8.01603206e-03 9.41051774e-03
 9.99958847e-03 1.00200401e-02
 1.00200401e-02 1.00388058e-02
 1.10452577e-02 1.20240481e-02
 1.20240481e-02 1.39193883e-02
 1.20801663e-02 1.40280561e-02
 1.31311359e-02 1.60320641e-02
 1.40280561e-02 1.69159724e-02
 1.60320641e-02 1.79508810e-02
 1.61970292e-02 1.80360721e-02
 1.80360721e-02 1.90003702e-02
 2.00186528e-02 2.00400802e-02
 2.00400802e-02 2.00626014e-02
 2.13087148e-02 2.20440882e-02
 2.20440882e-02 2.31926716e-02
 2.25917684e-02 2.40480962e-02
 2.39083562e-02 2.60521042e-02
 2.40480962e-02 2.61893305e-02
 2.60521042e-02 2.74723842e-02
 2.69638319e-02 2.80561122e-02
 2.80561122e-02 2.87641919e-02
 3.00387032e-02 3.00601202e-02
 3.00601202e-02 3.00836383e-02
 3.14837206e-02 3.20641283e-02
 3.20641283e-02 3.28715820e-02
 3.29242261e-02 3.40681363e-02
 3.40681363e-02 3.56171103e-02
 3.45356304e-02 3.60721443e-02
 3.60721443e-02 3.71766093e-02
 3.73235741e-02 3.80761523e-02
 3.80761523e-02 3.86247431e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 4.20841683e-02 4.20841683e-02
 4.20841683e-02 4.20841684e-02
 4.40881763e-02 4.40881764e-02
 4.40881764e-02 4.40881764e-02
 4.60921843e-02 4.60921844e-02
 4.60921844e-02 4.60921844e-02
 4.80961924e-02 4.80961924e-02
 4.80961924e-02 4.80961924e-02
 5.00791419e-02 5.01002004e-02
 5.01002004e-02 5.01236225e-02
 5.17055354e-02 5.21042084e-02
 5.21042084e-02 5.25960722e-02
 5.33298549e-02 5.41082164e-02
 5.41082164e-02 5.50444487e-02
 5.52034476e-02 5.61122244e-02
 5.61122244e-02 5.68488202e-02
 5.76758973e-02 5.81162325e-02
 5.81162325e-02 5.84789578e-02
 6.00994814e-02 6.01202405e-02
 6.01202405e-02 6.01433124e-02
 6.17822655e-02 6.21242485e-02
 6.21242485e-02 6.25318515e-02
 6.34636481e-02 6.41282565e-02
 6.41282565e-02 6.49011122e-02
 6.53901194e-02 6.61322645e-02
 6.61322645e-02 6.67549317e-02
 6.77786585e-02 6.81362725e-02
 6.81362725e-02 6.84414594e-02
 7.01402805e-02 7.01402806e-02
 7.01402806e-02 7.01402806e-02
 7.21442885e-02 7.21442886e-02
 7.21442886e-02 7.21442886e-02
 7.41482966e-02 7.41482966e-02
 7.41482966e-02 7.41482966e-02
 7.61523046e-02 7.61523046e-02
 7.61523046e-02 7.61523046e-02
 7.81563126e-02 7.81563126e-02
 7.81563126e-02 7.81563127e-02
 8.01603206e-02 8.01603206e-02
 8.01603206e-02 8.01603207e-02
 8.21643286e-02 8.21643287e-02
 8.21643287e-02 8.21643287e-02
 8.41683366e-02 8.41683367e-02
 8.41683367e-02 8.41683367e-02
 8.61723447e-02 8.61723447e-02
 8.61723447e-02 8.61723447e-02
 8.81763527e-02 8.81763527e-02
 8.81763527e-02 8.81763527e-02
 9.01803607e-02 9.01803607e-02
 9.01803607e-02 9.01803608e-02
 9.21843687e-02 9.21843687e-02
 9.21843687e-02 9.21843688e-02
 9.41883767e-02 9.41883768e-02
 9.41883768e-02 9.41883768e-02
 9.61923847e-02 9.61923848e-02
 9.61923848e-02 9.61923848e-02
 9.81963927e-02 9.81963928e-02
 9.81963928e-02 9.81963928e-02
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 1.02204409e-01 1.02204409e-01
 1.02204409e-01 1.02204409e-01
 1.04208417e-01 1.04208417e-01
 1.04208417e-01 1.04208417e-01
 1.06212425e-01 1.06212425e-01
 1.06212425e-01 1.06212425e-01
 1.08216433e-01 1.08216433e-01
 1.08216433e-01 1.08216433e-01
 1.10200822e-01 1.10220441e-01
 1.10220441e-01 1.10241761e-01
 1.12028280e-01 1.12224449e-01
 1.12224449e-01 1.12439591e-01
 1.13855559e-01 1.14228457e-01
 1.14228457e-01 1.14628521e-01
 1.15868080e-01 1.16232465e-01
 1.16232465e-01 1.16564715e-01
 1.18065910e-01 1.18236473e-01
 1.18236473e-01 1.18396693e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.24248497e-01 1.24248497e-01
 1.24248497e-01 1.24248497e-01
 1.26252505e-01 1.26252505e-01
 1.26252505e-01 1.26252505e-01
 1.28256513e-01 1.28256513e-01
 1.28256513e-01 1.28256513e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.36272545e-01 1.36272545e-01
 1.36272545e-01 1.36272545e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.40280561e-01 1.40280561e-01
 1.40280561e-01 1.40280561e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.44288577e-01 1.44288577e-01
 1.44288577e-01 1.44288577e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.48296593e-01 1.48296593e-01
 1.48296593e-01 1.48296593e-01
 1.50300601e-01 1.50300601e-01
 1.50300601e-01 1.50300601e-01
 1.52304609e-01 1.52304609e-01
 1.52304609e-01 1.52304609e-01
 1.54308617e-01 1.54308617e-01
 1.54308617e-01 1.54308617e-01
 1.56312625e-01 1.56312625e-01
 1.56312625e-01 1.56312625e-01
 1.58316633e-01 1.58316633e-01
 1.58316633e-01 1.58316633e-01
 1.60301543e-01 1.60320641e-01
 1.60320641e-01 1.60341429e-01
 1.62183115e-01 1.62324649e-01
 1.62324649e-01 1.62475359e-01
 1.64065111e-01 1.64328657e-01
 1.64328657e-01 1.64603411e-01
 1.66094908e-01 1.66332665e-01
 1.66332665e-01 1.66555947e-01
 1.68228838e-01 1.68336673e-01
 1.68336673e-01 1.68441426e-01
 1.70321287e-01 1.70340681e-01
 1.70340681e-01 1.70361563e-01
 1.72209275e-01 1.72344689e-01
 1.72344689e-01 1.72488403e-01
 1.74097545e-01 1.74348697e-01
 1.74348697e-01 1.74609646e-01
 1.76129150e-01 1.76352705e-01
 1.76352705e-01 1.76563349e-01
 1.78255991e-01 1.78356713e-01
 1.78356713e-01 1.78454988e-01
 1.80360721e-01 1.80360721e-01
 1.80360721e-01 1.80360722e-01
 1.82364729e-01 1.82364729e-01
 1.82364729e-01 1.82364730e-01
 1.84368737e-01 1.84368737e-01
 1.84368737e-01 1.84368738e-01
 1.86372745e-01 1.86372745e-01
 1.86372745e-01 1.86372746e-01
 1.88376753e-01 1.88376754e-01
 1.88376754e-01 1.88376754e-01
 1.90360943e-01 1.90380762e-01
 1.90380762e-01 1.90402079e-01
 1.92258332e-01 1.92384770e-01
 1.92384770e-01 1.92518285e-01
 1.94156091e-01 1.94388778e-01
 1.94388778e-01 1.94629241e-01
 1.96190829e-01 1.96392786e-01
 1.96392786e-01 1.96584035e-01
 1.98307035e-01 1.98396794e-01
 1.98396794e-01 1.98484156e-01
 2.00380855e-01 2.00400802e-01
 2.00400802e-01 2.00422481e-01
 2.02281408e-01 2.02404810e-01
 2.02404810e-01 2.02534886e-01
 2.04182581e-01 2.04408818e-01
 2.04408818e-01 2.04642117e-01
 2.06218795e-01 2.06412826e-01
 2.06412826e-01 2.06596900e-01
 2.08331200e-01 2.08416834e-01
 2.08416834e-01 2.08500443e-01
 2.10420842e-01 2.10420842e-01
 2.10420842e-01 2.10420842e-01
 2.12424850e-01 2.12424850e-01
 2.12424850e-01 2.12424850e-01
 2.14428858e-01 2.14428858e-01
 2.14428858e-01 2.14428858e-01
 2.16432866e-01 2.16432866e-01
 2.16432866e-01 2.16432866e-01
 2.18436874e-01 2.18436874e-01
 2.18436874e-01 2.18436874e-01
 2.20440882e-01 2.20440882e-01
 2.20440882e-01 2.20440882e-01
 2.22444890e-01 2.22444890e-01
 2.22444890e-01 2.22444890e-01
 2.24448898e-01 2.24448898e-01
 2.24448898e-01 2.24448898e-01
 2.26452906e-01 2.26452906e-01
 2.26452906e-01 2.26452906e-01
 2.28456914e-01 2.28456914e-01
 2.28456914e-01 2.28456914e-01
 2.30439341e-01 2.30460922e-01
 2.30460922e-01 2.30484446e-01
 2.32345236e-01 2.32464930e-01
 2.32464930e-01 2.32590732e-01
 2.34251933e-01 2.34468938e-01
 2.34468938e-01 2.34691675e-01
 2.36292936e-01 2.36472946e-01
 2.36472946e-01 2.36644215e-01
 2.38399222e-01 2.38476954e-01
 2.38476954e-01 2.38553467e-01
 2.40480962e-01 2.40480962e-01
 2.40480962e-01 2.40480962e-01
 2.42484970e-01 2.42484970e-01
 2.42484970e-01 2.42484970e-01
 2.44488978e-01 2.44488978e-01
 2.44488978e-01 2.44488978e-01
 2.46492986e-01 2.46492986e-01
 2.46492986e-01 2.46492986e-01
 2.48496994e-01 2.48496994e-01
 2.48496994e-01 2.48496994e-01
 2.50477580e-01 2.50501002e-01
 2.50501002e-01 2.50526654e-01
 2.52382998e-01 2.52505010e-01
 2.52505010e-01 2.52633269e-01
 2.54289397e-01 2.54509018e-01
 2.54509018e-01 2.54734009e-01
 2.56334490e-01 2.56513026e-01
 2.56513026e-01 2.56682867e-01
 2.58441105e-01 2.58517034e-01
 2.58517034e-01 2.58592141e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.70514862e-01 2.70541082e-01
 2.70541082e-01 2.70570032e-01
 2.72415836e-01 2.72545090e-01
 2.72545090e-01 2.72681260e-01
 2.74318069e-01 2.74549098e-01
 2.74549098e-01 2.74785530e-01
 2.76368688e-01 2.76553106e-01
 2.76553106e-01 2.76728159e-01
 2.78479916e-01 2.78557114e-01
 2.78557114e-01 2.78633862e-01
 2.80561122e-01 2.80561122e-01
 2.80561122e-01 2.80561122e-01
 2.82565130e-01 2.82565130e-01
 2.82565130e-01 2.82565130e-01
 2.84569138e-01 2.84569138e-01
 2.84569138e-01 2.84569139e-01
 2.86573146e-01 2.86573146e-01
 2.86573146e-01 2.86573147e-01
 2.88577154e-01 2.88577154e-01
 2.88577154e-01 2.88577155e-01
 2.90581162e-01 2.90581162e-01
 2.90581162e-01 2.90581163e-01
 2.92585170e-01 2.92585170e-01
 2.92585170e-01 2.92585171e-01
 2.94589178e-01 2.94589178e-01
 2.94589178e-01 2.94589179e-01
 2.96593186e-01 2.96593186e-01
 2.96593186e-01 2.96593187e-01
 2.98597194e-01 2.98597194e-01
 2.98597194e-01 2.98597195e-01
 3.00601202e-01 3.00601202e-01
 3.00601202e-01 3.00601203e-01
 3.02605210e-01 3.02605210e-01
 3.02605210e-01 3.02605211e-01
 3.04609218e-01 3.04609218e-01
 3.04609218e-01 3.04609219e-01
 3.06613226e-01 3.06613226e-01
 3.06613226e-01 3.06613227e-01
 3.08617234e-01 3.08617234e-01
 3.08617234e-01 3.08617235e-01
 3.10621242e-01 3.10621242e-01
 3.10621242e-01 3.10621243e-01
 3.12625250e-01 3.12625251e-01
 3.12625251e-01 3.12625251e-01
 3.14629258e-01 3.14629259e-01
 3.14629259e-01 3.14629259e-01
 3.16633266e-01 3.16633267e-01
 3.16633267e-01 3.16633267e-01
 3.18637274e-01 3.18637275e-01
 3.18637275e-01 3.18637275e-01
 3.20641282e-01 3.20641283e-01
 3.20641283e-01 3.20641283e-01
 3.22645290e-01 3.22645291e-01
 3.22645291e-01 3.22645291e-01
 3.24649298e-01 3.24649299e-01
 3.24649299e-01 3.24649299e-01
 3.26653306e-01 3.26653307e-01
 3.26653307e-01 3.26653307e-01
 3.28657314e-01 3.28657315e-01
 3.28657315e-01 3.28657315e-01
 3.30609803e-01 3.30661323e-01
 3.30661323e-01 3.30723190e-01
 3.32437320e-01 3.32665331e-01
 3.32665331e-01 3.32914672e-01
 3.34269892e-01 3.34669339e-01
 3.34669339e-01 3.35080390e-01
 3.36362139e-01 3.36673347e-01
 3.36673347e-01 3.36957931e-01
 3.38553621e-01 3.38677355e-01
 3.38677355e-01 3.38803840e-01
 3.40681362e-01 3.40681363e-01
 3.40681363e-01 3.40681363e-01
 3.42685370e-01 3.42685371e-01
 3.42685371e-01 3.42685371e-01
 3.44689378e-01 3.44689379e-01
 3.44689379e-01 3.44689380e-01
 3.46693386e-01 3.46693387e-01
 3.46693387e-01 3.46693388e-01
 3.48697394e-01 3.48697395e-01
 3.48697395e-01 3.48697396e-01
 3.50701402e-01 3.50701403e-01
 3.50701403e-01 3.50701404e-01
 3.52701420e-01 3.52705411e-01
 3.52705411e-01 3.52709739e-01
 3.54709418e-01 3.54709419e-01
 3.54709419e-01 3.54709420e-01
 3.56713426e-01 3.56713427e-01
 3.56713427e-01 3.56713428e-01
 3.58717434e-01 3.58717435e-01
 3.58717435e-01 3.58717436e-01
 3.60721441e-01 3.60721443e-01
 3.60721443e-01 3.60721444e-01
 3.62725449e-01 3.62725451e-01
 3.62725451e-01 3.62725453e-01
 3.64723154e-01 3.64729459e-01
 3.64729459e-01 3.64736765e-01
 3.66733465e-01 3.66733467e-01
 3.66733467e-01 3.66733469e-01
 3.68737473e-01 3.68737475e-01
 3.68737475e-01 3.68737478e-01
 3.70741480e-01 3.70741483e-01
 3.70741483e-01 3.70741487e-01
 3.72745487e-01 3.72745491e-01
 3.72745491e-01 3.72745496e-01
 3.74732681e-01 3.74749499e-01
 3.74749499e-01 3.74776846e-01
 3.76753499e-01 3.76753507e-01
 3.76753507e-01 3.76753531e-01
 3.78682825e-01 3.78757515e-01
 3.76753507e-01 3.80138917e-01
 3.76192769e-01 3.80761523e-01
 3.74749499e-01 3.81262462e-01
 3.72745491e-01 3.82301956e-01
 3.72047775e-01 3.82765531e-01
 3.70741483e-01 3.83312674e-01
 3.68737475e-01 3.84326916e-01
 3.67987764e-01 3.84769539e-01
 3.66733467e-01 3.85322827e-01
 3.64729459e-01 3.86336121e-01
 3.63953926e-01 3.86773547e-01
 3.62725451e-01 3.87331552e-01
 3.60721443e-01 3.88336188e-01
 3.59917150e-01 3.88777555e-01
 3.58717435e-01 3.89332603e-01
 3.56713427e-01 3.90333547e-01
 3.55881464e-01 3.90781563e-01
 3.54709419e-01 3.91330794e-01
 3.52705411e-01 3.92334262e-01
 3.51859070e-01 3.92785571e-01
 3.50701403e-01 3.93333919e-01
 3.48697395e-01 3.94429848e-01
 3.48002052e-01 3.94789579e-01
 3.46693387e-01 3.95398048e-01
 3.44689379e-01 3.96320923e-01
 3.43666889e-01 3.96793587e-01
 3.42685371e-01 3.97249948e-01
 3.40681363e-01 3.98173701e-01
 3.39620095e-01 3.98797595e-01
 3.38677355e-01 3.99280616e-01
 3.36673347e-01 4.00420401e-01
 3.36003105e-01 4.00801603e-01
 3.34669339e-01 4.01437631e-01
 3.32665331e-01 4.02385078e-01
 3.31616209e-01 4.02805611e-01
 3.30661323e-01 4.03163860e-01
 3.28657315e-01 4.04091839e-01
 3.27239754e-01 4.04809619e-01
 3.26653307e-01 4.05106567e-01
 3.24649299e-01 4.06134161e-01
 3.23331285e-01 4.06813627e-01
 3.22645291e-01 4.07167274e-01
 3.20641283e-01 4.08229917e-01
 3.19688624e-01 4.08817635e-01
 3.18637275e-01 4.09376713e-01
 3.16633267e-01 4.10405791e-01
 3.15823442e-01 4.10821643e-01
 3.14629259e-01 4.11371269e-01
 3.12625251e-01 4.12293618e-01
 3.11469291e-01 4.12825651e-01
 3.10621242e-01 4.13215967e-01
 3.08617234e-01 4.14269089e-01
 3.07606880e-01 4.14829659e-01
 3.06613226e-01 4.15377843e-01
 3.04609218e-01 4.16400162e-01
 3.03702923e-01 4.16833667e-01
 3.02605210e-01 4.17358732e-01
 3.00601202e-01 4.18317303e-01
 2.99687429e-01 4.18837675e-01
 2.98597194e-01 4.19402835e-01
 2.96593186e-01 4.20436915e-01
 2.95808761e-01 4.20841683e-01
 2.94589178e-01 4.21434999e-01
 2.92585170e-01 4.22401325e-01
 2.91578941e-01 4.22845691e-01
 2.90581162e-01 4.23270719e-01
 2.88577154e-01 4.24285304e-01
 2.87530191e-01 4.24849699e-01
 2.86573146e-01 4.25362630e-01
 2.84569138e-01 4.26370874e-01
 2.83558012e-01 4.26853707e-01
 2.82565130e-01 4.27327829e-01
 2.80561122e-01 4.28284784e-01
 2.79472573e-01 4.28857715e-01
 2.78557114e-01 4.29314173e-01
 2.76553106e-01 4.30349426e-01
 2.75561419e-01 4.30861723e-01
 2.74549098e-01 4.31350558e-01
 2.72545090e-01 4.32309982e-01
 2.71295085e-01 4.32865731e-01
 2.70541082e-01 4.33191242e-01
 2.68537074e-01 4.34190259e-01
 2.67238414e-01 4.34869739e-01
 2.66533066e-01 4.35236581e-01
 2.64529058e-01 4.36227192e-01
 2.63156699e-01 4.36873747e-01
 2.62525050e-01 4.37171335e-01
 2.60521042e-01 4.38115477e-01
 2.59027052e-01 4.38877756e-01
 2.58517034e-01 4.39126344e-01
 2.56513026e-01 4.40129422e-01
 2.55009955e-01 4.40881764e-01
 2.54509018e-01 4.41118998e-01
 2.52505010e-01 4.42061038e-01
 2.50629063e-01 4.42885772e-01
 2.50501002e-01 4.42940686e-01
 2.48496994e-01 4.43865989e-01
 2.46492986e-01 4.44814007e-01
 2.46334385e-01 4.44889780e-01
 2.44488978e-01 4.45771431e-01
 2.42484970e-01 4.46732302e-01
 2.42154514e-01 4.46893788e-01
 2.40480962e-01 4.47711609e-01
 2.38476954e-01 4.48741866e-01
 2.38162332e-01 4.48897796e-01
 2.36472946e-01 4.49684037e-01
 2.34468938e-01 4.50616704e-01
 2.33856349e-01 4.50901804e-01
 2.32464930e-01 4.51520670e-01
 2.30460922e-01 4.52411999e-01
 2.29360847e-01 4.52905812e-01
 2.28456914e-01 4.53311578e-01
 2.26452906e-01 4.54219886e-01
 2.24936797e-01 4.54909820e-01
 2.24448898e-01 4.55131847e-01
 2.22444890e-01 4.56060135e-01
 2.20610157e-01 4.56913828e-01
 2.20440882e-01 4.56992590e-01
 2.18436874e-01 4.57927096e-01
 2.16432866e-01 4.58862179e-01
 2.16313587e-01 4.58917836e-01
 2.14428858e-01 4.59766233e-01
 2.12424850e-01 4.60668323e-01
 2.11852996e-01 4.60921844e-01
 2.10420842e-01 4.61515970e-01
 2.08416834e-01 4.62348414e-01
 2.07050014e-01 4.62925852e-01
 2.06412826e-01 4.63195043e-01
 2.04408818e-01 4.64056968e-01
 2.02404810e-01 4.64923528e-01
 2.02390167e-01 4.64929860e-01
 2.00400802e-01 4.65790088e-01
 1.98396794e-01 4.66685001e-01
 1.97834896e-01 4.66933868e-01
 1.96392786e-01 4.67556008e-01
 1.94388778e-01 4.68382590e-01
 1.93042512e-01 4.68937876e-01
 1.92384770e-01 4.69200637e-01
 1.90380762e-01 4.70001216e-01
 1.88376754e-01 4.70796264e-01
 1.88017273e-01 4.70941884e-01
 1.86372745e-01 4.71577178e-01
 1.84368737e-01 4.72351342e-01
 1.82829679e-01 4.72945892e-01
 1.82364729e-01 4.73125506e-01
 1.80360721e-01 4.73899669e-01
 1.78356713e-01 4.74679801e-01
 1.77664045e-01 4.74949900e-01
 1.76352705e-01 4.75457379e-01
 1.74348697e-01 4.76195806e-01
 1.72344689e-01 4.76908303e-01
 1.72216420e-01 4.76953908e-01
 1.70340681e-01 4.77620801e-01
 1.68336673e-01 4.78324541e-01
 1.66528434e-01 4.78957916e-01
 1.66332665e-01 4.79024474e-01
 1.64328657e-01 4.79705801e-01
 1.62324649e-01 4.80387129e-01
 1.60593420e-01 4.80961924e-01
 1.60320641e-01 4.81047630e-01
 1.58316633e-01 4.81631729e-01
 1.56312625e-01 4.82223398e-01
 1.54308617e-01 4.82825360e-01
 1.53840635e-01 4.82965932e-01
 1.52304609e-01 4.83427322e-01
 1.50300601e-01 4.84029283e-01
 1.48296593e-01 4.84545978e-01
 1.46602928e-01 4.84969940e-01
 1.46292585e-01 4.85047625e-01
 1.44288577e-01 4.85562391e-01
 1.42284569e-01 4.86091705e-01
 1.40280561e-01 4.86630163e-01
 1.38821954e-01 4.86973948e-01
 1.38276553e-01 4.87101350e-01
 1.36272545e-01 4.87531723e-01
 1.34268537e-01 4.87931552e-01
 1.32264529e-01 4.88331380e-01
 1.30260521e-01 4.88731208e-01
 1.28622730e-01 4.88977956e-01
 1.28256513e-01 4.89031009e-01
 1.26252505e-01 4.89307256e-01
 1.24248497e-01 4.89583503e-01
 1.22244489e-01 4.89859751e-01
 1.20240481e-01 4.90144260e-01
 1.18236473e-01 4.90296891e-01
 1.16232465e-01 4.90418232e-01
 1.14228457e-01 4.90539573e-01
 1.12224449e-01 4.90660915e-01
 1.10220441e-01 4.90764685e-01
 1.08216433e-01 4.90679111e-01
 1.06212425e-01 4.90600096e-01
 1.04208417e-01 4.90521081e-01
 1.02204409e-01 4.90442065e-01
 1.00200401e-01 4.90369740e-01
 9.81963928e-02 4.90042354e-01
 9.61923848e-02 4.89706134e-01
 9.41883768e-02 4.89369913e-01
 9.21843687e-02 4.89033693e-01
 9.18276735e-02 4.88977956e-01
 9.01803607e-02 4.88717939e-01
 8.81763527e-02 4.88063971e-01
 8.61723447e-02 4.87373425e-01
 8.50130364e-02 4.86973948e-01
 8.41683367e-02 4.86686505e-01
 8.21643287e-02 4.86044859e-01
 8.01603206e-02 4.85431095e-01
 7.92624421e-02 4.84969940e-01
 7.81563126e-02 4.84401826e-01
 7.61523046e-02 4.83336427e-01
 7.54554068e-02 4.82965932e-01
 7.41482966e-02 4.82271027e-01
 7.21442886e-02 4.81202643e-01
 7.16963306e-02 4.80961924e-01
 7.01402806e-02 4.80117161e-01
 6.86754781e-02 4.78957916e-01
 6.81362725e-02 4.78529202e-01
 6.62060046e-02 4.76953908e-01
 6.61322645e-02 4.76893728e-01
 6.41282565e-02 4.75252500e-01
 6.37590211e-02 4.74949900e-01
 6.21242485e-02 4.73610149e-01
 6.13137167e-02 4.72945892e-01
 6.01202405e-02 4.71967798e-01
 5.92491370e-02 4.70941884e-01
 5.81162325e-02 4.69621853e-01
 5.75322094e-02 4.68937876e-01
 5.61122244e-02 4.67240791e-01
 5.58554152e-02 4.66933868e-01
 5.41798222e-02 4.64929860e-01
 5.41082164e-02 4.64843995e-01
 5.25086110e-02 4.62925852e-01
 5.21042084e-02 4.62440918e-01
 5.08373998e-02 4.60921844e-01
 5.01002004e-02 4.60034097e-01
 4.94490354e-02 4.58917836e-01
 4.83009189e-02 4.56913828e-01
 4.80961924e-02 4.56556483e-01
 4.71677482e-02 4.54909820e-01
 4.60921844e-02 4.53037546e-01
 4.60148626e-02 4.52905812e-01
 4.48168245e-02 4.50901804e-01
 4.40881764e-02 4.49655565e-01
 4.36451257e-02 4.48897796e-01
 4.24949770e-02 4.46893788e-01
 4.20841683e-02 4.46177998e-01
 4.13448284e-02 4.44889780e-01
 4.01946798e-02 4.42885772e-01
 4.00801603e-02 4.42686234e-01
 3.93416362e-02 4.40881764e-01
 3.85259534e-02 4.38877756e-01
 3.80761523e-02 4.37763828e-01
 3.77212383e-02 4.36873747e-01
 3.69277851e-02 4.34869739e-01
 3.61366840e-02 4.32865731e-01
 3.60721443e-02 4.32702240e-01
 3.53455829e-02 4.30861723e-01
 3.45724232e-02 4.28857715e-01
 3.40681363e-02 4.27527329e-01
 3.38104825e-02 4.26853707e-01
 3.30176779e-02 4.24849699e-01
 3.22112766e-02 4.22845691e-01
 3.20641283e-02 4.22480009e-01
 3.14048752e-02 4.20841683e-01
 3.06161729e-02 4.18837675e-01
 3.00601202e-02 4.17401466e-01
 2.99067596e-02 4.16833667e-01
 2.93654834e-02 4.14829659e-01
 2.88242073e-02 4.12825651e-01
 2.82704601e-02 4.10821643e-01
 2.80561122e-02 4.10052009e-01
 2.77136681e-02 4.08817635e-01
 2.71747929e-02 4.06813627e-01
 2.66414365e-02 4.04809619e-01
 2.61123372e-02 4.02805611e-01
 2.60521042e-02 4.02577474e-01
 2.55832378e-02 4.00801603e-01
 2.50661162e-02 3.98797595e-01
 2.45569797e-02 3.96793587e-01
 2.40480962e-02 3.94847505e-01
 2.40327526e-02 3.94789579e-01
 2.34909947e-02 3.92785571e-01
 2.29492367e-02 3.90781563e-01
 2.24191984e-02 3.88777555e-01
 2.20440882e-02 3.87338974e-01
 2.18966530e-02 3.86773547e-01
 2.13741076e-02 3.84769539e-01
 2.08515623e-02 3.82765531e-01
 2.03314633e-02 3.80761523e-01
 2.00400802e-02 3.79626237e-01
 1.98854222e-02 3.78757515e-01
 1.95310848e-02 3.76753507e-01
 1.91772768e-02 3.74749499e-01
 1.88234687e-02 3.72745491e-01
 1.84696607e-02 3.70741483e-01
 1.81237251e-02 3.68737475e-01
 1.80360721e-02 3.68222822e-01
 1.77840417e-02 3.66733467e-01
 1.74449211e-02 3.64729459e-01
 1.71002648e-02 3.62725451e-01
 1.67424829e-02 3.60721443e-01
 1.64008919e-02 3.58717435e-01
 1.60706079e-02 3.56713427e-01
 1.60320641e-02 3.56479562e-01
 1.57385195e-02 3.54709419e-01
 1.53914717e-02 3.52705411e-01
 1.50381883e-02 3.50701403e-01
 1.46923915e-02 3.48697395e-01
 1.43506261e-02 3.46693387e-01
 1.40280561e-02 3.44801936e-01
 1.40088606e-02 3.44689379e-01
 1.36781859e-02 3.42685371e-01
 1.33520560e-02 3.40681363e-01
 1.30347418e-02 3.38677355e-01
 1.27125634e-02 3.36673347e-01
 1.23775867e-02 3.34669339e-01
 1.20401029e-02 3.32665331e-01
 1.20240481e-02 3.32569996e-01
 1.17026191e-02 3.30661323e-01
 1.13724625e-02 3.28657315e-01
 1.10459148e-02 3.26653307e-01
 1.07193671e-02 3.24649299e-01
 1.03928194e-02 3.22645291e-01
 1.00666133e-02 3.20641283e-01
 1.00200401e-02 3.20350778e-01
 9.83707544e-03 3.18637275e-01
 9.62422299e-03 3.16633267e-01
 9.41176438e-03 3.14629259e-01
 9.19930577e-03 3.12625251e-01
 8.98684715e-03 3.10621242e-01
 8.77306543e-03 3.08617234e-01
 8.56339134e-03 3.06613226e-01
 8.35637979e-03 3.04609218e-01
 8.14936824e-03 3.02605210e-01
 8.01603206e-03 3.01314428e-01
 7.94260696e-03 3.00601202e-01
 7.74100611e-03 2.98597194e-01
 7.54142276e-03 2.96593186e-01
 7.34183941e-03 2.94589178e-01
 7.13780289e-03 2.92585170e-01
 6.92460509e-03 2.90581162e-01
 6.72401127e-03 2.88577154e-01
 6.52957211e-03 2.86573146e-01
 6.33513295e-03 2.84569138e-01
 6.13068426e-03 2.82565130e-01
 6.01202405e-03 2.81435684e-01
 5.91994132e-03 2.80561122e-01
 5.71330796e-03 2.78557114e-01
 5.50837358e-03 2.76553106e-01
 5.31080912e-03 2.74549098e-01
 5.11844662e-03 2.72545090e-01
 4.92756275e-03 2.70541082e-01
 4.74136809e-03 2.68537074e-01
 4.55690780e-03 2.66533066e-01
 4.36273826e-03 2.64529058e-01
 4.16126464e-03 2.62525050e-01
 4.00801603e-03 2.61006593e-01
 3.95901239e-03 2.60521042e-01
 3.76103412e-03 2.58517034e-01
 3.56455752e-03 2.56513026e-01
 3.36808092e-03 2.54509018e-01
 3.17903267e-03 2.52505010e-01
 2.99615979e-03 2.50501002e-01
 2.80651277e-03 2.48496994e-01
 2.61402045e-03 2.46492986e-01
 2.42152814e-03 2.44488978e-01
 2.23055994e-03 2.42484970e-01
 2.05043637e-03 2.40480962e-01
 2.00400802e-03 2.39938337e-01
 1.87807421e-03 2.38476954e-01
 1.69188555e-03 2.36472946e-01
 1.50144616e-03 2.34468938e-01
 1.31100677e-03 2.32464930e-01
 1.12056738e-03 2.30460922e-01
 9.34337926e-04 2.28456914e-01
 7.49365992e-04 2.26452906e-01
 5.64394058e-04 2.24448898e-01
 3.79422124e-04 2.22444890e-01
 1.95965447e-04 2.20440882e-01
 1.39040069e-05 2.18436874e-01
 0.00000000e+00 2.18284553e-01
 0.00000000e+00 2.16432866e-01
 0.00000000e+00 2.14428858e-01
 0.00000000e+00 2.12424850e-01
 0.00000000e+00 2.10420842e-01
 0.00000000e+00 2.08416834e-01
 0.00000000e+00 2.06412826e-01
 0.00000000e+00 2.04408818e-01
 0.00000000e+00 2.02404810e-01
 0.00000000e+00 2.00400802e-01
 0.00000000e+00 1.98396794e-01
 0.00000000e+00 1.96392786e-01
 0.00000000e+00 1.94388778e-01
 0.00000000e+00 1.92384770e-01
 0.00000000e+00 1.90380762e-01
 0.00000000e+00 1.88376754e-01
 0.00000000e+00 1.86372745e-01
 0.00000000e+00 1.84368737e-01
 0.00000000e+00 1.82364729e-01
 0.00000000e+00 1.80360721e-01
 0.00000000e+00 1.78356713e-01
 0.00000000e+00 1.76352705e-01
 0.00000000e+00 1.74348697e-01
 0.00000000e+00 1.72344689e-01
 0.00000000e+00 1.70340681e-01
 0.00000000e+00 1.68336673e-01
 0.00000000e+00 1.66332665e-01
 0.00000000e+00 1.64328657e-01
 0.00000000e+00 1.62324649e-01
 0.00000000e+00 1.60320641e-01
 0.00000000e+00 1.58316633e-01
 0.00000000e+00 1.56312625e-01
 0.00000000e+00 1.54308617e-01
 0.00000000e+00 1.52304609e-01
 0.00000000e+00 1.50300601e-01
 0.00000000e+00 1.48296593e-01
 0.00000000e+00 1.46292585e-01
 0.00000000e+00 1.44288577e-01
 0.00000000e+00 1.42284569e-01
 0.00000000e+00 1.40280561e-01
 0.00000000e+00 1.38276553e-01
 0.00000000e+00 1.36272545e-01
 0.00000000e+00 1.34268537e-01
 0.00000000e+00 1.32264529e-01
 0.00000000e+00 1.30260521e-01
 0.00000000e+00 1.28256513e-01
 0.00000000e+00 1.26252505e-01
 0.00000000e+00 1.24248497e-01
 0.00000000e+00 1.22244489e-01
 0.00000000e+00 1.20240481e-01
 0.00000000e+00 1.18236473e-01
 0.00000000e+00 1.16232465e-01
 0.00000000e+00 1.14228457e-01
 0.00000000e+00 1.12224449e-01
 0.00000000e+00 1.10220441e-01
 0.00000000e+00 1.08216433e-01
 0.00000000e+00 1.06212425e-01
 0.00000000e+00 1.04208417e-01
 0.00000000e+00 1.02204409e-01
 0.00000000e+00 1.00200401e-01
 0.00000000e+00 9.81963928e-02
 0.00000000e+00 9.61923848e-02
 0.00000000e+00 9.41883768e-02
 0.00000000e+00 9.21843687e-02
 0.00000000e+00 9.01803607e-02
 0.00000000e+00 8.81763527e-02
 0.00000000e+00 8.61723447e-02
 0.00000000e+00 8.41683367e-02
 0.00000000e+00 8.21643287e-02
 0.00000000e+00 8.01603206e-02
 0.00000000e+00 7.81563126e-02
 0.00000000e+00 7.61523046e-02
 0.00000000e+00 7.41482966e-02
 0.00000000e+00 7.21442886e-02
 0.00000000e+00 7.01402806e-02
 0.00000000e+00 6.81362725e-02
 0.00000000e+00 6.61322645e-02
 0.00000000e+00 6.41282565e-02
 0.00000000e+00 6.21242485e-02
 0.00000000e+00 6.01202405e-02
 0.00000000e+00 5.81162325e-02
 0.00000000e+00 5.61122244e-02
 0.00000000e+00 5.41082164e-02
 0.00000000e+00 5.21042084e-02
 0.00000000e+00 5.01002004e-02
 0.00000000e+00 4.80961924e-02
 0.00000000e+00 4.60921844e-02
 0.00000000e+00 4.40881764e-02
 0.00000000e+00 4.20841683e-02
 0.00000000e+00 4.00801603e-02
 0.00000000e+00 3.80761523e-02
 0.00000000e+00 3.60721443e-02
 0.00000000e+00 3.40681363e-02
 0.00000000e+00 3.20641283e-02
 0.00000000e+00 3.00601202e-02
 0.00000000e+00 2.80561122e-02
 0.00000000e+00 2.60521042e-02
 0.00000000e+00 2.40480962e-02
 0.00000000e+00 2.20440882e-02
 0.00000000e+00 2.00400802e-02
 0.00000000e+00 1.80360721e-02
 0.00000000e+00 1.60320641e-02
 0.00000000e+00 1.40280561e-02
 0.00000000e+00 1.20240481e-02
 0.00000000e+00 1.00200401e-02
 0.00000000e+00 8.01603206e-03
 0.00000000e+00 6.01202405e-03
 0.00000000e+00 4.00801603e-03
 0.00000000e+00 2.00400802e-03


==> case2_l9PQ2.txt <==
 8.43690745e-01 2.04408818e-01
 8.45691383e-01 2.04193117e-01
 8.47695391e-01 2.03990328e-01
 8.49699399e-01 2.03787538e-01
 8.51703407e-01 2.03640701e-01
 8.53707415e-01 2.03503738e-01
 8.55711423e-01 2.03365647e-01
 8.57715431e-01 2.03211662e-01
 8.59719439e-01 2.03038847e-01
 8.61723447e-01 2.02935760e-01
 8.63727455e-01 2.02864917e-01
 8.65731463e-01 2.02812146e-01
 8.67735471e-01 2.02762518e-01
 8.69739479e-01 2.02712890e-01
 8.71743487e-01 2.02755117e-01
 8.73747495e-01 2.02811071e-01
 8.75751503e-01 2.02866229e-01
 8.77755511e-01 2.02908674e-01
 8.79759519e-01 2.02921200e-01
 8.81763527e-01 2.03087560e-01
 8.83767535e-01 2.03274897e-01
 8.85771543e-01 2.03460080e-01
 8.87775551e-01 2.03617957e-01
 8.89779559e-01 2.03756681e-01
 8.91783567e-01 2.04039962e-01
 8.93787575e-01 2.04342210e-01
 8.94193463e-01 2.04408818e-01
 8.95791583e-01 2.04671073e-01
 8.97795591e-01 2.05010193e-01
 8.99799599e-01 2.05351217e-01
 9.01803607e-01 2.05879253e-01
 9.03772066e-01 2.06412826e-01
 9.03807615e-01 2.06422223e-01
 9.05811623e-01 2.06907718e-01
 9.07815631e-01 2.07393212e-01
 9.09819639e-01 2.07878707e-01
 9.11321047e-01 2.08416834e-01
 9.11823647e-01 2.08600427e-01
 9.13827655e-01 2.09355926e-01
 9.15831663e-01 2.10111425e-01
 9.16652410e-01 2.10420842e-01
 9.17835671e-01 2.10899881e-01
 9.19839679e-01 2.11674064e-01
 9.21260572e-01 2.12424850e-01
 9.21843687e-01 2.12732963e-01
 9.23847695e-01 2.13832200e-01
 9.24929242e-01 2.14428858e-01
 9.25851703e-01 2.14937753e-01
 9.27855711e-01 2.16046538e-01
 9.28551305e-01 2.16432866e-01
 9.29859719e-01 2.17159549e-01
 9.31545118e-01 2.18436874e-01
 9.31863727e-01 2.18675392e-01
 9.33867735e-01 2.20153297e-01
 9.34257694e-01 2.20440882e-01
 9.35871743e-01 2.21717323e-01
 9.36791746e-01 2.22444890e-01
 9.37875752e-01 2.23302156e-01
 9.39325797e-01 2.24448898e-01
 9.39879760e-01 2.24886989e-01
 9.41331988e-01 2.26452906e-01
 9.41883768e-01 2.27044397e-01
 9.43221688e-01 2.28456914e-01
 9.43887776e-01 2.29153617e-01
 9.45137635e-01 2.30460922e-01
 9.45891784e-01 2.31303487e-01
 9.46931348e-01 2.32464930e-01
 9.47895792e-01 2.33542444e-01
 9.48725062e-01 2.34468938e-01
 9.49899800e-01 2.35781401e-01
 9.50355086e-01 2.36472946e-01
 9.51682956e-01 2.38476954e-01
 9.51903808e-01 2.38804674e-01
 9.53040795e-01 2.40480962e-01
 9.53907816e-01 2.41841336e-01
 9.54318029e-01 2.42484970e-01
 9.55593068e-01 2.44488978e-01
 9.55911824e-01 2.44991095e-01
 9.56865260e-01 2.46492986e-01
 9.57915832e-01 2.48147889e-01
 9.58137452e-01 2.48496994e-01
 9.59383999e-01 2.50501002e-01
 9.59919840e-01 2.51384311e-01
 9.60424151e-01 2.52505010e-01
 9.61325950e-01 2.54509018e-01
 9.61923848e-01 2.55837686e-01
 9.62224347e-01 2.56513026e-01
 9.63116053e-01 2.58517034e-01
 9.63927856e-01 2.60357045e-01
 9.64000210e-01 2.60521042e-01
 9.64862886e-01 2.62525050e-01
 9.65724447e-01 2.64529058e-01
 9.65931864e-01 2.65014358e-01
 9.66580958e-01 2.66533066e-01
 9.67431106e-01 2.68537074e-01
 9.67935872e-01 2.69761969e-01
 9.68258268e-01 2.70541082e-01
 9.69067178e-01 2.72545090e-01
 9.69898481e-01 2.74549098e-01
 9.69939880e-01 2.74648898e-01
 9.70510685e-01 2.76553106e-01
 9.71111406e-01 2.78557114e-01
 9.71707483e-01 2.80561122e-01
 9.71943888e-01 2.81376397e-01
 9.72285781e-01 2.82565130e-01
 9.72851879e-01 2.84569138e-01
 9.73414741e-01 2.86573146e-01
 9.73947896e-01 2.88471386e-01
 9.73977603e-01 2.88577154e-01
 9.74529727e-01 2.90581162e-01
 9.75055564e-01 2.92585170e-01
 9.75587156e-01 2.94589178e-01
 9.75951904e-01 2.95908970e-01
 9.76142818e-01 2.96593186e-01
 9.76701988e-01 2.98597194e-01
 9.77250550e-01 3.00601202e-01
 9.77774360e-01 3.02605210e-01
 9.77955912e-01 3.03299797e-01
 9.78298170e-01 3.04609218e-01
 9.78821980e-01 3.06613226e-01
 9.79343241e-01 3.08617234e-01
 9.79856994e-01 3.10621242e-01
 9.79959920e-01 3.11034096e-01
 9.80243504e-01 3.12625251e-01
 9.80600668e-01 3.14629259e-01
 9.80957833e-01 3.16633267e-01
 9.81314998e-01 3.18637275e-01
 9.81670482e-01 3.20641283e-01
 9.81963928e-01 3.22323876e-01
 9.82019652e-01 3.22645291e-01
 9.82357010e-01 3.24649299e-01
 9.82694017e-01 3.26653307e-01
 9.83031025e-01 3.28657315e-01
 9.83361555e-01 3.30661323e-01
 9.83678934e-01 3.32665331e-01
 9.83967936e-01 3.34490159e-01
 9.83996396e-01 3.34669339e-01
 9.84322769e-01 3.36673347e-01
 9.84661494e-01 3.38677355e-01
 9.84987770e-01 3.40681363e-01
 9.85289878e-01 3.42685371e-01
 9.85596719e-01 3.44689379e-01
 9.85917080e-01 3.46693387e-01
 9.85971944e-01 3.47034209e-01
 9.86239674e-01 3.48697395e-01
 9.86556105e-01 3.50701403e-01
 9.86861089e-01 3.52705411e-01
 9.87166074e-01 3.54709419e-01
 9.87469460e-01 3.56713427e-01
 9.87767947e-01 3.58717435e-01
 9.87975952e-01 3.60151457e-01
 9.88058628e-01 3.60721443e-01
 9.88349856e-01 3.62725451e-01
 9.88641084e-01 3.64729459e-01
 9.88932312e-01 3.66733467e-01
 9.89221154e-01 3.68737475e-01
 9.89503531e-01 3.70741483e-01
 9.89781708e-01 3.72745491e-01
 9.89979960e-01 3.74161135e-01
 9.90036279e-01 3.74749499e-01
 9.90228105e-01 3.76753507e-01
 9.90419932e-01 3.78757515e-01
 9.90608056e-01 3.80761523e-01
 9.90790139e-01 3.82765531e-01
 9.90972222e-01 3.84769539e-01
 9.91154306e-01 3.86773547e-01
 9.91339567e-01 3.88777555e-01
 9.91527899e-01 3.90781563e-01
 9.91708620e-01 3.92785571e-01
 9.91883772e-01 3.94789579e-01
 9.91983968e-01 3.95935975e-01
 9.92058683e-01 3.96793587e-01
 9.92233273e-01 3.98797595e-01
 9.92404468e-01 4.00801603e-01
 9.92570571e-01 4.02805611e-01
 9.92736674e-01 4.04809619e-01
 9.92904901e-01 4.06813627e-01
 9.93079823e-01 4.08817635e-01
 9.93255095e-01 4.10821643e-01
 9.93424119e-01 4.12825651e-01
 9.93588840e-01 4.14829659e-01
 9.93748850e-01 4.16833667e-01
 9.93908861e-01 4.18837675e-01
 9.93987976e-01 4.19848345e-01
 9.94065735e-01 4.20841683e-01
 9.94218277e-01 4.22845691e-01
 9.94371701e-01 4.24849699e-01
 9.94530928e-01 4.26853707e-01
 9.94695318e-01 4.28857715e-01
 9.94856548e-01 4.30861723e-01
 9.95013592e-01 4.32865731e-01
 9.95168704e-01 4.34869739e-01
 9.95319391e-01 4.36873747e-01
 9.95466535e-01 4.38877756e-01
 9.95615364e-01 4.40881764e-01
 9.95766339e-01 4.42885772e-01
 9.95917139e-01 4.44889780e-01
 9.95991984e-01 4.45912773e-01
 9.96063758e-01 4.46893788e-01
 9.96205231e-01 4.48897796e-01
 9.96348293e-01 4.50901804e-01
 9.96493550e-01 4.52905812e-01
 9.96638807e-01 4.54909820e-01
 9.96781211e-01 4.56913828e-01
 9.96919118e-01 4.58917836e-01
 9.97052126e-01 4.60921844e-01
 9.97184700e-01 4.62925852e-01
 9.97323061e-01 4.64929860e-01
 9.97463627e-01 4.66933868e-01
 9.97604194e-01 4.68937876e-01
 9.97742035e-01 4.70941884e-01
 9.97876802e-01 4.72945892e-01
 9.97995992e-01 4.74718263e-01
 9.98011569e-01 4.74949900e-01
 9.98146337e-01 4.76953908e-01
 9.98277032e-01 4.78957916e-01
 9.98401681e-01 4.80961924e-01
 9.98528214e-01 4.82965932e-01
 9.98658797e-01 4.84969940e-01
 9.98789379e-01 4.86973948e-01
 9.98919962e-01 4.88977956e-01
 9.99045762e-01 4.90981964e-01
 9.99169414e-01 4.92985972e-01
 9.99295406e-01 4.94989980e-01
 9.99421397e-01 4.96993988e-01
 9.99547389e-01 4.98997996e-01
 9.99670918e-01 5.01002004e-01
 9.99791985e-01 5.03006012e-01
 9.99913052e-01 5.05010020e-01
 1.00000000e+00 5.06449264e-01
 1.00000000e+00 5.07014028e-01
 1.00000000e+00 5.09018036e-01
 1.00000000e+00 5.11022044e-01
 1.00000000e+00 5.13026052e-01
 1.00000000e+00 5.15030060e-01
 1.00000000e+00 5.17034068e-01
 1.00000000e+00 5.19038076e-01
 1.00000000e+00 5.21042084e-01
 1.00000000e+00 5.23046092e-01
 1.00000000e+00 5.25050100e-01
 1.00000000e+00 5.27054108e-01
 1.00000000e+00 5.29058116e-01
 1.00000000e+00 5.31062124e-01
 1.00000000e+00 5.33066132e-01
 1.00000000e+00 5.35070140e-01
 1.00000000e+00 5.37074148e-01
 1.00000000e+00 5.39078156e-01
 1.00000000e+00 5.41082164e-01
 1.00000000e+00 5.43086172e-01
 1.00000000e+00 5.45090180e-01
 1.00000000e+00 5.47094188e-01
 1.00000000e+00 5.49098196e-01
 1.00000000e+00 5.51102204e-01
 1.00000000e+00 5.53106212e-01
 1.00000000e+00 5.55110220e-01
 1.00000000e+00 5.57114228e-01
 1.00000000e+00 5.59118236e-01
 1.00000000e+00 5.61122244e-01
 1.00000000e+00 5.63126253e-01
 1.00000000e+00 5.65130261e-01
 1.00000000e+00 5.67134269e-01
 1.00000000e+00 5.69138277e-01
 1.00000000e+00 5.71142285e-01
 1.00000000e+00 5.73146293e-01
 1.00000000e+00 5.75150301e-01
 1.00000000e+00 5.77154309e-01
 1.00000000e+00 5.79158317e-01
 1.00000000e+00 5.81162325e-01
 1.00000000e+00 5.83166333e-01
 1.00000000e+00 5.85170341e-01
 1.00000000e+00 5.87174349e-01
 1.00000000e+00 5.89178357e-01
 1.00000000e+00 5.91182365e-01
 1.00000000e+00 5.93186373e-01
 1.00000000e+00 5.95190381e-01
 1.00000000e+00 5.97194389e-01
 1.00000000e+00 5.99198397e-01
 1.00000000e+00 6.01202405e-01
 1.00000000e+00 6.03206413e-01
 1.00000000e+00 6.05210421e-01
 1.00000000e+00 6.07214429e-01
 1.00000000e+00 6.09218437e-01
 1.00000000e+00 6.11222445e-01
 1.00000000e+00 6.13226453e-01
 1.00000000e+00 6.15230461e-01
 1.00000000e+00 6.17234469e-01
 1.00000000e+00 6.19238477e-01
 1.00000000e+00 6.21242485e-01
 1.00000000e+00 6.23246493e-01
 1.00000000e+00 6.25250501e-01
 1.00000000e+00 6.27254509e-01
 1.00000000e+00 6.29258517e-01
 1.00000000e+00 6.31262525e-01
 1.00000000e+00 6.33266533e-01
 1.00000000e+00 6.35270541e-01
 1.00000000e+00 6.37274549e-01
 1.00000000e+00 6.39278557e-01
 1.00000000e+00 6.41282565e-01
 1.00000000e+00 6.43286573e-01
 1.00000000e+00 6.45290581e-01
 1.00000000e+00 6.47294589e-01
 1.00000000e+00 6.49298597e-01
 1.00000000e+00 6.51302605e-01
 1.00000000e+00 6.53306613e-01
 1.00000000e+00 6.55310621e-01
 1.00000000e+00 6.57314629e-01
 1.00000000e+00 6.59318637e-01
 1.00000000e+00 6.61322645e-01
 1.00000000e+00 6.63326653e-01
 1.00000000e+00 6.65330661e-01
 1.00000000e+00 6.67334669e-01
 1.00000000e+00 6.69338677e-01
 1.00000000e+00 6.71342685e-01
 1.00000000e+00 6.73346693e-01
 1.00000000e+00 6.75350701e-01
 1.00000000e+00 6.77354709e-01
 1.00000000e+00 6.79358717e-01
 1.00000000e+00 6.81362725e-01
 1.00000000e+00 6.83366733e-01
 1.00000000e+00 6.85370741e-01
 1.00000000e+00 6.87374749e-01
 1.00000000e+00 6.89378758e-01
 1.00000000e+00 6.91382766e-01
 1.00000000e+00 6.93386774e-01
 1.00000000e+00 6.95390782e-01
 1.00000000e+00 6.97394790e-01
 1.00000000e+00 6.99398798e-01
 1.00000000e+00 7.01402806e-01
 1.00000000e+00 7.03406814e-01
 1.00000000e+00 7.05410822e-01
 1.00000000e+00 7.07414830e-01
 1.00000000e+00 7.09418838e-01
 1.00000000e+00 7.11422846e-01
 1.00000000e+00 7.13426854e-01
 1.00000000e+00 7.15430862e-01
 1.00000000e+00 7.17434870e-01
 1.00000000e+00 7.19438878e-01
 1.00000000e+00 7.21442886e-01
 1.00000000e+00 7.23446894e-01
 1.00000000e+00 7.25450902e-01
 1.00000000e+00 7.27454910e-01
 1.00000000e+00 7.29458918e-01
 1.00000000e+00 7.31462926e-01
 1.00000000e+00 7.33466934e-01
 1.00000000e+00 7.35470942e-01
 1.00000000e+00 7.37474950e-01
 1.00000000e+00 7.39478958e-01
 1.00000000e+00 7.41482966e-01
 1.00000000e+00 7.43486974e-01
 1.00000000e+00 7.45490982e-01
 1.00000000e+00 7.47494990e-01
 1.00000000e+00 7.49498998e-01
 1.00000000e+00 7.51503006e-01
 1.00000000e+00 7.53507014e-01
 1.00000000e+00 7.55511022e-01
 1.00000000e+00 7.57515030e-01
 1.00000000e+00 7.59519038e-01
 1.00000000e+00 7.61523046e-01
 1.00000000e+00 7.63527054e-01
 1.00000000e+00 7.65531062e-01
 1.00000000e+00 7.67535070e-01
 1.00000000e+00 7.69539078e-01
 1.00000000e+00 7.71543086e-01
 1.00000000e+00 7.73547094e-01
 1.00000000e+00 7.75551102e-01
 1.00000000e+00 7.77555110e-01
 1.00000000e+00 7.79559118e-01
 1.00000000e+00 7.81563126e-01
 1.00000000e+00 7.83567134e-01
 1.00000000e+00 7.85571142e-01
 1.00000000e+00 7.87575150e-01
 1.00000000e+00 7.89579158e-01
 1.00000000e+00 7.91583166e-01
 1.00000000e+00 7.93587174e-01
 1.00000000e+00 7.95591182e-01
 1.00000000e+00 7.97595190e-01
 1.00000000e+00 7.99599198e-01
 1.00000000e+00 8.01603206e-01
 1.00000000e+00 8.03607214e-01
 1.00000000e+00 8.05611222e-01
 1.00000000e+00 8.07615230e-01
 1.00000000e+00 8.09619238e-01
 1.00000000e+00 8.11623246e-01
 1.00000000e+00 8.13627255e-01
 1.00000000e+00 8.15631263e-01
 1.00000000e+00 8.17635271e-01
 1.00000000e+00 8.19639279e-01
 1.00000000e+00 8.21643287e-01
 1.00000000e+00 8.23647295e-01
 1.00000000e+00 8.25651303e-01
 1.00000000e+00 8.27655311e-01
 1.00000000e+00 8.29659319e-01
 1.00000000e+00 8.31663327e-01
 1.00000000e+00 8.33667335e-01
 1.00000000e+00 8.35671343e-01
 1.00000000e+00 8.37675351e-01
 1.00000000e+00 8.39679359e-01
 1.00000000e+00 8.41683367e-01
 1.00000000e+00 8.43687375e-01
 1.00000000e+00 8.45691383e-01
 1.00000000e+00 8.47695391e-01
 1.00000000e+00 8.49699399e-01
 1.00000000e+00 8.51703407e-01
 1.00000000e+00 8.53707415e-01
 1.00000000e+00 8.55711423e-01
 1.00000000e+00 8.57715431e-01
 1.00000000e+00 8.59719439e-01
 1.00000000e+00 8.61723447e-01
 1.00000000e+00 8.63727455e-01
 1.00000000e+00 8.65731463e-01
 1.00000000e+00 8.67735471e-01
 1.00000000e+00 8.69739479e-01
 1.00000000e+00 8.71743487e-01
 1.00000000e+00 8.73747495e-01
 1.00000000e+00 8.75751503e-01
 1.00000000e+00 8.77755511e-01
 1.00000000e+00 8.79759519e-01
 1.00000000e+00 8.81763527e-01
 1.00000000e+00 8.83767535e-01
 1.00000000e+00 8.85771543e-01
 1.00000000e+00 8.87775551e-01
 1.00000000e+00 8.89779559e-01
 1.00000000e+00 8.91783567e-01
 1.00000000e+00 8.93787575e-01
 1.00000000e+00 8.95791583e-01
 1.00000000e+00 8.97795591e-01
 1.00000000e+00 8.99799599e-01
 1.00000000e+00 9.01803607e-01
 1.00000000e+00 9.03807615e-01
 1.00000000e+00 9.05811623e-01
 1.00000000e+00 9.07815631e-01
 1.00000000e+00 9.09819639e-01
 1.00000000e+00 9.11823647e-01
 1.00000000e+00 9.13827655e-01
 1.00000000e+00 9.15831663e-01
 1.00000000e+00 9.17835671e-01
 1.00000000e+00 9.19839679e-01
 1.00000000e+00 9.21843687e-01
 1.00000000e+00 9.23847695e-01
 1.00000000e+00 9.25851703e-01
 1.00000000e+00 9.27855711e-01
 1.00000000e+00 9.29859719e-01
 1.00000000e+00 9.31863727e-01
 1.00000000e+00 9.33867735e-01
 1.00000000e+00 9.35871743e-01
 1.00000000e+00 9.37875752e-01
 1.00000000e+00 9.39879760e-01
 1.00000000e+00 9.41883768e-01
 1.00000000e+00 9.43887776e-01
 1.00000000e+00 9.45891784e-01
 1.00000000e+00 9.47895792e-01
 1.00000000e+00 9.49899800e-01
 1.00000000e+00 9.51903808e-01
 1.00000000e+00 9.53907816e-01
 1.00000000e+00 9.55911824e-01
 1.00000000e+00 9.57915832e-01
 1.00000000e+00 9.59919840e-01
 1.00000000e+00 9.61923848e-01
 1.00000000e+00 9.63927856e-01
 1.00000000e+00 9.65931864e-01
 1.00000000e+00 9.67935872e-01
 1.00000000e+00 9.69939880e-01
 1.00000000e+00 9.71943888e-01
 1.00000000e+00 9.73947896e-01
 1.00000000e+00 9.75951904e-01
 1.00000000e+00 9.77955912e-01
 1.00000000e+00 9.79959920e-01
 1.00000000e+00 9.81963928e-01
 1.00000000e+00 9.83967936e-01
 1.00000000e+00 9.85971944e-01
 1.00000000e+00 9.87975952e-01
 1.00000000e+00 9.89979960e-01
 1.00000000e+00 9.91983968e-01
 1.00000000e+00 9.93987976e-01
 1.00000000e+00 9.95991984e-01
 1.00000000e+00 9.97995992e-01
 1.00000000e+00 1.00000000e+00
 9.99359064e-01 9.97995992e-01
 9.98718128e-01 9.95991984e-01
 9.98077192e-01 9.93987976e-01
 9.97995992e-01 9.93739374e-01
 9.96203254e-01 9.91983968e-01
 9.95991984e-01 9.91915789e-01
 9.93987976e-01 9.91269072e-01
 9.91983968e-01 9.90622354e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.79979984e-01 9.79959920e-01
 9.79959920e-01 9.79938839e-01
 9.78660470e-01 9.77955912e-01
 9.77955912e-01 9.76880775e-01
 9.77347205e-01 9.75951904e-01
 9.76000236e-01 9.73947896e-01
 9.75951904e-01 9.73900397e-01
 9.73947896e-01 9.72587132e-01
 9.72966322e-01 9.71943888e-01
 9.71943888e-01 9.71261438e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.59939690e-01 9.59919840e-01
 9.59919840e-01 9.59897929e-01
 9.58363217e-01 9.57915832e-01
 9.57915832e-01 9.57346162e-01
 9.56789386e-01 9.55911824e-01
 9.55911824e-01 9.54821224e-01
 9.54975946e-01 9.53907816e-01
 9.53907816e-01 9.53068969e-01
 9.52424179e-01 9.51903808e-01
 9.51903808e-01 9.51489216e-01
 9.49919301e-01 9.49899800e-01
 9.49899800e-01 9.49878246e-01
 9.48268289e-01 9.47895792e-01
 9.47895792e-01 9.47443169e-01
 9.46619040e-01 9.45891784e-01
 9.45891784e-01 9.45028518e-01
 9.44724050e-01 9.43887776e-01
 9.43887776e-01 9.43199543e-01
 9.42288973e-01 9.41883768e-01
 9.41883768e-01 9.41545194e-01
 9.39898840e-01 9.39879760e-01
 9.39879760e-01 9.39858706e-01
 9.38192277e-01 9.37875752e-01
 9.37875752e-01 9.37503803e-01
 9.36486878e-01 9.35871743e-01
 9.35871743e-01 9.35164988e-01
 9.34544962e-01 9.33867735e-01
 9.33867735e-01 9.33291420e-01
 9.32190059e-01 9.31863727e-01
 9.31863727e-01 9.31581596e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.89796601e-01 8.89779559e-01
 8.89779559e-01 8.89761229e-01
 8.87946323e-01 8.87775551e-01
 8.87775551e-01 8.87590579e-01
 8.86096163e-01 8.85771543e-01
 8.85771543e-01 8.85426529e-01
 8.84080820e-01 8.83767535e-01
 8.83767535e-01 8.83478301e-01
 8.81910171e-01 8.81763527e-01
 8.81763527e-01 8.81624583e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.69755615e-01 8.69739479e-01
 8.69739479e-01 8.69722077e-01
 8.67877260e-01 8.67735471e-01
 8.67735471e-01 8.67584212e-01
 8.65998728e-01 8.65731463e-01
 8.65731463e-01 8.65451397e-01
 8.63976431e-01 8.63727455e-01
 8.63727455e-01 8.63494068e-01
 8.61838565e-01 8.61723447e-01
 8.61723447e-01 8.61613533e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.49714997e-01 8.49699399e-01
 8.49699399e-01 8.49682806e-01
 8.47815950e-01 8.47695391e-01
 8.47695391e-01 8.47568177e-01
 8.45916776e-01 8.45691383e-01
 8.45691383e-01 8.45457549e-01
 8.43890917e-01 8.43687375e-01
 8.43687375e-01 8.43494480e-01
 8.41776288e-01 8.41683367e-01
 8.41683367e-01 8.41593624e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.17635271e-01 8.17635271e-01
 8.17635271e-01 8.17635270e-01
 8.15631263e-01 8.15631263e-01
 8.15631263e-01 8.15631262e-01
 8.13627255e-01 8.13627255e-01
 8.13627255e-01 8.13627254e-01
 8.11623247e-01 8.11623246e-01
 8.11623246e-01 8.11623246e-01
 8.09633650e-01 8.09619238e-01
 8.09619238e-01 8.09603922e-01
 8.07707448e-01 8.07615230e-01
 8.07615230e-01 8.07519304e-01
 8.05780933e-01 8.05611222e-01
 8.05611222e-01 8.05437412e-01
 8.03752314e-01 8.03607214e-01
 8.03607214e-01 8.03467726e-01
 8.01667695e-01 8.01603206e-01
 8.01603206e-01 8.01539964e-01
 7.99613398e-01 7.99599198e-01
 7.99599198e-01 7.99584136e-01
 7.97682292e-01 7.97595190e-01
 7.97595190e-01 7.97504816e-01
 7.95750868e-01 7.95591182e-01
 7.95591182e-01 7.95428009e-01
 7.93721984e-01 7.93587174e-01
 7.93587174e-01 7.93457248e-01
 7.91642663e-01 7.91583166e-01
 7.91583166e-01 7.91524236e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.79573057e-01 7.79559118e-01
 7.79559118e-01 7.79544489e-01
 7.77633632e-01 7.77555110e-01
 7.77555110e-01 7.77473983e-01
 7.75693986e-01 7.75551102e-01
 7.75551102e-01 7.75405649e-01
 7.73664795e-01 7.73547094e-01
 7.73547094e-01 7.73433173e-01
 7.71594289e-01 7.71543086e-01
 7.71543086e-01 7.71492134e-01
 7.69552866e-01 7.69539078e-01
 7.69539078e-01 7.69524629e-01
 7.67609993e-01 7.67535070e-01
 7.67535070e-01 7.67457798e-01
 7.65666898e-01 7.65531062e-01
 7.65531062e-01 7.65393002e-01
 7.63637622e-01 7.63527054e-01
 7.63527054e-01 7.63419847e-01
 7.61570791e-01 7.61523046e-01
 7.61523046e-01 7.61475439e-01
 7.59532695e-01 7.59519038e-01
 7.59519038e-01 7.59504745e-01
 7.57586745e-01 7.57515030e-01
 7.57515030e-01 7.57441184e-01
 7.55640571e-01 7.55511022e-01
 7.55511022e-01 7.55379537e-01
 7.53611232e-01 7.53507014e-01
 7.53507014e-01 7.53405804e-01
 7.51547671e-01 7.51503006e-01
 7.51503006e-01 7.51458694e-01
 7.49512451e-01 7.49498998e-01
 7.49498998e-01 7.49484838e-01
 7.47563845e-01 7.47494990e-01
 7.47494990e-01 7.47424189e-01
 7.45614921e-01 7.45490982e-01
 7.45490982e-01 7.45365351e-01
 7.43585529e-01 7.43486974e-01
 7.43486974e-01 7.43391128e-01
 7.41524880e-01 7.41482966e-01
 7.41482966e-01 7.41441311e-01
 7.39492324e-01 7.39478958e-01
 7.39478958e-01 7.39464906e-01
 7.37541258e-01 7.37474950e-01
 7.37474950e-01 7.37406853e-01
 7.35589876e-01 7.35470942e-01
 7.35470942e-01 7.35350522e-01
 7.33560431e-01 7.33466934e-01
 7.33466934e-01 7.33375892e-01
 7.31502379e-01 7.31462926e-01
 7.31462926e-01 7.31423386e-01
 7.29472310e-01 7.29458918e-01
 7.29458918e-01 7.29444950e-01
 7.27518956e-01 7.27454910e-01
 7.27454910e-01 7.27389211e-01
 7.25565377e-01 7.25450902e-01
 7.25450902e-01 7.25335115e-01
 7.23535872e-01 7.23446894e-01
 7.23446894e-01 7.23360154e-01
 7.21480133e-01 7.21442886e-01
 7.21442886e-01 7.21405754e-01
 7.19452136e-01 7.19438878e-01
 7.19438878e-01 7.19424969e-01
 7.17496913e-01 7.17434870e-01
 7.17434870e-01 7.17371288e-01
 7.15541377e-01 7.15430862e-01
 7.15430862e-01 7.15319185e-01
 7.13511794e-01 7.13426854e-01
 7.13426854e-01 7.13343967e-01
 7.11458114e-01 7.11422846e-01
 7.11422846e-01 7.11387638e-01
 7.09432076e-01 7.09418838e-01
 7.09418838e-01 7.09404962e-01
 7.07475111e-01 7.07414830e-01
 7.07414830e-01 7.07353109e-01
 7.05517833e-01 7.05410822e-01
 7.05410822e-01 7.05302778e-01
 7.03488151e-01 7.03406814e-01
 7.03406814e-01 7.03327373e-01
 7.01436297e-01 7.01402806e-01
 7.01402806e-01 7.01369326e-01
 6.99412041e-01 6.99398798e-01
 6.99398798e-01 6.99384929e-01
 6.97453533e-01 6.97394790e-01
 6.97394790e-01 6.97334691e-01
 6.95494712e-01 6.95390782e-01
 6.95390782e-01 6.95285929e-01
 6.93464901e-01 6.93386774e-01
 6.93386774e-01 6.93310407e-01
 6.91414664e-01 6.91382766e-01
 6.91382766e-01 6.91350621e-01
 6.89392123e-01 6.89378758e-01
 6.89378758e-01 6.89364867e-01
 6.87432166e-01 6.87374749e-01
 6.87374749e-01 6.87316049e-01
 6.85471987e-01 6.85370741e-01
 6.85370741e-01 6.85268670e-01
 6.83442013e-01 6.83366733e-01
 6.83366733e-01 6.83293100e-01
 6.81393196e-01 6.81362725e-01
 6.81362725e-01 6.81331983e-01
 6.79372142e-01 6.79358717e-01
 6.79358717e-01 6.79344774e-01
 6.77411001e-01 6.77354709e-01
 6.77354709e-01 6.77297194e-01
 6.75449638e-01 6.75350701e-01
 6.75350701e-01 6.75251023e-01
 6.73419459e-01 6.73346693e-01
 6.73346693e-01 6.73275476e-01
 6.71371879e-01 6.71342685e-01
 6.71342685e-01 6.71313196e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.49312294e-01 6.49298597e-01
 6.49298597e-01 6.49284293e-01
 6.47348659e-01 6.47294589e-01
 6.47294589e-01 6.47239417e-01
 6.45384703e-01 6.45290581e-01
 6.45290581e-01 6.45195911e-01
 6.43353598e-01 6.43286573e-01
 6.43286573e-01 6.43220888e-01
 6.41308721e-01 6.41282565e-01
 6.41282565e-01 6.41256238e-01
 6.39292448e-01 6.39278557e-01
 6.39278557e-01 6.39264054e-01
 6.37328258e-01 6.37274549e-01
 6.37274549e-01 6.37219760e-01
 6.35363742e-01 6.35270541e-01
 6.35270541e-01 6.35176841e-01
 6.33332199e-01 6.33266533e-01
 6.33266533e-01 6.33202161e-01
 6.31287905e-01 6.31262525e-01
 6.31262525e-01 6.31236951e-01
 6.29272646e-01 6.29258517e-01
 6.29258517e-01 6.29243769e-01
 6.27308052e-01 6.27254509e-01
 6.27254509e-01 6.27199901e-01
 6.25343127e-01 6.25250501e-01
 6.25250501e-01 6.25157422e-01
 6.23311066e-01 6.23246493e-01
 6.23246493e-01 6.23183179e-01
 6.21267198e-01 6.21242485e-01
 6.21242485e-01 6.21217371e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.79174494e-01 5.79158317e-01
 5.79158317e-01 5.79141412e-01
 5.77210336e-01 5.77154309e-01
 5.77154309e-01 5.77097156e-01
 5.75245784e-01 5.75150301e-01
 5.75150301e-01 5.75054534e-01
 5.73209483e-01 5.73146293e-01
 5.73146293e-01 5.73084347e-01
 5.71165226e-01 5.71142285e-01
 5.71142285e-01 5.71119001e-01
 5.69138277e-01 5.69138277e-01
 5.69138277e-01 5.69138276e-01
 5.67134269e-01 5.67134269e-01
 5.67134269e-01 5.67134268e-01
 5.65130261e-01 5.65130261e-01
 5.65130261e-01 5.65130260e-01
 5.63126253e-01 5.63126253e-01
 5.63126253e-01 5.63126252e-01
 5.61122245e-01 5.61122244e-01
 5.61122244e-01 5.61122244e-01
 5.59135977e-01 5.59118236e-01
 5.59118236e-01 5.59099836e-01
 5.57173217e-01 5.57114228e-01
 5.57114228e-01 5.57054009e-01
 5.55210173e-01 5.55110220e-01
 5.55110220e-01 5.55010043e-01
 5.53171032e-01 5.53106212e-01
 5.53106212e-01 5.53042718e-01
 5.51125205e-01 5.51102204e-01
 5.51102204e-01 5.51078791e-01
 5.49116668e-01 5.49098196e-01
 5.49098196e-01 5.49078844e-01
 5.47155236e-01 5.47094188e-01
 5.47094188e-01 5.47031831e-01
 5.45193329e-01 5.45090180e-01
 5.45090180e-01 5.44986836e-01
 5.43152400e-01 5.43086172e-01
 5.43086172e-01 5.43021336e-01
 5.41105387e-01 5.41082164e-01
 5.41082164e-01 5.41058484e-01
 5.39097674e-01 5.39078156e-01
 5.39078156e-01 5.39057679e-01
 5.37137728e-01 5.37074148e-01
 5.37074148e-01 5.37009156e-01
 5.35177267e-01 5.35070140e-01
 5.35070140e-01 5.34962850e-01
 5.33134240e-01 5.33066132e-01
 5.33066132e-01 5.32999504e-01
 5.31085717e-01 5.31062124e-01
 5.31062124e-01 5.31037764e-01
 5.29079091e-01 5.29058116e-01
 5.29058116e-01 5.29036304e-01
 5.27120784e-01 5.27054108e-01
 5.27054108e-01 5.26985889e-01
 5.25162133e-01 5.25050100e-01
 5.25050100e-01 5.24937941e-01
 5.23116632e-01 5.23046092e-01
 5.23046092e-01 5.22977149e-01
 5.21066216e-01 5.21042084e-01
 5.21042084e-01 5.21017375e-01
 5.19060302e-01 5.19038076e-01
 5.19038076e-01 5.19014670e-01
 5.17104521e-01 5.17034068e-01
 5.17034068e-01 5.16961901e-01
 5.15148117e-01 5.15030060e-01
 5.15030060e-01 5.14911919e-01
 5.13099682e-01 5.13026052e-01
 5.13026052e-01 5.12954171e-01
 5.11046913e-01 5.11022044e-01
 5.11022044e-01 5.10996516e-01
 5.09042022e-01 5.09018036e-01
 5.09018036e-01 5.08992712e-01
 5.07089098e-01 5.07014028e-01
 5.07014028e-01 5.06937022e-01
 5.05135472e-01 5.05010020e-01
 5.05010020e-01 5.04884536e-01
 5.03083535e-01 5.03006012e-01
 5.03006012e-01 5.02930438e-01
 5.01027845e-01 5.01002004e-01
 5.01002004e-01 5.00975401e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.89007067e-01 4.88977956e-01
 4.88977956e-01 4.88947432e-01
 4.87061700e-01 4.86973948e-01
 4.86973948e-01 4.86883575e-01
 4.85114188e-01 4.84969940e-01
 4.84969940e-01 4.84825817e-01
 4.83054509e-01 4.82965932e-01
 4.82965932e-01 4.82879923e-01
 4.80990652e-01 4.80961924e-01
 4.80961924e-01 4.80932124e-01
 4.78989836e-01 4.78957916e-01
 4.78957916e-01 4.78923812e-01
 4.77050436e-01 4.76953908e-01
 4.76953908e-01 4.76854221e-01
 4.75107007e-01 4.74949900e-01
 4.74949900e-01 4.74793042e-01
 4.73042300e-01 4.72945892e-01
 4.72945892e-01 4.72852539e-01
 4.70972708e-01 4.70941884e-01
 4.70941884e-01 4.70909226e-01
 4.68974418e-01 4.68937876e-01
 4.68937876e-01 4.68899218e-01
 4.67041544e-01 4.66933868e-01
 4.66933868e-01 4.66822273e-01
 4.65103412e-01 4.64929860e-01
 4.64929860e-01 4.64756734e-01
 4.63032341e-01 4.62925852e-01
 4.62925852e-01 4.62823102e-01
 4.60955395e-01 4.60921844e-01
 4.60921844e-01 4.60886643e-01
 4.58958981e-01 4.58917836e-01
 4.58917836e-01 4.58873249e-01
 4.57035951e-01 4.56913828e-01
 4.56913828e-01 4.56786673e-01
 4.55104801e-01 4.54909820e-01
 4.54909820e-01 4.54715533e-01
 4.53025536e-01 4.52905812e-01
 4.52905812e-01 4.52790825e-01
 4.50938960e-01 4.50901804e-01
 4.50901804e-01 4.50864152e-01
 4.48898231e-01 4.48897796e-01
 4.48897796e-01 4.48897338e-01
 4.46893788e-01 4.46893788e-01
 4.46893788e-01 4.46893787e-01
 4.44890289e-01 4.44889780e-01
 4.44889780e-01 4.44889255e-01
 4.42885772e-01 4.42885772e-01
 4.42885772e-01 4.42885771e-01
 4.40882346e-01 4.40881764e-01
 4.40881764e-01 4.40881162e-01
 4.38877756e-01 4.38877756e-01
 4.38877756e-01 4.38877755e-01
 4.36873748e-01 4.36873747e-01
 4.36873747e-01 4.36873747e-01
 4.34869740e-01 4.34869739e-01
 4.34869739e-01 4.34869739e-01
 4.32866494e-01 4.32865731e-01
 4.32865731e-01 4.32864941e-01
 4.30862540e-01 4.30861723e-01
 4.30861723e-01 4.30860875e-01
 4.28858591e-01 4.28857715e-01
 4.28857715e-01 4.28856805e-01
 4.26854646e-01 4.26853707e-01
 4.26853707e-01 4.26852729e-01
 4.24850708e-01 4.24849699e-01
 4.24849699e-01 4.24848646e-01
 4.22846776e-01 4.22845691e-01
 4.22845691e-01 4.22844557e-01
 4.20841684e-01 4.20841683e-01
 4.20841683e-01 4.20841683e-01
 4.18838935e-01 4.18837675e-01
 4.18837675e-01 4.18836351e-01
 4.16835029e-01 4.16833667e-01
 4.16833667e-01 4.16832231e-01
 4.14829660e-01 4.14829659e-01
 4.14829659e-01 4.14829659e-01
 4.12827256e-01 4.12825651e-01
 4.12825651e-01 4.12823950e-01
 4.10821644e-01 4.10821643e-01
 4.10821643e-01 4.10821643e-01
 4.08817636e-01 4.08817635e-01
 4.08817635e-01 4.08817634e-01
 4.06813628e-01 4.06813627e-01
 4.06813627e-01 4.06813626e-01
 4.04809620e-01 4.04809619e-01
 4.04809619e-01 4.04809618e-01
 4.02808179e-01 4.02805611e-01
 4.02805611e-01 4.02802813e-01
 4.00801604e-01 4.00801603e-01
 4.00801603e-01 4.00801602e-01
 3.98797596e-01 3.98797595e-01
 3.98797595e-01 3.98797594e-01
 3.96797259e-01 3.96793587e-01
 3.96793587e-01 3.96789469e-01
 3.94789581e-01 3.94789579e-01
 3.94789579e-01 3.94789577e-01
 3.92790488e-01 3.92785571e-01
 3.92785571e-01 3.92779861e-01
 3.90781565e-01 3.90781563e-01
 3.90781563e-01 3.90781561e-01
 3.88777558e-01 3.88777555e-01
 3.88777555e-01 3.88777552e-01
 3.86782637e-01 3.86773547e-01
 3.86773547e-01 3.86761574e-01
 3.84781804e-01 3.84769539e-01
 3.84769539e-01 3.84751386e-01
 3.82784124e-01 3.82765531e-01
 3.82765531e-01 3.82730882e-01
 3.80796998e-01 3.80761523e-01
 3.80761523e-01 3.80457260e-01
 3.79068022e-01 3.78757515e-01
 3.80761523e-01 3.78575388e-01
 3.82765531e-01 3.77651726e-01
 3.84027044e-01 3.76753507e-01
 3.84769539e-01 3.76500593e-01
 3.86773547e-01 3.75547587e-01
 3.88157548e-01 3.74749499e-01
 3.88777555e-01 3.74507247e-01
 3.90781563e-01 3.73543288e-01
 3.92251863e-01 3.72745491e-01
 3.92785571e-01 3.72523612e-01
 3.94789579e-01 3.71559471e-01
 3.96338478e-01 3.70741483e-01
 3.96793587e-01 3.70545674e-01
 3.98797595e-01 3.69587796e-01
 4.00444558e-01 3.68737475e-01
 4.00801603e-01 3.68581048e-01
 4.02805611e-01 3.67617885e-01
 4.04544070e-01 3.66733467e-01
 4.04809619e-01 3.66615957e-01
 4.06813627e-01 3.65658480e-01
 4.08662868e-01 3.64729459e-01
 4.08817635e-01 3.64660325e-01
 4.10821643e-01 3.63701945e-01
 4.12785556e-01 3.62725451e-01
 4.12825651e-01 3.62707511e-01
 4.14829659e-01 3.61752548e-01
 4.16833667e-01 3.60760976e-01
 4.16909695e-01 3.60721443e-01
 4.18837675e-01 3.59807283e-01
 4.20841683e-01 3.58822204e-01
 4.21045252e-01 3.58717435e-01
 4.22845691e-01 3.57866382e-01
 4.24849699e-01 3.56888943e-01
 4.25194323e-01 3.56713427e-01
 4.26853707e-01 3.55931665e-01
 4.28857715e-01 3.54958202e-01
 4.29351591e-01 3.54709419e-01
 4.30861723e-01 3.54001258e-01
 4.32865731e-01 3.53033569e-01
 4.33523394e-01 3.52705411e-01
 4.34869739e-01 3.52076935e-01
 4.36873747e-01 3.51113793e-01
 4.37706628e-01 3.50701403e-01
 4.38877756e-01 3.50194160e-01
 4.40881764e-01 3.49292677e-01
 4.42147215e-01 3.48697395e-01
 4.42885772e-01 3.48362250e-01
 4.44889780e-01 3.47463616e-01
 4.46686717e-01 3.46693387e-01
 4.46893788e-01 3.46605193e-01
 4.48897796e-01 3.45661740e-01
 4.50869119e-01 3.44689379e-01
 4.50901804e-01 3.44673283e-01
 4.52905812e-01 3.43676478e-01
 4.54898365e-01 3.42685371e-01
 4.54909820e-01 3.42679673e-01
 4.56913828e-01 3.41682868e-01
 4.58917836e-01 3.40685894e-01
 4.58926311e-01 3.40681363e-01
 4.60921844e-01 3.39754928e-01
 4.62925852e-01 3.38769834e-01
 4.63113986e-01 3.38677355e-01
 4.64929860e-01 3.37838260e-01
 4.66933868e-01 3.36920843e-01
 4.67519943e-01 3.36673347e-01
 4.68937876e-01 3.36093497e-01
 4.70941884e-01 3.35209622e-01
 4.72073923e-01 3.34669339e-01
 4.72945892e-01 3.34253178e-01
 4.74949900e-01 3.33296733e-01
 4.76272857e-01 3.32665331e-01
 4.76953908e-01 3.32340288e-01
 4.78957916e-01 3.31363251e-01
 4.80310990e-01 3.30661323e-01
 4.80961924e-01 3.30368773e-01
 4.82965932e-01 3.29455565e-01
 4.84714347e-01 3.28657315e-01
 4.84969940e-01 3.28546246e-01
 4.86973948e-01 3.27675398e-01
 4.88977956e-01 3.26804551e-01
 4.89316477e-01 3.26653307e-01
 4.90981964e-01 3.25909202e-01
 4.92985972e-01 3.24988351e-01
 4.93723838e-01 3.24649299e-01
 4.94989980e-01 3.24067501e-01
 4.96993988e-01 3.23134744e-01
 4.98030220e-01 3.22645291e-01
 4.98997996e-01 3.22188171e-01
 5.01002004e-01 3.21192689e-01
 5.02111660e-01 3.20641283e-01
 5.03006012e-01 3.20246955e-01
 5.05010020e-01 3.19363370e-01
 5.06656836e-01 3.18637275e-01
 5.07014028e-01 3.18486311e-01
 5.09018036e-01 3.17639341e-01
 5.11022044e-01 3.16771967e-01
 5.11335419e-01 3.16633267e-01
 5.13026052e-01 3.15884990e-01
 5.15030060e-01 3.14990449e-01
 5.15825571e-01 3.14629259e-01
 5.17034068e-01 3.14080558e-01
 5.19038076e-01 3.13168385e-01
 5.20171156e-01 3.12625251e-01
 5.21042084e-01 3.12209928e-01
 5.23046092e-01 3.11248894e-01
 5.24397377e-01 3.10621242e-01
 5.25050100e-01 3.10343689e-01
 5.27054108e-01 3.09491536e-01
 5.29058116e-01 3.08639383e-01
 5.29107747e-01 3.08617234e-01
 5.31062124e-01 3.07776981e-01
 5.33066132e-01 3.06879373e-01
 5.33660333e-01 3.06613226e-01
 5.35070140e-01 3.05984954e-01
 5.37074148e-01 3.05127129e-01
 5.38317214e-01 3.04609218e-01
 5.39078156e-01 3.04292180e-01
 5.41082164e-01 3.03416630e-01
 5.42868811e-01 3.02605210e-01
 5.43086172e-01 3.02506494e-01
 5.45090180e-01 3.01596358e-01
 5.47094188e-01 3.00686223e-01
 5.47281392e-01 3.00601202e-01
 5.49098196e-01 2.99853440e-01
 5.51102204e-01 2.98988658e-01
 5.51985593e-01 2.98597194e-01
 5.53106212e-01 2.98116971e-01
 5.55110220e-01 2.97258186e-01
 5.56680829e-01 2.96593186e-01
 5.57114228e-01 2.96413235e-01
 5.59118236e-01 2.95609855e-01
 5.61122244e-01 2.94770262e-01
 5.61540301e-01 2.94589178e-01
 5.63126253e-01 2.93902214e-01
 5.65130261e-01 2.93034167e-01
 5.66166832e-01 2.92585170e-01
 5.67134269e-01 2.92166120e-01
 5.69138277e-01 2.91286262e-01
 5.70706013e-01 2.90581162e-01
 5.71142285e-01 2.90400373e-01
 5.73146293e-01 2.89554850e-01
 5.75150301e-01 2.88709327e-01
 5.75463567e-01 2.88577154e-01
 5.77154309e-01 2.87888908e-01
 5.79158317e-01 2.87102252e-01
 5.80479265e-01 2.86573146e-01
 5.81162325e-01 2.86299547e-01
 5.83166333e-01 2.85473280e-01
 5.85170341e-01 2.84645826e-01
 5.85352378e-01 2.84569138e-01
 5.87174349e-01 2.83801592e-01
 5.89178357e-01 2.82956466e-01
 5.90091484e-01 2.82565130e-01
 5.91182365e-01 2.82097616e-01
 5.93186373e-01 2.81230441e-01
 5.94733145e-01 2.80561122e-01
 5.95190381e-01 2.80377903e-01
 5.97194389e-01 2.79574875e-01
 5.99198397e-01 2.78781583e-01
 5.99749836e-01 2.78557114e-01
 6.01202405e-01 2.77988668e-01
 6.03206413e-01 2.77171627e-01
 6.04723496e-01 2.76553106e-01
 6.05210421e-01 2.76355662e-01
 6.07214429e-01 2.75564813e-01
 6.09218437e-01 2.74793645e-01
 6.09830595e-01 2.74549098e-01
 6.11222445e-01 2.73993076e-01
 6.13226453e-01 2.73173708e-01
 6.14763927e-01 2.72545090e-01
 6.15230461e-01 2.72354341e-01
 6.17234469e-01 2.71534973e-01
 6.19238477e-01 2.70713085e-01
 6.19646001e-01 2.70541082e-01
 6.21242485e-01 2.69916967e-01
 6.23246493e-01 2.69124917e-01
 6.24733825e-01 2.68537074e-01
 6.25250501e-01 2.68338172e-01
 6.27254509e-01 2.67572104e-01
 6.29258517e-01 2.66832957e-01
 6.30054172e-01 2.66533066e-01
 6.31262525e-01 2.66077626e-01
 6.33266533e-01 2.65306809e-01
 6.35270541e-01 2.64535896e-01
 6.35287934e-01 2.64529058e-01
 6.37274549e-01 2.63748056e-01
 6.39278557e-01 2.62959551e-01
 6.40345171e-01 2.62525050e-01
 6.41282565e-01 2.62145436e-01
 6.43286573e-01 2.61342113e-01
 6.45290581e-01 2.60554233e-01
 6.45375004e-01 2.60521042e-01
 6.47294589e-01 2.59820073e-01
 6.49298597e-01 2.59088275e-01
 6.50812539e-01 2.58517034e-01
 6.51302605e-01 2.58336634e-01
 6.53306613e-01 2.57586136e-01
 6.55310621e-01 2.56835637e-01
 6.56185972e-01 2.56513026e-01
 6.57314629e-01 2.56103152e-01
 6.59318637e-01 2.55393010e-01
 6.61322645e-01 2.54639878e-01
 6.61660903e-01 2.54509018e-01
 6.63326653e-01 2.53868524e-01
 6.65330661e-01 2.53122319e-01
 6.67015241e-01 2.52505010e-01
 6.67334669e-01 2.52387957e-01
 6.69338677e-01 2.51653595e-01
 6.71342685e-01 2.50886320e-01
 6.72353679e-01 2.50501002e-01
 6.73346693e-01 2.50148589e-01
 6.75350701e-01 2.49437383e-01
 6.77354709e-01 2.48726177e-01
 6.78012180e-01 2.48496994e-01
 6.79358717e-01 2.48043456e-01
 6.81362725e-01 2.47364646e-01
 6.83366733e-01 2.46673974e-01
 6.83880663e-01 2.46492986e-01
 6.85370741e-01 2.45968232e-01
 6.87374749e-01 2.45261716e-01
 6.89378758e-01 2.44554675e-01
 6.89565039e-01 2.44488978e-01
 6.91382766e-01 2.43847907e-01
 6.93386774e-01 2.43141260e-01
 6.95247975e-01 2.42484970e-01
 6.95390782e-01 2.42434614e-01
 6.97394790e-01 2.41727967e-01
 6.99398798e-01 2.41013981e-01
 7.00862129e-01 2.40480962e-01
 7.01402806e-01 2.40300761e-01
 7.03406814e-01 2.39639079e-01
 7.05410822e-01 2.38977243e-01
 7.06925671e-01 2.38476954e-01
 7.07414830e-01 2.38318970e-01
 7.09418838e-01 2.37671734e-01
 7.11422846e-01 2.37008217e-01
 7.13023474e-01 2.36472946e-01
 7.13426854e-01 2.36338050e-01
 7.15430862e-01 2.35673423e-01
 7.17434870e-01 2.35032393e-01
 7.19221196e-01 2.34468938e-01
 7.19438878e-01 2.34400275e-01
 7.21442886e-01 2.33753507e-01
 7.23446894e-01 2.33101042e-01
 7.25400676e-01 2.32464930e-01
 7.25450902e-01 2.32448577e-01
 7.27454910e-01 2.31796112e-01
 7.29458918e-01 2.31134174e-01
 7.31462926e-01 2.30463881e-01
 7.31471959e-01 2.30460922e-01
 7.33466934e-01 2.29859290e-01
 7.35470942e-01 2.29254934e-01
 7.37474950e-01 2.28650578e-01
 7.38117130e-01 2.28456914e-01
 7.39478958e-01 2.28054922e-01
 7.41482966e-01 2.27474535e-01
 7.43486974e-01 2.26891830e-01
 7.44961645e-01 2.26452906e-01
 7.45490982e-01 2.26295353e-01
 7.47494990e-01 2.25698333e-01
 7.49498998e-01 2.25101246e-01
 7.51503006e-01 2.24517961e-01
 7.51742176e-01 2.24448898e-01
 7.53507014e-01 2.23939278e-01
 7.55511022e-01 2.23360594e-01
 7.57515030e-01 2.22777037e-01
 7.58625715e-01 2.22444890e-01
 7.59519038e-01 2.22177744e-01
 7.61523046e-01 2.21578894e-01
 7.63527054e-01 2.21002298e-01
 7.65505401e-01 2.20440882e-01
 7.65531062e-01 2.20434139e-01
 7.67535070e-01 2.19907517e-01
 7.69539078e-01 2.19380896e-01
 7.71543086e-01 2.18870657e-01
 7.73204732e-01 2.18436874e-01
 7.73547094e-01 2.18349592e-01
 7.75551102e-01 2.17838483e-01
 7.77555110e-01 2.17327361e-01
 7.79559118e-01 2.16816238e-01
 7.81064983e-01 2.16432866e-01
 7.81563126e-01 2.16306045e-01
 7.83567134e-01 2.15796115e-01
 7.85571142e-01 2.15296308e-01
 7.87575150e-01 2.14819319e-01
 7.89235603e-01 2.14428858e-01
 7.89579158e-01 2.14348069e-01
 7.91583166e-01 2.13882873e-01
 7.93587174e-01 2.13419286e-01
 7.95591182e-01 2.12955613e-01
 7.97595190e-01 2.12490728e-01
 7.97865737e-01 2.12424850e-01
 7.99599198e-01 2.12002748e-01
 8.01603206e-01 2.11551238e-01
 8.03607214e-01 2.11108844e-01
 8.05611222e-01 2.10666451e-01
 8.06723814e-01 2.10420842e-01
 8.07615230e-01 2.10239022e-01
 8.09619238e-01 2.09835616e-01
 8.11623246e-01 2.09456568e-01
 8.13627255e-01 2.09080328e-01
 8.15631263e-01 2.08704089e-01
 8.17161303e-01 2.08416834e-01
 8.17635271e-01 2.08329597e-01
 8.19639279e-01 2.07960747e-01
 8.21643287e-01 2.07614356e-01
 8.23647295e-01 2.07272895e-01
 8.25651303e-01 2.06931435e-01
 8.27655311e-01 2.06609374e-01
 8.28953075e-01 2.06412826e-01
 8.29659319e-01 2.06306556e-01
 8.31663327e-01 2.06037489e-01
 8.33667335e-01 2.05774092e-01
 8.35671343e-01 2.05491734e-01
 8.37675351e-01 2.05198539e-01
 8.39679359e-01 2.04905344e-01
 8.41683367e-01 2.04653342e-01
 8.43687375e-01 2.04409188e-01
 8.43690745e-01 2.04408818e-01


==> case2_l9PQ3.txt <==
 3.49507539e-01 3.52705411e-01
 3.50701403e-01 3.50701404e-01
 3.52701420e-01 3.52705411e-01
 3.52705411e-01 3.52709739e-01
 3.54709418e-01 3.54709419e-01
 3.54709419e-01 3.54709420e-01
 3.56713426e-01 3.56713427e-01
 3.56713427e-01 3.56713428e-01
 3.58717434e-01 3.58717435e-01
 3.58717435e-01 3.58717436e-01
 3.60721441e-01 3.60721443e-01
 3.60721443e-01 3.60721444e-01
 3.62725449e-01 3.62725451e-01
 3.62725451e-01 3.62725453e-01
 3.64723154e-01 3.64729459e-01
 3.64729459e-01 3.64736765e-01
 3.66733465e-01 3.66733467e-01
 3.66733467e-01 3.66733469e-01
 3.68737473e-01 3.68737475e-01
 3.68737475e-01 3.68737478e-01
 3.70741480e-01 3.70741483e-01
 3.70741483e-01 3.70741487e-01
 3.72745487e-01 3.72745491e-01
 3.72745491e-01 3.72745496e-01
 3.74732681e-01 3.74749499e-01
 3.74749499e-01 3.74776846e-01
 3.76753499e-01 3.76753507e-01
 3.76753507e-01 3.76753531e-01
 3.78682825e-01 3.78757515e-01
 3.76753507e-01 3.80138917e-01
 3.76192769e-01 3.80761523e-01
 3.74749499e-01 3.81262462e-01
 3.72745491e-01 3.82301956e-01
 3.72047775e-01 3.82765531e-01
 3.70741483e-01 3.83312674e-01
 3.68737475e-01 3.84326916e-01
 3.67987764e-01 3.84769539e-01
 3.66733467e-01 3.85322827e-01
 3.64729459e-01 3.86336121e-01
 3.63953926e-01 3.86773547e-01
 3.62725451e-01 3.87331552e-01
 3.60721443e-01 3.88336188e-01
 3.59917150e-01 3.88777555e-01
 3.58717435e-01 3.89332603e-01
 3.56713427e-01 3.90333547e-01
 3.55881464e-01 3.90781563e-01
 3.54709419e-01 3.91330794e-01
 3.52705411e-01 3.92334262e-01
 3.52625113e-01 3.90781563e-01
 3.50701403e-01 3.88995182e-01
 3.50381704e-01 3.88777555e-01
 3.50265079e-01 3.86773547e-01
 3.50074427e-01 3.84769539e-01
 3.49907290e-01 3.82765531e-01
 3.49812244e-01 3.80761523e-01
 3.49737021e-01 3.78757515e-01
 3.49681581e-01 3.76753507e-01
 3.49402697e-01 3.74749499e-01
 3.49223591e-01 3.72745491e-01
 3.49219745e-01 3.70741483e-01
 3.49245585e-01 3.68737475e-01
 3.49300247e-01 3.66733467e-01
 3.48900843e-01 3.64729459e-01
 3.48738837e-01 3.62725451e-01
 3.50701403e-01 3.61328632e-01
 3.51475856e-01 3.60721443e-01
 3.50701403e-01 3.59990682e-01
 3.49205827e-01 3.58717435e-01
 3.49513858e-01 3.56713427e-01
 3.49180689e-01 3.54709419e-01
 3.49507539e-01 3.52705411e-01


==> case2_l9PQ4.txt <==
 3.59153412e-01 3.80761523e-01
 3.60721443e-01 3.79164248e-01
 3.62427356e-01 3.80761523e-01
 3.60721443e-01 3.82458927e-01
 3.59153412e-01 3.80761523e-01


==> case2_l9PQ5.txt <==
 3.50657944e-01 3.92785571e-01
 3.50701403e-01 3.92752857e-01
 3.51859070e-01 3.92785571e-01
 3.50701403e-01 3.93333919e-01
 3.50657944e-01 3.92785571e-01


==> case2_l9QP1.txt <==
 1.78182398e-11 0.00000000e+00
 2.00400802e-03 0.00000000e+00
 4.00801603e-03 0.00000000e+00
 6.01202405e-03 0.00000000e+00
 8.01603206e-03 0.00000000e+00
 1.00200401e-02 0.00000000e+00
 1.20240481e-02 0.00000000e+00
 1.40280561e-02 0.00000000e+00
 1.60320641e-02 0.00000000e+00
 1.80360721e-02 0.00000000e+00
 2.00400802e-02 0.00000000e+00
 2.20440882e-02 0.00000000e+00
 2.40480962e-02 0.00000000e+00
 2.60521042e-02 0.00000000e+00
 2.80561122e-02 0.00000000e+00
 3.00601202e-02 0.00000000e+00
 3.20641283e-02 0.00000000e+00
 3.40681363e-02 0.00000000e+00
 3.60721443e-02 0.00000000e+00
 3.80761523e-02 0.00000000e+00
 4.00801603e-02 0.00000000e+00
 4.20841683e-02 0.00000000e+00
 4.40881764e-02 0.00000000e+00
 4.60921844e-02 0.00000000e+00
 4.80961924e-02 0.00000000e+00
 5.01002004e-02 0.00000000e+00
 5.21042084e-02 0.00000000e+00
 5.41082164e-02 0.00000000e+00
 5.61122244e-02 0.00000000e+00
 5.81162325e-02 0.00000000e+00
 6.01202405e-02 0.00000000e+00
 6.21242485e-02 0.00000000e+00
 6.41282565e-02 0.00000000e+00
 6.61322645e-02 0.00000000e+00
 6.81362725e-02 0.00000000e+00
 7.01402806e-02 0.00000000e+00
 7.21442886e-02 0.00000000e+00
 7.41482966e-02 0.00000000e+00
 7.61523046e-02 0.00000000e+00
 7.81563126e-02 0.00000000e+00
 8.01603206e-02 0.00000000e+00
 8.21643287e-02 0.00000000e+00
 8.41683367e-02 0.00000000e+00
 8.61723447e-02 0.00000000e+00
 8.81763527e-02 0.00000000e+00
 9.01803607e-02 0.00000000e+00
 9.21843687e-02 0.00000000e+00
 9.41883768e-02 0.00000000e+00
 9.61923848e-02 0.00000000e+00
 9.81963928e-02 0.00000000e+00
 1.00200401e-01 0.00000000e+00
 1.02204409e-01 0.00000000e+00
 1.04208417e-01 0.00000000e+00
 1.06212425e-01 0.00000000e+00
 1.08216433e-01 0.00000000e+00
 1.10220441e-01 0.00000000e+00
 1.12224449e-01 0.00000000e+00
 1.14228457e-01 0.00000000e+00
 1.16232465e-01 0.00000000e+00
 1.18236473e-01 0.00000000e+00
 1.20240481e-01 0.00000000e+00
 1.22244489e-01 0.00000000e+00
 1.24248497e-01 0.00000000e+00
 1.26252505e-01 0.00000000e+00
 1.28256513e-01 0.00000000e+00
 1.30260521e-01 0.00000000e+00
 1.32264529e-01 0.00000000e+00
 1.34268537e-01 0.00000000e+00
 1.36272545e-01 0.00000000e+00
 1.38276553e-01 0.00000000e+00
 1.40280561e-01 0.00000000e+00
 1.42284569e-01 0.00000000e+00
 1.44288577e-01 0.00000000e+00
 1.46292585e-01 0.00000000e+00
 1.48296593e-01 0.00000000e+00
 1.50300601e-01 0.00000000e+00
 1.52304609e-01 0.00000000e+00
 1.54308617e-01 0.00000000e+00
 1.56312625e-01 0.00000000e+00
 1.58316633e-01 0.00000000e+00
 1.60320641e-01 0.00000000e+00
 1.62324649e-01 0.00000000e+00
 1.64328657e-01 0.00000000e+00
 1.66332665e-01 0.00000000e+00
 1.68336673e-01 0.00000000e+00
 1.70340681e-01 0.00000000e+00
 1.72344689e-01 0.00000000e+00
 1.74348697e-01 0.00000000e+00
 1.76352705e-01 0.00000000e+00
 1.78356713e-01 0.00000000e+00
 1.80360721e-01 0.00000000e+00
 1.82364729e-01 0.00000000e+00
 1.84368737e-01 0.00000000e+00
 1.86372745e-01 0.00000000e+00
 1.88376754e-01 0.00000000e+00
 1.90380762e-01 0.00000000e+00
 1.92384770e-01 0.00000000e+00
 1.94388778e-01 0.00000000e+00
 1.96392786e-01 0.00000000e+00
 1.98396794e-01 0.00000000e+00
 2.00400802e-01 0.00000000e+00
 2.02404810e-01 0.00000000e+00
 2.04408818e-01 0.00000000e+00
 2.06412826e-01 0.00000000e+00
 2.08416834e-01 0.00000000e+00
 2.10420842e-01 0.00000000e+00
 2.12424850e-01 0.00000000e+00
 2.14428858e-01 0.00000000e+00
 2.16432866e-01 0.00000000e+00
 2.18284553e-01 0.00000000e+00
 2.18436874e-01 1.39040069e-05
 2.20440882e-01 1.95965447e-04
 2.22444890e-01 3.79422124e-04
 2.24448898e-01 5.64394058e-04
 2.26452906e-01 7.49365992e-04
 2.28456914e-01 9.34337926e-04
 2.30460922e-01 1.12056738e-03
 2.32464930e-01 1.31100677e-03
 2.34468938e-01 1.50144616e-03
 2.36472946e-01 1.69188555e-03
 2.38476954e-01 1.87807421e-03
 2.39938337e-01 2.00400802e-03
 2.40480962e-01 2.05043637e-03
 2.42484970e-01 2.23055994e-03
 2.44488978e-01 2.42152814e-03
 2.46492986e-01 2.61402045e-03
 2.48496994e-01 2.80651277e-03
 2.50501002e-01 2.99615979e-03
 2.52505010e-01 3.17903267e-03
 2.54509018e-01 3.36808092e-03
 2.56513026e-01 3.56455752e-03
 2.58517034e-01 3.76103412e-03
 2.60521042e-01 3.95901239e-03
 2.61006593e-01 4.00801603e-03
 2.62525050e-01 4.16126464e-03
 2.64529058e-01 4.36273826e-03
 2.66533066e-01 4.55690780e-03
 2.68537074e-01 4.74136809e-03
 2.70541082e-01 4.92756275e-03
 2.72545090e-01 5.11844662e-03
 2.74549098e-01 5.31080912e-03
 2.76553106e-01 5.50837358e-03
 2.78557114e-01 5.71330796e-03
 2.80561122e-01 5.91994132e-03
 2.81435684e-01 6.01202405e-03
 2.82565130e-01 6.13068426e-03
 2.84569138e-01 6.33513295e-03
 2.86573146e-01 6.52957211e-03
 2.88577154e-01 6.72401127e-03
 2.90581162e-01 6.92460509e-03
 2.92585170e-01 7.13780289e-03
 2.94589178e-01 7.34183941e-03
 2.96593186e-01 7.54142276e-03
 2.98597194e-01 7.74100611e-03
 3.00601202e-01 7.94260696e-03
 3.01314428e-01 8.01603206e-03
 3.02605210e-01 8.14936824e-03
 3.04609218e-01 8.35637979e-03
 3.06613226e-01 8.56339134e-03
 3.08617234e-01 8.77306543e-03
 3.10621242e-01 8.98684715e-03
 3.12625251e-01 9.19930577e-03
 3.14629259e-01 9.41176438e-03
 3.16633267e-01 9.62422299e-03
 3.18637275e-01 9.83707544e-03
 3.20350778e-01 1.00200401e-02
 3.20641283e-01 1.00666133e-02
 3.22645291e-01 1.03928194e-02
 3.24649299e-01 1.07193671e-02
 3.26653307e-01 1.10459148e-02
 3.28657315e-01 1.13724625e-02
 3.30661323e-01 1.17026191e-02
 3.32569996e-01 1.20240481e-02
 3.32665331e-01 1.20401029e-02
 3.34669339e-01 1.23775867e-02
 3.36673347e-01 1.27125634e-02
 3.38677355e-01 1.30347418e-02
 3.40681363e-01 1.33520560e-02
 3.42685371e-01 1.36781859e-02
 3.44689379e-01 1.40088606e-02
 3.44801936e-01 1.40280561e-02
 3.46693387e-01 1.43506261e-02
 3.48697395e-01 1.46923915e-02
 3.50701403e-01 1.50381883e-02
 3.52705411e-01 1.53914717e-02
 3.54709419e-01 1.57385195e-02
 3.56479562e-01 1.60320641e-02
 3.56713427e-01 1.60706079e-02
 3.58717435e-01 1.64008919e-02
 3.60721443e-01 1.67424829e-02
 3.62725451e-01 1.71002648e-02
 3.64729459e-01 1.74449211e-02
 3.66733467e-01 1.77840417e-02
 3.68222822e-01 1.80360721e-02
 3.68737475e-01 1.81237251e-02
 3.70741483e-01 1.84696607e-02
 3.72745491e-01 1.88234687e-02
 3.74749499e-01 1.91772768e-02
 3.76753507e-01 1.95310848e-02
 3.78757515e-01 1.98854222e-02
 3.79626237e-01 2.00400802e-02
 3.80761523e-01 2.03314633e-02
 3.82765531e-01 2.08515623e-02
 3.84769539e-01 2.13741076e-02
 3.86773547e-01 2.18966530e-02
 3.87338974e-01 2.20440882e-02
 3.88777555e-01 2.24191984e-02
 3.90781563e-01 2.29492367e-02
 3.92785571e-01 2.34909947e-02
 3.94789579e-01 2.40327526e-02
 3.94847505e-01 2.40480962e-02
 3.96793587e-01 2.45569797e-02
 3.98797595e-01 2.50661162e-02
 4.00801603e-01 2.55832378e-02
 4.02577474e-01 2.60521042e-02
 4.02805611e-01 2.61123372e-02
 4.04809619e-01 2.66414365e-02
 4.06813627e-01 2.71747929e-02
 4.08817635e-01 2.77136681e-02
 4.10052009e-01 2.80561122e-02
 4.10821643e-01 2.82704601e-02
 4.12825651e-01 2.88242073e-02
 4.14829659e-01 2.93654834e-02
 4.16833667e-01 2.99067596e-02
 4.17401466e-01 3.00601202e-02
 4.18837675e-01 3.06161729e-02
 4.20841683e-01 3.14048752e-02
 4.22480009e-01 3.20641283e-02
 4.22845691e-01 3.22112766e-02
 4.24849699e-01 3.30176779e-02
 4.26853707e-01 3.38104825e-02
 4.27527329e-01 3.40681363e-02
 4.28857715e-01 3.45724232e-02
 4.30861723e-01 3.53455829e-02
 4.32702240e-01 3.60721443e-02
 4.32865731e-01 3.61366840e-02
 4.34869739e-01 3.69277851e-02
 4.36873747e-01 3.77212383e-02
 4.37763828e-01 3.80761523e-02
 4.38877756e-01 3.85259534e-02
 4.40881764e-01 3.93416362e-02
 4.42686234e-01 4.00801603e-02
 4.42885772e-01 4.01946798e-02
 4.44889780e-01 4.13448284e-02
 4.46177998e-01 4.20841683e-02
 4.46893788e-01 4.24949770e-02
 4.48897796e-01 4.36451257e-02
 4.49655565e-01 4.40881764e-02
 4.50901804e-01 4.48168245e-02
 4.52905812e-01 4.60148626e-02
 4.53037546e-01 4.60921844e-02
 4.54909820e-01 4.71677482e-02
 4.56556483e-01 4.80961924e-02
 4.56913828e-01 4.83009189e-02
 4.58917836e-01 4.94490354e-02
 4.60034097e-01 5.01002004e-02
 4.60921844e-01 5.08373998e-02
 4.62440918e-01 5.21042084e-02
 4.62925852e-01 5.25086110e-02
 4.64843995e-01 5.41082164e-02
 4.64929860e-01 5.41798222e-02
 4.66933868e-01 5.58554152e-02
 4.67240791e-01 5.61122244e-02
 4.68937876e-01 5.75322094e-02
 4.69621853e-01 5.81162325e-02
 4.70941884e-01 5.92491370e-02
 4.71967798e-01 6.01202405e-02
 4.72945892e-01 6.13137167e-02
 4.73610149e-01 6.21242485e-02
 4.74949900e-01 6.37590211e-02
 4.75252500e-01 6.41282565e-02
 4.76893728e-01 6.61322645e-02
 4.76953908e-01 6.62060046e-02
 4.78529202e-01 6.81362725e-02
 4.78957916e-01 6.86754781e-02
 4.80117161e-01 7.01402806e-02
 4.80961924e-01 7.16963306e-02
 4.81202643e-01 7.21442886e-02
 4.82271027e-01 7.41482966e-02
 4.82965932e-01 7.54554068e-02
 4.83336427e-01 7.61523046e-02
 4.84401826e-01 7.81563126e-02
 4.84969940e-01 7.92624421e-02
 4.85431095e-01 8.01603206e-02
 4.86044859e-01 8.21643287e-02
 4.86686505e-01 8.41683367e-02
 4.86973948e-01 8.50130364e-02
 4.87373425e-01 8.61723447e-02
 4.88063971e-01 8.81763527e-02
 4.88717939e-01 9.01803607e-02
 4.88977956e-01 9.18276735e-02
 4.89033693e-01 9.21843687e-02
 4.89369913e-01 9.41883768e-02
 4.89706134e-01 9.61923848e-02
 4.90042354e-01 9.81963928e-02
 4.90369740e-01 1.00200401e-01
 4.90442065e-01 1.02204409e-01
 4.90521081e-01 1.04208417e-01
 4.90600096e-01 1.06212425e-01
 4.90679111e-01 1.08216433e-01
 4.90764685e-01 1.10220441e-01
 4.90660915e-01 1.12224449e-01
 4.90539573e-01 1.14228457e-01
 4.90418232e-01 1.16232465e-01
 4.90296891e-01 1.18236473e-01
 4.90144260e-01 1.20240481e-01
 4.89859751e-01 1.22244489e-01
 4.89583503e-01 1.24248497e-01
 4.89307256e-01 1.26252505e-01
 4.89031009e-01 1.28256513e-01
 4.88977956e-01 1.28622730e-01
 4.88731208e-01 1.30260521e-01
 4.88331380e-01 1.32264529e-01
 4.87931552e-01 1.34268537e-01
 4.87531723e-01 1.36272545e-01
 4.87101350e-01 1.38276553e-01
 4.86973948e-01 1.38821954e-01
 4.86630163e-01 1.40280561e-01
 4.86091705e-01 1.42284569e-01
 4.85562391e-01 1.44288577e-01
 4.85047625e-01 1.46292585e-01
 4.84969940e-01 1.46602928e-01
 4.84545978e-01 1.48296593e-01
 4.84029283e-01 1.50300601e-01
 4.83427322e-01 1.52304609e-01
 4.82965932e-01 1.53840635e-01
 4.82825360e-01 1.54308617e-01
 4.82223398e-01 1.56312625e-01
 4.81631729e-01 1.58316633e-01
 4.81047630e-01 1.60320641e-01
 4.80961924e-01 1.60593420e-01
 4.80387129e-01 1.62324649e-01
 4.79705801e-01 1.64328657e-01
 4.79024474e-01 1.66332665e-01
 4.78957916e-01 1.66528434e-01
 4.78324541e-01 1.68336673e-01
 4.77620801e-01 1.70340681e-01
 4.76953908e-01 1.72216420e-01
 4.76908303e-01 1.72344689e-01
 4.76195806e-01 1.74348697e-01
 4.75457379e-01 1.76352705e-01
 4.74949900e-01 1.77664045e-01
 4.74679801e-01 1.78356713e-01
 4.73899669e-01 1.80360721e-01
 4.73125506e-01 1.82364729e-01
 4.72945892e-01 1.82829679e-01
 4.72351342e-01 1.84368737e-01
 4.71577178e-01 1.86372745e-01
 4.70941884e-01 1.88017273e-01
 4.70796264e-01 1.88376754e-01
 4.70001216e-01 1.90380762e-01
 4.69200637e-01 1.92384770e-01
 4.68937876e-01 1.93042512e-01
 4.68382590e-01 1.94388778e-01
 4.67556008e-01 1.96392786e-01
 4.66933868e-01 1.97834896e-01
 4.66685001e-01 1.98396794e-01
 4.65790088e-01 2.00400802e-01
 4.64929860e-01 2.02390167e-01
 4.64923528e-01 2.02404810e-01
 4.64056968e-01 2.04408818e-01
 4.63195043e-01 2.06412826e-01
 4.62925852e-01 2.07050014e-01
 4.62348414e-01 2.08416834e-01
 4.61515970e-01 2.10420842e-01
 4.60921844e-01 2.11852996e-01
 4.60668323e-01 2.12424850e-01
 4.59766233e-01 2.14428858e-01
 4.58917836e-01 2.16313587e-01
 4.58862179e-01 2.16432866e-01
 4.57927096e-01 2.18436874e-01
 4.56992590e-01 2.20440882e-01
 4.56913828e-01 2.20610157e-01
 4.56060135e-01 2.22444890e-01
 4.55131847e-01 2.24448898e-01
 4.54909820e-01 2.24936797e-01
 4.54219886e-01 2.26452906e-01
 4.53311578e-01 2.28456914e-01
 4.52905812e-01 2.29360847e-01
 4.52411999e-01 2.30460922e-01
 4.51520670e-01 2.32464930e-01
 4.50901804e-01 2.33856349e-01
 4.50616704e-01 2.34468938e-01
 4.49684037e-01 2.36472946e-01
 4.48897796e-01 2.38162332e-01
 4.48741866e-01 2.38476954e-01
 4.47711609e-01 2.40480962e-01
 4.46893788e-01 2.42154514e-01
 4.46732302e-01 2.42484970e-01
 4.45771431e-01 2.44488978e-01
 4.44889780e-01 2.46334385e-01
 4.44814007e-01 2.46492986e-01
 4.43865989e-01 2.48496994e-01
 4.42940686e-01 2.50501002e-01
 4.42885772e-01 2.50629063e-01
 4.42061038e-01 2.52505010e-01
 4.41118998e-01 2.54509018e-01
 4.40881764e-01 2.55009955e-01
 4.40129422e-01 2.56513026e-01
 4.39126344e-01 2.58517034e-01
 4.38877756e-01 2.59027052e-01
 4.38115477e-01 2.60521042e-01
 4.37171335e-01 2.62525050e-01
 4.36873747e-01 2.63156699e-01
 4.36227192e-01 2.64529058e-01
 4.35236581e-01 2.66533066e-01
 4.34869739e-01 2.67238414e-01
 4.34190259e-01 2.68537074e-01
 4.33191242e-01 2.70541082e-01
 4.32865731e-01 2.71295085e-01
 4.32309982e-01 2.72545090e-01
 4.31350558e-01 2.74549098e-01
 4.30861723e-01 2.75561419e-01
 4.30349426e-01 2.76553106e-01
 4.29314173e-01 2.78557114e-01
 4.28857715e-01 2.79472573e-01
 4.28284784e-01 2.80561122e-01
 4.27327829e-01 2.82565130e-01
 4.26853707e-01 2.83558012e-01
 4.26370874e-01 2.84569138e-01
 4.25362630e-01 2.86573146e-01
 4.24849699e-01 2.87530191e-01
 4.24285304e-01 2.88577154e-01
 4.23270719e-01 2.90581162e-01
 4.22845691e-01 2.91578941e-01
 4.22401325e-01 2.92585170e-01
 4.21434999e-01 2.94589178e-01
 4.20841683e-01 2.95808761e-01
 4.20436915e-01 2.96593186e-01
 4.19402835e-01 2.98597194e-01
 4.18837675e-01 2.99687429e-01
 4.18317303e-01 3.00601202e-01
 4.17358732e-01 3.02605210e-01
 4.16833667e-01 3.03702923e-01
 4.16400162e-01 3.04609218e-01
 4.15377843e-01 3.06613226e-01
 4.14829659e-01 3.07606880e-01
 4.14269089e-01 3.08617234e-01
 4.13215967e-01 3.10621242e-01
 4.12825651e-01 3.11469291e-01
 4.12293618e-01 3.12625251e-01
 4.11371269e-01 3.14629259e-01
 4.10821643e-01 3.15823442e-01
 4.10405791e-01 3.16633267e-01
 4.09376713e-01 3.18637275e-01
 4.08817635e-01 3.19688624e-01
 4.08229917e-01 3.20641283e-01
 4.07167274e-01 3.22645291e-01
 4.06813627e-01 3.23331285e-01
 4.06134161e-01 3.24649299e-01
 4.05106567e-01 3.26653307e-01
 4.04809619e-01 3.27239754e-01
 4.04091839e-01 3.28657315e-01
 4.03163860e-01 3.30661323e-01
 4.02805611e-01 3.31616209e-01
 4.02385078e-01 3.32665331e-01
 4.01437631e-01 3.34669339e-01
 4.00801603e-01 3.36003105e-01
 4.00420401e-01 3.36673347e-01
 3.99280616e-01 3.38677355e-01
 3.98797595e-01 3.39620095e-01
 3.98173701e-01 3.40681363e-01
 3.97249948e-01 3.42685371e-01
 3.96793587e-01 3.43666889e-01
 3.96320923e-01 3.44689379e-01
 3.95398048e-01 3.46693387e-01
 3.94789579e-01 3.48002052e-01
 3.94429848e-01 3.48697395e-01
 3.93333919e-01 3.50701403e-01
 3.92785571e-01 3.51859070e-01
 3.92334262e-01 3.52705411e-01
 3.91330794e-01 3.54709419e-01
 3.90781563e-01 3.55881464e-01
 3.90333547e-01 3.56713427e-01
 3.89332603e-01 3.58717435e-01
 3.88777555e-01 3.59917150e-01
 3.88336188e-01 3.60721443e-01
 3.87331552e-01 3.62725451e-01
 3.86773547e-01 3.63953926e-01
 3.86336121e-01 3.64729459e-01
 3.85322827e-01 3.66733467e-01
 3.84769539e-01 3.67987764e-01
 3.84326916e-01 3.68737475e-01
 3.83312674e-01 3.70741483e-01
 3.82765531e-01 3.72047775e-01
 3.82301956e-01 3.72745491e-01
 3.81262462e-01 3.74749499e-01
 3.80761523e-01 3.76192769e-01
 3.80138917e-01 3.76753507e-01
 3.78757515e-01 3.78682825e-01
 3.76753531e-01 3.76753507e-01
 3.76753507e-01 3.76753499e-01
 3.74776846e-01 3.74749499e-01
 3.74749499e-01 3.74732681e-01
 3.72745496e-01 3.72745491e-01
 3.72745491e-01 3.72745487e-01
 3.70741487e-01 3.70741483e-01
 3.70741483e-01 3.70741480e-01
 3.68737478e-01 3.68737475e-01
 3.68737475e-01 3.68737473e-01
 3.66733469e-01 3.66733467e-01
 3.66733467e-01 3.66733465e-01
 3.64736765e-01 3.64729459e-01
 3.64729459e-01 3.64723154e-01
 3.62725453e-01 3.62725451e-01
 3.62725451e-01 3.62725449e-01
 3.60721444e-01 3.60721443e-01
 3.60721443e-01 3.60721441e-01
 3.58717436e-01 3.58717435e-01
 3.58717435e-01 3.58717434e-01
 3.56713428e-01 3.56713427e-01
 3.56713427e-01 3.56713426e-01
 3.54709420e-01 3.54709419e-01
 3.54709419e-01 3.54709418e-01
 3.52709739e-01 3.52705411e-01
 3.52705411e-01 3.52701420e-01
 3.50701404e-01 3.50701403e-01
 3.50701403e-01 3.50701402e-01
 3.48697396e-01 3.48697395e-01
 3.48697395e-01 3.48697394e-01
 3.46693388e-01 3.46693387e-01
 3.46693387e-01 3.46693386e-01
 3.44689380e-01 3.44689379e-01
 3.44689379e-01 3.44689378e-01
 3.42685371e-01 3.42685371e-01
 3.42685371e-01 3.42685370e-01
 3.40681363e-01 3.40681363e-01
 3.40681363e-01 3.40681362e-01
 3.38803840e-01 3.38677355e-01
 3.38677355e-01 3.38553621e-01
 3.36957931e-01 3.36673347e-01
 3.36673347e-01 3.36362139e-01
 3.35080390e-01 3.34669339e-01
 3.34669339e-01 3.34269892e-01
 3.32914672e-01 3.32665331e-01
 3.32665331e-01 3.32437320e-01
 3.30723190e-01 3.30661323e-01
 3.30661323e-01 3.30609803e-01
 3.28657315e-01 3.28657315e-01
 3.28657315e-01 3.28657314e-01
 3.26653307e-01 3.26653307e-01
 3.26653307e-01 3.26653306e-01
 3.24649299e-01 3.24649299e-01
 3.24649299e-01 3.24649298e-01
 3.22645291e-01 3.22645291e-01
 3.22645291e-01 3.22645290e-01
 3.20641283e-01 3.20641283e-01
 3.20641283e-01 3.20641282e-01
 3.18637275e-01 3.18637275e-01
 3.18637275e-01 3.18637274e-01
 3.16633267e-01 3.16633267e-01
 3.16633267e-01 3.16633266e-01
 3.14629259e-01 3.14629259e-01
 3.14629259e-01 3.14629258e-01
 3.12625251e-01 3.12625251e-01
 3.12625251e-01 3.12625250e-01
 3.10621243e-01 3.10621242e-01
 3.10621242e-01 3.10621242e-01
 3.08617235e-01 3.08617234e-01
 3.08617234e-01 3.08617234e-01
 3.06613227e-01 3.06613226e-01
 3.06613226e-01 3.06613226e-01
 3.04609219e-01 3.04609218e-01
 3.04609218e-01 3.04609218e-01
 3.02605211e-01 3.02605210e-01
 3.02605210e-01 3.02605210e-01
 3.00601203e-01 3.00601202e-01
 3.00601202e-01 3.00601202e-01
 2.98597195e-01 2.98597194e-01
 2.98597194e-01 2.98597194e-01
 2.96593187e-01 2.96593186e-01
 2.96593186e-01 2.96593186e-01
 2.94589179e-01 2.94589178e-01
 2.94589178e-01 2.94589178e-01
 2.92585171e-01 2.92585170e-01
 2.92585170e-01 2.92585170e-01
 2.90581163e-01 2.90581162e-01
 2.90581162e-01 2.90581162e-01
 2.88577155e-01 2.88577154e-01
 2.88577154e-01 2.88577154e-01
 2.86573147e-01 2.86573146e-01
 2.86573146e-01 2.86573146e-01
 2.84569139e-01 2.84569138e-01
 2.84569138e-01 2.84569138e-01
 2.82565130e-01 2.82565130e-01
 2.82565130e-01 2.82565130e-01
 2.80561122e-01 2.80561122e-01
 2.80561122e-01 2.80561122e-01
 2.78633862e-01 2.78557114e-01
 2.78557114e-01 2.78479916e-01
 2.76728159e-01 2.76553106e-01
 2.76553106e-01 2.76368688e-01
 2.74785530e-01 2.74549098e-01
 2.74549098e-01 2.74318069e-01
 2.72681260e-01 2.72545090e-01
 2.72545090e-01 2.72415836e-01
 2.70570032e-01 2.70541082e-01
 2.70541082e-01 2.70514862e-01
 2.68537074e-01 2.68537074e-01
 2.68537074e-01 2.68537074e-01
 2.66533066e-01 2.66533066e-01
 2.66533066e-01 2.66533066e-01
 2.64529058e-01 2.64529058e-01
 2.64529058e-01 2.64529058e-01
 2.62525050e-01 2.62525050e-01
 2.62525050e-01 2.62525050e-01
 2.60521042e-01 2.60521042e-01
 2.60521042e-01 2.60521042e-01
 2.58592141e-01 2.58517034e-01
 2.58517034e-01 2.58441105e-01
 2.56682867e-01 2.56513026e-01
 2.56513026e-01 2.56334490e-01
 2.54734009e-01 2.54509018e-01
 2.54509018e-01 2.54289397e-01
 2.52633269e-01 2.52505010e-01
 2.52505010e-01 2.52382998e-01
 2.50526654e-01 2.50501002e-01
 2.50501002e-01 2.50477580e-01
 2.48496994e-01 2.48496994e-01
 2.48496994e-01 2.48496994e-01
 2.46492986e-01 2.46492986e-01
 2.46492986e-01 2.46492986e-01
 2.44488978e-01 2.44488978e-01
 2.44488978e-01 2.44488978e-01
 2.42484970e-01 2.42484970e-01
 2.42484970e-01 2.42484970e-01
 2.40480962e-01 2.40480962e-01
 2.40480962e-01 2.40480962e-01
 2.38553467e-01 2.38476954e-01
 2.38476954e-01 2.38399222e-01
 2.36644215e-01 2.36472946e-01
 2.36472946e-01 2.36292936e-01
 2.34691675e-01 2.34468938e-01
 2.34468938e-01 2.34251933e-01
 2.32590732e-01 2.32464930e-01
 2.32464930e-01 2.32345236e-01
 2.30484446e-01 2.30460922e-01
 2.30460922e-01 2.30439341e-01
 2.28456914e-01 2.28456914e-01
 2.28456914e-01 2.28456914e-01
 2.26452906e-01 2.26452906e-01
 2.26452906e-01 2.26452906e-01
 2.24448898e-01 2.24448898e-01
 2.24448898e-01 2.24448898e-01
 2.22444890e-01 2.22444890e-01
 2.22444890e-01 2.22444890e-01
 2.20440882e-01 2.20440882e-01
 2.20440882e-01 2.20440882e-01
 2.18436874e-01 2.18436874e-01
 2.18436874e-01 2.18436874e-01
 2.16432866e-01 2.16432866e-01
 2.16432866e-01 2.16432866e-01
 2.14428858e-01 2.14428858e-01
 2.14428858e-01 2.14428858e-01
 2.12424850e-01 2.12424850e-01
 2.12424850e-01 2.12424850e-01
 2.10420842e-01 2.10420842e-01
 2.10420842e-01 2.10420842e-01
 2.08500443e-01 2.08416834e-01
 2.08416834e-01 2.08331200e-01
 2.06596900e-01 2.06412826e-01
 2.06412826e-01 2.06218795e-01
 2.04642117e-01 2.04408818e-01
 2.04408818e-01 2.04182581e-01
 2.02534886e-01 2.02404810e-01
 2.02404810e-01 2.02281408e-01
 2.00422481e-01 2.00400802e-01
 2.00400802e-01 2.00380855e-01
 1.98484156e-01 1.98396794e-01
 1.98396794e-01 1.98307035e-01
 1.96584035e-01 1.96392786e-01
 1.96392786e-01 1.96190829e-01
 1.94629241e-01 1.94388778e-01
 1.94388778e-01 1.94156091e-01
 1.92518285e-01 1.92384770e-01
 1.92384770e-01 1.92258332e-01
 1.90402079e-01 1.90380762e-01
 1.90380762e-01 1.90360943e-01
 1.88376754e-01 1.88376754e-01
 1.88376754e-01 1.88376753e-01
 1.86372746e-01 1.86372745e-01
 1.86372745e-01 1.86372745e-01
 1.84368738e-01 1.84368737e-01
 1.84368737e-01 1.84368737e-01
 1.82364730e-01 1.82364729e-01
 1.82364729e-01 1.82364729e-01
 1.80360722e-01 1.80360721e-01
 1.80360721e-01 1.80360721e-01
 1.78454988e-01 1.78356713e-01
 1.78356713e-01 1.78255991e-01
 1.76563349e-01 1.76352705e-01
 1.76352705e-01 1.76129150e-01
 1.74609646e-01 1.74348697e-01
 1.74348697e-01 1.74097545e-01
 1.72488403e-01 1.72344689e-01
 1.72344689e-01 1.72209275e-01
 1.70361563e-01 1.70340681e-01
 1.70340681e-01 1.70321287e-01
 1.68441426e-01 1.68336673e-01
 1.68336673e-01 1.68228838e-01
 1.66555947e-01 1.66332665e-01
 1.66332665e-01 1.66094908e-01
 1.64603411e-01 1.64328657e-01
 1.64328657e-01 1.64065111e-01
 1.62475359e-01 1.62324649e-01
 1.62324649e-01 1.62183115e-01
 1.60341429e-01 1.60320641e-01
 1.60320641e-01 1.60301543e-01
 1.58316633e-01 1.58316633e-01
 1.58316633e-01 1.58316633e-01
 1.56312625e-01 1.56312625e-01
 1.56312625e-01 1.56312625e-01
 1.54308617e-01 1.54308617e-01
 1.54308617e-01 1.54308617e-01
 1.52304609e-01 1.52304609e-01
 1.52304609e-01 1.52304609e-01
 1.50300601e-01 1.50300601e-01
 1.50300601e-01 1.50300601e-01
 1.48296593e-01 1.48296593e-01
 1.48296593e-01 1.48296593e-01
 1.46292585e-01 1.46292585e-01
 1.46292585e-01 1.46292585e-01
 1.44288577e-01 1.44288577e-01
 1.44288577e-01 1.44288577e-01
 1.42284569e-01 1.42284569e-01
 1.42284569e-01 1.42284569e-01
 1.40280561e-01 1.40280561e-01
 1.40280561e-01 1.40280561e-01
 1.38276553e-01 1.38276553e-01
 1.38276553e-01 1.38276553e-01
 1.36272545e-01 1.36272545e-01
 1.36272545e-01 1.36272545e-01
 1.34268537e-01 1.34268537e-01
 1.34268537e-01 1.34268537e-01
 1.32264529e-01 1.32264529e-01
 1.32264529e-01 1.32264529e-01
 1.30260521e-01 1.30260521e-01
 1.30260521e-01 1.30260521e-01
 1.28256513e-01 1.28256513e-01
 1.28256513e-01 1.28256513e-01
 1.26252505e-01 1.26252505e-01
 1.26252505e-01 1.26252505e-01
 1.24248497e-01 1.24248497e-01
 1.24248497e-01 1.24248497e-01
 1.22244489e-01 1.22244489e-01
 1.22244489e-01 1.22244489e-01
 1.20240481e-01 1.20240481e-01
 1.20240481e-01 1.20240481e-01
 1.18396693e-01 1.18236473e-01
 1.18236473e-01 1.18065910e-01
 1.16564715e-01 1.16232465e-01
 1.16232465e-01 1.15868080e-01
 1.14628521e-01 1.14228457e-01
 1.14228457e-01 1.13855559e-01
 1.12439591e-01 1.12224449e-01
 1.12224449e-01 1.12028280e-01
 1.10241761e-01 1.10220441e-01
 1.10220441e-01 1.10200822e-01
 1.08216433e-01 1.08216433e-01
 1.08216433e-01 1.08216433e-01
 1.06212425e-01 1.06212425e-01
 1.06212425e-01 1.06212425e-01
 1.04208417e-01 1.04208417e-01
 1.04208417e-01 1.04208417e-01
 1.02204409e-01 1.02204409e-01
 1.02204409e-01 1.02204409e-01
 1.00200401e-01 1.00200401e-01
 1.00200401e-01 1.00200401e-01
 9.81963928e-02 9.81963928e-02
 9.81963928e-02 9.81963927e-02
 9.61923848e-02 9.61923848e-02
 9.61923848e-02 9.61923847e-02
 9.41883768e-02 9.41883768e-02
 9.41883768e-02 9.41883767e-02
 9.21843688e-02 9.21843687e-02
 9.21843687e-02 9.21843687e-02
 9.01803608e-02 9.01803607e-02
 9.01803607e-02 9.01803607e-02
 8.81763527e-02 8.81763527e-02
 8.81763527e-02 8.81763527e-02
 8.61723447e-02 8.61723447e-02
 8.61723447e-02 8.61723447e-02
 8.41683367e-02 8.41683367e-02
 8.41683367e-02 8.41683366e-02
 8.21643287e-02 8.21643287e-02
 8.21643287e-02 8.21643286e-02
 8.01603207e-02 8.01603206e-02
 8.01603206e-02 8.01603206e-02
 7.81563127e-02 7.81563126e-02
 7.81563126e-02 7.81563126e-02
 7.61523046e-02 7.61523046e-02
 7.61523046e-02 7.61523046e-02
 7.41482966e-02 7.41482966e-02
 7.41482966e-02 7.41482966e-02
 7.21442886e-02 7.21442886e-02
 7.21442886e-02 7.21442885e-02
 7.01402806e-02 7.01402806e-02
 7.01402806e-02 7.01402805e-02
 6.84414594e-02 6.81362725e-02
 6.81362725e-02 6.77786585e-02
 6.67549317e-02 6.61322645e-02
 6.61322645e-02 6.53901194e-02
 6.49011122e-02 6.41282565e-02
 6.41282565e-02 6.34636481e-02
 6.25318515e-02 6.21242485e-02
 6.21242485e-02 6.17822655e-02
 6.01433124e-02 6.01202405e-02
 6.01202405e-02 6.00994814e-02
 5.84789578e-02 5.81162325e-02
 5.81162325e-02 5.76758973e-02
 5.68488202e-02 5.61122244e-02
 5.61122244e-02 5.52034476e-02
 5.50444487e-02 5.41082164e-02
 5.41082164e-02 5.33298549e-02
 5.25960722e-02 5.21042084e-02
 5.21042084e-02 5.17055354e-02
 5.01236225e-02 5.01002004e-02
 5.01002004e-02 5.00791419e-02
 4.80961924e-02 4.80961924e-02
 4.80961924e-02 4.80961924e-02
 4.60921844e-02 4.60921844e-02
 4.60921844e-02 4.60921843e-02
 4.40881764e-02 4.40881764e-02
 4.40881764e-02 4.40881763e-02
 4.20841684e-02 4.20841683e-02
 4.20841683e-02 4.20841683e-02
 4.00801603e-02 4.00801603e-02
 4.00801603e-02 4.00801603e-02
 3.86247431e-02 3.80761523e-02
 3.80761523e-02 3.73235741e-02
 3.71766093e-02 3.60721443e-02
 3.60721443e-02 3.45356304e-02
 3.56171103e-02 3.40681363e-02
 3.40681363e-02 3.29242261e-02
 3.28715820e-02 3.20641283e-02
 3.20641283e-02 3.14837206e-02
 3.00836383e-02 3.00601202e-02
 3.00601202e-02 3.00387032e-02
 2.87641919e-02 2.80561122e-02
 2.80561122e-02 2.69638319e-02
 2.74723842e-02 2.60521042e-02
 2.61893305e-02 2.40480962e-02
 2.60521042e-02 2.39083562e-02
 2.40480962e-02 2.25917684e-02
 2.31926716e-02 2.20440882e-02
 2.20440882e-02 2.13087148e-02
 2.00626014e-02 2.00400802e-02
 2.00400802e-02 2.00186528e-02
 1.90003702e-02 1.80360721e-02
 1.80360721e-02 1.61970292e-02
 1.79508810e-02 1.60320641e-02
 1.69159724e-02 1.40280561e-02
 1.60320641e-02 1.31311359e-02
 1.40280561e-02 1.20801663e-02
 1.39193883e-02 1.20240481e-02
 1.20240481e-02 1.10452577e-02
 1.00388058e-02 1.00200401e-02
 1.00200401e-02 9.99958847e-03
 9.41051774e-03 8.01603206e-03
 8.79664944e-03 6.01202405e-03
 8.18278114e-03 4.00801603e-03
 8.01603206e-03 3.46365417e-03
 6.58912741e-03 2.00400802e-03
 6.01202405e-03 1.82482128e-03
 4.00801603e-03 1.21654752e-03
 2.00400802e-03 6.08273755e-04
 1.78182398e-11 0.00000000e+00


==> case2_l9QP2.txt <==
 3.78575388e-01 3.80761523e-01
 3.78757515e-01 3.79068022e-01
 3.80457260e-01 3.80761523e-01
 3.80761523e-01 3.80796998e-01
 3.82730882e-01 3.82765531e-01
 3.82765531e-01 3.82784124e-01
 3.84751386e-01 3.84769539e-01
 3.84769539e-01 3.84781804e-01
 3.86761574e-01 3.86773547e-01
 3.86773547e-01 3.86782637e-01
 3.88777552e-01 3.88777555e-01
 3.88777555e-01 3.88777558e-01
 3.90781561e-01 3.90781563e-01
 3.90781563e-01 3.90781565e-01
 3.92779861e-01 3.92785571e-01
 3.92785571e-01 3.92790488e-01
 3.94789577e-01 3.94789579e-01
 3.94789579e-01 3.94789581e-01
 3.96789469e-01 3.96793587e-01
 3.96793587e-01 3.96797259e-01
 3.98797594e-01 3.98797595e-01
 3.98797595e-01 3.98797596e-01
 4.00801602e-01 4.00801603e-01
 4.00801603e-01 4.00801604e-01
 4.02802813e-01 4.02805611e-01
 4.02805611e-01 4.02808179e-01
 4.04809618e-01 4.04809619e-01
 4.04809619e-01 4.04809620e-01
 4.06813626e-01 4.06813627e-01
 4.06813627e-01 4.06813628e-01
 4.08817634e-01 4.08817635e-01
 4.08817635e-01 4.08817636e-01
 4.10821643e-01 4.10821643e-01
 4.10821643e-01 4.10821644e-01
 4.12823950e-01 4.12825651e-01
 4.12825651e-01 4.12827256e-01
 4.14829659e-01 4.14829659e-01
 4.14829659e-01 4.14829660e-01
 4.16832231e-01 4.16833667e-01
 4.16833667e-01 4.16835029e-01
 4.18836351e-01 4.18837675e-01
 4.18837675e-01 4.18838935e-01
 4.20841683e-01 4.20841683e-01
 4.20841683e-01 4.20841684e-01
 4.22844557e-01 4.22845691e-01
 4.22845691e-01 4.22846776e-01
 4.24848646e-01 4.24849699e-01
 4.24849699e-01 4.24850708e-01
 4.26852729e-01 4.26853707e-01
 4.26853707e-01 4.26854646e-01
 4.28856805e-01 4.28857715e-01
 4.28857715e-01 4.28858591e-01
 4.30860875e-01 4.30861723e-01
 4.30861723e-01 4.30862540e-01
 4.32864941e-01 4.32865731e-01
 4.32865731e-01 4.32866494e-01
 4.34869739e-01 4.34869739e-01
 4.34869739e-01 4.34869740e-01
 4.36873747e-01 4.36873747e-01
 4.36873747e-01 4.36873748e-01
 4.38877755e-01 4.38877756e-01
 4.38877756e-01 4.38877756e-01
 4.40881162e-01 4.40881764e-01
 4.40881764e-01 4.40882346e-01
 4.42885771e-01 4.42885772e-01
 4.42885772e-01 4.42885772e-01
 4.44889255e-01 4.44889780e-01
 4.44889780e-01 4.44890289e-01
 4.46893787e-01 4.46893788e-01
 4.46893788e-01 4.46893788e-01
 4.48897338e-01 4.48897796e-01
 4.48897796e-01 4.48898231e-01
 4.50864152e-01 4.50901804e-01
 4.50901804e-01 4.50938960e-01
 4.52790825e-01 4.52905812e-01
 4.52905812e-01 4.53025536e-01
 4.54715533e-01 4.54909820e-01
 4.54909820e-01 4.55104801e-01
 4.56786673e-01 4.56913828e-01
 4.56913828e-01 4.57035951e-01
 4.58873249e-01 4.58917836e-01
 4.58917836e-01 4.58958981e-01
 4.60886643e-01 4.60921844e-01
 4.60921844e-01 4.60955395e-01
 4.62823102e-01 4.62925852e-01
 4.62925852e-01 4.63032341e-01
 4.64756734e-01 4.64929860e-01
 4.64929860e-01 4.65103412e-01
 4.66822273e-01 4.66933868e-01
 4.66933868e-01 4.67041544e-01
 4.68899218e-01 4.68937876e-01
 4.68937876e-01 4.68974418e-01
 4.70909226e-01 4.70941884e-01
 4.70941884e-01 4.70972708e-01
 4.72852539e-01 4.72945892e-01
 4.72945892e-01 4.73042300e-01
 4.74793042e-01 4.74949900e-01
 4.74949900e-01 4.75107007e-01
 4.76854221e-01 4.76953908e-01
 4.76953908e-01 4.77050436e-01
 4.78923812e-01 4.78957916e-01
 4.78957916e-01 4.78989836e-01
 4.80932124e-01 4.80961924e-01
 4.80961924e-01 4.80990652e-01
 4.82879923e-01 4.82965932e-01
 4.82965932e-01 4.83054509e-01
 4.84825817e-01 4.84969940e-01
 4.84969940e-01 4.85114188e-01
 4.86883575e-01 4.86973948e-01
 4.86973948e-01 4.87061700e-01
 4.88947432e-01 4.88977956e-01
 4.88977956e-01 4.89007067e-01
 4.90981964e-01 4.90981964e-01
 4.90981964e-01 4.90981964e-01
 4.92985972e-01 4.92985972e-01
 4.92985972e-01 4.92985972e-01
 4.94989980e-01 4.94989980e-01
 4.94989980e-01 4.94989980e-01
 4.96993988e-01 4.96993988e-01
 4.96993988e-01 4.96993988e-01
 4.98997996e-01 4.98997996e-01
 4.98997996e-01 4.98997996e-01
 5.00975401e-01 5.01002004e-01
 5.01002004e-01 5.01027845e-01
 5.02930438e-01 5.03006012e-01
 5.03006012e-01 5.03083535e-01
 5.04884536e-01 5.05010020e-01
 5.05010020e-01 5.05135472e-01
 5.06937022e-01 5.07014028e-01
 5.07014028e-01 5.07089098e-01
 5.08992712e-01 5.09018036e-01
 5.09018036e-01 5.09042022e-01
 5.10996516e-01 5.11022044e-01
 5.11022044e-01 5.11046913e-01
 5.12954171e-01 5.13026052e-01
 5.13026052e-01 5.13099682e-01
 5.14911919e-01 5.15030060e-01
 5.15030060e-01 5.15148117e-01
 5.16961901e-01 5.17034068e-01
 5.17034068e-01 5.17104521e-01
 5.19014670e-01 5.19038076e-01
 5.19038076e-01 5.19060302e-01
 5.21017375e-01 5.21042084e-01
 5.21042084e-01 5.21066216e-01
 5.22977149e-01 5.23046092e-01
 5.23046092e-01 5.23116632e-01
 5.24937941e-01 5.25050100e-01
 5.25050100e-01 5.25162133e-01
 5.26985889e-01 5.27054108e-01
 5.27054108e-01 5.27120784e-01
 5.29036304e-01 5.29058116e-01
 5.29058116e-01 5.29079091e-01
 5.31037764e-01 5.31062124e-01
 5.31062124e-01 5.31085717e-01
 5.32999504e-01 5.33066132e-01
 5.33066132e-01 5.33134240e-01
 5.34962850e-01 5.35070140e-01
 5.35070140e-01 5.35177267e-01
 5.37009156e-01 5.37074148e-01
 5.37074148e-01 5.37137728e-01
 5.39057679e-01 5.39078156e-01
 5.39078156e-01 5.39097674e-01
 5.41058484e-01 5.41082164e-01
 5.41082164e-01 5.41105387e-01
 5.43021336e-01 5.43086172e-01
 5.43086172e-01 5.43152400e-01
 5.44986836e-01 5.45090180e-01
 5.45090180e-01 5.45193329e-01
 5.47031831e-01 5.47094188e-01
 5.47094188e-01 5.47155236e-01
 5.49078844e-01 5.49098196e-01
 5.49098196e-01 5.49116668e-01
 5.51078791e-01 5.51102204e-01
 5.51102204e-01 5.51125205e-01
 5.53042718e-01 5.53106212e-01
 5.53106212e-01 5.53171032e-01
 5.55010043e-01 5.55110220e-01
 5.55110220e-01 5.55210173e-01
 5.57054009e-01 5.57114228e-01
 5.57114228e-01 5.57173217e-01
 5.59099836e-01 5.59118236e-01
 5.59118236e-01 5.59135977e-01
 5.61122244e-01 5.61122244e-01
 5.61122244e-01 5.61122245e-01
 5.63126252e-01 5.63126253e-01
 5.63126253e-01 5.63126253e-01
 5.65130260e-01 5.65130261e-01
 5.65130261e-01 5.65130261e-01
 5.67134268e-01 5.67134269e-01
 5.67134269e-01 5.67134269e-01
 5.69138276e-01 5.69138277e-01
 5.69138277e-01 5.69138277e-01
 5.71119001e-01 5.71142285e-01
 5.71142285e-01 5.71165226e-01
 5.73084347e-01 5.73146293e-01
 5.73146293e-01 5.73209483e-01
 5.75054534e-01 5.75150301e-01
 5.75150301e-01 5.75245784e-01
 5.77097156e-01 5.77154309e-01
 5.77154309e-01 5.77210336e-01
 5.79141412e-01 5.79158317e-01
 5.79158317e-01 5.79174494e-01
 5.81162325e-01 5.81162325e-01
 5.81162325e-01 5.81162325e-01
 5.83166333e-01 5.83166333e-01
 5.83166333e-01 5.83166333e-01
 5.85170341e-01 5.85170341e-01
 5.85170341e-01 5.85170341e-01
 5.87174349e-01 5.87174349e-01
 5.87174349e-01 5.87174349e-01
 5.89178357e-01 5.89178357e-01
 5.89178357e-01 5.89178357e-01
 5.91182365e-01 5.91182365e-01
 5.91182365e-01 5.91182365e-01
 5.93186373e-01 5.93186373e-01
 5.93186373e-01 5.93186373e-01
 5.95190381e-01 5.95190381e-01
 5.95190381e-01 5.95190381e-01
 5.97194389e-01 5.97194389e-01
 5.97194389e-01 5.97194389e-01
 5.99198397e-01 5.99198397e-01
 5.99198397e-01 5.99198397e-01
 6.01202405e-01 6.01202405e-01
 6.01202405e-01 6.01202405e-01
 6.03206413e-01 6.03206413e-01
 6.03206413e-01 6.03206413e-01
 6.05210421e-01 6.05210421e-01
 6.05210421e-01 6.05210421e-01
 6.07214429e-01 6.07214429e-01
 6.07214429e-01 6.07214429e-01
 6.09218437e-01 6.09218437e-01
 6.09218437e-01 6.09218437e-01
 6.11222445e-01 6.11222445e-01
 6.11222445e-01 6.11222445e-01
 6.13226453e-01 6.13226453e-01
 6.13226453e-01 6.13226453e-01
 6.15230461e-01 6.15230461e-01
 6.15230461e-01 6.15230461e-01
 6.17234469e-01 6.17234469e-01
 6.17234469e-01 6.17234469e-01
 6.19238477e-01 6.19238477e-01
 6.19238477e-01 6.19238477e-01
 6.21217371e-01 6.21242485e-01
 6.21242485e-01 6.21267198e-01
 6.23183179e-01 6.23246493e-01
 6.23246493e-01 6.23311066e-01
 6.25157422e-01 6.25250501e-01
 6.25250501e-01 6.25343127e-01
 6.27199901e-01 6.27254509e-01
 6.27254509e-01 6.27308052e-01
 6.29243769e-01 6.29258517e-01
 6.29258517e-01 6.29272646e-01
 6.31236951e-01 6.31262525e-01
 6.31262525e-01 6.31287905e-01
 6.33202161e-01 6.33266533e-01
 6.33266533e-01 6.33332199e-01
 6.35176841e-01 6.35270541e-01
 6.35270541e-01 6.35363742e-01
 6.37219760e-01 6.37274549e-01
 6.37274549e-01 6.37328258e-01
 6.39264054e-01 6.39278557e-01
 6.39278557e-01 6.39292448e-01
 6.41256238e-01 6.41282565e-01
 6.41282565e-01 6.41308721e-01
 6.43220888e-01 6.43286573e-01
 6.43286573e-01 6.43353598e-01
 6.45195911e-01 6.45290581e-01
 6.45290581e-01 6.45384703e-01
 6.47239417e-01 6.47294589e-01
 6.47294589e-01 6.47348659e-01
 6.49284293e-01 6.49298597e-01
 6.49298597e-01 6.49312294e-01
 6.51302605e-01 6.51302605e-01
 6.51302605e-01 6.51302605e-01
 6.53306613e-01 6.53306613e-01
 6.53306613e-01 6.53306613e-01
 6.55310621e-01 6.55310621e-01
 6.55310621e-01 6.55310621e-01
 6.57314629e-01 6.57314629e-01
 6.57314629e-01 6.57314629e-01
 6.59318637e-01 6.59318637e-01
 6.59318637e-01 6.59318637e-01
 6.61322645e-01 6.61322645e-01
 6.61322645e-01 6.61322645e-01
 6.63326653e-01 6.63326653e-01
 6.63326653e-01 6.63326653e-01
 6.65330661e-01 6.65330661e-01
 6.65330661e-01 6.65330661e-01
 6.67334669e-01 6.67334669e-01
 6.67334669e-01 6.67334669e-01
 6.69338677e-01 6.69338677e-01
 6.69338677e-01 6.69338677e-01
 6.71313196e-01 6.71342685e-01
 6.71342685e-01 6.71371879e-01
 6.73275476e-01 6.73346693e-01
 6.73346693e-01 6.73419459e-01
 6.75251023e-01 6.75350701e-01
 6.75350701e-01 6.75449638e-01
 6.77297194e-01 6.77354709e-01
 6.77354709e-01 6.77411001e-01
 6.79344774e-01 6.79358717e-01
 6.79358717e-01 6.79372142e-01
 6.81331983e-01 6.81362725e-01
 6.81362725e-01 6.81393196e-01
 6.83293100e-01 6.83366733e-01
 6.83366733e-01 6.83442013e-01
 6.85268670e-01 6.85370741e-01
 6.85370741e-01 6.85471987e-01
 6.87316049e-01 6.87374749e-01
 6.87374749e-01 6.87432166e-01
 6.89364867e-01 6.89378758e-01
 6.89378758e-01 6.89392123e-01
 6.91350621e-01 6.91382766e-01
 6.91382766e-01 6.91414664e-01
 6.93310407e-01 6.93386774e-01
 6.93386774e-01 6.93464901e-01
 6.95285929e-01 6.95390782e-01
 6.95390782e-01 6.95494712e-01
 6.97334691e-01 6.97394790e-01
 6.97394790e-01 6.97453533e-01
 6.99384929e-01 6.99398798e-01
 6.99398798e-01 6.99412041e-01
 7.01369326e-01 7.01402806e-01
 7.01402806e-01 7.01436297e-01
 7.03327373e-01 7.03406814e-01
 7.03406814e-01 7.03488151e-01
 7.05302778e-01 7.05410822e-01
 7.05410822e-01 7.05517833e-01
 7.07353109e-01 7.07414830e-01
 7.07414830e-01 7.07475111e-01
 7.09404962e-01 7.09418838e-01
 7.09418838e-01 7.09432076e-01
 7.11387638e-01 7.11422846e-01
 7.11422846e-01 7.11458114e-01
 7.13343967e-01 7.13426854e-01
 7.13426854e-01 7.13511794e-01
 7.15319185e-01 7.15430862e-01
 7.15430862e-01 7.15541377e-01
 7.17371288e-01 7.17434870e-01
 7.17434870e-01 7.17496913e-01
 7.19424969e-01 7.19438878e-01
 7.19438878e-01 7.19452136e-01
 7.21405754e-01 7.21442886e-01
 7.21442886e-01 7.21480133e-01
 7.23360154e-01 7.23446894e-01
 7.23446894e-01 7.23535872e-01
 7.25335115e-01 7.25450902e-01
 7.25450902e-01 7.25565377e-01
 7.27389211e-01 7.27454910e-01
 7.27454910e-01 7.27518956e-01
 7.29444950e-01 7.29458918e-01
 7.29458918e-01 7.29472310e-01
 7.31423386e-01 7.31462926e-01
 7.31462926e-01 7.31502379e-01
 7.33375892e-01 7.33466934e-01
 7.33466934e-01 7.33560431e-01
 7.35350522e-01 7.35470942e-01
 7.35470942e-01 7.35589876e-01
 7.37406853e-01 7.37474950e-01
 7.37474950e-01 7.37541258e-01
 7.39464906e-01 7.39478958e-01
 7.39478958e-01 7.39492324e-01
 7.41441311e-01 7.41482966e-01
 7.41482966e-01 7.41524880e-01
 7.43391128e-01 7.43486974e-01
 7.43486974e-01 7.43585529e-01
 7.45365351e-01 7.45490982e-01
 7.45490982e-01 7.45614921e-01
 7.47424189e-01 7.47494990e-01
 7.47494990e-01 7.47563845e-01
 7.49484838e-01 7.49498998e-01
 7.49498998e-01 7.49512451e-01
 7.51458694e-01 7.51503006e-01
 7.51503006e-01 7.51547671e-01
 7.53405804e-01 7.53507014e-01
 7.53507014e-01 7.53611232e-01
 7.55379537e-01 7.55511022e-01
 7.55511022e-01 7.55640571e-01
 7.57441184e-01 7.57515030e-01
 7.57515030e-01 7.57586745e-01
 7.59504745e-01 7.59519038e-01
 7.59519038e-01 7.59532695e-01
 7.61475439e-01 7.61523046e-01
 7.61523046e-01 7.61570791e-01
 7.63419847e-01 7.63527054e-01
 7.63527054e-01 7.63637622e-01
 7.65393002e-01 7.65531062e-01
 7.65531062e-01 7.65666898e-01
 7.67457798e-01 7.67535070e-01
 7.67535070e-01 7.67609993e-01
 7.69524629e-01 7.69539078e-01
 7.69539078e-01 7.69552866e-01
 7.71492134e-01 7.71543086e-01
 7.71543086e-01 7.71594289e-01
 7.73433173e-01 7.73547094e-01
 7.73547094e-01 7.73664795e-01
 7.75405649e-01 7.75551102e-01
 7.75551102e-01 7.75693986e-01
 7.77473983e-01 7.77555110e-01
 7.77555110e-01 7.77633632e-01
 7.79544489e-01 7.79559118e-01
 7.79559118e-01 7.79573057e-01
 7.81563126e-01 7.81563126e-01
 7.81563126e-01 7.81563126e-01
 7.83567134e-01 7.83567134e-01
 7.83567134e-01 7.83567134e-01
 7.85571142e-01 7.85571142e-01
 7.85571142e-01 7.85571142e-01
 7.87575150e-01 7.87575150e-01
 7.87575150e-01 7.87575150e-01
 7.89579158e-01 7.89579158e-01
 7.89579158e-01 7.89579158e-01
 7.91524236e-01 7.91583166e-01
 7.91583166e-01 7.91642663e-01
 7.93457248e-01 7.93587174e-01
 7.93587174e-01 7.93721984e-01
 7.95428009e-01 7.95591182e-01
 7.95591182e-01 7.95750868e-01
 7.97504816e-01 7.97595190e-01
 7.97595190e-01 7.97682292e-01
 7.99584136e-01 7.99599198e-01
 7.99599198e-01 7.99613398e-01
 8.01539964e-01 8.01603206e-01
 8.01603206e-01 8.01667695e-01
 8.03467726e-01 8.03607214e-01
 8.03607214e-01 8.03752314e-01
 8.05437412e-01 8.05611222e-01
 8.05611222e-01 8.05780933e-01
 8.07519304e-01 8.07615230e-01
 8.07615230e-01 8.07707448e-01
 8.09603922e-01 8.09619238e-01
 8.09619238e-01 8.09633650e-01
 8.11623246e-01 8.11623246e-01
 8.11623246e-01 8.11623247e-01
 8.13627254e-01 8.13627255e-01
 8.13627255e-01 8.13627255e-01
 8.15631262e-01 8.15631263e-01
 8.15631263e-01 8.15631263e-01
 8.17635270e-01 8.17635271e-01
 8.17635271e-01 8.17635271e-01
 8.19639279e-01 8.19639279e-01
 8.19639279e-01 8.19639279e-01
 8.21643287e-01 8.21643287e-01
 8.21643287e-01 8.21643287e-01
 8.23647295e-01 8.23647295e-01
 8.23647295e-01 8.23647295e-01
 8.25651303e-01 8.25651303e-01
 8.25651303e-01 8.25651303e-01
 8.27655311e-01 8.27655311e-01
 8.27655311e-01 8.27655311e-01
 8.29659319e-01 8.29659319e-01
 8.29659319e-01 8.29659319e-01
 8.31663327e-01 8.31663327e-01
 8.31663327e-01 8.31663327e-01
 8.33667335e-01 8.33667335e-01
 8.33667335e-01 8.33667335e-01
 8.35671343e-01 8.35671343e-01
 8.35671343e-01 8.35671343e-01
 8.37675351e-01 8.37675351e-01
 8.37675351e-01 8.37675351e-01
 8.39679359e-01 8.39679359e-01
 8.39679359e-01 8.39679359e-01
 8.41593624e-01 8.41683367e-01
 8.41683367e-01 8.41776288e-01
 8.43494480e-01 8.43687375e-01
 8.43687375e-01 8.43890917e-01
 8.45457549e-01 8.45691383e-01
 8.45691383e-01 8.45916776e-01
 8.47568177e-01 8.47695391e-01
 8.47695391e-01 8.47815950e-01
 8.49682806e-01 8.49699399e-01
 8.49699399e-01 8.49714997e-01
 8.51703407e-01 8.51703407e-01
 8.51703407e-01 8.51703407e-01
 8.53707415e-01 8.53707415e-01
 8.53707415e-01 8.53707415e-01
 8.55711423e-01 8.55711423e-01
 8.55711423e-01 8.55711423e-01
 8.57715431e-01 8.57715431e-01
 8.57715431e-01 8.57715431e-01
 8.59719439e-01 8.59719439e-01
 8.59719439e-01 8.59719439e-01
 8.61613533e-01 8.61723447e-01
 8.61723447e-01 8.61838565e-01
 8.63494068e-01 8.63727455e-01
 8.63727455e-01 8.63976431e-01
 8.65451397e-01 8.65731463e-01
 8.65731463e-01 8.65998728e-01
 8.67584212e-01 8.67735471e-01
 8.67735471e-01 8.67877260e-01
 8.69722077e-01 8.69739479e-01
 8.69739479e-01 8.69755615e-01
 8.71743487e-01 8.71743487e-01
 8.71743487e-01 8.71743487e-01
 8.73747495e-01 8.73747495e-01
 8.73747495e-01 8.73747495e-01
 8.75751503e-01 8.75751503e-01
 8.75751503e-01 8.75751503e-01
 8.77755511e-01 8.77755511e-01
 8.77755511e-01 8.77755511e-01
 8.79759519e-01 8.79759519e-01
 8.79759519e-01 8.79759519e-01
 8.81624583e-01 8.81763527e-01
 8.81763527e-01 8.81910171e-01
 8.83478301e-01 8.83767535e-01
 8.83767535e-01 8.84080820e-01
 8.85426529e-01 8.85771543e-01
 8.85771543e-01 8.86096163e-01
 8.87590579e-01 8.87775551e-01
 8.87775551e-01 8.87946323e-01
 8.89761229e-01 8.89779559e-01
 8.89779559e-01 8.89796601e-01
 8.91783567e-01 8.91783567e-01
 8.91783567e-01 8.91783567e-01
 8.93787575e-01 8.93787575e-01
 8.93787575e-01 8.93787575e-01
 8.95791583e-01 8.95791583e-01
 8.95791583e-01 8.95791583e-01
 8.97795591e-01 8.97795591e-01
 8.97795591e-01 8.97795591e-01
 8.99799599e-01 8.99799599e-01
 8.99799599e-01 8.99799599e-01
 9.01803607e-01 9.01803607e-01
 9.01803607e-01 9.01803607e-01
 9.03807615e-01 9.03807615e-01
 9.03807615e-01 9.03807615e-01
 9.05811623e-01 9.05811623e-01
 9.05811623e-01 9.05811623e-01
 9.07815631e-01 9.07815631e-01
 9.07815631e-01 9.07815631e-01
 9.09819639e-01 9.09819639e-01
 9.09819639e-01 9.09819639e-01
 9.11823647e-01 9.11823647e-01
 9.11823647e-01 9.11823647e-01
 9.13827655e-01 9.13827655e-01
 9.13827655e-01 9.13827655e-01
 9.15831663e-01 9.15831663e-01
 9.15831663e-01 9.15831663e-01
 9.17835671e-01 9.17835671e-01
 9.17835671e-01 9.17835671e-01
 9.19839679e-01 9.19839679e-01
 9.19839679e-01 9.19839679e-01
 9.21843687e-01 9.21843687e-01
 9.21843687e-01 9.21843687e-01
 9.23847695e-01 9.23847695e-01
 9.23847695e-01 9.23847695e-01
 9.25851703e-01 9.25851703e-01
 9.25851703e-01 9.25851703e-01
 9.27855711e-01 9.27855711e-01
 9.27855711e-01 9.27855711e-01
 9.29859719e-01 9.29859719e-01
 9.29859719e-01 9.29859719e-01
 9.31581596e-01 9.31863727e-01
 9.31863727e-01 9.32190059e-01
 9.33291420e-01 9.33867735e-01
 9.33867735e-01 9.34544962e-01
 9.35164988e-01 9.35871743e-01
 9.35871743e-01 9.36486878e-01
 9.37503803e-01 9.37875752e-01
 9.37875752e-01 9.38192277e-01
 9.39858706e-01 9.39879760e-01
 9.39879760e-01 9.39898840e-01
 9.41545194e-01 9.41883768e-01
 9.41883768e-01 9.42288973e-01
 9.43199543e-01 9.43887776e-01
 9.43887776e-01 9.44724050e-01
 9.45028518e-01 9.45891784e-01
 9.45891784e-01 9.46619040e-01
 9.47443169e-01 9.47895792e-01
 9.47895792e-01 9.48268289e-01
 9.49878246e-01 9.49899800e-01
 9.49899800e-01 9.49919301e-01
 9.51489216e-01 9.51903808e-01
 9.51903808e-01 9.52424179e-01
 9.53068969e-01 9.53907816e-01
 9.53907816e-01 9.54975946e-01
 9.54821224e-01 9.55911824e-01
 9.55911824e-01 9.56789386e-01
 9.57346162e-01 9.57915832e-01
 9.57915832e-01 9.58363217e-01
 9.59897929e-01 9.59919840e-01
 9.59919840e-01 9.59939690e-01
 9.61923848e-01 9.61923848e-01
 9.61923848e-01 9.61923848e-01
 9.63927856e-01 9.63927856e-01
 9.63927856e-01 9.63927856e-01
 9.65931864e-01 9.65931864e-01
 9.65931864e-01 9.65931864e-01
 9.67935872e-01 9.67935872e-01
 9.67935872e-01 9.67935872e-01
 9.69939880e-01 9.69939880e-01
 9.69939880e-01 9.69939880e-01
 9.71261438e-01 9.71943888e-01
 9.71943888e-01 9.72966322e-01
 9.72587132e-01 9.73947896e-01
 9.73900397e-01 9.75951904e-01
 9.73947896e-01 9.76000236e-01
 9.75951904e-01 9.77347205e-01
 9.76880775e-01 9.77955912e-01
 9.77955912e-01 9.78660470e-01
 9.79938839e-01 9.79959920e-01
 9.79959920e-01 9.79979984e-01
 9.81963928e-01 9.81963928e-01
 9.81963928e-01 9.81963928e-01
 9.83967936e-01 9.83967936e-01
 9.83967936e-01 9.83967936e-01
 9.85971944e-01 9.85971944e-01
 9.85971944e-01 9.85971944e-01
 9.87975952e-01 9.87975952e-01
 9.87975952e-01 9.87975952e-01
 9.89979960e-01 9.89979960e-01
 9.89979960e-01 9.89979960e-01
 9.90622354e-01 9.91983968e-01
 9.91269072e-01 9.93987976e-01
 9.91915789e-01 9.95991984e-01
 9.91983968e-01 9.96203254e-01
 9.93739374e-01 9.97995992e-01
 9.93987976e-01 9.98077192e-01
 9.95991984e-01 9.98718128e-01
 9.97995992e-01 9.99359064e-01
 1.00000000e+00 1.00000000e+00
 9.97995992e-01 1.00000000e+00
 9.95991984e-01 1.00000000e+00
 9.93987976e-01 1.00000000e+00
 9.91983968e-01 1.00000000e+00
 9.89979960e-01 1.00000000e+00
 9.87975952e-01 1.00000000e+00
 9.85971944e-01 1.00000000e+00
 9.83967936e-01 1.00000000e+00
 9.81963928e-01 1.00000000e+00
 9.79959920e-01 1.00000000e+00
 9.77955912e-01 1.00000000e+00
 9.75951904e-01 1.00000000e+00
 9.73947896e-01 1.00000000e+00
 9.71943888e-01 1.00000000e+00
 9.69939880e-01 1.00000000e+00
 9.67935872e-01 1.00000000e+00
 9.65931864e-01 1.00000000e+00
 9.63927856e-01 1.00000000e+00
 9.61923848e-01 1.00000000e+00
 9.59919840e-01 1.00000000e+00
 9.57915832e-01 1.00000000e+00
 9.55911824e-01 1.00000000e+00
 9.53907816e-01 1.00000000e+00
 9.51903808e-01 1.00000000e+00
 9.49899800e-01 1.00000000e+00
 9.47895792e-01 1.00000000e+00
 9.45891784e-01 1.00000000e+00
 9.43887776e-01 1.00000000e+00
 9.41883768e-01 1.00000000e+00
 9.39879760e-01 1.00000000e+00
 9.37875752e-01 1.00000000e+00
 9.35871743e-01 1.00000000e+00
 9.33867735e-01 1.00000000e+00
 9.31863727e-01 1.00000000e+00
 9.29859719e-01 1.00000000e+00
 9.27855711e-01 1.00000000e+00
 9.25851703e-01 1.00000000e+00
 9.23847695e-01 1.00000000e+00
 9.21843687e-01 1.00000000e+00
 9.19839679e-01 1.00000000e+00
 9.17835671e-01 1.00000000e+00
 9.15831663e-01 1.00000000e+00
 9.13827655e-01 1.00000000e+00
 9.11823647e-01 1.00000000e+00
 9.09819639e-01 1.00000000e+00
 9.07815631e-01 1.00000000e+00
 9.05811623e-01 1.00000000e+00
 9.03807615e-01 1.00000000e+00
 9.01803607e-01 1.00000000e+00
 8.99799599e-01 1.00000000e+00
 8.97795591e-01 1.00000000e+00
 8.95791583e-01 1.00000000e+00
 8.93787575e-01 1.00000000e+00
 8.91783567e-01 1.00000000e+00
 8.89779559e-01 1.00000000e+00
 8.87775551e-01 1.00000000e+00
 8.85771543e-01 1.00000000e+00
 8.83767535e-01 1.00000000e+00
 8.81763527e-01 1.00000000e+00
 8.79759519e-01 1.00000000e+00
 8.77755511e-01 1.00000000e+00
 8.75751503e-01 1.00000000e+00
 8.73747495e-01 1.00000000e+00
 8.71743487e-01 1.00000000e+00
 8.69739479e-01 1.00000000e+00
 8.67735471e-01 1.00000000e+00
 8.65731463e-01 1.00000000e+00
 8.63727455e-01 1.00000000e+00
 8.61723447e-01 1.00000000e+00
 8.59719439e-01 1.00000000e+00
 8.57715431e-01 1.00000000e+00
 8.55711423e-01 1.00000000e+00
 8.53707415e-01 1.00000000e+00
 8.51703407e-01 1.00000000e+00
 8.49699399e-01 1.00000000e+00
 8.47695391e-01 1.00000000e+00
 8.45691383e-01 1.00000000e+00
 8.43687375e-01 1.00000000e+00
 8.41683367e-01 1.00000000e+00
 8.39679359e-01 1.00000000e+00
 8.37675351e-01 1.00000000e+00
 8.35671343e-01 1.00000000e+00
 8.33667335e-01 1.00000000e+00
 8.31663327e-01 1.00000000e+00
 8.29659319e-01 1.00000000e+00
 8.27655311e-01 1.00000000e+00
 8.25651303e-01 1.00000000e+00
 8.23647295e-01 1.00000000e+00
 8.21643287e-01 1.00000000e+00
 8.19639279e-01 1.00000000e+00
 8.17635271e-01 1.00000000e+00
 8.15631263e-01 1.00000000e+00
 8.13627255e-01 1.00000000e+00
 8.11623246e-01 1.00000000e+00
 8.09619238e-01 1.00000000e+00
 8.07615230e-01 1.00000000e+00
 8.05611222e-01 1.00000000e+00
 8.03607214e-01 1.00000000e+00
 8.01603206e-01 1.00000000e+00
 7.99599198e-01 1.00000000e+00
 7.97595190e-01 1.00000000e+00
 7.95591182e-01 1.00000000e+00
 7.93587174e-01 1.00000000e+00
 7.91583166e-01 1.00000000e+00
 7.89579158e-01 1.00000000e+00
 7.87575150e-01 1.00000000e+00
 7.85571142e-01 1.00000000e+00
 7.83567134e-01 1.00000000e+00
 7.81563126e-01 1.00000000e+00
 7.79559118e-01 1.00000000e+00
 7.77555110e-01 1.00000000e+00
 7.75551102e-01 1.00000000e+00
 7.73547094e-01 1.00000000e+00
 7.71543086e-01 1.00000000e+00
 7.69539078e-01 1.00000000e+00
 7.67535070e-01 1.00000000e+00
 7.65531062e-01 1.00000000e+00
 7.63527054e-01 1.00000000e+00
 7.61523046e-01 1.00000000e+00
 7.59519038e-01 1.00000000e+00
 7.57515030e-01 1.00000000e+00
 7.55511022e-01 1.00000000e+00
 7.53507014e-01 1.00000000e+00
 7.51503006e-01 1.00000000e+00
 7.49498998e-01 1.00000000e+00
 7.47494990e-01 1.00000000e+00
 7.45490982e-01 1.00000000e+00
 7.43486974e-01 1.00000000e+00
 7.41482966e-01 1.00000000e+00
 7.39478958e-01 1.00000000e+00
 7.37474950e-01 1.00000000e+00
 7.35470942e-01 1.00000000e+00
 7.33466934e-01 1.00000000e+00
 7.31462926e-01 1.00000000e+00
 7.29458918e-01 1.00000000e+00
 7.27454910e-01 1.00000000e+00
 7.25450902e-01 1.00000000e+00
 7.23446894e-01 1.00000000e+00
 7.21442886e-01 1.00000000e+00
 7.19438878e-01 1.00000000e+00
 7.17434870e-01 1.00000000e+00
 7.15430862e-01 1.00000000e+00
 7.13426854e-01 1.00000000e+00
 7.11422846e-01 1.00000000e+00
 7.09418838e-01 1.00000000e+00
 7.07414830e-01 1.00000000e+00
 7.05410822e-01 1.00000000e+00
 7.03406814e-01 1.00000000e+00
 7.01402806e-01 1.00000000e+00
 6.99398798e-01 1.00000000e+00
 6.97394790e-01 1.00000000e+00
 6.95390782e-01 1.00000000e+00
 6.93386774e-01 1.00000000e+00
 6.91382766e-01 1.00000000e+00
 6.89378758e-01 1.00000000e+00
 6.87374749e-01 1.00000000e+00
 6.85370741e-01 1.00000000e+00
 6.83366733e-01 1.00000000e+00
 6.81362725e-01 1.00000000e+00
 6.79358717e-01 1.00000000e+00
 6.77354709e-01 1.00000000e+00
 6.75350701e-01 1.00000000e+00
 6.73346693e-01 1.00000000e+00
 6.71342685e-01 1.00000000e+00
 6.69338677e-01 1.00000000e+00
 6.67334669e-01 1.00000000e+00
 6.65330661e-01 1.00000000e+00
 6.63326653e-01 1.00000000e+00
 6.61322645e-01 1.00000000e+00
 6.59318637e-01 1.00000000e+00
 6.57314629e-01 1.00000000e+00
 6.55310621e-01 1.00000000e+00
 6.53306613e-01 1.00000000e+00
 6.51302605e-01 1.00000000e+00
 6.49298597e-01 1.00000000e+00
 6.47294589e-01 1.00000000e+00
 6.45290581e-01 1.00000000e+00
 6.43286573e-01 1.00000000e+00
 6.41282565e-01 1.00000000e+00
 6.39278557e-01 1.00000000e+00
 6.37274549e-01 1.00000000e+00
 6.35270541e-01 1.00000000e+00
 6.33266533e-01 1.00000000e+00
 6.31262525e-01 1.00000000e+00
 6.29258517e-01 1.00000000e+00
 6.27254509e-01 1.00000000e+00
 6.25250501e-01 1.00000000e+00
 6.23246493e-01 1.00000000e+00
 6.21242485e-01 1.00000000e+00
 6.19238477e-01 1.00000000e+00
 6.17234469e-01 1.00000000e+00
 6.15230461e-01 1.00000000e+00
 6.13226453e-01 1.00000000e+00
 6.11222445e-01 1.00000000e+00
 6.09218437e-01 1.00000000e+00
 6.07214429e-01 1.00000000e+00
 6.05210421e-01 1.00000000e+00
 6.03206413e-01 1.00000000e+00
 6.01202405e-01 1.00000000e+00
 5.99198397e-01 1.00000000e+00
 5.97194389e-01 1.00000000e+00
 5.95190381e-01 1.00000000e+00
 5.93186373e-01 1.00000000e+00
 5.91182365e-01 1.00000000e+00
 5.89178357e-01 1.00000000e+00
 5.87174349e-01 1.00000000e+00
 5.85170341e-01 1.00000000e+00
 5.83166333e-01 1.00000000e+00
 5.81162325e-01 1.00000000e+00
 5.79158317e-01 1.00000000e+00
 5.77154309e-01 1.00000000e+00
 5.75150301e-01 1.00000000e+00
 5.73146293e-01 1.00000000e+00
 5.71142285e-01 1.00000000e+00
 5.69138277e-01 1.00000000e+00
 5.67134269e-01 1.00000000e+00
 5.65130261e-01 1.00000000e+00
 5.63126253e-01 1.00000000e+00
 5.61122244e-01 1.00000000e+00
 5.59118236e-01 1.00000000e+00
 5.57114228e-01 1.00000000e+00
 5.55110220e-01 1.00000000e+00
 5.53106212e-01 1.00000000e+00
 5.51102204e-01 1.00000000e+00
 5.49098196e-01 1.00000000e+00
 5.47094188e-01 1.00000000e+00
 5.45090180e-01 1.00000000e+00
 5.43086172e-01 1.00000000e+00
 5.41082164e-01 1.00000000e+00
 5.39078156e-01 1.00000000e+00
 5.37074148e-01 1.00000000e+00
 5.35070140e-01 1.00000000e+00
 5.33066132e-01 1.00000000e+00
 5.31062124e-01 1.00000000e+00
 5.29058116e-01 1.00000000e+00
 5.27054108e-01 1.00000000e+00
 5.25050100e-01 1.00000000e+00
 5.23046092e-01 1.00000000e+00
 5.21042084e-01 1.00000000e+00
 5.19038076e-01 1.00000000e+00
 5.17034068e-01 1.00000000e+00
 5.15030060e-01 1.00000000e+00
 5.13026052e-01 1.00000000e+00
 5.11022044e-01 1.00000000e+00
 5.09018036e-01 1.00000000e+00
 5.07014028e-01 1.00000000e+00
 5.06449264e-01 1.00000000e+00
 5.05010020e-01 9.99913052e-01
 5.03006012e-01 9.99791985e-01
 5.01002004e-01 9.99670918e-01
 4.98997996e-01 9.99547389e-01
 4.96993988e-01 9.99421397e-01
 4.94989980e-01 9.99295406e-01
 4.92985972e-01 9.99169414e-01
 4.90981964e-01 9.99045762e-01
 4.88977956e-01 9.98919962e-01
 4.86973948e-01 9.98789379e-01
 4.84969940e-01 9.98658797e-01
 4.82965932e-01 9.98528214e-01
 4.80961924e-01 9.98401681e-01
 4.78957916e-01 9.98277032e-01
 4.76953908e-01 9.98146337e-01
 4.74949900e-01 9.98011569e-01
 4.74718263e-01 9.97995992e-01
 4.72945892e-01 9.97876802e-01
 4.70941884e-01 9.97742035e-01
 4.68937876e-01 9.97604194e-01
 4.66933868e-01 9.97463627e-01
 4.64929860e-01 9.97323061e-01
 4.62925852e-01 9.97184700e-01
 4.60921844e-01 9.97052126e-01
 4.58917836e-01 9.96919118e-01
 4.56913828e-01 9.96781211e-01
 4.54909820e-01 9.96638807e-01
 4.52905812e-01 9.96493550e-01
 4.50901804e-01 9.96348293e-01
 4.48897796e-01 9.96205231e-01
 4.46893788e-01 9.96063758e-01
 4.45912773e-01 9.95991984e-01
 4.44889780e-01 9.95917139e-01
 4.42885772e-01 9.95766339e-01
 4.40881764e-01 9.95615364e-01
 4.38877756e-01 9.95466535e-01
 4.36873747e-01 9.95319391e-01
 4.34869739e-01 9.95168704e-01
 4.32865731e-01 9.95013592e-01
 4.30861723e-01 9.94856548e-01
 4.28857715e-01 9.94695318e-01
 4.26853707e-01 9.94530928e-01
 4.24849699e-01 9.94371701e-01
 4.22845691e-01 9.94218277e-01
 4.20841683e-01 9.94065735e-01
 4.19848345e-01 9.93987976e-01
 4.18837675e-01 9.93908861e-01
 4.16833667e-01 9.93748850e-01
 4.14829659e-01 9.93588840e-01
 4.12825651e-01 9.93424119e-01
 4.10821643e-01 9.93255095e-01
 4.08817635e-01 9.93079823e-01
 4.06813627e-01 9.92904901e-01
 4.04809619e-01 9.92736674e-01
 4.02805611e-01 9.92570571e-01
 4.00801603e-01 9.92404468e-01
 3.98797595e-01 9.92233273e-01
 3.96793587e-01 9.92058683e-01
 3.95935975e-01 9.91983968e-01
 3.94789579e-01 9.91883772e-01
 3.92785571e-01 9.91708620e-01
 3.90781563e-01 9.91527899e-01
 3.88777555e-01 9.91339567e-01
 3.86773547e-01 9.91154306e-01
 3.84769539e-01 9.90972222e-01
 3.82765531e-01 9.90790139e-01
 3.80761523e-01 9.90608056e-01
 3.78757515e-01 9.90419932e-01
 3.76753507e-01 9.90228105e-01
 3.74749499e-01 9.90036279e-01
 3.74161135e-01 9.89979960e-01
 3.72745491e-01 9.89781708e-01
 3.70741483e-01 9.89503531e-01
 3.68737475e-01 9.89221154e-01
 3.66733467e-01 9.88932312e-01
 3.64729459e-01 9.88641084e-01
 3.62725451e-01 9.88349856e-01
 3.60721443e-01 9.88058628e-01
 3.60151457e-01 9.87975952e-01
 3.58717435e-01 9.87767947e-01
 3.56713427e-01 9.87469460e-01
 3.54709419e-01 9.87166074e-01
 3.52705411e-01 9.86861089e-01
 3.50701403e-01 9.86556105e-01
 3.48697395e-01 9.86239674e-01
 3.47034209e-01 9.85971944e-01
 3.46693387e-01 9.85917080e-01
 3.44689379e-01 9.85596719e-01
 3.42685371e-01 9.85289878e-01
 3.40681363e-01 9.84987770e-01
 3.38677355e-01 9.84661494e-01
 3.36673347e-01 9.84322769e-01
 3.34669339e-01 9.83996396e-01
 3.34490159e-01 9.83967936e-01
 3.32665331e-01 9.83678934e-01
 3.30661323e-01 9.83361555e-01
 3.28657315e-01 9.83031025e-01
 3.26653307e-01 9.82694017e-01
 3.24649299e-01 9.82357010e-01
 3.22645291e-01 9.82019652e-01
 3.22323876e-01 9.81963928e-01
 3.20641283e-01 9.81670482e-01
 3.18637275e-01 9.81314998e-01
 3.16633267e-01 9.80957833e-01
 3.14629259e-01 9.80600668e-01
 3.12625251e-01 9.80243504e-01
 3.11034096e-01 9.79959920e-01
 3.10621242e-01 9.79856994e-01
 3.08617234e-01 9.79343241e-01
 3.06613226e-01 9.78821980e-01
 3.04609218e-01 9.78298170e-01
 3.03299797e-01 9.77955912e-01
 3.02605210e-01 9.77774360e-01
 3.00601202e-01 9.77250550e-01
 2.98597194e-01 9.76701988e-01
 2.96593186e-01 9.76142818e-01
 2.95908970e-01 9.75951904e-01
 2.94589178e-01 9.75587156e-01
 2.92585170e-01 9.75055564e-01
 2.90581162e-01 9.74529727e-01
 2.88577154e-01 9.73977603e-01
 2.88471386e-01 9.73947896e-01
 2.86573146e-01 9.73414741e-01
 2.84569138e-01 9.72851879e-01
 2.82565130e-01 9.72285781e-01
 2.81376397e-01 9.71943888e-01
 2.80561122e-01 9.71707483e-01
 2.78557114e-01 9.71111406e-01
 2.76553106e-01 9.70510685e-01
 2.74648898e-01 9.69939880e-01
 2.74549098e-01 9.69898481e-01
 2.72545090e-01 9.69067178e-01
 2.70541082e-01 9.68258268e-01
 2.69761969e-01 9.67935872e-01
 2.68537074e-01 9.67431106e-01
 2.66533066e-01 9.66580958e-01
 2.65014358e-01 9.65931864e-01
 2.64529058e-01 9.65724447e-01
 2.62525050e-01 9.64862886e-01
 2.60521042e-01 9.64000210e-01
 2.60357045e-01 9.63927856e-01
 2.58517034e-01 9.63116053e-01
 2.56513026e-01 9.62224347e-01
 2.55837686e-01 9.61923848e-01
 2.54509018e-01 9.61325950e-01
 2.52505010e-01 9.60424151e-01
 2.51384311e-01 9.59919840e-01
 2.50501002e-01 9.59383999e-01
 2.48496994e-01 9.58137452e-01
 2.48147889e-01 9.57915832e-01
 2.46492986e-01 9.56865260e-01
 2.44991095e-01 9.55911824e-01
 2.44488978e-01 9.55593068e-01
 2.42484970e-01 9.54318029e-01
 2.41841336e-01 9.53907816e-01
 2.40480962e-01 9.53040795e-01
 2.38804674e-01 9.51903808e-01
 2.38476954e-01 9.51682956e-01
 2.36472946e-01 9.50355086e-01
 2.35781401e-01 9.49899800e-01
 2.34468938e-01 9.48725062e-01
 2.33542444e-01 9.47895792e-01
 2.32464930e-01 9.46931348e-01
 2.31303487e-01 9.45891784e-01
 2.30460922e-01 9.45137635e-01
 2.29153617e-01 9.43887776e-01
 2.28456914e-01 9.43221688e-01
 2.27044397e-01 9.41883768e-01
 2.26452906e-01 9.41331988e-01
 2.24886989e-01 9.39879760e-01
 2.24448898e-01 9.39325797e-01
 2.23302156e-01 9.37875752e-01
 2.22444890e-01 9.36791746e-01
 2.21717323e-01 9.35871743e-01
 2.20440882e-01 9.34257694e-01
 2.20153297e-01 9.33867735e-01
 2.18675392e-01 9.31863727e-01
 2.18436874e-01 9.31545118e-01
 2.17159549e-01 9.29859719e-01
 2.16432866e-01 9.28551305e-01
 2.16046538e-01 9.27855711e-01
 2.14937753e-01 9.25851703e-01
 2.14428858e-01 9.24929242e-01
 2.13832200e-01 9.23847695e-01
 2.12732963e-01 9.21843687e-01
 2.12424850e-01 9.21260572e-01
 2.11674064e-01 9.19839679e-01
 2.10899881e-01 9.17835671e-01
 2.10420842e-01 9.16652410e-01
 2.10111425e-01 9.15831663e-01
 2.09355926e-01 9.13827655e-01
 2.08600427e-01 9.11823647e-01
 2.08416834e-01 9.11321047e-01
 2.07878707e-01 9.09819639e-01
 2.07393212e-01 9.07815631e-01
 2.06907718e-01 9.05811623e-01
 2.06422223e-01 9.03807615e-01
 2.06412826e-01 9.03772066e-01
 2.05879253e-01 9.01803607e-01
 2.05351217e-01 8.99799599e-01
 2.05010193e-01 8.97795591e-01
 2.04671073e-01 8.95791583e-01
 2.04408818e-01 8.94193463e-01
 2.04342210e-01 8.93787575e-01
 2.04039962e-01 8.91783567e-01
 2.03756681e-01 8.89779559e-01
 2.03617957e-01 8.87775551e-01
 2.03460080e-01 8.85771543e-01
 2.03274897e-01 8.83767535e-01
 2.03087560e-01 8.81763527e-01
 2.02921200e-01 8.79759519e-01
 2.02908674e-01 8.77755511e-01
 2.02866229e-01 8.75751503e-01
 2.02811071e-01 8.73747495e-01
 2.02755117e-01 8.71743487e-01
 2.02712890e-01 8.69739479e-01
 2.02762518e-01 8.67735471e-01
 2.02812146e-01 8.65731463e-01
 2.02864917e-01 8.63727455e-01
 2.02935760e-01 8.61723447e-01
 2.03038847e-01 8.59719439e-01
 2.03211662e-01 8.57715431e-01
 2.03365647e-01 8.55711423e-01
 2.03503738e-01 8.53707415e-01
 2.03640701e-01 8.51703407e-01
 2.03787538e-01 8.49699399e-01
 2.03990328e-01 8.47695391e-01
 2.04193117e-01 8.45691383e-01
 2.04408818e-01 8.43690745e-01
 2.04409188e-01 8.43687375e-01
 2.04653342e-01 8.41683367e-01
 2.04905344e-01 8.39679359e-01
 2.05198539e-01 8.37675351e-01
 2.05491734e-01 8.35671343e-01
 2.05774092e-01 8.33667335e-01
 2.06037489e-01 8.31663327e-01
 2.06306556e-01 8.29659319e-01
 2.06412826e-01 8.28953075e-01
 2.06609374e-01 8.27655311e-01
 2.06931435e-01 8.25651303e-01
 2.07272895e-01 8.23647295e-01
 2.07614356e-01 8.21643287e-01
 2.07960747e-01 8.19639279e-01
 2.08329597e-01 8.17635271e-01
 2.08416834e-01 8.17161303e-01
 2.08704089e-01 8.15631263e-01
 2.09080328e-01 8.13627255e-01
 2.09456568e-01 8.11623246e-01
 2.09835616e-01 8.09619238e-01
 2.10239022e-01 8.07615230e-01
 2.10420842e-01 8.06723814e-01
 2.10666451e-01 8.05611222e-01
 2.11108844e-01 8.03607214e-01
 2.11551238e-01 8.01603206e-01
 2.12002748e-01 7.99599198e-01
 2.12424850e-01 7.97865737e-01
 2.12490728e-01 7.97595190e-01
 2.12955613e-01 7.95591182e-01
 2.13419286e-01 7.93587174e-01
 2.13882873e-01 7.91583166e-01
 2.14348069e-01 7.89579158e-01
 2.14428858e-01 7.89235603e-01
 2.14819319e-01 7.87575150e-01
 2.15296308e-01 7.85571142e-01
 2.15796115e-01 7.83567134e-01
 2.16306045e-01 7.81563126e-01
 2.16432866e-01 7.81064983e-01
 2.16816238e-01 7.79559118e-01
 2.17327361e-01 7.77555110e-01
 2.17838483e-01 7.75551102e-01
 2.18349592e-01 7.73547094e-01
 2.18436874e-01 7.73204732e-01
 2.18870657e-01 7.71543086e-01
 2.19380896e-01 7.69539078e-01
 2.19907517e-01 7.67535070e-01
 2.20434139e-01 7.65531062e-01
 2.20440882e-01 7.65505401e-01
 2.21002298e-01 7.63527054e-01
 2.21578894e-01 7.61523046e-01
 2.22177744e-01 7.59519038e-01
 2.22444890e-01 7.58625715e-01
 2.22777037e-01 7.57515030e-01
 2.23360594e-01 7.55511022e-01
 2.23939278e-01 7.53507014e-01
 2.24448898e-01 7.51742176e-01
 2.24517961e-01 7.51503006e-01
 2.25101246e-01 7.49498998e-01
 2.25698333e-01 7.47494990e-01
 2.26295353e-01 7.45490982e-01
 2.26452906e-01 7.44961645e-01
 2.26891830e-01 7.43486974e-01
 2.27474535e-01 7.41482966e-01
 2.28054922e-01 7.39478958e-01
 2.28456914e-01 7.38117130e-01
 2.28650578e-01 7.37474950e-01
 2.29254934e-01 7.35470942e-01
 2.29859290e-01 7.33466934e-01
 2.30460922e-01 7.31471959e-01
 2.30463881e-01 7.31462926e-01
 2.31134174e-01 7.29458918e-01
 2.31796112e-01 7.27454910e-01
 2.32448577e-01 7.25450902e-01
 2.32464930e-01 7.25400676e-01
 2.33101042e-01 7.23446894e-01
 2.33753507e-01 7.21442886e-01
 2.34400275e-01 7.19438878e-01
 2.34468938e-01 7.19221196e-01
 2.35032393e-01 7.17434870e-01
 2.35673423e-01 7.15430862e-01
 2.36338050e-01 7.13426854e-01
 2.36472946e-01 7.13023474e-01
 2.37008217e-01 7.11422846e-01
 2.37671734e-01 7.09418838e-01
 2.38318970e-01 7.07414830e-01
 2.38476954e-01 7.06925671e-01
 2.38977243e-01 7.05410822e-01
 2.39639079e-01 7.03406814e-01
 2.40300761e-01 7.01402806e-01
 2.40480962e-01 7.00862129e-01
 2.41013981e-01 6.99398798e-01
 2.41727967e-01 6.97394790e-01
 2.42434614e-01 6.95390782e-01
 2.42484970e-01 6.95247975e-01
 2.43141260e-01 6.93386774e-01
 2.43847907e-01 6.91382766e-01
 2.44488978e-01 6.89565039e-01
 2.44554675e-01 6.89378758e-01
 2.45261716e-01 6.87374749e-01
 2.45968232e-01 6.85370741e-01
 2.46492986e-01 6.83880663e-01
 2.46673974e-01 6.83366733e-01
 2.47364646e-01 6.81362725e-01
 2.48043456e-01 6.79358717e-01
 2.48496994e-01 6.78012180e-01
 2.48726177e-01 6.77354709e-01
 2.49437383e-01 6.75350701e-01
 2.50148589e-01 6.73346693e-01
 2.50501002e-01 6.72353679e-01
 2.50886320e-01 6.71342685e-01
 2.51653595e-01 6.69338677e-01
 2.52387957e-01 6.67334669e-01
 2.52505010e-01 6.67015241e-01
 2.53122319e-01 6.65330661e-01
 2.53868524e-01 6.63326653e-01
 2.54509018e-01 6.61660903e-01
 2.54639878e-01 6.61322645e-01
 2.55393010e-01 6.59318637e-01
 2.56103152e-01 6.57314629e-01
 2.56513026e-01 6.56185972e-01
 2.56835637e-01 6.55310621e-01
 2.57586136e-01 6.53306613e-01
 2.58336634e-01 6.51302605e-01
 2.58517034e-01 6.50812539e-01
 2.59088275e-01 6.49298597e-01
 2.59820073e-01 6.47294589e-01
 2.60521042e-01 6.45375004e-01
 2.60554233e-01 6.45290581e-01
 2.61342113e-01 6.43286573e-01
 2.62145436e-01 6.41282565e-01
 2.62525050e-01 6.40345171e-01
 2.62959551e-01 6.39278557e-01
 2.63748056e-01 6.37274549e-01
 2.64529058e-01 6.35287934e-01
 2.64535896e-01 6.35270541e-01
 2.65306809e-01 6.33266533e-01
 2.66077626e-01 6.31262525e-01
 2.66533066e-01 6.30054172e-01
 2.66832957e-01 6.29258517e-01
 2.67572104e-01 6.27254509e-01
 2.68338172e-01 6.25250501e-01
 2.68537074e-01 6.24733825e-01
 2.69124917e-01 6.23246493e-01
 2.69916967e-01 6.21242485e-01
 2.70541082e-01 6.19646001e-01
 2.70713085e-01 6.19238477e-01
 2.71534973e-01 6.17234469e-01
 2.72354341e-01 6.15230461e-01
 2.72545090e-01 6.14763927e-01
 2.73173708e-01 6.13226453e-01
 2.73993076e-01 6.11222445e-01
 2.74549098e-01 6.09830595e-01
 2.74793645e-01 6.09218437e-01
 2.75564813e-01 6.07214429e-01
 2.76355662e-01 6.05210421e-01
 2.76553106e-01 6.04723496e-01
 2.77171627e-01 6.03206413e-01
 2.77988668e-01 6.01202405e-01
 2.78557114e-01 5.99749836e-01
 2.78781583e-01 5.99198397e-01
 2.79574875e-01 5.97194389e-01
 2.80377903e-01 5.95190381e-01
 2.80561122e-01 5.94733145e-01
 2.81230441e-01 5.93186373e-01
 2.82097616e-01 5.91182365e-01
 2.82565130e-01 5.90091484e-01
 2.82956466e-01 5.89178357e-01
 2.83801592e-01 5.87174349e-01
 2.84569138e-01 5.85352378e-01
 2.84645826e-01 5.85170341e-01
 2.85473280e-01 5.83166333e-01
 2.86299547e-01 5.81162325e-01
 2.86573146e-01 5.80479265e-01
 2.87102252e-01 5.79158317e-01
 2.87888908e-01 5.77154309e-01
 2.88577154e-01 5.75463567e-01
 2.88709327e-01 5.75150301e-01
 2.89554850e-01 5.73146293e-01
 2.90400373e-01 5.71142285e-01
 2.90581162e-01 5.70706013e-01
 2.91286262e-01 5.69138277e-01
 2.92166120e-01 5.67134269e-01
 2.92585170e-01 5.66166832e-01
 2.93034167e-01 5.65130261e-01
 2.93902214e-01 5.63126253e-01
 2.94589178e-01 5.61540301e-01
 2.94770262e-01 5.61122244e-01
 2.95609855e-01 5.59118236e-01
 2.96413235e-01 5.57114228e-01
 2.96593186e-01 5.56680829e-01
 2.97258186e-01 5.55110220e-01
 2.98116971e-01 5.53106212e-01
 2.98597194e-01 5.51985593e-01
 2.98988658e-01 5.51102204e-01
 2.99853440e-01 5.49098196e-01
 3.00601202e-01 5.47281392e-01
 3.00686223e-01 5.47094188e-01
 3.01596358e-01 5.45090180e-01
 3.02506494e-01 5.43086172e-01
 3.02605210e-01 5.42868811e-01
 3.03416630e-01 5.41082164e-01
 3.04292180e-01 5.39078156e-01
 3.04609218e-01 5.38317214e-01
 3.05127129e-01 5.37074148e-01
 3.05984954e-01 5.35070140e-01
 3.06613226e-01 5.33660333e-01
 3.06879373e-01 5.33066132e-01
 3.07776981e-01 5.31062124e-01
 3.08617234e-01 5.29107747e-01
 3.08639383e-01 5.29058116e-01
 3.09491536e-01 5.27054108e-01
 3.10343689e-01 5.25050100e-01
 3.10621242e-01 5.24397377e-01
 3.11248894e-01 5.23046092e-01
 3.12209928e-01 5.21042084e-01
 3.12625251e-01 5.20171156e-01
 3.13168385e-01 5.19038076e-01
 3.14080558e-01 5.17034068e-01
 3.14629259e-01 5.15825571e-01
 3.14990449e-01 5.15030060e-01
 3.15884990e-01 5.13026052e-01
 3.16633267e-01 5.11335419e-01
 3.16771967e-01 5.11022044e-01
 3.17639341e-01 5.09018036e-01
 3.18486311e-01 5.07014028e-01
 3.18637275e-01 5.06656836e-01
 3.19363370e-01 5.05010020e-01
 3.20246955e-01 5.03006012e-01
 3.20641283e-01 5.02111660e-01
 3.21192689e-01 5.01002004e-01
 3.22188171e-01 4.98997996e-01
 3.22645291e-01 4.98030220e-01
 3.23134744e-01 4.96993988e-01
 3.24067501e-01 4.94989980e-01
 3.24649299e-01 4.93723838e-01
 3.24988351e-01 4.92985972e-01
 3.25909202e-01 4.90981964e-01
 3.26653307e-01 4.89316477e-01
 3.26804551e-01 4.88977956e-01
 3.27675398e-01 4.86973948e-01
 3.28546246e-01 4.84969940e-01
 3.28657315e-01 4.84714347e-01
 3.29455565e-01 4.82965932e-01
 3.30368773e-01 4.80961924e-01
 3.30661323e-01 4.80310990e-01
 3.31363251e-01 4.78957916e-01
 3.32340288e-01 4.76953908e-01
 3.32665331e-01 4.76272857e-01
 3.33296733e-01 4.74949900e-01
 3.34253178e-01 4.72945892e-01
 3.34669339e-01 4.72073923e-01
 3.35209622e-01 4.70941884e-01
 3.36093497e-01 4.68937876e-01
 3.36673347e-01 4.67519943e-01
 3.36920843e-01 4.66933868e-01
 3.37838260e-01 4.64929860e-01
 3.38677355e-01 4.63113986e-01
 3.38769834e-01 4.62925852e-01
 3.39754928e-01 4.60921844e-01
 3.40681363e-01 4.58926311e-01
 3.40685894e-01 4.58917836e-01
 3.41682868e-01 4.56913828e-01
 3.42679673e-01 4.54909820e-01
 3.42685371e-01 4.54898365e-01
 3.43676478e-01 4.52905812e-01
 3.44673283e-01 4.50901804e-01
 3.44689379e-01 4.50869119e-01
 3.45661740e-01 4.48897796e-01
 3.46605193e-01 4.46893788e-01
 3.46693387e-01 4.46686717e-01
 3.47463616e-01 4.44889780e-01
 3.48362250e-01 4.42885772e-01
 3.48697395e-01 4.42147215e-01
 3.49292677e-01 4.40881764e-01
 3.50194160e-01 4.38877756e-01
 3.50701403e-01 4.37706628e-01
 3.51113793e-01 4.36873747e-01
 3.52076935e-01 4.34869739e-01
 3.52705411e-01 4.33523394e-01
 3.53033569e-01 4.32865731e-01
 3.54001258e-01 4.30861723e-01
 3.54709419e-01 4.29351591e-01
 3.54958202e-01 4.28857715e-01
 3.55931665e-01 4.26853707e-01
 3.56713427e-01 4.25194323e-01
 3.56888943e-01 4.24849699e-01
 3.57866382e-01 4.22845691e-01
 3.58717435e-01 4.21045252e-01
 3.58822204e-01 4.20841683e-01
 3.59807283e-01 4.18837675e-01
 3.60721443e-01 4.16909695e-01
 3.60760976e-01 4.16833667e-01
 3.61752548e-01 4.14829659e-01
 3.62707511e-01 4.12825651e-01
 3.62725451e-01 4.12785556e-01
 3.63701945e-01 4.10821643e-01
 3.64660325e-01 4.08817635e-01
 3.64729459e-01 4.08662868e-01
 3.65658480e-01 4.06813627e-01
 3.66615957e-01 4.04809619e-01
 3.66733467e-01 4.04544070e-01
 3.67617885e-01 4.02805611e-01
 3.68581048e-01 4.00801603e-01
 3.68737475e-01 4.00444558e-01
 3.69587796e-01 3.98797595e-01
 3.70545674e-01 3.96793587e-01
 3.70741483e-01 3.96338478e-01
 3.71559471e-01 3.94789579e-01
 3.72523612e-01 3.92785571e-01
 3.72745491e-01 3.92251863e-01
 3.73543288e-01 3.90781563e-01
 3.74507247e-01 3.88777555e-01
 3.74749499e-01 3.88157548e-01
 3.75547587e-01 3.86773547e-01
 3.76500593e-01 3.84769539e-01
 3.76753507e-01 3.84027044e-01
 3.77651726e-01 3.82765531e-01
 3.78575388e-01 3.80761523e-01


==> case2_l9QP3.txt <==
 3.50701404e-01 3.50701403e-01
 3.52705411e-01 3.49507539e-01
 3.54709419e-01 3.49180689e-01
 3.56713427e-01 3.49513858e-01
 3.58717435e-01 3.49205827e-01
 3.59990682e-01 3.50701403e-01
 3.60721443e-01 3.51475856e-01
 3.61328632e-01 3.50701403e-01
 3.62725451e-01 3.48738837e-01
 3.64729459e-01 3.48900843e-01
 3.66733467e-01 3.49300247e-01
 3.68737475e-01 3.49245585e-01
 3.70741483e-01 3.49219745e-01
 3.72745491e-01 3.49223591e-01
 3.74749499e-01 3.49402697e-01
 3.76753507e-01 3.49681581e-01
 3.78757515e-01 3.49737021e-01
 3.80761523e-01 3.49812244e-01
 3.82765531e-01 3.49907290e-01
 3.84769539e-01 3.50074427e-01
 3.86773547e-01 3.50265079e-01
 3.88777555e-01 3.50381704e-01
 3.88995182e-01 3.50701403e-01
 3.90781563e-01 3.52625113e-01
 3.92334262e-01 3.52705411e-01
 3.91330794e-01 3.54709419e-01
 3.90781563e-01 3.55881464e-01
 3.90333547e-01 3.56713427e-01
 3.89332603e-01 3.58717435e-01
 3.88777555e-01 3.59917150e-01
 3.88336188e-01 3.60721443e-01
 3.87331552e-01 3.62725451e-01
 3.86773547e-01 3.63953926e-01
 3.86336121e-01 3.64729459e-01
 3.85322827e-01 3.66733467e-01
 3.84769539e-01 3.67987764e-01
 3.84326916e-01 3.68737475e-01
 3.83312674e-01 3.70741483e-01
 3.82765531e-01 3.72047775e-01
 3.82301956e-01 3.72745491e-01
 3.81262462e-01 3.74749499e-01
 3.80761523e-01 3.76192769e-01
 3.80138917e-01 3.76753507e-01
 3.78757515e-01 3.78682825e-01
 3.76753531e-01 3.76753507e-01
 3.76753507e-01 3.76753499e-01
 3.74776846e-01 3.74749499e-01
 3.74749499e-01 3.74732681e-01
 3.72745496e-01 3.72745491e-01
 3.72745491e-01 3.72745487e-01
 3.70741487e-01 3.70741483e-01
 3.70741483e-01 3.70741480e-01
 3.68737478e-01 3.68737475e-01
 3.68737475e-01 3.68737473e-01
 3.66733469e-01 3.66733467e-01
 3.66733467e-01 3.66733465e-01
 3.64736765e-01 3.64729459e-01
 3.64729459e-01 3.64723154e-01
 3.62725453e-01 3.62725451e-01
 3.62725451e-01 3.62725449e-01
 3.60721444e-01 3.60721443e-01
 3.60721443e-01 3.60721441e-01
 3.58717436e-01 3.58717435e-01
 3.58717435e-01 3.58717434e-01
 3.56713428e-01 3.56713427e-01
 3.56713427e-01 3.56713426e-01
 3.54709420e-01 3.54709419e-01
 3.54709419e-01 3.54709418e-01
 3.52709739e-01 3.52705411e-01
 3.52705411e-01 3.52701420e-01
 3.50701404e-01 3.50701403e-01


==> case2_l9QP4.txt <==
 3.92752857e-01 3.50701403e-01
 3.92785571e-01 3.50657944e-01
 3.93333919e-01 3.50701403e-01
 3.92785571e-01 3.51859070e-01
 3.92752857e-01 3.50701403e-01


==> case2_l9QP5.txt <==
 3.79164248e-01 3.60721443e-01
 3.80761523e-01 3.59153412e-01
 3.82458927e-01 3.60721443e-01
 3.80761523e-01 3.62427356e-01
 3.79164248e-01 3.60721443e-01

